Data-driven generalized perimeter control: Z\"urich case study

Urban traffic congestion is a key challenge for the development of modern cities, requiring advanced control techniques to optimize existing infrastructures usage. Despite the extensive availability of data, modeling such complex systems remains an expensive and time consuming step when designing model-based control approaches. On the other hand, machine learning approaches require simulations to bootstrap models, or are unable to deal with the sparse nature of traffic data and enforce hard constraints. We propose a novel formulation of traffic dynamics based on behavioral systems theory and apply data-enabled predictive control to steer traffic dynamics via dynamic traffic light control. A high-fidelity simulation of the city of Z\"urich, the largest closed-loop microscopic simulation of urban traffic in the literature to the best of our knowledge, is used to validate the performance of the proposed method in terms of total travel time and CO2 emissions.

==> csv/GRID/NoControl/info.json <==
{"taskname": "tls", "actuators": "tls", "id": "NoControl", "gui": 0, "horizon": 4, "Tini": 5, "begin": 0, "end": 7200, "scale": 1, "rate": 1, "deparr": "./dep/sumo_files/grid8by8/network/departure_arrival.json", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "grid8by8", "output_type": ["density"], "seed": 42, "freq": 90, "n_threads": 16, "labels": "./dep/sumo_files/grid8by8/regions/labels.npy", "mfddata": "mfddata_New_1_0.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 15, "parameters": null, "controller": "NoControl", "files": {"net": "grid8by8.net.xml", "trips": "Monday_High_const_triangle_0.xml", "routing": "Monday_High_const_triangle_0.rou.xml", "sumocfg": "Monday_High_const_triangle_0.sumocfg", "additionals": "", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "NoControl.json"}, "selector": null, "nactuators": 16}

==> csv/GRID/NoControl/results/density.csv <==
,Region 0,Region 1
0,0.10102370689655174,0.11224856321839081
1,0.972299896333479,0.0
2,3.6485045649643517,0.44899425287356326
3,6.447756392768804,2.3572198275862073
4,8.196702677142449,5.72467672413793
5,8.969796895460501,9.314262633978368
6,8.968376027571662,15.602550287356323
7,9.042829504946898,16.944796819680878
8,9.616718045249531,19.41900143678161
9,9.947780263349346,23.791959176002717
10,11.19302888112906,25.03142959770115
11,12.207528553761097,25.358702834764056
12,13.550248708715277,23.116099683544302
13,13.753716990397209,24.58243534482759
14,14.397085970464138,24.131072978805957
15,14.595581214535148,26.3736761300257
16,15.340684335443044,23.006219233473985
17,15.941853539211417,23.118467796692375
18,15.576406318201666,25.134205708327272
19,15.26765172595665,28.84551263397837
20,16.77306125418304,29.967998266162272
21,17.55041807616761,26.376044243173776
22,16.547995780590725,25.81716954022988
23,14.629966217445082,26.039298553518606
24,11.76762785537611,27.828171225568653
25,9.509300432853198,26.041666666666668
26,7.519659128109997,23.123204022988507
27,6.310216381129057,23.682078725932396
28,6.075204832314855,21.776221264367816
29,5.572928033609777,23.569830162714002
30,5.648802378873855,24.582435344827584
31,5.854401962389059,25.704920977011493
32,5.921751100320092,27.16415229885058
33,6.290750491051942,28.174389367816094
34,6.727809453659249,28.960129310344836
35,7.130483413356613,29.7435011397255
36,7.535288674887241,30.304743955817454
37,7.904998499563513,31.429597701149433
38,8.440239433289687,32.32758620689656
39,8.78124772661138,33.33782327586208
40,9.252691692128622,34.348060344827594
41,9.7549684908337,35.13380028735633
42,10.362531600101853,35.580426427081825
43,10.83397556561909,36.36616636961057
44,11.237359959260878,36.59066349604735
45,11.908720036737963,36.7052801724138
46,12.585053151825988,36.8175287356322
47,14.323342927033323,36.8175287356322
48,18.079265104394008,36.92977729885059
49,21.652321584460942,37.15427442528737
50,25.086417184999277,37.37877155172415
51,28.279107331223628,37.60326867816093
52,30.877022179179402,37.715517241379324
53,33.70497553833844,37.82776580459771
54,36.38828454641351,37.940014367816104
55,38.83942374145205,38.27676005747127
56,41.122900525607434,38.72575431034484
57,43.86787520005818,38.72575431034484
58,46.210175914811565,38.838002873563234
59,48.51453945693292,39.1747485632184
60,50.97804020260438,39.1747485632184
61,53.120424805397896,39.1747485632184
62,54.89452045140403,39.1747485632184
63,56.397798677797155,39.1747485632184
64,58.000679743198006,39.1747485632184
65,59.83644105557979,39.286997126436795
66,61.175609040811835,39.511494252873575
67,62.78062140804595,39.511494252873575
68,63.71498413174741,39.511494252873575
69,65.14878191837622,39.511494252873575
70,65.95057766804887,39.511494252873575
71,66.95299996362577,39.6213747029439
72,67.88807312127163,39.621374702943896
73,68.58955559799213,39.84823994252875
74,68.92488041975847,39.84823994252875
75,69.22795154044812,39.84823994252875
76,69.46296308926233,39.84823994252875
77,69.6635896351666,39.95812039259907
78,69.9315653190019,39.96048850574714
79,70.09922772988506,40.07273706896554


==> csv/GRID/NoControl/results/error.csv <==
,Error
0,713.149520170671
1,667.3897608073255
2,536.368222023901
3,419.43069322940175
4,377.6445689056613
5,402.54660741716793
6,557.6944013815696
7,598.3916362543218
8,667.6800229826097
9,844.2643588397148
10,864.0322933337309
11,849.7917866519131
12,704.2479066227962
13,768.467107617879
14,730.2127845599883
15,838.0221537231259
16,654.946648370367
17,646.6721098000002
18,751.5021475229332
19,957.9304566021294
20,991.191236523538
21,774.7186550023911
22,765.2508441868142
23,819.742297466826
24,993.5490313227233
25,970.7838171803667
26,900.8211626403834
27,974.9523180304063
28,898.4849262061284
29,1000.4427087891866
30,1045.7300746617927
31,1093.236125629338
32,1167.198473848714
33,1207.5722647860734
34,1234.5252188288896
35,1264.3066033212435
36,1282.1010677067075
37,1337.146924633718
38,1374.226949220362
39,1427.9002411018234
40,1479.2511269854951
41,1516.2666662704316
42,1527.3868967962148
43,1568.4379357018138
44,1572.03696318433
45,1559.9555340378843
46,1548.4865773104918
47,1502.0683943854833
48,1430.658174354643
49,1397.638534526625
50,1390.71172371847
51,1406.7021689831192
52,1429.5320683991642
53,1469.0066882296578
54,1521.708144451645
55,1600.2725301822547
56,1694.903807305717
57,1781.0384132180557
58,1875.131527075267
59,1996.0561975741493
60,2109.0836332038207
61,2217.2455745601324
62,2313.7620302276187
63,2400.4719601869037
64,2497.9058415943446
65,2624.5871658069473
66,2732.4808560379533
67,2845.3846024993713
68,2913.4845517610256
69,3021.380712747581
70,3083.5099414599154
71,3171.661252833266
72,3247.6166039428526
73,3323.7171983815597
74,3351.8518485605346
75,3377.4738062527977
76,3397.4683903627056
77,3423.3663561975436
78,3446.5964741624625
79,3470.040984052843


==> csv/GRID/NoControl/results/flow.csv <==
,Region 0,Region 1
0,0.75,0.8333333333333334
1,7.25,0.0
2,27.25,3.3333333333333335
3,47.5,17.5
4,58.5,42.5
5,63.5,66.66666666666667
6,61.5,113.33333333333333
7,61.5,112.5
8,61.25,107.5
9,65.25,132.5
10,67.0,105.0
11,65.5,102.5
12,64.5,116.66666666666667
13,67.5,123.33333333333333
14,71.25,125.0
15,67.75,151.66666666666666
16,66.5,132.5
17,64.5,134.16666666666666
18,72.25,144.16666666666666
19,67.25,139.16666666666666
20,64.25,101.66666666666667
21,69.5,134.16666666666666
22,54.75,128.33333333333334
23,39.75,122.5
24,41.75,126.66666666666667
25,33.75,126.66666666666667
26,28.5,119.16666666666667
27,23.25,94.16666666666667
28,20.5,52.5
29,16.0,30.833333333333332
30,16.25,14.166666666666666
31,10.75,13.333333333333334
32,9.25,10.833333333333334
33,8.5,8.333333333333334
34,10.25,7.5
35,9.0,5.833333333333333
36,9.0,5.0
37,9.0,9.166666666666666
38,11.25,6.666666666666667
39,10.25,7.5
40,9.75,7.5
41,10.0,5.833333333333333
42,9.75,3.3333333333333335
43,8.75,7.5
44,8.25,2.5
45,8.75,1.6666666666666667
46,9.25,1.6666666666666667
47,16.0,0.0
48,37.25,0.8333333333333334
49,50.25,1.6666666666666667
50,50.75,1.6666666666666667
51,41.25,1.6666666666666667
52,36.25,0.8333333333333334
53,30.75,0.8333333333333334
54,29.25,0.8333333333333334
55,25.0,2.5
56,24.25,4.166666666666667
57,24.25,0.0
58,22.5,0.8333333333333334
59,21.0,2.5
60,20.75,0.0
61,18.5,0.0
62,16.0,0.0
63,15.0,0.0
64,14.5,0.0
65,15.5,0.8333333333333334
66,13.0,1.6666666666666667
67,13.75,0.8333333333333334
68,8.75,0.0
69,11.5,0.0
70,7.25,0.0
71,8.25,0.8333333333333334
72,7.75,0.8333333333333334
73,5.75,2.5
74,2.75,0.0
75,2.25,0.0
76,1.75,0.0
77,1.75,0.8333333333333334
78,2.25,0.8333333333333334
79,1.25,0.8333333333333334


==> csv/GRID/NoControl/results/input.csv <==
,C3,C4,D2,D3,D4,D5,E2,E3,E4,E5,F3,F4
0,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
1,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
2,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
3,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
4,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
5,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
6,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
7,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
8,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
9,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
10,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
11,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
12,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
13,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
14,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
15,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
16,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
17,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
18,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
19,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
20,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
21,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
22,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
23,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
24,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
25,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
26,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
27,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
28,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
29,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
30,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
31,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
32,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
33,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
34,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
35,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
36,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
37,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
38,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
39,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
40,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
41,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
42,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
43,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
44,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
45,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
46,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
47,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
48,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
49,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
50,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
51,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
52,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
53,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
54,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
55,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
56,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
57,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
58,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
59,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
60,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
61,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
62,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
63,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
64,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
65,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
66,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
67,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
68,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
69,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
70,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
71,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
72,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
73,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
74,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
75,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
76,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
77,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
78,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673
79,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673,0.46666666666666673


==> csv/GRID/NoControl/results/metrics.csv <==
,0
travel_time,27.5
waiting_time,25.33
C0_abs,259.65
C02_abs,4351.16
HC_abs,1.28
PMx_abs,0.11
NOx_abs,1.98
fuel_abs,1387.91
nvehicles,4636.0


==> csv/GRID/demand.csv <==
,from 0 to 0,from 0 to 1,from 1 to 0,from 1 to 1
59,0.0,16.0,0.0,1.0
60,0.0,16.0,0.0,0.0
61,0.0,16.0,0.0,0.0
62,0.0,16.0,0.0,0.0
63,0.0,16.0,0.0,0.0
64,0.0,16.0,0.0,0.0
65,0.0,16.0,0.0,0.0
66,0.0,16.0,0.0,0.0
67,0.0,17.0,0.0,0.0
68,0.0,17.0,0.0,0.0
69,0.0,17.0,0.0,0.0
70,0.0,16.0,0.0,0.0
71,0.0,16.0,0.0,0.0
72,0.0,16.0,0.0,0.0
73,0.0,16.0,0.0,0.0
74,0.0,16.0,0.0,0.0
75,0.0,17.0,0.0,0.0
76,0.0,17.0,0.0,0.0
77,0.0,17.0,0.0,0.0
78,0.0,17.0,0.0,0.0
79,0.0,17.0,0.0,0.0
80,0.0,16.0,0.0,0.0
81,0.0,16.0,0.0,0.0
82,0.0,17.0,0.0,0.0
83,0.0,17.0,0.0,0.0
84,0.0,17.0,0.0,0.0
85,0.0,17.0,0.0,0.0
86,0.0,17.0,0.0,0.0
87,0.0,17.0,0.0,0.0
88,0.0,17.0,0.0,0.0
89,0.0,17.0,0.0,0.0
90,0.0,17.0,0.0,0.0
91,0.0,17.0,0.0,0.0
92,0.0,17.0,0.0,0.0
93,0.0,17.0,0.0,0.0
94,0.0,17.0,0.0,0.0
95,0.0,17.0,0.0,0.0
96,0.0,17.0,0.0,0.0
97,0.0,18.0,0.0,0.0
98,0.0,18.0,0.0,0.0
99,0.0,18.0,0.0,0.0
100,0.0,17.0,0.0,0.0
101,0.0,17.0,0.0,0.0
102,0.0,17.0,0.0,0.0
103,0.0,17.0,0.0,0.0
104,0.0,17.0,0.0,0.0
105,0.0,18.0,0.0,0.0
106,0.0,18.0,0.0,0.0
107,0.0,18.0,0.0,0.0
108,0.0,18.0,0.0,0.0
109,0.0,18.0,0.0,0.0
110,0.0,17.0,0.0,0.0
111,0.0,17.0,0.0,0.0
112,0.0,18.0,0.0,0.0
113,0.0,18.0,0.0,0.0
114,0.0,18.0,0.0,0.0
115,0.0,18.0,0.0,0.0
116,0.0,18.0,0.0,0.0
117,0.0,18.0,0.0,0.0
118,0.0,18.0,0.0,0.0
119,0.0,18.0,0.0,0.0
120,0.0,19.0,0.0,0.0
121,0.0,20.0,0.0,0.0
122,0.0,21.0,0.0,0.0
123,0.0,23.0,0.0,0.0
124,0.0,25.0,0.0,0.0
125,0.0,26.0,0.0,0.0
126,0.0,26.0,0.0,0.0
127,0.0,27.0,0.0,0.0
128,0.0,29.0,0.0,0.0
129,0.0,30.0,0.0,0.0
130,0.0,31.0,0.0,0.0
131,0.0,33.0,0.0,0.0
132,0.0,34.0,0.0,0.0
133,0.0,35.0,0.0,0.0
134,0.0,36.0,0.0,0.0
135,0.0,37.0,0.0,0.0
136,0.0,39.0,0.0,0.0
137,0.0,40.0,0.0,0.0
138,0.0,41.0,0.0,0.0
139,0.0,42.0,0.0,0.0
140,0.0,44.0,0.0,0.0
141,0.0,45.0,0.0,0.0
142,0.0,46.0,0.0,0.0
143,0.0,47.0,0.0,0.0
144,0.0,48.0,0.0,0.0
145,0.0,49.0,0.0,0.0
146,0.0,51.0,0.0,0.0
147,0.0,52.0,0.0,0.0
148,0.0,54.0,0.0,0.0
149,0.0,55.0,0.0,0.0
150,0.0,55.0,0.0,0.0
151,0.0,56.0,0.0,0.0
152,0.0,58.0,0.0,0.0
153,0.0,60.0,0.0,0.0
154,0.0,61.0,0.0,0.0
155,0.0,62.0,0.0,0.0
156,0.0,63.0,0.0,0.0
157,0.0,64.0,0.0,0.0
158,0.0,64.0,0.0,0.0
159,0.0,65.0,0.0,0.0
160,0.0,67.0,0.0,0.0
161,0.0,69.0,0.0,0.0
162,0.0,69.0,0.0,0.0
163,0.0,70.0,0.0,0.0
164,0.0,71.0,0.0,0.0
165,0.0,72.0,0.0,0.0
166,0.0,73.0,0.0,0.0
167,0.0,74.0,0.0,0.0
168,0.0,76.0,0.0,0.0
169,0.0,77.0,0.0,0.0
170,0.0,78.0,0.0,0.0
171,0.0,79.0,0.0,0.0
172,0.0,81.0,0.0,0.0
173,0.0,82.0,0.0,0.0
174,0.0,82.0,0.0,0.0
175,0.0,83.0,0.0,0.0
176,0.0,85.0,0.0,0.0
177,0.0,86.0,0.0,0.0
178,0.0,87.0,0.0,0.0
179,0.0,88.0,0.0,0.0
180,0.0,88.0,0.0,0.0
181,0.0,88.0,0.0,0.0
182,0.0,88.0,0.0,0.0
183,0.0,88.0,0.0,0.0
184,0.0,87.0,0.0,0.0
185,0.0,88.0,0.0,0.0
186,0.0,88.0,0.0,0.0
187,0.0,88.0,0.0,0.0
188,0.0,87.0,0.0,0.0
189,0.0,87.0,0.0,0.0
190,0.0,88.0,0.0,0.0
191,0.0,88.0,0.0,0.0
192,0.0,87.0,0.0,0.0
193,0.0,87.0,0.0,0.0
194,0.0,87.0,0.0,0.0
195,0.0,87.0,0.0,0.0
196,0.0,87.0,0.0,0.0
197,0.0,87.0,0.0,0.0
198,0.0,87.0,0.0,0.0
199,0.0,87.0,0.0,0.0
200,0.0,86.0,0.0,0.0
201,0.0,87.0,0.0,0.0
202,0.0,87.0,0.0,0.0
203,0.0,87.0,0.0,0.0
204,0.0,86.0,0.0,0.0
205,0.0,86.0,0.0,0.0
206,0.0,86.0,0.0,0.0
207,0.0,87.0,0.0,0.0
208,0.0,86.0,0.0,0.0
209,0.0,86.0,0.0,0.0
210,0.0,86.0,0.0,0.0
211,0.0,86.0,0.0,0.0
212,0.0,86.0,0.0,0.0
213,0.0,86.0,0.0,0.0
214,0.0,86.0,0.0,0.0
215,0.0,86.0,0.0,0.0
216,0.0,85.0,0.0,0.0
217,0.0,85.0,0.0,0.0
218,0.0,87.0,0.0,0.0
219,0.0,87.0,0.0,0.0
220,0.0,86.0,0.0,0.0
221,0.0,86.0,0.0,0.0
222,0.0,86.0,0.0,0.0
223,0.0,87.0,0.0,0.0
224,0.0,87.0,0.0,0.0
225,0.0,87.0,0.0,0.0
226,0.0,87.0,0.0,0.0
227,0.0,87.0,0.0,0.0
228,0.0,86.0,0.0,0.0
229,0.0,87.0,0.0,0.0
230,0.0,87.0,0.0,0.0
231,0.0,87.0,0.0,0.0
232,0.0,86.0,0.0,0.0
233,0.0,86.0,0.0,0.0
234,0.0,87.0,0.0,0.0
235,0.0,87.0,0.0,0.0
236,0.0,87.0,0.0,0.0
237,0.0,87.0,0.0,0.0
238,0.0,87.0,0.0,0.0
239,0.0,87.0,0.0,0.0
240,0.0,87.0,0.0,0.0
241,0.0,87.0,0.0,0.0
242,0.0,87.0,0.0,0.0
243,0.0,87.0,0.0,0.0
244,0.0,88.0,0.0,0.0
245,0.0,87.0,0.0,0.0
246,0.0,87.0,0.0,0.0
247,0.0,87.0,0.0,0.0
248,0.0,88.0,0.0,0.0
249,0.0,88.0,0.0,0.0
250,0.0,87.0,0.0,0.0
251,0.0,87.0,0.0,0.0
252,0.0,88.0,0.0,0.0
253,0.0,88.0,0.0,0.0
254,0.0,88.0,0.0,0.0
255,0.0,88.0,0.0,0.0
256,0.0,87.0,0.0,0.0
257,0.0,88.0,0.0,0.0
258,0.0,88.0,0.0,0.0
259,0.0,88.0,0.0,0.0
260,0.0,88.0,0.0,0.0
261,0.0,88.0,0.0,0.0
262,0.0,88.0,0.0,0.0
263,0.0,88.0,0.0,0.0
264,0.0,88.0,0.0,0.0
265,0.0,89.0,0.0,0.0
266,0.0,89.0,0.0,0.0
267,0.0,88.0,0.0,0.0
268,0.0,87.0,0.0,0.0
269,0.0,87.0,0.0,0.0
270,0.0,88.0,0.0,0.0
271,0.0,88.0,0.0,0.0
272,0.0,87.0,0.0,0.0
273,0.0,87.0,0.0,0.0
274,0.0,88.0,0.0,0.0
275,0.0,88.0,0.0,0.0
276,0.0,88.0,0.0,0.0
277,0.0,88.0,0.0,0.0
278,0.0,88.0,0.0,0.0
279,0.0,88.0,0.0,0.0
280,0.0,88.0,0.0,0.0
281,0.0,88.0,0.0,0.0
282,0.0,89.0,0.0,0.0
283,0.0,88.0,0.0,0.0
284,0.0,87.0,0.0,0.0
285,0.0,86.0,0.0,0.0
286,0.0,86.0,0.0,0.0
287,0.0,87.0,0.0,0.0
288,0.0,87.0,0.0,0.0
289,0.0,86.0,0.0,0.0
290,0.0,86.0,0.0,0.0
291,0.0,87.0,0.0,0.0
292,0.0,87.0,0.0,0.0
293,0.0,87.0,0.0,0.0
294,0.0,86.0,0.0,0.0
295,0.0,87.0,0.0,0.0
296,0.0,87.0,0.0,0.0
297,0.0,87.0,0.0,0.0
298,0.0,87.0,0.0,0.0
299,0.0,87.0,0.0,0.0
300,0.0,87.0,0.0,1.0
301,0.0,87.0,0.0,1.0
302,0.0,87.0,0.0,1.0
303,0.0,86.0,0.0,1.0
304,0.0,87.0,0.0,1.0
305,0.0,87.0,0.0,1.0
306,0.0,87.0,0.0,1.0
307,0.0,86.0,0.0,1.0
308,0.0,85.0,0.0,1.0
309,0.0,86.0,0.0,1.0
310,0.0,86.0,0.0,1.0
311,0.0,85.0,0.0,1.0
312,0.0,85.0,0.0,1.0
313,0.0,86.0,0.0,1.0
314,0.0,86.0,0.0,1.0
315,0.0,85.0,0.0,1.0
316,0.0,86.0,0.0,1.0
317,0.0,85.0,0.0,1.0
318,0.0,85.0,0.0,1.0
319,0.0,85.0,0.0,1.0
320,0.0,86.0,0.0,1.0
321,0.0,85.0,0.0,1.0
322,0.0,84.0,0.0,1.0
323,0.0,85.0,0.0,1.0
324,0.0,86.0,0.0,1.0
325,0.0,85.0,0.0,1.0
326,0.0,84.0,0.0,1.0
327,0.0,85.0,0.0,1.0
328,0.0,87.0,0.0,1.0
329,0.0,87.0,0.0,1.0
330,0.0,85.0,0.0,1.0
331,0.0,85.0,0.0,1.0
332,0.0,87.0,0.0,1.0
333,0.0,86.0,0.0,1.0
334,0.0,85.0,0.0,1.0
335,0.0,85.0,0.0,1.0
336,0.0,87.0,0.0,1.0
337,0.0,86.0,0.0,1.0
338,0.0,85.0,0.0,1.0
339,0.0,85.0,0.0,1.0
340,0.0,86.0,0.0,1.0
341,0.0,86.0,0.0,1.0
342,0.0,85.0,0.0,1.0
343,0.0,85.0,0.0,1.0
344,0.0,87.0,0.0,1.0
345,0.0,87.0,0.0,1.0
346,0.0,88.0,0.0,1.0
347,0.0,87.0,0.0,1.0
348,0.0,87.0,0.0,1.0
349,0.0,87.0,0.0,1.0
350,0.0,88.0,0.0,1.0
351,0.0,87.0,0.0,1.0
352,0.0,87.0,0.0,1.0
353,0.0,87.0,0.0,1.0
354,0.0,87.0,0.0,1.0
355,0.0,87.0,0.0,1.0
356,0.0,87.0,0.0,1.0
357,0.0,87.0,0.0,1.0
358,0.0,87.0,0.0,1.0
359,0.0,87.0,0.0,1.0
360,0.0,88.0,0.0,0.0
361,0.0,88.0,0.0,0.0
362,0.0,88.0,0.0,0.0
363,0.0,90.0,0.0,0.0
364,0.0,88.0,0.0,0.0
365,0.0,88.0,0.0,0.0
366,0.0,88.0,0.0,0.0
367,0.0,90.0,0.0,0.0
368,0.0,90.0,0.0,0.0
369,0.0,89.0,0.0,0.0
370,0.0,90.0,0.0,0.0
371,0.0,91.0,0.0,0.0
372,0.0,90.0,0.0,0.0
373,0.0,89.0,0.0,0.0
374,0.0,90.0,0.0,0.0
375,0.0,91.0,0.0,0.0
376,0.0,90.0,0.0,0.0
377,0.0,91.0,0.0,0.0
378,0.0,91.0,0.0,0.0
379,0.0,91.0,0.0,0.0
380,0.0,90.0,0.0,0.0
381,0.0,91.0,0.0,0.0
382,0.0,92.0,0.0,0.0
383,0.0,91.0,0.0,0.0
384,0.0,91.0,0.0,0.0
385,0.0,91.0,0.0,0.0
386,0.0,92.0,0.0,0.0
387,0.0,91.0,0.0,0.0
388,0.0,91.0,0.0,0.0
389,0.0,91.0,0.0,0.0
390,0.0,92.0,0.0,0.0
391,0.0,93.0,0.0,0.0
392,0.0,91.0,0.0,0.0
393,0.0,92.0,0.0,0.0
394,0.0,92.0,0.0,0.0
395,0.0,93.0,0.0,0.0
396,0.0,91.0,0.0,0.0
397,0.0,92.0,0.0,0.0
398,0.0,93.0,0.0,0.0
399,0.0,93.0,0.0,0.0
400,0.0,92.0,0.0,0.0
401,0.0,92.0,0.0,0.0
402,0.0,93.0,0.0,0.0
403,0.0,93.0,0.0,0.0
404,0.0,92.0,0.0,0.0
405,0.0,94.0,0.0,0.0
406,0.0,93.0,0.0,0.0
407,0.0,93.0,0.0,0.0
408,0.0,93.0,0.0,0.0
409,0.0,94.0,0.0,0.0
410,0.0,93.0,0.0,0.0
411,0.0,93.0,0.0,0.0
412,0.0,94.0,0.0,0.0
413,0.0,94.0,0.0,0.0
414,0.0,94.0,0.0,0.0
415,0.0,93.0,0.0,0.0
416,0.0,93.0,0.0,0.0
417,0.0,93.0,0.0,0.0
418,0.0,93.0,0.0,0.0
419,0.0,93.0,0.0,0.0
420,0.0,92.0,0.0,0.0
421,0.0,92.0,0.0,0.0
422,0.0,92.0,0.0,0.0
423,0.0,90.0,0.0,0.0
424,0.0,92.0,0.0,0.0
425,0.0,92.0,0.0,0.0
426,0.0,92.0,0.0,0.0
427,0.0,90.0,0.0,0.0
428,0.0,92.0,0.0,0.0
429,0.0,92.0,0.0,0.0
430,0.0,91.0,0.0,0.0
431,0.0,90.0,0.0,0.0
432,0.0,92.0,0.0,0.0
433,0.0,92.0,0.0,0.0
434,0.0,91.0,0.0,0.0
435,0.0,90.0,0.0,0.0
436,0.0,92.0,0.0,0.0
437,0.0,91.0,0.0,0.0
438,0.0,90.0,0.0,0.0
439,0.0,90.0,0.0,0.0
440,0.0,92.0,0.0,0.0
441,0.0,91.0,0.0,0.0
442,0.0,90.0,0.0,0.0
443,0.0,90.0,0.0,0.0
444,0.0,91.0,0.0,0.0
445,0.0,91.0,0.0,0.0
446,0.0,90.0,0.0,0.0
447,0.0,90.0,0.0,0.0
448,0.0,91.0,0.0,0.0
449,0.0,91.0,0.0,0.0
450,0.0,90.0,0.0,0.0
451,0.0,89.0,0.0,0.0
452,0.0,91.0,0.0,0.0
453,0.0,90.0,0.0,0.0
454,0.0,90.0,0.0,0.0
455,0.0,89.0,0.0,0.0
456,0.0,91.0,0.0,0.0
457,0.0,90.0,0.0,0.0
458,0.0,89.0,0.0,0.0
459,0.0,89.0,0.0,0.0
460,0.0,91.0,0.0,0.0
461,0.0,90.0,0.0,0.0
462,0.0,89.0,0.0,0.0
463,0.0,89.0,0.0,0.0
464,0.0,91.0,0.0,0.0
465,0.0,89.0,0.0,0.0
466,0.0,89.0,0.0,0.0
467,0.0,89.0,0.0,0.0
468,0.0,90.0,0.0,0.0
469,0.0,89.0,0.0,0.0
470,0.0,89.0,0.0,0.0
471,0.0,89.0,0.0,0.0
472,0.0,89.0,0.0,0.0
473,0.0,89.0,0.0,0.0
474,0.0,89.0,0.0,0.0
475,0.0,89.0,0.0,0.0
476,0.0,90.0,0.0,0.0
477,0.0,90.0,0.0,0.0
478,0.0,90.0,0.0,0.0
479,0.0,90.0,0.0,0.0
480,0.0,90.0,0.0,1.0
481,0.0,90.0,0.0,1.0
482,0.0,90.0,0.0,1.0
483,0.0,91.0,0.0,1.0
484,0.0,90.0,0.0,1.0
485,0.0,90.0,0.0,1.0
486,0.0,90.0,0.0,1.0
487,0.0,91.0,0.0,1.0
488,0.0,89.0,0.0,1.0
489,0.0,90.0,0.0,1.0
490,0.0,91.0,0.0,1.0
491,0.0,91.0,0.0,1.0
492,0.0,89.0,0.0,1.0
493,0.0,90.0,0.0,1.0
494,0.0,91.0,0.0,1.0
495,0.0,91.0,0.0,1.0
496,0.0,89.0,0.0,1.0
497,0.0,90.0,0.0,1.0
498,0.0,91.0,0.0,1.0
499,0.0,91.0,0.0,1.0
500,0.0,89.0,0.0,1.0
501,0.0,90.0,0.0,1.0
502,0.0,90.0,0.0,1.0
503,0.0,91.0,0.0,1.0
504,0.0,90.0,0.0,1.0
505,0.0,90.0,0.0,1.0
506,0.0,90.0,0.0,1.0
507,0.0,91.0,0.0,1.0
508,0.0,90.0,0.0,1.0
509,0.0,90.0,0.0,1.0
510,0.0,90.0,0.0,2.0
511,0.0,91.0,0.0,2.0
512,0.0,90.0,0.0,2.0
513,0.0,90.0,0.0,2.0
514,0.0,90.0,0.0,2.0
515,0.0,91.0,0.0,2.0
516,0.0,90.0,0.0,2.0
517,0.0,90.0,0.0,2.0
518,0.0,91.0,0.0,2.0
519,0.0,91.0,0.0,2.0
520,0.0,89.0,0.0,2.0
521,0.0,90.0,0.0,2.0
522,0.0,91.0,0.0,2.0
523,0.0,91.0,0.0,2.0
524,0.0,89.0,0.0,2.0
525,0.0,89.0,0.0,2.0
526,0.0,90.0,0.0,2.0
527,0.0,90.0,0.0,2.0
528,0.0,88.0,0.0,2.0
529,0.0,89.0,0.0,2.0
530,0.0,90.0,0.0,2.0
531,0.0,90.0,0.0,2.0
532,0.0,89.0,0.0,2.0
533,0.0,89.0,0.0,2.0
534,0.0,89.0,0.0,2.0
535,0.0,90.0,0.0,2.0
536,0.0,89.0,0.0,2.0
537,0.0,89.0,0.0,2.0
538,0.0,89.0,0.0,2.0
539,0.0,89.0,0.0,2.0
540,0.0,89.0,0.0,1.0
541,0.0,89.0,0.0,1.0
542,0.0,89.0,0.0,1.0
543,0.0,88.0,0.0,1.0
544,0.0,88.0,0.0,1.0
545,0.0,89.0,0.0,1.0
546,0.0,89.0,0.0,1.0
547,0.0,88.0,0.0,1.0
548,0.0,89.0,0.0,1.0
549,0.0,88.0,0.0,1.0
550,0.0,88.0,0.0,1.0
551,0.0,88.0,0.0,1.0
552,0.0,89.0,0.0,1.0
553,0.0,88.0,0.0,1.0
554,0.0,87.0,0.0,1.0
555,0.0,87.0,0.0,1.0
556,0.0,88.0,0.0,1.0
557,0.0,88.0,0.0,1.0
558,0.0,87.0,0.0,1.0
559,0.0,87.0,0.0,1.0
560,0.0,87.0,0.0,1.0
561,0.0,88.0,0.0,1.0
562,0.0,88.0,0.0,1.0
563,0.0,87.0,0.0,1.0
564,0.0,86.0,0.0,1.0
565,0.0,87.0,0.0,1.0
566,0.0,87.0,0.0,1.0
567,0.0,87.0,0.0,1.0
568,0.0,86.0,0.0,1.0
569,0.0,86.0,0.0,1.0
570,0.0,87.0,0.0,0.0
571,0.0,86.0,0.0,0.0
572,0.0,85.0,0.0,0.0
573,0.0,85.0,0.0,0.0
574,0.0,86.0,0.0,0.0
575,0.0,85.0,0.0,0.0
576,0.0,84.0,0.0,0.0
577,0.0,84.0,0.0,0.0
578,0.0,84.0,0.0,0.0
579,0.0,84.0,0.0,0.0
580,0.0,84.0,0.0,0.0
581,0.0,83.0,0.0,0.0
582,0.0,83.0,0.0,0.0
583,0.0,84.0,0.0,0.0
584,0.0,84.0,0.0,0.0
585,0.0,84.0,0.0,0.0
586,0.0,83.0,0.0,0.0
587,0.0,84.0,0.0,0.0
588,0.0,84.0,0.0,0.0
589,0.0,84.0,0.0,0.0
590,0.0,83.0,0.0,0.0
591,0.0,84.0,0.0,0.0
592,0.0,83.0,0.0,0.0
593,0.0,83.0,0.0,0.0
594,0.0,84.0,0.0,0.0
595,0.0,84.0,0.0,0.0
596,0.0,83.0,0.0,0.0
597,0.0,83.0,0.0,0.0
598,0.0,83.0,0.0,0.0
599,0.0,83.0,0.0,0.0
600,0.0,83.0,0.0,0.0
601,0.0,83.0,0.0,0.0
602,0.0,83.0,0.0,0.0
603,0.0,84.0,0.0,0.0
604,0.0,84.0,0.0,0.0
605,0.0,83.0,0.0,0.0
606,0.0,84.0,0.0,0.0
607,0.0,84.0,0.0,0.0
608,0.0,84.0,0.0,0.0
609,0.0,85.0,0.0,0.0
610,0.0,84.0,0.0,0.0
611,0.0,84.0,0.0,0.0
612,0.0,85.0,0.0,0.0
613,0.0,85.0,0.0,0.0
614,0.0,85.0,0.0,0.0
615,0.0,86.0,0.0,0.0
616,0.0,85.0,0.0,0.0
617,0.0,85.0,0.0,0.0
618,0.0,86.0,0.0,0.0
619,0.0,86.0,0.0,0.0
620,0.0,86.0,0.0,0.0
621,0.0,85.0,0.0,0.0
622,0.0,86.0,0.0,0.0
623,0.0,86.0,0.0,0.0
624,0.0,86.0,0.0,0.0
625,0.0,87.0,0.0,0.0
626,0.0,87.0,0.0,0.0
627,0.0,86.0,0.0,0.0
628,0.0,87.0,0.0,0.0
629,0.0,87.0,0.0,0.0
630,0.0,87.0,0.0,0.0
631,0.0,88.0,0.0,0.0
632,0.0,88.0,0.0,0.0
633,0.0,88.0,0.0,0.0
634,0.0,89.0,0.0,0.0
635,0.0,89.0,0.0,0.0
636,0.0,89.0,0.0,0.0
637,0.0,90.0,0.0,0.0
638,0.0,90.0,0.0,0.0
639,0.0,90.0,0.0,0.0
640,0.0,90.0,0.0,0.0
641,0.0,90.0,0.0,0.0
642,0.0,90.0,0.0,0.0
643,0.0,89.0,0.0,0.0
644,0.0,90.0,0.0,0.0
645,0.0,90.0,0.0,0.0
646,0.0,90.0,0.0,0.0
647,0.0,89.0,0.0,0.0
648,0.0,89.0,0.0,0.0
649,0.0,88.0,0.0,0.0
650,0.0,89.0,0.0,0.0
651,0.0,89.0,0.0,0.0
652,0.0,89.0,0.0,0.0
653,0.0,90.0,0.0,0.0
654,0.0,89.0,0.0,0.0
655,0.0,89.0,0.0,0.0
656,0.0,90.0,0.0,0.0
657,0.0,90.0,0.0,0.0
658,0.0,90.0,0.0,0.0
659,0.0,90.0,0.0,0.0
660,0.0,90.0,0.0,0.0
661,0.0,90.0,0.0,0.0
662,0.0,90.0,0.0,0.0
663,0.0,90.0,0.0,0.0
664,0.0,90.0,0.0,0.0
665,0.0,90.0,0.0,0.0
666,0.0,90.0,0.0,0.0
667,0.0,90.0,0.0,0.0
668,0.0,89.0,0.0,0.0
669,0.0,88.0,0.0,0.0
670,0.0,89.0,0.0,0.0
671,0.0,88.0,0.0,0.0
672,0.0,87.0,0.0,0.0
673,0.0,88.0,0.0,0.0
674,0.0,88.0,0.0,0.0
675,0.0,87.0,0.0,0.0
676,0.0,89.0,0.0,0.0
677,0.0,88.0,0.0,0.0
678,0.0,87.0,0.0,0.0
679,0.0,87.0,0.0,0.0
680,0.0,89.0,0.0,0.0
681,0.0,88.0,0.0,0.0
682,0.0,87.0,0.0,0.0
683,0.0,88.0,0.0,0.0
684,0.0,89.0,0.0,0.0
685,0.0,87.0,0.0,0.0
686,0.0,88.0,0.0,0.0
687,0.0,88.0,0.0,0.0
688,0.0,88.0,0.0,0.0
689,0.0,88.0,0.0,0.0
690,0.0,88.0,0.0,0.0
691,0.0,87.0,0.0,0.0
692,0.0,88.0,0.0,0.0
693,0.0,89.0,0.0,0.0
694,0.0,87.0,0.0,0.0
695,0.0,87.0,0.0,0.0
696,0.0,89.0,0.0,0.0
697,0.0,88.0,0.0,0.0
698,0.0,87.0,0.0,0.0
699,0.0,87.0,0.0,0.0
700,0.0,89.0,0.0,0.0
701,0.0,89.0,0.0,0.0
702,0.0,88.0,0.0,0.0
703,0.0,89.0,0.0,0.0
704,0.0,89.0,0.0,0.0
705,0.0,89.0,0.0,0.0
706,0.0,90.0,0.0,0.0
707,0.0,90.0,0.0,0.0
708,0.0,91.0,0.0,0.0
709,0.0,90.0,0.0,0.0
710,0.0,90.0,0.0,0.0
711,0.0,89.0,0.0,0.0
712,0.0,90.0,0.0,0.0
713,0.0,90.0,0.0,0.0
714,0.0,90.0,0.0,0.0
715,0.0,89.0,0.0,0.0
716,0.0,90.0,0.0,0.0
717,0.0,90.0,0.0,0.0
718,0.0,90.0,0.0,0.0
719,0.0,90.0,0.0,0.0
720,0.0,90.0,0.0,0.0
721,0.0,90.0,0.0,0.0
722,0.0,90.0,0.0,0.0
723,0.0,90.0,0.0,0.0
724,0.0,89.0,0.0,0.0
725,0.0,90.0,0.0,0.0
726,0.0,89.0,0.0,0.0
727,0.0,90.0,0.0,0.0
728,0.0,90.0,0.0,0.0
729,0.0,90.0,0.0,0.0
730,0.0,90.0,0.0,0.0
731,0.0,92.0,0.0,0.0
732,0.0,91.0,0.0,0.0
733,0.0,90.0,0.0,0.0
734,0.0,90.0,0.0,0.0
735,0.0,92.0,0.0,0.0
736,0.0,90.0,0.0,0.0
737,0.0,90.0,0.0,0.0
738,0.0,91.0,0.0,0.0
739,0.0,91.0,0.0,0.0
740,0.0,90.0,0.0,0.0
741,0.0,90.0,0.0,0.0
742,0.0,91.0,0.0,0.0
743,0.0,90.0,0.0,0.0
744,0.0,89.0,0.0,0.0
745,0.0,90.0,0.0,0.0
746,0.0,90.0,0.0,0.0
747,0.0,90.0,0.0,0.0
748,0.0,89.0,0.0,0.0
749,0.0,89.0,0.0,0.0
750,0.0,90.0,0.0,0.0
751,0.0,90.0,0.0,0.0
752,0.0,89.0,0.0,0.0
753,0.0,89.0,0.0,0.0
754,0.0,89.0,0.0,0.0
755,0.0,90.0,0.0,0.0
756,0.0,88.0,0.0,0.0
757,0.0,89.0,0.0,0.0
758,0.0,89.0,0.0,0.0
759,0.0,89.0,0.0,0.0
760,0.0,88.0,0.0,0.0
761,0.0,89.0,0.0,0.0
762,0.0,89.0,0.0,0.0
763,0.0,88.0,0.0,0.0
764,0.0,87.0,0.0,0.0
765,0.0,89.0,0.0,0.0
766,0.0,88.0,0.0,0.0
767,0.0,88.0,0.0,0.0
768,0.0,88.0,0.0,0.0
769,0.0,89.0,0.0,0.0
770,0.0,89.0,0.0,0.0
771,0.0,89.0,0.0,0.0
772,0.0,89.0,0.0,0.0
773,0.0,88.0,0.0,0.0
774,0.0,88.0,0.0,0.0
775,0.0,89.0,0.0,0.0
776,0.0,88.0,0.0,0.0
777,0.0,88.0,0.0,0.0
778,0.0,88.0,0.0,0.0
779,0.0,88.0,0.0,0.0
780,0.0,88.0,0.0,0.0
781,0.0,88.0,0.0,0.0
782,0.0,88.0,0.0,0.0
783,0.0,88.0,0.0,0.0
784,0.0,89.0,0.0,0.0
785,0.0,88.0,0.0,0.0
786,0.0,88.0,0.0,0.0
787,0.0,88.0,0.0,0.0
788,0.0,89.0,0.0,0.0
789,0.0,89.0,0.0,0.0
790,0.0,88.0,0.0,0.0
791,0.0,88.0,0.0,0.0
792,0.0,89.0,0.0,0.0
793,0.0,89.0,0.0,0.0
794,0.0,89.0,0.0,0.0
795,0.0,88.0,0.0,0.0
796,0.0,89.0,0.0,0.0
797,0.0,89.0,0.0,0.0
798,0.0,89.0,0.0,0.0
799,0.0,89.0,0.0,0.0
800,0.0,89.0,0.0,0.0
801,0.0,89.0,0.0,0.0
802,0.0,89.0,0.0,0.0
803,0.0,89.0,0.0,0.0
804,0.0,89.0,0.0,0.0
805,0.0,88.0,0.0,0.0
806,0.0,88.0,0.0,0.0
807,0.0,88.0,0.0,0.0
808,0.0,89.0,0.0,0.0
809,0.0,89.0,0.0,0.0
810,0.0,88.0,0.0,0.0
811,0.0,88.0,0.0,0.0
812,0.0,89.0,0.0,0.0
813,0.0,89.0,0.0,0.0
814,0.0,89.0,0.0,0.0
815,0.0,88.0,0.0,0.0
816,0.0,89.0,0.0,0.0
817,0.0,89.0,0.0,0.0
818,0.0,89.0,0.0,0.0
819,0.0,89.0,0.0,0.0
820,0.0,89.0,0.0,0.0
821,0.0,89.0,0.0,0.0
822,0.0,89.0,0.0,0.0
823,0.0,89.0,0.0,0.0
824,0.0,90.0,0.0,0.0
825,0.0,89.0,0.0,0.0
826,0.0,89.0,0.0,0.0
827,0.0,89.0,0.0,0.0
828,0.0,90.0,0.0,0.0
829,0.0,90.0,0.0,0.0
830,0.0,89.0,0.0,0.0
831,0.0,89.0,0.0,0.0
832,0.0,90.0,0.0,0.0
833,0.0,90.0,0.0,0.0
834,0.0,90.0,0.0,0.0
835,0.0,89.0,0.0,0.0
836,0.0,90.0,0.0,0.0
837,0.0,90.0,0.0,0.0
838,0.0,90.0,0.0,0.0
839,0.0,90.0,0.0,0.0
840,0.0,90.0,0.0,0.0
841,0.0,90.0,0.0,0.0
842,0.0,90.0,0.0,0.0
843,0.0,89.0,0.0,0.0
844,0.0,90.0,0.0,0.0
845,0.0,90.0,0.0,0.0
846,0.0,90.0,0.0,0.0
847,0.0,89.0,0.0,0.0
848,0.0,90.0,0.0,0.0
849,0.0,90.0,0.0,0.0
850,0.0,90.0,0.0,0.0
851,0.0,89.0,0.0,0.0
852,0.0,90.0,0.0,0.0
853,0.0,90.0,0.0,0.0
854,0.0,90.0,0.0,0.0
855,0.0,89.0,0.0,0.0
856,0.0,90.0,0.0,0.0
857,0.0,90.0,0.0,0.0
858,0.0,89.0,0.0,0.0
859,0.0,89.0,0.0,0.0
860,0.0,90.0,0.0,0.0
861,0.0,90.0,0.0,0.0
862,0.0,89.0,0.0,0.0
863,0.0,89.0,0.0,0.0
864,0.0,91.0,0.0,0.0
865,0.0,91.0,0.0,0.0
866,0.0,90.0,0.0,0.0
867,0.0,90.0,0.0,0.0
868,0.0,91.0,0.0,0.0
869,0.0,91.0,0.0,0.0
870,0.0,90.0,0.0,0.0
871,0.0,90.0,0.0,0.0
872,0.0,91.0,0.0,0.0
873,0.0,90.0,0.0,0.0
874,0.0,90.0,0.0,0.0
875,0.0,90.0,0.0,0.0
876,0.0,91.0,0.0,0.0
877,0.0,90.0,0.0,0.0
878,0.0,90.0,0.0,0.0
879,0.0,90.0,0.0,0.0
880,0.0,91.0,0.0,0.0
881,0.0,90.0,0.0,0.0
882,0.0,90.0,0.0,0.0
883,0.0,90.0,0.0,0.0
884,0.0,90.0,0.0,0.0
885,0.0,89.0,0.0,0.0
886,0.0,89.0,0.0,0.0
887,0.0,89.0,0.0,0.0
888,0.0,89.0,0.0,0.0
889,0.0,89.0,0.0,0.0
890,0.0,89.0,0.0,0.0
891,0.0,89.0,0.0,0.0
892,0.0,89.0,0.0,0.0
893,0.0,89.0,0.0,0.0
894,0.0,89.0,0.0,0.0
895,0.0,89.0,0.0,0.0
896,0.0,89.0,0.0,0.0
897,0.0,89.0,0.0,0.0
898,0.0,89.0,0.0,0.0
899,0.0,89.0,0.0,0.0
900,0.0,89.0,0.0,0.0
901,0.0,89.0,0.0,0.0
902,0.0,89.0,0.0,0.0
903,0.0,89.0,0.0,0.0
904,0.0,88.0,0.0,0.0
905,0.0,88.0,0.0,0.0
906,0.0,89.0,0.0,0.0
907,0.0,89.0,0.0,0.0
908,0.0,88.0,0.0,0.0
909,0.0,88.0,0.0,0.0
910,0.0,88.0,0.0,0.0
911,0.0,88.0,0.0,0.0
912,0.0,86.0,0.0,0.0
913,0.0,87.0,0.0,0.0
914,0.0,87.0,0.0,0.0
915,0.0,87.0,0.0,0.0
916,0.0,86.0,0.0,0.0
917,0.0,86.0,0.0,0.0
918,0.0,86.0,0.0,0.0
919,0.0,86.0,0.0,0.0
920,0.0,86.0,0.0,0.0
921,0.0,86.0,0.0,0.0
922,0.0,86.0,0.0,0.0
923,0.0,86.0,0.0,0.0
924,0.0,84.0,0.0,0.0
925,0.0,84.0,0.0,0.0
926,0.0,85.0,0.0,0.0
927,0.0,85.0,0.0,0.0
928,0.0,84.0,0.0,0.0
929,0.0,84.0,0.0,0.0
930,0.0,84.0,0.0,0.0
931,0.0,84.0,0.0,0.0
932,0.0,83.0,0.0,0.0
933,0.0,84.0,0.0,0.0
934,0.0,84.0,0.0,0.0
935,0.0,84.0,0.0,0.0
936,0.0,83.0,0.0,0.0
937,0.0,83.0,0.0,0.0
938,0.0,83.0,0.0,0.0
939,0.0,83.0,0.0,0.0
940,0.0,83.0,0.0,0.0
941,0.0,83.0,0.0,0.0
942,0.0,83.0,0.0,0.0
943,0.0,83.0,0.0,0.0
944,0.0,83.0,0.0,0.0
945,0.0,83.0,0.0,0.0
946,0.0,84.0,0.0,0.0
947,0.0,84.0,0.0,0.0
948,0.0,83.0,0.0,0.0
949,0.0,83.0,0.0,0.0
950,0.0,83.0,0.0,0.0
951,0.0,83.0,0.0,0.0
952,0.0,81.0,0.0,0.0
953,0.0,82.0,0.0,0.0
954,0.0,82.0,0.0,0.0
955,0.0,82.0,0.0,0.0
956,0.0,81.0,0.0,0.0
957,0.0,81.0,0.0,0.0
958,0.0,81.0,0.0,0.0
959,0.0,81.0,0.0,0.0
960,0.0,81.0,0.0,0.0
961,0.0,81.0,0.0,0.0
962,0.0,81.0,0.0,0.0
963,0.0,82.0,0.0,0.0
964,0.0,82.0,0.0,0.0
965,0.0,82.0,0.0,0.0
966,0.0,81.0,0.0,0.0
967,0.0,82.0,0.0,0.0
968,0.0,82.0,0.0,0.0
969,0.0,81.0,0.0,0.0
970,0.0,81.0,0.0,0.0
971,0.0,82.0,0.0,0.0
972,0.0,83.0,0.0,0.0
973,0.0,82.0,0.0,0.0
974,0.0,82.0,0.0,0.0
975,0.0,83.0,0.0,0.0
976,0.0,83.0,0.0,0.0
977,0.0,83.0,0.0,0.0
978,0.0,84.0,0.0,0.0
979,0.0,84.0,0.0,0.0
980,0.0,83.0,0.0,0.0
981,0.0,83.0,0.0,0.0
982,0.0,84.0,0.0,0.0
983,0.0,84.0,0.0,0.0
984,0.0,85.0,0.0,0.0
985,0.0,85.0,0.0,0.0
986,0.0,85.0,0.0,0.0
987,0.0,85.0,0.0,0.0
988,0.0,85.0,0.0,0.0
989,0.0,85.0,0.0,0.0
990,0.0,86.0,0.0,0.0
991,0.0,85.0,0.0,0.0
992,0.0,85.0,0.0,0.0
993,0.0,85.0,0.0,0.0
994,0.0,85.0,0.0,0.0
995,0.0,85.0,0.0,0.0
996,0.0,85.0,0.0,0.0
997,0.0,85.0,0.0,0.0
998,0.0,85.0,0.0,0.0
999,0.0,85.0,0.0,0.0
1000,0.0,84.0,0.0,0.0
1001,0.0,85.0,0.0,0.0
1002,0.0,85.0,0.0,0.0
1003,0.0,85.0,0.0,0.0
1004,0.0,85.0,0.0,0.0
1005,0.0,86.0,0.0,0.0
1006,0.0,85.0,0.0,0.0
1007,0.0,85.0,0.0,0.0
1008,0.0,86.0,0.0,0.0
1009,0.0,86.0,0.0,0.0
1010,0.0,86.0,0.0,0.0
1011,0.0,86.0,0.0,0.0
1012,0.0,87.0,0.0,0.0
1013,0.0,86.0,0.0,0.0
1014,0.0,86.0,0.0,0.0
1015,0.0,86.0,0.0,0.0
1016,0.0,87.0,0.0,0.0
1017,0.0,87.0,0.0,0.0
1018,0.0,87.0,0.0,0.0
1019,0.0,87.0,0.0,0.0
1020,0.0,87.0,0.0,0.0
1021,0.0,87.0,0.0,0.0
1022,0.0,87.0,0.0,0.0
1023,0.0,86.0,0.0,0.0
1024,0.0,86.0,0.0,0.0
1025,0.0,87.0,0.0,0.0
1026,0.0,87.0,0.0,0.0
1027,0.0,86.0,0.0,0.0
1028,0.0,86.0,0.0,0.0
1029,0.0,87.0,0.0,0.0
1030,0.0,88.0,0.0,0.0
1031,0.0,87.0,0.0,0.0
1032,0.0,87.0,0.0,0.0
1033,0.0,87.0,0.0,0.0
1034,0.0,87.0,0.0,0.0
1035,0.0,87.0,0.0,0.0
1036,0.0,87.0,0.0,0.0
1037,0.0,87.0,0.0,0.0
1038,0.0,86.0,0.0,0.0
1039,0.0,86.0,0.0,0.0
1040,0.0,87.0,0.0,0.0
1041,0.0,87.0,0.0,0.0
1042,0.0,85.0,0.0,0.0
1043,0.0,85.0,0.0,0.0
1044,0.0,85.0,0.0,0.0
1045,0.0,86.0,0.0,0.0
1046,0.0,85.0,0.0,0.0
1047,0.0,85.0,0.0,0.0
1048,0.0,85.0,0.0,0.0
1049,0.0,85.0,0.0,0.0
1050,0.0,85.0,0.0,0.0
1051,0.0,86.0,0.0,0.0
1052,0.0,86.0,0.0,0.0
1053,0.0,85.0,0.0,0.0
1054,0.0,85.0,0.0,0.0
1055,0.0,86.0,0.0,0.0
1056,0.0,86.0,0.0,0.0
1057,0.0,86.0,0.0,0.0
1058,0.0,86.0,0.0,0.0
1059,0.0,86.0,0.0,0.0
1060,0.0,87.0,0.0,0.0
1061,0.0,86.0,0.0,0.0
1062,0.0,86.0,0.0,0.0
1063,0.0,86.0,0.0,0.0
1064,0.0,86.0,0.0,0.0
1065,0.0,86.0,0.0,0.0
1066,0.0,86.0,0.0,0.0
1067,0.0,86.0,0.0,0.0
1068,0.0,85.0,0.0,0.0
1069,0.0,85.0,0.0,0.0
1070,0.0,86.0,0.0,0.0
1071,0.0,86.0,0.0,0.0
1072,0.0,86.0,0.0,0.0
1073,0.0,86.0,0.0,0.0
1074,0.0,86.0,0.0,0.0
1075,0.0,87.0,0.0,0.0
1076,0.0,86.0,0.0,0.0
1077,0.0,86.0,0.0,0.0
1078,0.0,86.0,0.0,0.0
1079,0.0,86.0,0.0,0.0
1080,0.0,86.0,0.0,0.0
1081,0.0,86.0,0.0,0.0
1082,0.0,86.0,0.0,0.0
1083,0.0,85.0,0.0,0.0
1084,0.0,86.0,0.0,0.0
1085,0.0,85.0,0.0,0.0
1086,0.0,85.0,0.0,0.0
1087,0.0,85.0,0.0,0.0
1088,0.0,85.0,0.0,0.0
1089,0.0,86.0,0.0,0.0
1090,0.0,85.0,0.0,0.0
1091,0.0,85.0,0.0,0.0
1092,0.0,85.0,0.0,0.0
1093,0.0,86.0,0.0,0.0
1094,0.0,86.0,0.0,0.0
1095,0.0,85.0,0.0,0.0
1096,0.0,84.0,0.0,0.0
1097,0.0,85.0,0.0,0.0
1098,0.0,85.0,0.0,0.0
1099,0.0,85.0,0.0,0.0
1100,0.0,83.0,0.0,0.0
1101,0.0,84.0,0.0,0.0
1102,0.0,85.0,0.0,0.0
1103,0.0,86.0,0.0,0.0
1104,0.0,85.0,0.0,0.0
1105,0.0,85.0,0.0,0.0
1106,0.0,85.0,0.0,0.0
1107,0.0,86.0,0.0,0.0
1108,0.0,85.0,0.0,0.0
1109,0.0,85.0,0.0,0.0
1110,0.0,85.0,0.0,0.0
1111,0.0,85.0,0.0,0.0
1112,0.0,85.0,0.0,0.0
1113,0.0,85.0,0.0,0.0
1114,0.0,86.0,0.0,0.0
1115,0.0,85.0,0.0,0.0
1116,0.0,85.0,0.0,0.0
1117,0.0,85.0,0.0,0.0
1118,0.0,86.0,0.0,0.0
1119,0.0,86.0,0.0,0.0
1120,0.0,84.0,0.0,0.0
1121,0.0,85.0,0.0,0.0
1122,0.0,86.0,0.0,0.0
1123,0.0,86.0,0.0,0.0
1124,0.0,85.0,0.0,0.0
1125,0.0,84.0,0.0,0.0
1126,0.0,85.0,0.0,0.0
1127,0.0,86.0,0.0,0.0
1128,0.0,85.0,0.0,0.0
1129,0.0,85.0,0.0,0.0
1130,0.0,85.0,0.0,0.0
1131,0.0,86.0,0.0,0.0
1132,0.0,85.0,0.0,0.0
1133,0.0,85.0,0.0,0.0
1134,0.0,85.0,0.0,0.0
1135,0.0,86.0,0.0,0.0
1136,0.0,85.0,0.0,0.0
1137,0.0,85.0,0.0,0.0
1138,0.0,85.0,0.0,0.0
1139,0.0,85.0,0.0,0.0
1140,0.0,85.0,0.0,0.0
1141,0.0,85.0,0.0,0.0
1142,0.0,85.0,0.0,0.0
1143,0.0,86.0,0.0,0.0
1144,0.0,85.0,0.0,0.0
1145,0.0,86.0,0.0,0.0
1146,0.0,86.0,0.0,0.0
1147,0.0,86.0,0.0,0.0
1148,0.0,86.0,0.0,0.0
1149,0.0,85.0,0.0,0.0
1150,0.0,86.0,0.0,0.0
1151,0.0,86.0,0.0,0.0
1152,0.0,86.0,0.0,0.0
1153,0.0,85.0,0.0,0.0
1154,0.0,85.0,0.0,0.0
1155,0.0,86.0,0.0,0.0
1156,0.0,86.0,0.0,0.0
1157,0.0,86.0,0.0,0.0
1158,0.0,86.0,0.0,0.0
1159,0.0,86.0,0.0,0.0
1160,0.0,87.0,0.0,0.0
1161,0.0,87.0,0.0,0.0
1162,0.0,87.0,0.0,0.0
1163,0.0,86.0,0.0,0.0
1164,0.0,86.0,0.0,0.0
1165,0.0,87.0,0.0,0.0
1166,0.0,87.0,0.0,0.0
1167,0.0,86.0,0.0,0.0
1168,0.0,86.0,0.0,0.0
1169,0.0,85.0,0.0,0.0
1170,0.0,86.0,0.0,0.0
1171,0.0,86.0,0.0,0.0
1172,0.0,85.0,0.0,0.0
1173,0.0,85.0,0.0,0.0
1174,0.0,85.0,0.0,0.0
1175,0.0,86.0,0.0,0.0
1176,0.0,85.0,0.0,0.0
1177,0.0,85.0,0.0,0.0
1178,0.0,85.0,0.0,0.0
1179,0.0,85.0,0.0,0.0
1180,0.0,85.0,0.0,0.0
1181,0.0,84.0,0.0,0.0
1182,0.0,84.0,0.0,0.0
1183,0.0,83.0,0.0,0.0
1184,0.0,83.0,0.0,0.0
1185,0.0,84.0,0.0,0.0
1186,0.0,83.0,0.0,0.0
1187,0.0,83.0,0.0,0.0
1188,0.0,83.0,0.0,0.0
1189,0.0,83.0,0.0,0.0
1190,0.0,83.0,0.0,0.0
1191,0.0,83.0,0.0,0.0
1192,0.0,83.0,0.0,0.0
1193,0.0,83.0,0.0,0.0
1194,0.0,83.0,0.0,0.0
1195,0.0,83.0,0.0,0.0
1196,0.0,83.0,0.0,0.0
1197,0.0,83.0,0.0,0.0
1198,0.0,83.0,0.0,0.0
1199,0.0,83.0,0.0,0.0
1200,0.0,83.0,0.0,0.0
1201,0.0,83.0,0.0,0.0
1202,0.0,83.0,0.0,0.0
1203,0.0,84.0,0.0,0.0
1204,0.0,84.0,0.0,0.0
1205,0.0,83.0,0.0,0.0
1206,0.0,83.0,0.0,0.0
1207,0.0,84.0,0.0,0.0
1208,0.0,82.0,0.0,0.0
1209,0.0,83.0,0.0,0.0
1210,0.0,82.0,0.0,0.0
1211,0.0,83.0,0.0,0.0
1212,0.0,82.0,0.0,0.0
1213,0.0,83.0,0.0,0.0
1214,0.0,83.0,0.0,0.0
1215,0.0,83.0,0.0,0.0
1216,0.0,83.0,0.0,0.0
1217,0.0,82.0,0.0,0.0
1218,0.0,84.0,0.0,0.0
1219,0.0,84.0,0.0,0.0
1220,0.0,83.0,0.0,0.0
1221,0.0,82.0,0.0,0.0
1222,0.0,83.0,0.0,0.0
1223,0.0,84.0,0.0,0.0
1224,0.0,84.0,0.0,0.0
1225,0.0,82.0,0.0,0.0
1226,0.0,83.0,0.0,0.0
1227,0.0,84.0,0.0,0.0
1228,0.0,84.0,0.0,0.0
1229,0.0,85.0,0.0,0.0
1230,0.0,84.0,0.0,0.0
1231,0.0,84.0,0.0,0.0
1232,0.0,85.0,0.0,0.0
1233,0.0,86.0,0.0,0.0
1234,0.0,85.0,0.0,0.0
1235,0.0,84.0,0.0,0.0
1236,0.0,85.0,0.0,0.0
1237,0.0,86.0,0.0,0.0
1238,0.0,85.0,0.0,0.0
1239,0.0,85.0,0.0,0.0
1240,0.0,85.0,0.0,0.0
1241,0.0,87.0,0.0,0.0
1242,0.0,86.0,0.0,0.0
1243,0.0,87.0,0.0,0.0
1244,0.0,87.0,0.0,0.0
1245,0.0,87.0,0.0,0.0
1246,0.0,88.0,0.0,0.0
1247,0.0,87.0,0.0,0.0
1248,0.0,88.0,0.0,0.0
1249,0.0,88.0,0.0,0.0
1250,0.0,88.0,0.0,0.0
1251,0.0,87.0,0.0,0.0
1252,0.0,88.0,0.0,0.0
1253,0.0,88.0,0.0,0.0
1254,0.0,88.0,0.0,0.0
1255,0.0,87.0,0.0,0.0
1256,0.0,88.0,0.0,0.0
1257,0.0,88.0,0.0,0.0
1258,0.0,88.0,0.0,0.0
1259,0.0,88.0,0.0,0.0
1260,0.0,88.0,0.0,0.0
1261,0.0,88.0,0.0,0.0
1262,0.0,88.0,0.0,0.0
1263,0.0,87.0,0.0,0.0
1264,0.0,88.0,0.0,0.0
1265,0.0,88.0,0.0,0.0
1266,0.0,88.0,0.0,0.0
1267,0.0,87.0,0.0,0.0
1268,0.0,90.0,0.0,0.0
1269,0.0,89.0,0.0,0.0
1270,0.0,89.0,0.0,0.0
1271,0.0,88.0,0.0,0.0
1272,0.0,90.0,0.0,0.0
1273,0.0,89.0,0.0,0.0
1274,0.0,89.0,0.0,0.0
1275,0.0,88.0,0.0,0.0
1276,0.0,89.0,0.0,0.0
1277,0.0,90.0,0.0,0.0
1278,0.0,88.0,0.0,0.0
1279,0.0,88.0,0.0,0.0
1280,0.0,89.0,0.0,0.0
1281,0.0,90.0,0.0,0.0
1282,0.0,89.0,0.0,0.0
1283,0.0,88.0,0.0,0.0
1284,0.0,89.0,0.0,0.0
1285,0.0,90.0,0.0,0.0
1286,0.0,89.0,0.0,0.0
1287,0.0,88.0,0.0,0.0
1288,0.0,89.0,0.0,0.0
1289,0.0,89.0,0.0,0.0
1290,0.0,89.0,0.0,0.0
1291,0.0,89.0,0.0,0.0
1292,0.0,89.0,0.0,0.0
1293,0.0,88.0,0.0,0.0
1294,0.0,89.0,0.0,0.0
1295,0.0,89.0,0.0,0.0
1296,0.0,89.0,0.0,0.0
1297,0.0,88.0,0.0,0.0
1298,0.0,89.0,0.0,0.0
1299,0.0,89.0,0.0,0.0
1300,0.0,90.0,0.0,0.0
1301,0.0,88.0,0.0,0.0
1302,0.0,89.0,0.0,0.0
1303,0.0,89.0,0.0,0.0
1304,0.0,90.0,0.0,0.0
1305,0.0,89.0,0.0,0.0
1306,0.0,88.0,0.0,0.0
1307,0.0,89.0,0.0,0.0
1308,0.0,89.0,0.0,0.0
1309,0.0,89.0,0.0,0.0
1310,0.0,88.0,0.0,0.0
1311,0.0,89.0,0.0,0.0
1312,0.0,89.0,0.0,0.0
1313,0.0,89.0,0.0,0.0
1314,0.0,89.0,0.0,0.0
1315,0.0,89.0,0.0,0.0
1316,0.0,89.0,0.0,0.0
1317,0.0,89.0,0.0,0.0
1318,0.0,89.0,0.0,0.0
1319,0.0,89.0,0.0,0.0
1320,0.0,89.0,0.0,0.0
1321,0.0,89.0,0.0,0.0
1322,0.0,89.0,0.0,0.0
1323,0.0,89.0,0.0,0.0
1324,0.0,89.0,0.0,0.0
1325,0.0,89.0,0.0,0.0
1326,0.0,89.0,0.0,0.0
1327,0.0,89.0,0.0,0.0
1328,0.0,89.0,0.0,0.0
1329,0.0,89.0,0.0,0.0
1330,0.0,89.0,0.0,0.0
1331,0.0,89.0,0.0,0.0
1332,0.0,88.0,0.0,0.0
1333,0.0,88.0,0.0,0.0
1334,0.0,88.0,0.0,0.0
1335,0.0,88.0,0.0,0.0
1336,0.0,88.0,0.0,0.0
1337,0.0,88.0,0.0,0.0
1338,0.0,88.0,0.0,0.0
1339,0.0,88.0,0.0,0.0
1340,0.0,88.0,0.0,0.0
1341,0.0,88.0,0.0,0.0
1342,0.0,88.0,0.0,0.0
1343,0.0,88.0,0.0,0.0
1344,0.0,88.0,0.0,0.0
1345,0.0,88.0,0.0,0.0
1346,0.0,88.0,0.0,0.0
1347,0.0,88.0,0.0,0.0
1348,0.0,88.0,0.0,0.0
1349,0.0,88.0,0.0,0.0
1350,0.0,88.0,0.0,0.0
1351,0.0,88.0,0.0,0.0
1352,0.0,88.0,0.0,0.0
1353,0.0,88.0,0.0,0.0
1354,0.0,88.0,0.0,0.0
1355,0.0,88.0,0.0,0.0
1356,0.0,88.0,0.0,0.0
1357,0.0,88.0,0.0,0.0
1358,0.0,88.0,0.0,0.0
1359,0.0,88.0,0.0,0.0
1360,0.0,88.0,0.0,0.0
1361,0.0,88.0,0.0,0.0
1362,0.0,88.0,0.0,0.0
1363,0.0,88.0,0.0,0.0
1364,0.0,88.0,0.0,0.0
1365,0.0,88.0,0.0,0.0
1366,0.0,87.0,0.0,0.0
1367,0.0,87.0,0.0,0.0
1368,0.0,87.0,0.0,0.0
1369,0.0,87.0,0.0,0.0
1370,0.0,87.0,0.0,0.0
1371,0.0,87.0,0.0,0.0
1372,0.0,87.0,0.0,0.0
1373,0.0,87.0,0.0,0.0
1374,0.0,86.0,0.0,0.0
1375,0.0,86.0,0.0,0.0
1376,0.0,86.0,0.0,0.0
1377,0.0,86.0,0.0,0.0
1378,0.0,86.0,0.0,0.0
1379,0.0,86.0,0.0,0.0
1380,0.0,86.0,0.0,0.0
1381,0.0,86.0,0.0,0.0
1382,0.0,86.0,0.0,0.0
1383,0.0,86.0,0.0,0.0
1384,0.0,85.0,0.0,0.0
1385,0.0,85.0,0.0,0.0
1386,0.0,86.0,0.0,0.0
1387,0.0,86.0,0.0,0.0
1388,0.0,85.0,0.0,0.0
1389,0.0,85.0,0.0,0.0
1390,0.0,85.0,0.0,0.0
1391,0.0,85.0,0.0,0.0
1392,0.0,85.0,0.0,0.0
1393,0.0,86.0,0.0,0.0
1394,0.0,86.0,0.0,0.0
1395,0.0,86.0,0.0,0.0
1396,0.0,85.0,0.0,0.0
1397,0.0,85.0,0.0,0.0
1398,0.0,85.0,0.0,0.0
1399,0.0,85.0,0.0,0.0
1400,0.0,85.0,0.0,0.0
1401,0.0,85.0,0.0,0.0
1402,0.0,85.0,0.0,0.0
1403,0.0,85.0,0.0,0.0
1404,0.0,84.0,0.0,0.0
1405,0.0,84.0,0.0,0.0
1406,0.0,85.0,0.0,0.0
1407,0.0,85.0,0.0,0.0
1408,0.0,84.0,0.0,0.0
1409,0.0,84.0,0.0,0.0
1410,0.0,84.0,0.0,0.0
1411,0.0,84.0,0.0,0.0
1412,0.0,83.0,0.0,0.0
1413,0.0,84.0,0.0,0.0
1414,0.0,84.0,0.0,0.0
1415,0.0,84.0,0.0,0.0
1416,0.0,83.0,0.0,0.0
1417,0.0,83.0,0.0,0.0
1418,0.0,83.0,0.0,0.0
1419,0.0,83.0,0.0,0.0
1420,0.0,83.0,0.0,0.0
1421,0.0,83.0,0.0,0.0
1422,0.0,83.0,0.0,0.0
1423,0.0,83.0,0.0,0.0
1424,0.0,81.0,0.0,0.0
1425,0.0,81.0,0.0,0.0
1426,0.0,83.0,0.0,0.0
1427,0.0,83.0,0.0,0.0
1428,0.0,82.0,0.0,0.0
1429,0.0,82.0,0.0,0.0
1430,0.0,82.0,0.0,0.0
1431,0.0,82.0,0.0,0.0
1432,0.0,81.0,0.0,0.0
1433,0.0,82.0,0.0,0.0
1434,0.0,83.0,0.0,0.0
1435,0.0,83.0,0.0,0.0
1436,0.0,82.0,0.0,0.0
1437,0.0,82.0,0.0,0.0
1438,0.0,82.0,0.0,0.0
1439,0.0,82.0,0.0,0.0
1440,0.0,82.0,0.0,1.0
1441,0.0,82.0,0.0,1.0
1442,0.0,82.0,0.0,1.0
1443,0.0,82.0,0.0,1.0
1444,0.0,83.0,0.0,1.0
1445,0.0,83.0,0.0,1.0
1446,0.0,82.0,0.0,1.0
1447,0.0,82.0,0.0,1.0
1448,0.0,82.0,0.0,1.0
1449,0.0,83.0,0.0,1.0
1450,0.0,83.0,0.0,1.0
1451,0.0,83.0,0.0,1.0
1452,0.0,83.0,0.0,1.0
1453,0.0,83.0,0.0,1.0
1454,0.0,83.0,0.0,1.0
1455,0.0,83.0,0.0,1.0
1456,0.0,83.0,0.0,1.0
1457,0.0,82.0,0.0,1.0
1458,0.0,83.0,0.0,1.0
1459,0.0,83.0,0.0,1.0
1460,0.0,82.0,0.0,1.0
1461,0.0,82.0,0.0,1.0
1462,0.0,82.0,0.0,1.0
1463,0.0,83.0,0.0,1.0
1464,0.0,83.0,0.0,1.0
1465,0.0,82.0,0.0,1.0
1466,0.0,80.0,0.0,1.0
1467,0.0,81.0,0.0,1.0
1468,0.0,81.0,0.0,1.0
1469,0.0,81.0,0.0,1.0
1470,0.0,81.0,0.0,1.0
1471,0.0,81.0,0.0,1.0
1472,0.0,82.0,0.0,1.0
1473,0.0,81.0,0.0,1.0
1474,0.0,80.0,0.0,1.0
1475,0.0,80.0,0.0,1.0
1476,0.0,81.0,0.0,1.0
1477,0.0,81.0,0.0,1.0
1478,0.0,80.0,0.0,1.0
1479,0.0,80.0,0.0,1.0
1480,0.0,79.0,0.0,1.0
1481,0.0,80.0,0.0,1.0
1482,0.0,80.0,0.0,1.0
1483,0.0,80.0,0.0,1.0
1484,0.0,81.0,0.0,1.0
1485,0.0,81.0,0.0,1.0
1486,0.0,81.0,0.0,1.0
1487,0.0,81.0,0.0,1.0
1488,0.0,81.0,0.0,1.0
1489,0.0,81.0,0.0,1.0
1490,0.0,82.0,0.0,1.0
1491,0.0,82.0,0.0,1.0
1492,0.0,82.0,0.0,1.0
1493,0.0,81.0,0.0,1.0
1494,0.0,81.0,0.0,1.0
1495,0.0,82.0,0.0,1.0
1496,0.0,82.0,0.0,1.0
1497,0.0,82.0,0.0,1.0
1498,0.0,82.0,0.0,1.0
1499,0.0,82.0,0.0,1.0
1500,0.0,82.0,0.0,0.0
1501,0.0,82.0,0.0,0.0
1502,0.0,82.0,0.0,0.0
1503,0.0,82.0,0.0,0.0
1504,0.0,81.0,0.0,0.0
1505,0.0,81.0,0.0,0.0
1506,0.0,82.0,0.0,0.0
1507,0.0,82.0,0.0,0.0
1508,0.0,81.0,0.0,0.0
1509,0.0,80.0,0.0,0.0
1510,0.0,80.0,0.0,0.0
1511,0.0,80.0,0.0,0.0
1512,0.0,81.0,0.0,0.0
1513,0.0,80.0,0.0,0.0
1514,0.0,80.0,0.0,0.0
1515,0.0,80.0,0.0,0.0
1516,0.0,80.0,0.0,0.0
1517,0.0,80.0,0.0,0.0
1518,0.0,80.0,0.0,0.0
1519,0.0,80.0,0.0,0.0
1520,0.0,81.0,0.0,0.0
1521,0.0,80.0,0.0,0.0
1522,0.0,80.0,0.0,0.0
1523,0.0,79.0,0.0,0.0
1524,0.0,81.0,0.0,0.0
1525,0.0,81.0,0.0,0.0
1526,0.0,82.0,0.0,0.0
1527,0.0,81.0,0.0,0.0
1528,0.0,82.0,0.0,0.0
1529,0.0,82.0,0.0,0.0
1530,0.0,81.0,0.0,0.0
1531,0.0,81.0,0.0,0.0
1532,0.0,81.0,0.0,0.0
1533,0.0,81.0,0.0,0.0
1534,0.0,81.0,0.0,0.0
1535,0.0,81.0,0.0,0.0
1536,0.0,82.0,0.0,0.0
1537,0.0,82.0,0.0,0.0
1538,0.0,82.0,0.0,0.0
1539,0.0,82.0,0.0,0.0
1540,0.0,83.0,0.0,0.0
1541,0.0,82.0,0.0,0.0
1542,0.0,82.0,0.0,0.0
1543,0.0,82.0,0.0,0.0
1544,0.0,83.0,0.0,0.0
1545,0.0,83.0,0.0,0.0
1546,0.0,82.0,0.0,0.0
1547,0.0,81.0,0.0,0.0
1548,0.0,83.0,0.0,0.0
1549,0.0,83.0,0.0,0.0
1550,0.0,82.0,0.0,0.0
1551,0.0,81.0,0.0,0.0
1552,0.0,82.0,0.0,0.0
1553,0.0,82.0,0.0,0.0
1554,0.0,83.0,0.0,0.0
1555,0.0,81.0,0.0,0.0
1556,0.0,82.0,0.0,0.0
1557,0.0,82.0,0.0,0.0
1558,0.0,82.0,0.0,0.0
1559,0.0,82.0,0.0,0.0
1560,0.0,82.0,0.0,0.0
1561,0.0,81.0,0.0,0.0
1562,0.0,81.0,0.0,0.0
1563,0.0,82.0,0.0,0.0
1564,0.0,81.0,0.0,0.0
1565,0.0,81.0,0.0,0.0
1566,0.0,81.0,0.0,0.0
1567,0.0,82.0,0.0,0.0
1568,0.0,82.0,0.0,0.0
1569,0.0,81.0,0.0,0.0
1570,0.0,81.0,0.0,0.0
1571,0.0,82.0,0.0,0.0
1572,0.0,81.0,0.0,0.0
1573,0.0,81.0,0.0,0.0
1574,0.0,81.0,0.0,0.0
1575,0.0,82.0,0.0,0.0
1576,0.0,82.0,0.0,0.0
1577,0.0,82.0,0.0,0.0
1578,0.0,83.0,0.0,0.0
1579,0.0,83.0,0.0,0.0
1580,0.0,82.0,0.0,0.0
1581,0.0,82.0,0.0,0.0
1582,0.0,83.0,0.0,0.0
1583,0.0,83.0,0.0,0.0
1584,0.0,82.0,0.0,0.0
1585,0.0,82.0,0.0,0.0
1586,0.0,83.0,0.0,0.0
1587,0.0,83.0,0.0,0.0
1588,0.0,82.0,0.0,0.0
1589,0.0,82.0,0.0,0.0
1590,0.0,84.0,0.0,0.0
1591,0.0,84.0,0.0,0.0
1592,0.0,83.0,0.0,0.0
1593,0.0,84.0,0.0,0.0
1594,0.0,84.0,0.0,0.0
1595,0.0,84.0,0.0,0.0
1596,0.0,83.0,0.0,0.0
1597,0.0,84.0,0.0,0.0
1598,0.0,84.0,0.0,0.0
1599,0.0,84.0,0.0,0.0
1600,0.0,83.0,0.0,0.0
1601,0.0,84.0,0.0,0.0
1602,0.0,84.0,0.0,0.0
1603,0.0,84.0,0.0,0.0
1604,0.0,83.0,0.0,0.0
1605,0.0,84.0,0.0,0.0
1606,0.0,84.0,0.0,0.0
1607,0.0,84.0,0.0,0.0
1608,0.0,84.0,0.0,0.0
1609,0.0,84.0,0.0,0.0
1610,0.0,84.0,0.0,0.0
1611,0.0,84.0,0.0,0.0
1612,0.0,84.0,0.0,0.0
1613,0.0,84.0,0.0,0.0
1614,0.0,84.0,0.0,0.0
1615,0.0,84.0,0.0,0.0
1616,0.0,84.0,0.0,0.0
1617,0.0,84.0,0.0,0.0
1618,0.0,84.0,0.0,0.0
1619,0.0,84.0,0.0,0.0
1620,0.0,84.0,0.0,0.0
1621,0.0,85.0,0.0,0.0
1622,0.0,85.0,0.0,0.0
1623,0.0,85.0,0.0,0.0
1624,0.0,86.0,0.0,0.0
1625,0.0,86.0,0.0,0.0
1626,0.0,85.0,0.0,0.0
1627,0.0,85.0,0.0,0.0
1628,0.0,85.0,0.0,0.0
1629,0.0,87.0,0.0,0.0
1630,0.0,87.0,0.0,0.0
1631,0.0,87.0,0.0,0.0
1632,0.0,86.0,0.0,0.0
1633,0.0,87.0,0.0,0.0
1634,0.0,87.0,0.0,0.0
1635,0.0,87.0,0.0,0.0
1636,0.0,86.0,0.0,0.0
1637,0.0,86.0,0.0,0.0
1638,0.0,86.0,0.0,0.0
1639,0.0,86.0,0.0,0.0
1640,0.0,86.0,0.0,0.0
1641,0.0,86.0,0.0,0.0
1642,0.0,86.0,0.0,0.0
1643,0.0,87.0,0.0,0.0
1644,0.0,86.0,0.0,0.0
1645,0.0,86.0,0.0,0.0
1646,0.0,86.0,0.0,0.0
1647,0.0,87.0,0.0,0.0
1648,0.0,87.0,0.0,0.0
1649,0.0,87.0,0.0,0.0
1650,0.0,86.0,0.0,0.0
1651,0.0,86.0,0.0,0.0
1652,0.0,87.0,0.0,0.0
1653,0.0,87.0,0.0,0.0
1654,0.0,87.0,0.0,0.0
1655,0.0,87.0,0.0,0.0
1656,0.0,87.0,0.0,0.0
1657,0.0,87.0,0.0,0.0
1658,0.0,87.0,0.0,0.0
1659,0.0,87.0,0.0,0.0
1660,0.0,87.0,0.0,0.0
1661,0.0,88.0,0.0,0.0
1662,0.0,87.0,0.0,0.0
1663,0.0,87.0,0.0,0.0
1664,0.0,87.0,0.0,0.0
1665,0.0,87.0,0.0,0.0
1666,0.0,88.0,0.0,0.0
1667,0.0,88.0,0.0,0.0
1668,0.0,87.0,0.0,0.0
1669,0.0,87.0,0.0,0.0
1670,0.0,88.0,0.0,0.0
1671,0.0,88.0,0.0,0.0
1672,0.0,88.0,0.0,0.0
1673,0.0,88.0,0.0,0.0
1674,0.0,87.0,0.0,0.0
1675,0.0,88.0,0.0,0.0
1676,0.0,88.0,0.0,0.0
1677,0.0,88.0,0.0,0.0
1678,0.0,88.0,0.0,0.0
1679,0.0,88.0,0.0,0.0
1680,0.0,88.0,0.0,1.0
1681,0.0,88.0,0.0,1.0
1682,0.0,88.0,0.0,1.0
1683,0.0,89.0,0.0,1.0
1684,0.0,88.0,0.0,1.0
1685,0.0,88.0,0.0,1.0
1686,0.0,88.0,0.0,1.0
1687,0.0,89.0,0.0,1.0
1688,0.0,89.0,0.0,1.0
1689,0.0,88.0,0.0,1.0
1690,0.0,88.0,0.0,1.0
1691,0.0,89.0,0.0,1.0
1692,0.0,89.0,0.0,1.0
1693,0.0,88.0,0.0,1.0
1694,0.0,88.0,0.0,1.0
1695,0.0,89.0,0.0,1.0
1696,0.0,90.0,0.0,1.0
1697,0.0,90.0,0.0,1.0
1698,0.0,90.0,0.0,1.0
1699,0.0,90.0,0.0,1.0
1700,0.0,90.0,0.0,1.0
1701,0.0,90.0,0.0,1.0
1702,0.0,91.0,0.0,1.0
1703,0.0,90.0,0.0,1.0
1704,0.0,90.0,0.0,1.0
1705,0.0,90.0,0.0,1.0
1706,0.0,91.0,0.0,1.0
1707,0.0,90.0,0.0,1.0
1708,0.0,90.0,0.0,1.0
1709,0.0,90.0,0.0,1.0
1710,0.0,91.0,0.0,1.0
1711,0.0,91.0,0.0,1.0
1712,0.0,90.0,0.0,1.0
1713,0.0,91.0,0.0,1.0
1714,0.0,91.0,0.0,1.0
1715,0.0,91.0,0.0,1.0
1716,0.0,90.0,0.0,1.0
1717,0.0,91.0,0.0,1.0
1718,0.0,91.0,0.0,1.0
1719,0.0,91.0,0.0,1.0
1720,0.0,91.0,0.0,1.0
1721,0.0,91.0,0.0,1.0
1722,0.0,91.0,0.0,1.0
1723,0.0,91.0,0.0,1.0
1724,0.0,91.0,0.0,1.0
1725,0.0,92.0,0.0,1.0
1726,0.0,91.0,0.0,1.0
1727,0.0,91.0,0.0,1.0
1728,0.0,92.0,0.0,1.0
1729,0.0,92.0,0.0,1.0
1730,0.0,91.0,0.0,1.0
1731,0.0,91.0,0.0,1.0
1732,0.0,91.0,0.0,1.0
1733,0.0,91.0,0.0,1.0
1734,0.0,91.0,0.0,1.0
1735,0.0,90.0,0.0,1.0
1736,0.0,91.0,0.0,1.0
1737,0.0,91.0,0.0,1.0
1738,0.0,91.0,0.0,1.0
1739,0.0,91.0,0.0,1.0
1740,0.0,91.0,0.0,0.0
1741,0.0,91.0,0.0,0.0
1742,0.0,91.0,0.0,0.0
1743,0.0,90.0,0.0,0.0
1744,0.0,91.0,0.0,0.0
1745,0.0,91.0,0.0,0.0
1746,0.0,91.0,0.0,0.0
1747,0.0,90.0,0.0,0.0
1748,0.0,91.0,0.0,0.0
1749,0.0,91.0,0.0,0.0
1750,0.0,91.0,0.0,0.0
1751,0.0,90.0,0.0,0.0
1752,0.0,91.0,0.0,0.0
1753,0.0,91.0,0.0,0.0
1754,0.0,91.0,0.0,0.0
1755,0.0,90.0,0.0,0.0
1756,0.0,90.0,0.0,0.0
1757,0.0,91.0,0.0,0.0
1758,0.0,90.0,0.0,0.0
1759,0.0,90.0,0.0,0.0
1760,0.0,90.0,0.0,0.0
1761,0.0,91.0,0.0,0.0
1762,0.0,89.0,0.0,0.0
1763,0.0,89.0,0.0,0.0
1764,0.0,89.0,0.0,0.0
1765,0.0,90.0,0.0,0.0
1766,0.0,89.0,0.0,0.0
1767,0.0,89.0,0.0,0.0
1768,0.0,89.0,0.0,0.0
1769,0.0,89.0,0.0,0.0
1770,0.0,89.0,0.0,0.0
1771,0.0,89.0,0.0,0.0
1772,0.0,88.0,0.0,0.0
1773,0.0,87.0,0.0,0.0
1774,0.0,88.0,0.0,0.0
1775,0.0,88.0,0.0,0.0
1776,0.0,88.0,0.0,0.0
1777,0.0,87.0,0.0,0.0
1778,0.0,88.0,0.0,0.0
1779,0.0,88.0,0.0,0.0
1780,0.0,88.0,0.0,0.0
1781,0.0,87.0,0.0,0.0
1782,0.0,88.0,0.0,0.0
1783,0.0,88.0,0.0,0.0
1784,0.0,88.0,0.0,0.0
1785,0.0,87.0,0.0,0.0
1786,0.0,87.0,0.0,0.0
1787,0.0,88.0,0.0,0.0
1788,0.0,87.0,0.0,0.0
1789,0.0,87.0,0.0,0.0
1790,0.0,87.0,0.0,0.0
1791,0.0,88.0,0.0,0.0
1792,0.0,88.0,0.0,0.0
1793,0.0,88.0,0.0,0.0
1794,0.0,88.0,0.0,0.0
1795,0.0,89.0,0.0,0.0
1796,0.0,88.0,0.0,0.0
1797,0.0,88.0,0.0,0.0
1798,0.0,88.0,0.0,0.0
1799,0.0,88.0,0.0,0.0
1800,0.0,88.0,0.0,0.0
1801,0.0,88.0,0.0,0.0
1802,0.0,88.0,0.0,0.0
1803,0.0,88.0,0.0,0.0
1804,0.0,87.0,0.0,0.0
1805,0.0,88.0,0.0,0.0
1806,0.0,89.0,0.0,0.0
1807,0.0,88.0,0.0,0.0
1808,0.0,87.0,0.0,0.0
1809,0.0,87.0,0.0,0.0
1810,0.0,89.0,0.0,0.0
1811,0.0,88.0,0.0,0.0
1812,0.0,87.0,0.0,0.0
1813,0.0,88.0,0.0,0.0
1814,0.0,88.0,0.0,0.0
1815,0.0,88.0,0.0,0.0
1816,0.0,89.0,0.0,0.0
1817,0.0,88.0,0.0,0.0
1818,0.0,87.0,0.0,0.0
1819,0.0,87.0,0.0,0.0
1820,0.0,89.0,0.0,0.0
1821,0.0,88.0,0.0,0.0
1822,0.0,88.0,0.0,0.0
1823,0.0,89.0,0.0,0.0
1824,0.0,89.0,0.0,0.0
1825,0.0,89.0,0.0,0.0
1826,0.0,89.0,0.0,0.0
1827,0.0,89.0,0.0,0.0
1828,0.0,89.0,0.0,0.0
1829,0.0,89.0,0.0,0.0
1830,0.0,89.0,0.0,0.0
1831,0.0,89.0,0.0,0.0
1832,0.0,90.0,0.0,0.0
1833,0.0,90.0,0.0,0.0
1834,0.0,89.0,0.0,0.0
1835,0.0,90.0,0.0,0.0
1836,0.0,91.0,0.0,0.0
1837,0.0,90.0,0.0,0.0
1838,0.0,89.0,0.0,0.0
1839,0.0,89.0,0.0,0.0
1840,0.0,91.0,0.0,0.0
1841,0.0,89.0,0.0,0.0
1842,0.0,88.0,0.0,0.0
1843,0.0,89.0,0.0,0.0
1844,0.0,89.0,0.0,0.0
1845,0.0,89.0,0.0,0.0
1846,0.0,90.0,0.0,0.0
1847,0.0,89.0,0.0,0.0
1848,0.0,88.0,0.0,0.0
1849,0.0,88.0,0.0,0.0
1850,0.0,90.0,0.0,0.0
1851,0.0,89.0,0.0,0.0
1852,0.0,88.0,0.0,0.0
1853,0.0,89.0,0.0,0.0
1854,0.0,89.0,0.0,0.0
1855,0.0,89.0,0.0,0.0
1856,0.0,89.0,0.0,0.0
1857,0.0,89.0,0.0,0.0
1858,0.0,89.0,0.0,0.0
1859,0.0,89.0,0.0,0.0
1860,0.0,89.0,0.0,0.0
1861,0.0,89.0,0.0,0.0
1862,0.0,89.0,0.0,0.0
1863,0.0,89.0,0.0,0.0
1864,0.0,89.0,0.0,0.0
1865,0.0,89.0,0.0,0.0
1866,0.0,88.0,0.0,0.0
1867,0.0,89.0,0.0,0.0
1868,0.0,89.0,0.0,0.0
1869,0.0,89.0,0.0,0.0
1870,0.0,87.0,0.0,0.0
1871,0.0,88.0,0.0,0.0
1872,0.0,88.0,0.0,0.0
1873,0.0,87.0,0.0,0.0
1874,0.0,87.0,0.0,0.0
1875,0.0,87.0,0.0,0.0
1876,0.0,86.0,0.0,0.0
1877,0.0,86.0,0.0,0.0
1878,0.0,87.0,0.0,0.0
1879,0.0,87.0,0.0,0.0
1880,0.0,86.0,0.0,0.0
1881,0.0,86.0,0.0,0.0
1882,0.0,87.0,0.0,0.0
1883,0.0,86.0,0.0,0.0
1884,0.0,86.0,0.0,0.0
1885,0.0,86.0,0.0,0.0
1886,0.0,86.0,0.0,0.0
1887,0.0,86.0,0.0,0.0
1888,0.0,86.0,0.0,0.0
1889,0.0,86.0,0.0,0.0
1890,0.0,86.0,0.0,0.0
1891,0.0,86.0,0.0,0.0
1892,0.0,86.0,0.0,0.0
1893,0.0,86.0,0.0,0.0
1894,0.0,86.0,0.0,0.0
1895,0.0,86.0,0.0,0.0
1896,0.0,85.0,0.0,0.0
1897,0.0,86.0,0.0,0.0
1898,0.0,86.0,0.0,0.0
1899,0.0,86.0,0.0,0.0
1900,0.0,85.0,0.0,0.0
1901,0.0,87.0,0.0,0.0
1902,0.0,87.0,0.0,0.0
1903,0.0,86.0,0.0,0.0
1904,0.0,86.0,0.0,0.0
1905,0.0,87.0,0.0,0.0
1906,0.0,86.0,0.0,0.0
1907,0.0,86.0,0.0,0.0
1908,0.0,87.0,0.0,0.0
1909,0.0,87.0,0.0,0.0
1910,0.0,85.0,0.0,0.0
1911,0.0,85.0,0.0,0.0
1912,0.0,86.0,0.0,0.0
1913,0.0,85.0,0.0,0.0
1914,0.0,85.0,0.0,0.0
1915,0.0,85.0,0.0,0.0
1916,0.0,85.0,0.0,0.0
1917,0.0,85.0,0.0,0.0
1918,0.0,85.0,0.0,0.0
1919,0.0,85.0,0.0,0.0
1920,0.0,84.0,0.0,0.0
1921,0.0,83.0,0.0,0.0
1922,0.0,82.0,0.0,0.0
1923,0.0,80.0,0.0,0.0
1924,0.0,79.0,0.0,0.0
1925,0.0,77.0,0.0,0.0
1926,0.0,77.0,0.0,0.0
1927,0.0,75.0,0.0,0.0
1928,0.0,74.0,0.0,0.0
1929,0.0,73.0,0.0,0.0
1930,0.0,73.0,0.0,0.0
1931,0.0,71.0,0.0,0.0
1932,0.0,70.0,0.0,0.0
1933,0.0,70.0,0.0,0.0
1934,0.0,69.0,0.0,0.0
1935,0.0,67.0,0.0,0.0
1936,0.0,66.0,0.0,0.0
1937,0.0,65.0,0.0,0.0
1938,0.0,63.0,0.0,0.0
1939,0.0,62.0,0.0,0.0
1940,0.0,62.0,0.0,0.0
1941,0.0,61.0,0.0,0.0
1942,0.0,59.0,0.0,0.0
1943,0.0,58.0,0.0,0.0
1944,0.0,57.0,0.0,0.0
1945,0.0,55.0,0.0,0.0
1946,0.0,54.0,0.0,0.0
1947,0.0,53.0,0.0,0.0
1948,0.0,52.0,0.0,0.0
1949,0.0,51.0,0.0,0.0
1950,0.0,49.0,0.0,0.0
1951,0.0,48.0,0.0,0.0
1952,0.0,47.0,0.0,0.0
1953,0.0,46.0,0.0,0.0
1954,0.0,45.0,0.0,0.0
1955,0.0,43.0,0.0,0.0
1956,0.0,42.0,0.0,0.0
1957,0.0,40.0,0.0,0.0
1958,0.0,39.0,0.0,0.0
1959,0.0,38.0,0.0,0.0
1960,0.0,37.0,0.0,0.0
1961,0.0,35.0,0.0,0.0
1962,0.0,34.0,0.0,0.0
1963,0.0,33.0,0.0,0.0
1964,0.0,32.0,0.0,0.0
1965,0.0,29.0,0.0,0.0
1966,0.0,29.0,0.0,0.0
1967,0.0,28.0,0.0,0.0
1968,0.0,26.0,0.0,0.0
1969,0.0,25.0,0.0,0.0
1970,0.0,25.0,0.0,0.0
1971,0.0,24.0,0.0,0.0
1972,0.0,22.0,0.0,0.0
1973,0.0,22.0,0.0,0.0
1974,0.0,21.0,0.0,0.0
1975,0.0,19.0,0.0,0.0
1976,0.0,17.0,0.0,0.0
1977,0.0,16.0,0.0,0.0
1978,0.0,15.0,0.0,0.0
1979,0.0,14.0,0.0,0.0
1980,0.0,14.0,0.0,0.0
1981,0.0,14.0,0.0,0.0
1982,0.0,14.0,0.0,0.0
1983,0.0,14.0,0.0,0.0
1984,0.0,14.0,0.0,0.0
1985,0.0,14.0,0.0,0.0
1986,0.0,13.0,0.0,0.0
1987,0.0,13.0,0.0,0.0
1988,0.0,14.0,0.0,0.0
1989,0.0,14.0,0.0,0.0
1990,0.0,14.0,0.0,0.0
1991,0.0,14.0,0.0,0.0
1992,0.0,14.0,0.0,0.0
1993,0.0,13.0,0.0,0.0
1994,0.0,13.0,0.0,0.0
1995,0.0,13.0,0.0,0.0
1996,0.0,13.0,0.0,0.0
1997,0.0,14.0,0.0,0.0
1998,0.0,14.0,0.0,0.0
1999,0.0,14.0,0.0,0.0
2000,0.0,13.0,0.0,0.0
2001,0.0,13.0,0.0,0.0
2002,0.0,13.0,0.0,0.0
2003,0.0,13.0,0.0,0.0
2004,0.0,13.0,0.0,0.0
2005,0.0,14.0,0.0,0.0
2006,0.0,13.0,0.0,0.0
2007,0.0,13.0,0.0,0.0
2008,0.0,13.0,0.0,0.0
2009,0.0,13.0,0.0,0.0
2010,0.0,13.0,0.0,0.0
2011,0.0,13.0,0.0,0.0
2012,0.0,13.0,0.0,0.0
2013,0.0,12.0,0.0,0.0
2014,0.0,13.0,0.0,0.0
2015,0.0,13.0,0.0,0.0
2016,0.0,13.0,0.0,0.0
2017,0.0,13.0,0.0,0.0
2018,0.0,13.0,0.0,0.0
2019,0.0,13.0,0.0,0.0
2020,0.0,13.0,0.0,0.0
2021,0.0,13.0,0.0,0.0
2022,0.0,14.0,0.0,0.0
2023,0.0,14.0,0.0,0.0
2024,0.0,14.0,0.0,0.0
2025,0.0,14.0,0.0,0.0
2026,0.0,13.0,0.0,0.0
2027,0.0,13.0,0.0,0.0
2028,0.0,13.0,0.0,0.0
2029,0.0,13.0,0.0,0.0
2030,0.0,13.0,0.0,0.0
2031,0.0,14.0,0.0,0.0
2032,0.0,14.0,0.0,0.0
2033,0.0,13.0,0.0,0.0
2034,0.0,13.0,0.0,0.0
2035,0.0,13.0,0.0,0.0
2036,0.0,13.0,0.0,0.0
2037,0.0,13.0,0.0,0.0
2038,0.0,13.0,0.0,0.0
2039,0.0,13.0,0.0,0.0
2040,0.0,13.0,0.0,0.0
2041,0.0,13.0,0.0,0.0
2042,0.0,13.0,0.0,0.0
2043,0.0,13.0,0.0,0.0
2044,0.0,13.0,0.0,0.0
2045,0.0,13.0,0.0,0.0
2046,0.0,14.0,0.0,0.0
2047,0.0,14.0,0.0,0.0
2048,0.0,14.0,0.0,0.0
2049,0.0,14.0,0.0,0.0
2050,0.0,13.0,0.0,0.0
2051,0.0,13.0,0.0,0.0
2052,0.0,13.0,0.0,0.0
2053,0.0,14.0,0.0,0.0
2054,0.0,14.0,0.0,0.0
2055,0.0,14.0,0.0,0.0
2056,0.0,14.0,0.0,0.0
2057,0.0,14.0,0.0,0.0
2058,0.0,14.0,0.0,0.0
2059,0.0,14.0,0.0,0.0
2060,0.0,14.0,0.0,0.0
2061,0.0,14.0,0.0,0.0
2062,0.0,14.0,0.0,0.0
2063,0.0,14.0,0.0,0.0
2064,0.0,14.0,0.0,0.0
2065,0.0,14.0,0.0,0.0
2066,0.0,15.0,0.0,0.0
2067,0.0,15.0,0.0,0.0
2068,0.0,15.0,0.0,0.0
2069,0.0,15.0,0.0,0.0
2070,0.0,14.0,0.0,0.0
2071,0.0,14.0,0.0,0.0
2072,0.0,14.0,0.0,0.0
2073,0.0,15.0,0.0,0.0
2074,0.0,15.0,0.0,0.0
2075,0.0,15.0,0.0,0.0
2076,0.0,15.0,0.0,0.0
2077,0.0,15.0,0.0,0.0
2078,0.0,15.0,0.0,0.0
2079,0.0,15.0,0.0,0.0
2080,0.0,15.0,0.0,0.0
2081,0.0,15.0,0.0,0.0
2082,0.0,15.0,0.0,0.0
2083,0.0,15.0,0.0,0.0
2084,0.0,15.0,0.0,0.0
2085,0.0,15.0,0.0,0.0
2086,0.0,16.0,0.0,0.0
2087,0.0,16.0,0.0,0.0
2088,0.0,16.0,0.0,0.0
2089,0.0,16.0,0.0,0.0
2090,0.0,15.0,0.0,0.0
2091,0.0,15.0,0.0,0.0
2092,0.0,15.0,0.0,0.0
2093,0.0,16.0,0.0,0.0
2094,0.0,16.0,0.0,0.0
2095,0.0,16.0,0.0,0.0
2096,0.0,16.0,0.0,0.0
2097,0.0,16.0,0.0,0.0
2098,0.0,16.0,0.0,0.0
2099,0.0,16.0,0.0,0.0
2100,0.0,16.0,0.0,0.0
2101,0.0,16.0,0.0,0.0
2102,0.0,16.0,0.0,0.0
2103,0.0,16.0,0.0,0.0
2104,0.0,16.0,0.0,0.0
2105,0.0,16.0,0.0,0.0
2106,0.0,15.0,0.0,0.0
2107,0.0,16.0,0.0,0.0
2108,0.0,16.0,0.0,0.0
2109,0.0,16.0,0.0,0.0
2110,0.0,16.0,0.0,0.0
2111,0.0,16.0,0.0,0.0
2112,0.0,16.0,0.0,0.0
2113,0.0,15.0,0.0,0.0
2114,0.0,15.0,0.0,0.0
2115,0.0,16.0,0.0,0.0
2116,0.0,16.0,0.0,0.0
2117,0.0,16.0,0.0,0.0
2118,0.0,16.0,0.0,0.0
2119,0.0,16.0,0.0,0.0
2120,0.0,15.0,0.0,0.0
2121,0.0,15.0,0.0,0.0
2122,0.0,16.0,0.0,0.0
2123,0.0,16.0,0.0,0.0
2124,0.0,16.0,0.0,0.0
2125,0.0,16.0,0.0,0.0
2126,0.0,15.0,0.0,0.0
2127,0.0,15.0,0.0,0.0
2128,0.0,15.0,0.0,0.0
2129,0.0,15.0,0.0,0.0
2130,0.0,16.0,0.0,0.0
2131,0.0,16.0,0.0,0.0
2132,0.0,16.0,0.0,0.0
2133,0.0,15.0,0.0,0.0
2134,0.0,15.0,0.0,0.0
2135,0.0,15.0,0.0,0.0
2136,0.0,15.0,0.0,0.0
2137,0.0,16.0,0.0,0.0
2138,0.0,16.0,0.0,0.0
2139,0.0,16.0,0.0,0.0
2140,0.0,15.0,0.0,0.0
2141,0.0,15.0,0.0,0.0
2142,0.0,15.0,0.0,0.0
2143,0.0,15.0,0.0,0.0
2144,0.0,15.0,0.0,0.0
2145,0.0,16.0,0.0,0.0
2146,0.0,15.0,0.0,0.0
2147,0.0,15.0,0.0,0.0
2148,0.0,15.0,0.0,0.0
2149,0.0,15.0,0.0,0.0
2150,0.0,15.0,0.0,0.0
2151,0.0,15.0,0.0,0.0
2152,0.0,16.0,0.0,0.0
2153,0.0,15.0,0.0,0.0
2154,0.0,15.0,0.0,0.0
2155,0.0,15.0,0.0,0.0
2156,0.0,15.0,0.0,0.0
2157,0.0,15.0,0.0,0.0
2158,0.0,15.0,0.0,0.0
2159,0.0,15.0,0.0,0.0
2160,0.0,15.0,0.0,1.0
2161,0.0,15.0,0.0,1.0
2162,0.0,15.0,0.0,1.0
2163,0.0,15.0,0.0,1.0
2164,0.0,15.0,0.0,1.0
2165,0.0,15.0,0.0,1.0
2166,0.0,15.0,0.0,1.0
2167,0.0,15.0,0.0,1.0
2168,0.0,14.0,0.0,1.0
2169,0.0,14.0,0.0,1.0
2170,0.0,14.0,0.0,1.0
2171,0.0,14.0,0.0,1.0
2172,0.0,15.0,0.0,1.0
2173,0.0,15.0,0.0,1.0
2174,0.0,15.0,0.0,1.0
2175,0.0,15.0,0.0,1.0
2176,0.0,15.0,0.0,1.0
2177,0.0,14.0,0.0,1.0
2178,0.0,14.0,0.0,1.0
2179,0.0,14.0,0.0,1.0
2180,0.0,14.0,0.0,1.0
2181,0.0,14.0,0.0,1.0
2182,0.0,14.0,0.0,1.0
2183,0.0,14.0,0.0,1.0
2184,0.0,15.0,0.0,1.0
2185,0.0,14.0,0.0,1.0
2186,0.0,14.0,0.0,1.0
2187,0.0,14.0,0.0,1.0
2188,0.0,14.0,0.0,1.0
2189,0.0,14.0,0.0,1.0
2190,0.0,14.0,0.0,1.0
2191,0.0,14.0,0.0,1.0
2192,0.0,14.0,0.0,1.0
2193,0.0,14.0,0.0,1.0
2194,0.0,13.0,0.0,1.0
2195,0.0,13.0,0.0,1.0
2196,0.0,14.0,0.0,1.0
2197,0.0,14.0,0.0,1.0
2198,0.0,14.0,0.0,1.0
2199,0.0,14.0,0.0,1.0
2200,0.0,14.0,0.0,1.0
2201,0.0,14.0,0.0,1.0
2202,0.0,13.0,0.0,1.0
2203,0.0,13.0,0.0,1.0
2204,0.0,13.0,0.0,1.0
2205,0.0,13.0,0.0,1.0
2206,0.0,13.0,0.0,1.0
2207,0.0,13.0,0.0,1.0
2208,0.0,14.0,0.0,1.0
2209,0.0,14.0,0.0,1.0
2210,0.0,14.0,0.0,1.0
2211,0.0,13.0,0.0,1.0
2212,0.0,13.0,0.0,1.0
2213,0.0,13.0,0.0,1.0
2214,0.0,13.0,0.0,1.0
2215,0.0,13.0,0.0,1.0
2216,0.0,13.0,0.0,1.0
2217,0.0,13.0,0.0,1.0
2218,0.0,13.0,0.0,1.0
2219,0.0,13.0,0.0,1.0
2220,0.0,13.0,0.0,0.0
2221,0.0,13.0,0.0,0.0
2222,0.0,13.0,0.0,0.0
2223,0.0,13.0,0.0,0.0
2224,0.0,13.0,0.0,0.0
2225,0.0,13.0,0.0,0.0
2226,0.0,13.0,0.0,0.0
2227,0.0,13.0,0.0,0.0
2228,0.0,13.0,0.0,0.0
2229,0.0,13.0,0.0,0.0
2230,0.0,14.0,0.0,0.0
2231,0.0,14.0,0.0,0.0
2232,0.0,13.0,0.0,0.0
2233,0.0,13.0,0.0,0.0
2234,0.0,13.0,0.0,0.0
2235,0.0,13.0,0.0,0.0
2236,0.0,13.0,0.0,0.0
2237,0.0,13.0,0.0,0.0
2238,0.0,13.0,0.0,0.0
2239,0.0,13.0,0.0,0.0
2240,0.0,14.0,0.0,0.0
2241,0.0,14.0,0.0,0.0
2242,0.0,14.0,0.0,0.0
2243,0.0,14.0,0.0,0.0
2244,0.0,13.0,0.0,0.0
2245,0.0,13.0,0.0,0.0
2246,0.0,13.0,0.0,0.0
2247,0.0,13.0,0.0,0.0
2248,0.0,13.0,0.0,0.0
2249,0.0,13.0,0.0,0.0
2250,0.0,14.0,0.0,0.0
2251,0.0,14.0,0.0,0.0
2252,0.0,14.0,0.0,0.0
2253,0.0,14.0,0.0,0.0
2254,0.0,14.0,0.0,0.0
2255,0.0,14.0,0.0,0.0
2256,0.0,13.0,0.0,0.0
2257,0.0,13.0,0.0,0.0
2258,0.0,13.0,0.0,0.0
2259,0.0,13.0,0.0,0.0
2260,0.0,14.0,0.0,0.0
2261,0.0,14.0,0.0,0.0
2262,0.0,14.0,0.0,0.0
2263,0.0,14.0,0.0,0.0
2264,0.0,14.0,0.0,0.0
2265,0.0,14.0,0.0,0.0
2266,0.0,14.0,0.0,0.0
2267,0.0,14.0,0.0,0.0
2268,0.0,13.0,0.0,0.0
2269,0.0,13.0,0.0,0.0
2270,0.0,14.0,0.0,0.0
2271,0.0,14.0,0.0,0.0
2272,0.0,14.0,0.0,0.0
2273,0.0,14.0,0.0,0.0
2274,0.0,14.0,0.0,0.0
2275,0.0,14.0,0.0,0.0
2276,0.0,14.0,0.0,0.0
2277,0.0,14.0,0.0,0.0
2278,0.0,14.0,0.0,0.0
2279,0.0,14.0,0.0,0.0
2280,0.0,14.0,0.0,0.0
2281,0.0,14.0,0.0,0.0
2282,0.0,14.0,0.0,0.0
2283,0.0,14.0,0.0,0.0
2284,0.0,14.0,0.0,0.0
2285,0.0,14.0,0.0,0.0
2286,0.0,15.0,0.0,0.0
2287,0.0,15.0,0.0,0.0
2288,0.0,15.0,0.0,0.0
2289,0.0,15.0,0.0,0.0
2290,0.0,14.0,0.0,0.0
2291,0.0,14.0,0.0,0.0
2292,0.0,15.0,0.0,0.0
2293,0.0,15.0,0.0,0.0
2294,0.0,15.0,0.0,0.0
2295,0.0,15.0,0.0,0.0
2296,0.0,15.0,0.0,0.0
2297,0.0,15.0,0.0,0.0
2298,0.0,16.0,0.0,0.0
2299,0.0,16.0,0.0,0.0
2300,0.0,15.0,0.0,0.0
2301,0.0,15.0,0.0,0.0
2302,0.0,15.0,0.0,0.0
2303,0.0,15.0,0.0,0.0
2304,0.0,16.0,0.0,0.0
2305,0.0,16.0,0.0,0.0
2306,0.0,16.0,0.0,0.0
2307,0.0,16.0,0.0,0.0
2308,0.0,16.0,0.0,0.0
2309,0.0,16.0,0.0,0.0
2310,0.0,16.0,0.0,0.0
2311,0.0,16.0,0.0,0.0
2312,0.0,16.0,0.0,0.0
2313,0.0,16.0,0.0,0.0
2314,0.0,16.0,0.0,0.0
2315,0.0,16.0,0.0,0.0
2316,0.0,17.0,0.0,0.0
2317,0.0,17.0,0.0,0.0
2318,0.0,17.0,0.0,0.0
2319,0.0,17.0,0.0,0.0
2320,0.0,16.0,0.0,0.0
2321,0.0,16.0,0.0,0.0
2322,0.0,17.0,0.0,0.0
2323,0.0,17.0,0.0,0.0
2324,0.0,17.0,0.0,0.0
2325,0.0,17.0,0.0,0.0
2326,0.0,17.0,0.0,0.0
2327,0.0,17.0,0.0,0.0
2328,0.0,17.0,0.0,0.0
2329,0.0,17.0,0.0,0.0
2330,0.0,16.0,0.0,0.0
2331,0.0,16.0,0.0,0.0
2332,0.0,16.0,0.0,0.0
2333,0.0,16.0,0.0,0.0
2334,0.0,17.0,0.0,0.0
2335,0.0,17.0,0.0,0.0
2336,0.0,17.0,0.0,0.0
2337,0.0,17.0,0.0,0.0
2338,0.0,17.0,0.0,0.0
2339,0.0,17.0,0.0,0.0
2340,0.0,17.0,0.0,0.0
2341,0.0,17.0,0.0,0.0
2342,0.0,17.0,0.0,0.0
2343,0.0,17.0,0.0,0.0
2344,0.0,17.0,0.0,0.0
2345,0.0,18.0,0.0,0.0
2346,0.0,17.0,0.0,0.0
2347,0.0,16.0,0.0,0.0
2348,0.0,16.0,0.0,0.0
2349,0.0,16.0,0.0,0.0
2350,0.0,16.0,0.0,0.0
2351,0.0,16.0,0.0,0.0
2352,0.0,15.0,0.0,0.0
2353,0.0,15.0,0.0,0.0
2354,0.0,15.0,0.0,0.0
2355,0.0,15.0,0.0,0.0
2356,0.0,16.0,0.0,0.0
2357,0.0,16.0,0.0,0.0
2358,0.0,15.0,0.0,0.0
2359,0.0,15.0,0.0,0.0
2360,0.0,15.0,0.0,0.0
2361,0.0,16.0,0.0,0.0
2362,0.0,15.0,0.0,0.0
2363,0.0,15.0,0.0,0.0
2364,0.0,14.0,0.0,0.0
2365,0.0,14.0,0.0,0.0
2366,0.0,14.0,0.0,0.0
2367,0.0,15.0,0.0,0.0
2368,0.0,15.0,0.0,0.0
2369,0.0,15.0,0.0,0.0
2370,0.0,14.0,0.0,0.0
2371,0.0,14.0,0.0,0.0
2372,0.0,15.0,0.0,0.0
2373,0.0,15.0,0.0,0.0
2374,0.0,15.0,0.0,0.0
2375,0.0,15.0,0.0,0.0
2376,0.0,14.0,0.0,0.0
2377,0.0,13.0,0.0,0.0
2378,0.0,14.0,0.0,0.0
2379,0.0,14.0,0.0,0.0
2380,0.0,14.0,0.0,0.0
2381,0.0,14.0,0.0,0.0
2382,0.0,13.0,0.0,0.0
2383,0.0,14.0,0.0,0.0
2384,0.0,14.0,0.0,0.0
2385,0.0,14.0,0.0,0.0
2386,0.0,14.0,0.0,0.0
2387,0.0,14.0,0.0,0.0
2388,0.0,14.0,0.0,0.0
2389,0.0,15.0,0.0,0.0
2390,0.0,15.0,0.0,0.0
2391,0.0,15.0,0.0,0.0
2392,0.0,14.0,0.0,0.0
2393,0.0,14.0,0.0,0.0
2394,0.0,14.0,0.0,0.0
2395,0.0,14.0,0.0,0.0
2396,0.0,14.0,0.0,0.0
2397,0.0,14.0,0.0,0.0
2398,0.0,14.0,0.0,0.0
2399,0.0,14.0,0.0,0.0
2400,0.0,14.0,0.0,0.0
2401,0.0,14.0,0.0,0.0
2402,0.0,14.0,0.0,0.0
2403,0.0,14.0,0.0,0.0
2404,0.0,14.0,0.0,0.0
2405,0.0,13.0,0.0,0.0
2406,0.0,13.0,0.0,0.0
2407,0.0,14.0,0.0,0.0
2408,0.0,14.0,0.0,0.0
2409,0.0,14.0,0.0,0.0
2410,0.0,14.0,0.0,0.0
2411,0.0,14.0,0.0,0.0
2412,0.0,14.0,0.0,0.0
2413,0.0,14.0,0.0,0.0
2414,0.0,14.0,0.0,0.0
2415,0.0,15.0,0.0,0.0
2416,0.0,14.0,0.0,0.0
2417,0.0,14.0,0.0,0.0
2418,0.0,14.0,0.0,0.0
2419,0.0,14.0,0.0,0.0
2420,0.0,14.0,0.0,0.0
2421,0.0,13.0,0.0,0.0
2422,0.0,14.0,0.0,0.0
2423,0.0,14.0,0.0,0.0
2424,0.0,14.0,0.0,0.0
2425,0.0,14.0,0.0,0.0
2426,0.0,14.0,0.0,0.0
2427,0.0,13.0,0.0,0.0
2428,0.0,13.0,0.0,0.0
2429,0.0,13.0,0.0,0.0
2430,0.0,14.0,0.0,0.0
2431,0.0,14.0,0.0,0.0
2432,0.0,13.0,0.0,0.0
2433,0.0,13.0,0.0,0.0
2434,0.0,13.0,0.0,0.0
2435,0.0,13.0,0.0,0.0
2436,0.0,13.0,0.0,0.0
2437,0.0,14.0,0.0,0.0
2438,0.0,13.0,0.0,0.0
2439,0.0,13.0,0.0,0.0
2440,0.0,13.0,0.0,0.0
2441,0.0,13.0,0.0,0.0
2442,0.0,13.0,0.0,0.0
2443,0.0,12.0,0.0,0.0
2444,0.0,12.0,0.0,0.0
2445,0.0,13.0,0.0,0.0
2446,0.0,13.0,0.0,0.0
2447,0.0,13.0,0.0,0.0
2448,0.0,13.0,0.0,0.0
2449,0.0,12.0,0.0,0.0
2450,0.0,12.0,0.0,0.0
2451,0.0,12.0,0.0,0.0
2452,0.0,13.0,0.0,0.0
2453,0.0,13.0,0.0,0.0
2454,0.0,12.0,0.0,0.0
2455,0.0,12.0,0.0,0.0
2456,0.0,12.0,0.0,0.0
2457,0.0,12.0,0.0,0.0
2458,0.0,12.0,0.0,0.0
2459,0.0,12.0,0.0,0.0
2460,0.0,12.0,0.0,0.0
2461,0.0,12.0,0.0,0.0
2462,0.0,12.0,0.0,0.0
2463,0.0,12.0,0.0,0.0
2464,0.0,12.0,0.0,0.0
2465,0.0,12.0,0.0,0.0
2466,0.0,12.0,0.0,0.0
2467,0.0,11.0,0.0,0.0
2468,0.0,12.0,0.0,0.0
2469,0.0,12.0,0.0,0.0
2470,0.0,13.0,0.0,0.0
2471,0.0,13.0,0.0,0.0
2472,0.0,13.0,0.0,0.0
2473,0.0,13.0,0.0,0.0
2474,0.0,13.0,0.0,0.0
2475,0.0,11.0,0.0,0.0
2476,0.0,11.0,0.0,0.0
2477,0.0,12.0,0.0,0.0
2478,0.0,12.0,0.0,0.0
2479,0.0,12.0,0.0,0.0
2480,0.0,13.0,0.0,0.0
2481,0.0,13.0,0.0,0.0
2482,0.0,12.0,0.0,0.0
2483,0.0,12.0,0.0,0.0
2484,0.0,12.0,0.0,0.0
2485,0.0,13.0,0.0,0.0
2486,0.0,13.0,0.0,0.0
2487,0.0,13.0,0.0,0.0
2488,0.0,13.0,0.0,0.0
2489,0.0,13.0,0.0,0.0
2490,0.0,12.0,0.0,0.0
2491,0.0,12.0,0.0,0.0
2492,0.0,12.0,0.0,0.0
2493,0.0,12.0,0.0,0.0
2494,0.0,13.0,0.0,0.0
2495,0.0,13.0,0.0,0.0
2496,0.0,13.0,0.0,0.0
2497,0.0,12.0,0.0,0.0
2498,0.0,12.0,0.0,0.0
2499,0.0,12.0,0.0,0.0
2500,0.0,13.0,0.0,0.0
2501,0.0,13.0,0.0,0.0
2502,0.0,14.0,0.0,0.0
2503,0.0,14.0,0.0,0.0
2504,0.0,14.0,0.0,0.0
2505,0.0,12.0,0.0,0.0
2506,0.0,12.0,0.0,0.0
2507,0.0,12.0,0.0,0.0
2508,0.0,12.0,0.0,0.0
2509,0.0,12.0,0.0,0.0
2510,0.0,13.0,0.0,0.0
2511,0.0,14.0,0.0,0.0
2512,0.0,13.0,0.0,0.0
2513,0.0,13.0,0.0,0.0
2514,0.0,13.0,0.0,0.0
2515,0.0,13.0,0.0,0.0
2516,0.0,13.0,0.0,0.0
2517,0.0,13.0,0.0,0.0
2518,0.0,13.0,0.0,0.0
2519,0.0,13.0,0.0,0.0
2520,0.0,13.0,0.0,0.0
2521,0.0,13.0,0.0,0.0
2522,0.0,13.0,0.0,0.0
2523,0.0,13.0,0.0,0.0
2524,0.0,13.0,0.0,0.0
2525,0.0,13.0,0.0,0.0
2526,0.0,13.0,0.0,0.0
2527,0.0,14.0,0.0,0.0
2528,0.0,13.0,0.0,0.0
2529,0.0,13.0,0.0,0.0
2530,0.0,12.0,0.0,0.0
2531,0.0,12.0,0.0,0.0
2532,0.0,13.0,0.0,0.0
2533,0.0,13.0,0.0,0.0
2534,0.0,13.0,0.0,0.0
2535,0.0,14.0,0.0,0.0
2536,0.0,14.0,0.0,0.0
2537,0.0,13.0,0.0,0.0
2538,0.0,13.0,0.0,0.0
2539,0.0,13.0,0.0,0.0
2540,0.0,12.0,0.0,0.0
2541,0.0,12.0,0.0,0.0
2542,0.0,13.0,0.0,0.0
2543,0.0,13.0,0.0,0.0
2544,0.0,14.0,0.0,0.0
2545,0.0,13.0,0.0,0.0
2546,0.0,13.0,0.0,0.0
2547,0.0,13.0,0.0,0.0
2548,0.0,13.0,0.0,0.0
2549,0.0,13.0,0.0,0.0
2550,0.0,13.0,0.0,0.0
2551,0.0,13.0,0.0,0.0
2552,0.0,13.0,0.0,0.0
2553,0.0,13.0,0.0,0.0
2554,0.0,12.0,0.0,0.0
2555,0.0,12.0,0.0,0.0
2556,0.0,13.0,0.0,0.0
2557,0.0,14.0,0.0,0.0
2558,0.0,14.0,0.0,0.0
2559,0.0,14.0,0.0,0.0
2560,0.0,13.0,0.0,0.0
2561,0.0,13.0,0.0,0.0
2562,0.0,12.0,0.0,0.0
2563,0.0,12.0,0.0,0.0
2564,0.0,12.0,0.0,0.0
2565,0.0,13.0,0.0,0.0
2566,0.0,13.0,0.0,0.0
2567,0.0,13.0,0.0,0.0
2568,0.0,14.0,0.0,0.0
2569,0.0,14.0,0.0,0.0
2570,0.0,13.0,0.0,0.0
2571,0.0,12.0,0.0,0.0
2572,0.0,13.0,0.0,0.0
2573,0.0,13.0,0.0,0.0
2574,0.0,13.0,0.0,0.0
2575,0.0,13.0,0.0,0.0
2576,0.0,13.0,0.0,0.0
2577,0.0,13.0,0.0,0.0
2578,0.0,13.0,0.0,0.0
2579,0.0,13.0,0.0,0.0
2580,0.0,13.0,0.0,0.0
2581,0.0,13.0,0.0,0.0
2582,0.0,13.0,0.0,0.0
2583,0.0,13.0,0.0,0.0
2584,0.0,13.0,0.0,0.0
2585,0.0,13.0,0.0,0.0
2586,0.0,14.0,0.0,0.0
2587,0.0,13.0,0.0,0.0
2588,0.0,14.0,0.0,0.0
2589,0.0,14.0,0.0,0.0
2590,0.0,14.0,0.0,0.0
2591,0.0,14.0,0.0,0.0
2592,0.0,13.0,0.0,0.0
2593,0.0,14.0,0.0,0.0
2594,0.0,14.0,0.0,0.0
2595,0.0,13.0,0.0,0.0
2596,0.0,13.0,0.0,0.0
2597,0.0,14.0,0.0,0.0
2598,0.0,14.0,0.0,0.0
2599,0.0,14.0,0.0,0.0
2600,0.0,15.0,0.0,0.0
2601,0.0,15.0,0.0,0.0
2602,0.0,14.0,0.0,0.0
2603,0.0,14.0,0.0,0.0
2604,0.0,13.0,0.0,0.0
2605,0.0,14.0,0.0,0.0
2606,0.0,15.0,0.0,0.0
2607,0.0,15.0,0.0,0.0
2608,0.0,15.0,0.0,0.0
2609,0.0,15.0,0.0,0.0
2610,0.0,14.0,0.0,0.0
2611,0.0,14.0,0.0,0.0
2612,0.0,14.0,0.0,0.0
2613,0.0,15.0,0.0,0.0
2614,0.0,16.0,0.0,0.0
2615,0.0,16.0,0.0,0.0
2616,0.0,15.0,0.0,0.0
2617,0.0,14.0,0.0,0.0
2618,0.0,14.0,0.0,0.0
2619,0.0,14.0,0.0,0.0
2620,0.0,15.0,0.0,0.0
2621,0.0,15.0,0.0,0.0
2622,0.0,16.0,0.0,0.0
2623,0.0,16.0,0.0,0.0
2624,0.0,16.0,0.0,0.0
2625,0.0,15.0,0.0,0.0
2626,0.0,16.0,0.0,0.0
2627,0.0,16.0,0.0,0.0
2628,0.0,15.0,0.0,0.0
2629,0.0,15.0,0.0,0.0
2630,0.0,15.0,0.0,0.0
2631,0.0,16.0,0.0,0.0
2632,0.0,15.0,0.0,0.0
2633,0.0,16.0,0.0,0.0
2634,0.0,16.0,0.0,0.0
2635,0.0,16.0,0.0,0.0
2636,0.0,16.0,0.0,0.0
2637,0.0,16.0,0.0,0.0
2638,0.0,16.0,0.0,0.0
2639,0.0,16.0,0.0,0.0
2640,0.0,16.0,0.0,0.0
2641,0.0,16.0,0.0,0.0
2642,0.0,16.0,0.0,0.0
2643,0.0,16.0,0.0,0.0
2644,0.0,16.0,0.0,0.0
2645,0.0,16.0,0.0,0.0
2646,0.0,15.0,0.0,0.0
2647,0.0,16.0,0.0,0.0
2648,0.0,15.0,0.0,0.0
2649,0.0,15.0,0.0,0.0
2650,0.0,16.0,0.0,0.0
2651,0.0,16.0,0.0,0.0
2652,0.0,16.0,0.0,0.0
2653,0.0,15.0,0.0,0.0
2654,0.0,15.0,0.0,0.0
2655,0.0,16.0,0.0,0.0
2656,0.0,16.0,0.0,0.0
2657,0.0,15.0,0.0,0.0
2658,0.0,15.0,0.0,0.0
2659,0.0,15.0,0.0,0.0
2660,0.0,15.0,0.0,0.0
2661,0.0,15.0,0.0,0.0
2662,0.0,16.0,0.0,0.0
2663,0.0,16.0,0.0,0.0
2664,0.0,16.0,0.0,0.0
2665,0.0,15.0,0.0,0.0
2666,0.0,14.0,0.0,0.0
2667,0.0,14.0,0.0,0.0
2668,0.0,14.0,0.0,0.0
2669,0.0,14.0,0.0,0.0
2670,0.0,16.0,0.0,0.0
2671,0.0,16.0,0.0,0.0
2672,0.0,16.0,0.0,0.0
2673,0.0,15.0,0.0,0.0
2674,0.0,14.0,0.0,0.0
2675,0.0,14.0,0.0,0.0
2676,0.0,14.0,0.0,0.0
2677,0.0,15.0,0.0,0.0
2678,0.0,15.0,0.0,0.0
2679,0.0,15.0,0.0,0.0
2680,0.0,14.0,0.0,0.0
2681,0.0,14.0,0.0,0.0
2682,0.0,13.0,0.0,0.0
2683,0.0,13.0,0.0,0.0
2684,0.0,13.0,0.0,0.0
2685,0.0,14.0,0.0,0.0
2686,0.0,13.0,0.0,0.0
2687,0.0,13.0,0.0,0.0
2688,0.0,13.0,0.0,0.0
2689,0.0,13.0,0.0,0.0
2690,0.0,14.0,0.0,0.0
2691,0.0,13.0,0.0,0.0
2692,0.0,14.0,0.0,0.0
2693,0.0,13.0,0.0,0.0
2694,0.0,13.0,0.0,0.0
2695,0.0,13.0,0.0,0.0
2696,0.0,13.0,0.0,0.0
2697,0.0,13.0,0.0,0.0
2698,0.0,13.0,0.0,0.0
2699,0.0,13.0,0.0,0.0
2700,0.0,13.0,0.0,0.0
2701,0.0,13.0,0.0,0.0
2702,0.0,13.0,0.0,0.0
2703,0.0,13.0,0.0,0.0
2704,0.0,13.0,0.0,0.0
2705,0.0,13.0,0.0,0.0
2706,0.0,13.0,0.0,0.0
2707,0.0,12.0,0.0,0.0
2708,0.0,13.0,0.0,0.0
2709,0.0,13.0,0.0,0.0
2710,0.0,12.0,0.0,0.0
2711,0.0,12.0,0.0,0.0
2712,0.0,13.0,0.0,0.0
2713,0.0,13.0,0.0,0.0
2714,0.0,13.0,0.0,0.0
2715,0.0,12.0,0.0,0.0
2716,0.0,12.0,0.0,0.0
2717,0.0,13.0,0.0,0.0
2718,0.0,13.0,0.0,0.0
2719,0.0,13.0,0.0,0.0
2720,0.0,12.0,0.0,0.0
2721,0.0,12.0,0.0,0.0
2722,0.0,11.0,0.0,0.0
2723,0.0,11.0,0.0,0.0
2724,0.0,12.0,0.0,0.0
2725,0.0,13.0,0.0,0.0
2726,0.0,13.0,0.0,0.0
2727,0.0,13.0,0.0,0.0
2728,0.0,13.0,0.0,0.0
2729,0.0,13.0,0.0,0.0
2730,0.0,11.0,0.0,0.0
2731,0.0,11.0,0.0,0.0
2732,0.0,11.0,0.0,0.0
2733,0.0,11.0,0.0,0.0
2734,0.0,12.0,0.0,0.0
2735,0.0,12.0,0.0,0.0
2736,0.0,13.0,0.0,0.0
2737,0.0,12.0,0.0,0.0
2738,0.0,12.0,0.0,0.0
2739,0.0,12.0,0.0,0.0
2740,0.0,12.0,0.0,0.0
2741,0.0,12.0,0.0,0.0
2742,0.0,13.0,0.0,0.0
2743,0.0,13.0,0.0,0.0
2744,0.0,13.0,0.0,0.0
2745,0.0,12.0,0.0,0.0
2746,0.0,12.0,0.0,0.0
2747,0.0,12.0,0.0,0.0
2748,0.0,13.0,0.0,0.0
2749,0.0,13.0,0.0,0.0
2750,0.0,12.0,0.0,0.0
2751,0.0,13.0,0.0,0.0
2752,0.0,12.0,0.0,0.0
2753,0.0,12.0,0.0,0.0
2754,0.0,12.0,0.0,0.0
2755,0.0,12.0,0.0,0.0
2756,0.0,12.0,0.0,0.0
2757,0.0,12.0,0.0,0.0
2758,0.0,12.0,0.0,0.0
2759,0.0,12.0,0.0,0.0
2760,1.0,12.0,0.0,0.0
2761,1.0,12.0,0.0,0.0
2762,1.0,12.0,0.0,0.0
2763,1.0,12.0,0.0,0.0
2764,1.0,12.0,0.0,0.0
2765,1.0,12.0,0.0,0.0
2766,1.0,13.0,0.0,0.0
2767,1.0,13.0,0.0,0.0
2768,1.0,12.0,0.0,0.0
2769,1.0,12.0,0.0,0.0
2770,1.0,12.0,0.0,0.0
2771,1.0,12.0,0.0,0.0
2772,1.0,13.0,0.0,0.0
2773,1.0,13.0,0.0,0.0
2774,1.0,13.0,0.0,0.0
2775,1.0,13.0,0.0,0.0
2776,1.0,13.0,0.0,0.0
2777,1.0,12.0,0.0,0.0
2778,1.0,13.0,0.0,0.0
2779,1.0,13.0,0.0,0.0
2780,1.0,13.0,0.0,0.0
2781,1.0,13.0,0.0,0.0
2782,1.0,13.0,0.0,0.0
2783,1.0,13.0,0.0,0.0
2784,1.0,13.0,0.0,0.0
2785,1.0,12.0,0.0,0.0
2786,1.0,12.0,0.0,0.0
2787,1.0,12.0,0.0,0.0
2788,1.0,12.0,0.0,0.0
2789,1.0,12.0,0.0,0.0
2790,1.0,12.0,0.0,0.0
2791,1.0,12.0,0.0,0.0
2792,1.0,12.0,0.0,0.0
2793,1.0,12.0,0.0,0.0
2794,1.0,11.0,0.0,0.0
2795,1.0,11.0,0.0,0.0
2796,1.0,12.0,0.0,0.0
2797,1.0,12.0,0.0,0.0
2798,1.0,12.0,0.0,0.0
2799,1.0,12.0,0.0,0.0
2800,1.0,12.0,0.0,0.0
2801,1.0,12.0,0.0,0.0
2802,1.0,12.0,0.0,0.0
2803,1.0,12.0,0.0,0.0
2804,1.0,12.0,0.0,0.0
2805,1.0,12.0,0.0,0.0
2806,1.0,12.0,0.0,0.0
2807,1.0,12.0,0.0,0.0
2808,1.0,13.0,0.0,0.0
2809,1.0,13.0,0.0,0.0
2810,1.0,13.0,0.0,0.0
2811,1.0,12.0,0.0,0.0
2812,1.0,12.0,0.0,0.0
2813,1.0,12.0,0.0,0.0
2814,1.0,13.0,0.0,0.0
2815,1.0,13.0,0.0,0.0
2816,1.0,13.0,0.0,0.0
2817,1.0,13.0,0.0,0.0
2818,1.0,13.0,0.0,0.0
2819,1.0,13.0,0.0,0.0
2820,0.0,13.0,0.0,0.0
2821,0.0,13.0,0.0,0.0
2822,0.0,13.0,0.0,0.0
2823,0.0,13.0,0.0,0.0
2824,0.0,13.0,0.0,0.0
2825,0.0,13.0,0.0,0.0
2826,0.0,12.0,0.0,0.0
2827,0.0,12.0,0.0,0.0
2828,0.0,13.0,0.0,0.0
2829,0.0,13.0,0.0,0.0
2830,0.0,14.0,0.0,0.0
2831,0.0,14.0,0.0,0.0
2832,0.0,12.0,0.0,0.0
2833,0.0,12.0,0.0,0.0
2834,0.0,12.0,0.0,0.0
2835,0.0,12.0,0.0,0.0
2836,0.0,12.0,0.0,0.0
2837,0.0,13.0,0.0,0.0
2838,0.0,12.0,0.0,0.0
2839,0.0,12.0,0.0,0.0
2840,0.0,13.0,0.0,0.0
2841,0.0,13.0,0.0,0.0
2842,0.0,13.0,0.0,0.0
2843,0.0,13.0,0.0,0.0
2844,0.0,12.0,0.0,0.0
2845,0.0,13.0,0.0,0.0
2846,0.0,13.0,0.0,0.0
2847,0.0,13.0,0.0,0.0
2848,0.0,13.0,0.0,0.0
2849,0.0,13.0,0.0,0.0
2850,0.0,14.0,0.0,0.0
2851,0.0,14.0,0.0,0.0
2852,0.0,14.0,0.0,0.0
2853,0.0,14.0,0.0,0.0
2854,0.0,15.0,0.0,0.0
2855,0.0,15.0,0.0,0.0
2856,0.0,13.0,0.0,0.0
2857,0.0,13.0,0.0,0.0
2858,0.0,13.0,0.0,0.0
2859,0.0,13.0,0.0,0.0
2860,0.0,14.0,0.0,0.0
2861,0.0,14.0,0.0,0.0
2862,0.0,14.0,0.0,0.0
2863,0.0,14.0,0.0,0.0
2864,0.0,14.0,0.0,0.0
2865,0.0,14.0,0.0,0.0
2866,0.0,14.0,0.0,0.0
2867,0.0,14.0,0.0,0.0
2868,0.0,12.0,0.0,0.0
2869,0.0,12.0,0.0,0.0
2870,0.0,13.0,0.0,0.0
2871,0.0,14.0,0.0,0.0
2872,0.0,14.0,0.0,0.0
2873,0.0,14.0,0.0,0.0
2874,0.0,13.0,0.0,0.0
2875,0.0,13.0,0.0,0.0
2876,0.0,13.0,0.0,0.0
2877,0.0,13.0,0.0,0.0
2878,0.0,13.0,0.0,0.0
2879,0.0,13.0,0.0,0.0
2880,0.0,13.0,0.0,0.0
2881,0.0,13.0,0.0,0.0
2882,0.0,13.0,0.0,0.0
2883,0.0,13.0,0.0,0.0
2884,0.0,13.0,0.0,0.0
2885,0.0,13.0,0.0,0.0
2886,0.0,14.0,0.0,0.0
2887,0.0,14.0,0.0,0.0
2888,0.0,14.0,0.0,0.0
2889,0.0,14.0,0.0,0.0
2890,0.0,13.0,0.0,0.0
2891,0.0,13.0,0.0,0.0
2892,0.0,13.0,0.0,0.0
2893,0.0,14.0,0.0,0.0
2894,0.0,14.0,0.0,0.0
2895,0.0,14.0,0.0,0.0
2896,0.0,14.0,0.0,0.0
2897,0.0,14.0,0.0,0.0
2898,0.0,14.0,0.0,0.0
2899,0.0,14.0,0.0,0.0
2900,0.0,14.0,0.0,0.0
2901,0.0,14.0,0.0,0.0
2902,0.0,14.0,0.0,0.0
2903,0.0,14.0,0.0,0.0
2904,0.0,14.0,0.0,0.0
2905,0.0,14.0,0.0,0.0
2906,0.0,15.0,0.0,0.0
2907,0.0,15.0,0.0,0.0
2908,0.0,15.0,0.0,0.0
2909,0.0,15.0,0.0,0.0
2910,0.0,14.0,0.0,0.0
2911,0.0,14.0,0.0,0.0
2912,0.0,14.0,0.0,0.0
2913,0.0,15.0,0.0,0.0
2914,0.0,15.0,0.0,0.0
2915,0.0,15.0,0.0,0.0
2916,0.0,15.0,0.0,0.0
2917,0.0,15.0,0.0,0.0
2918,0.0,15.0,0.0,0.0
2919,0.0,15.0,0.0,0.0
2920,0.0,15.0,0.0,0.0
2921,0.0,15.0,0.0,0.0
2922,0.0,15.0,0.0,0.0
2923,0.0,15.0,0.0,0.0
2924,0.0,15.0,0.0,0.0
2925,0.0,15.0,0.0,0.0
2926,0.0,16.0,0.0,0.0
2927,0.0,16.0,0.0,0.0
2928,0.0,16.0,0.0,0.0
2929,0.0,16.0,0.0,0.0
2930,0.0,15.0,0.0,0.0
2931,0.0,15.0,0.0,0.0
2932,0.0,15.0,0.0,0.0
2933,0.0,16.0,0.0,0.0
2934,0.0,16.0,0.0,0.0
2935,0.0,16.0,0.0,0.0
2936,0.0,16.0,0.0,0.0
2937,0.0,16.0,0.0,0.0
2938,0.0,16.0,0.0,0.0
2939,0.0,16.0,0.0,0.0
2940,0.0,15.0,0.0,1.0
2941,0.0,15.0,0.0,1.0
2942,0.0,15.0,0.0,1.0
2943,0.0,15.0,0.0,1.0
2944,0.0,15.0,0.0,1.0
2945,0.0,15.0,0.0,1.0
2946,0.0,14.0,0.0,1.0
2947,0.0,15.0,0.0,1.0
2948,0.0,14.0,0.0,1.0
2949,0.0,14.0,0.0,1.0
2950,0.0,15.0,0.0,1.0
2951,0.0,15.0,0.0,1.0
2952,0.0,15.0,0.0,1.0
2953,0.0,14.0,0.0,1.0
2954,0.0,14.0,0.0,1.0
2955,0.0,15.0,0.0,1.0
2956,0.0,15.0,0.0,1.0
2957,0.0,14.0,0.0,1.0
2958,0.0,14.0,0.0,1.0
2959,0.0,14.0,0.0,1.0
2960,0.0,14.0,0.0,1.0
2961,0.0,14.0,0.0,1.0
2962,0.0,15.0,0.0,1.0
2963,0.0,15.0,0.0,1.0
2964,0.0,15.0,0.0,1.0
2965,0.0,14.0,0.0,1.0
2966,0.0,13.0,0.0,1.0
2967,0.0,13.0,0.0,1.0
2968,0.0,13.0,0.0,1.0
2969,0.0,13.0,0.0,1.0
2970,0.0,15.0,0.0,1.0
2971,0.0,15.0,0.0,1.0
2972,0.0,15.0,0.0,1.0
2973,0.0,14.0,0.0,1.0
2974,0.0,13.0,0.0,1.0
2975,0.0,13.0,0.0,1.0
2976,0.0,13.0,0.0,1.0
2977,0.0,14.0,0.0,1.0
2978,0.0,14.0,0.0,1.0
2979,0.0,14.0,0.0,1.0
2980,0.0,14.0,0.0,1.0
2981,0.0,14.0,0.0,1.0
2982,0.0,13.0,0.0,1.0
2983,0.0,13.0,0.0,1.0
2984,0.0,13.0,0.0,1.0
2985,0.0,14.0,0.0,1.0
2986,0.0,13.0,0.0,1.0
2987,0.0,13.0,0.0,1.0
2988,0.0,13.0,0.0,1.0
2989,0.0,13.0,0.0,1.0
2990,0.0,14.0,0.0,1.0
2991,0.0,13.0,0.0,1.0
2992,0.0,14.0,0.0,1.0
2993,0.0,13.0,0.0,1.0
2994,0.0,13.0,0.0,1.0
2995,0.0,13.0,0.0,1.0
2996,0.0,13.0,0.0,1.0
2997,0.0,13.0,0.0,1.0
2998,0.0,13.0,0.0,1.0
2999,0.0,13.0,0.0,1.0
3000,0.0,14.0,0.0,0.0
3001,0.0,14.0,0.0,0.0
3002,0.0,14.0,0.0,0.0
3003,0.0,14.0,0.0,0.0
3004,0.0,14.0,0.0,0.0
3005,0.0,14.0,0.0,0.0
3006,0.0,15.0,0.0,0.0
3007,0.0,14.0,0.0,0.0
3008,0.0,14.0,0.0,0.0
3009,0.0,14.0,0.0,0.0
3010,0.0,14.0,0.0,0.0
3011,0.0,14.0,0.0,0.0
3012,0.0,14.0,0.0,0.0
3013,0.0,15.0,0.0,0.0
3014,0.0,15.0,0.0,0.0
3015,0.0,14.0,0.0,0.0
3016,0.0,14.0,0.0,0.0
3017,0.0,14.0,0.0,0.0
3018,0.0,14.0,0.0,0.0
3019,0.0,14.0,0.0,0.0
3020,0.0,15.0,0.0,0.0
3021,0.0,15.0,0.0,0.0
3022,0.0,14.0,0.0,0.0
3023,0.0,14.0,0.0,0.0
3024,0.0,14.0,0.0,0.0
3025,0.0,14.0,0.0,0.0
3026,0.0,15.0,0.0,0.0
3027,0.0,15.0,0.0,0.0
3028,0.0,15.0,0.0,0.0
3029,0.0,15.0,0.0,0.0
3030,0.0,14.0,0.0,0.0
3031,0.0,14.0,0.0,0.0
3032,0.0,14.0,0.0,0.0
3033,0.0,15.0,0.0,0.0
3034,0.0,15.0,0.0,0.0
3035,0.0,15.0,0.0,0.0
3036,0.0,15.0,0.0,0.0
3037,0.0,14.0,0.0,0.0
3038,0.0,14.0,0.0,0.0
3039,0.0,14.0,0.0,0.0
3040,0.0,15.0,0.0,0.0
3041,0.0,15.0,0.0,0.0
3042,0.0,15.0,0.0,0.0
3043,0.0,15.0,0.0,0.0
3044,0.0,15.0,0.0,0.0
3045,0.0,14.0,0.0,0.0
3046,0.0,15.0,0.0,0.0
3047,0.0,15.0,0.0,0.0
3048,0.0,15.0,0.0,0.0
3049,0.0,15.0,0.0,0.0
3050,0.0,15.0,0.0,0.0
3051,0.0,15.0,0.0,0.0
3052,0.0,14.0,0.0,0.0
3053,0.0,15.0,0.0,0.0
3054,0.0,15.0,0.0,0.0
3055,0.0,15.0,0.0,0.0
3056,0.0,15.0,0.0,0.0
3057,0.0,15.0,0.0,0.0
3058,0.0,15.0,0.0,0.0
3059,0.0,15.0,0.0,0.0
3060,0.0,15.0,0.0,0.0
3061,0.0,15.0,0.0,0.0
3062,0.0,15.0,0.0,0.0
3063,0.0,15.0,0.0,0.0
3064,0.0,15.0,0.0,0.0
3065,0.0,15.0,0.0,0.0
3066,0.0,15.0,0.0,0.0
3067,0.0,16.0,0.0,0.0
3068,0.0,16.0,0.0,0.0
3069,0.0,16.0,0.0,0.0
3070,0.0,15.0,0.0,0.0
3071,0.0,15.0,0.0,0.0
3072,0.0,15.0,0.0,0.0
3073,0.0,15.0,0.0,0.0
3074,0.0,15.0,0.0,0.0
3075,0.0,16.0,0.0,0.0
3076,0.0,16.0,0.0,0.0
3077,0.0,16.0,0.0,0.0
3078,0.0,16.0,0.0,0.0
3079,0.0,16.0,0.0,0.0
3080,0.0,15.0,0.0,0.0
3081,0.0,15.0,0.0,0.0
3082,0.0,16.0,0.0,0.0
3083,0.0,16.0,0.0,0.0
3084,0.0,16.0,0.0,0.0
3085,0.0,16.0,0.0,0.0
3086,0.0,16.0,0.0,0.0
3087,0.0,16.0,0.0,0.0
3088,0.0,16.0,0.0,0.0
3089,0.0,16.0,0.0,0.0
3090,0.0,16.0,0.0,0.0
3091,0.0,16.0,0.0,0.0
3092,0.0,16.0,0.0,0.0
3093,0.0,16.0,0.0,0.0
3094,0.0,16.0,0.0,0.0
3095,0.0,16.0,0.0,0.0
3096,0.0,16.0,0.0,0.0
3097,0.0,17.0,0.0,0.0
3098,0.0,17.0,0.0,0.0
3099,0.0,17.0,0.0,0.0
3100,0.0,16.0,0.0,0.0
3101,0.0,16.0,0.0,0.0
3102,0.0,16.0,0.0,0.0
3103,0.0,16.0,0.0,0.0
3104,0.0,16.0,0.0,0.0
3105,0.0,17.0,0.0,0.0
3106,0.0,17.0,0.0,0.0
3107,0.0,17.0,0.0,0.0
3108,0.0,17.0,0.0,0.0
3109,0.0,17.0,0.0,0.0
3110,0.0,16.0,0.0,0.0
3111,0.0,16.0,0.0,0.0
3112,0.0,17.0,0.0,0.0
3113,0.0,17.0,0.0,0.0
3114,0.0,17.0,0.0,0.0
3115,0.0,17.0,0.0,0.0
3116,0.0,17.0,0.0,0.0
3117,0.0,17.0,0.0,0.0
3118,0.0,17.0,0.0,0.0
3119,0.0,17.0,0.0,0.0
3120,0.0,17.0,0.0,0.0
3121,0.0,17.0,0.0,0.0
3122,0.0,17.0,0.0,0.0
3123,0.0,17.0,0.0,0.0
3124,0.0,17.0,0.0,0.0
3125,0.0,17.0,0.0,0.0
3126,0.0,16.0,0.0,0.0
3127,0.0,15.0,0.0,0.0
3128,0.0,15.0,0.0,0.0
3129,0.0,15.0,0.0,0.0
3130,0.0,16.0,0.0,0.0
3131,0.0,16.0,0.0,0.0
3132,0.0,16.0,0.0,0.0
3133,0.0,15.0,0.0,0.0
3134,0.0,15.0,0.0,0.0
3135,0.0,14.0,0.0,0.0
3136,0.0,14.0,0.0,0.0
3137,0.0,14.0,0.0,0.0
3138,0.0,14.0,0.0,0.0
3139,0.0,14.0,0.0,0.0
3140,0.0,15.0,0.0,0.0
3141,0.0,15.0,0.0,0.0
3142,0.0,14.0,0.0,0.0
3143,0.0,14.0,0.0,0.0
3144,0.0,14.0,0.0,0.0
3145,0.0,14.0,0.0,0.0
3146,0.0,13.0,0.0,0.0
3147,0.0,13.0,0.0,0.0
3148,0.0,13.0,0.0,0.0
3149,0.0,13.0,0.0,0.0
3150,0.0,14.0,0.0,0.0
3151,0.0,14.0,0.0,0.0
3152,0.0,14.0,0.0,0.0
3153,0.0,13.0,0.0,0.0
3154,0.0,13.0,0.0,0.0
3155,0.0,13.0,0.0,0.0
3156,0.0,13.0,0.0,0.0
3157,0.0,12.0,0.0,0.0
3158,0.0,12.0,0.0,0.0
3159,0.0,12.0,0.0,0.0
3160,0.0,13.0,0.0,0.0
3161,0.0,13.0,0.0,0.0
3162,0.0,13.0,0.0,0.0
3163,0.0,13.0,0.0,0.0
3164,0.0,13.0,0.0,0.0
3165,0.0,12.0,0.0,0.0
3166,0.0,11.0,0.0,0.0
3167,0.0,11.0,0.0,0.0
3168,0.0,11.0,0.0,0.0
3169,0.0,11.0,0.0,0.0
3170,0.0,13.0,0.0,0.0
3171,0.0,13.0,0.0,0.0
3172,0.0,12.0,0.0,0.0
3173,0.0,11.0,0.0,0.0
3174,0.0,11.0,0.0,0.0
3175,0.0,11.0,0.0,0.0
3176,0.0,11.0,0.0,0.0
3177,0.0,11.0,0.0,0.0
3178,0.0,11.0,0.0,0.0
3179,0.0,11.0,0.0,0.0
3180,0.0,11.0,0.0,0.0
3181,0.0,11.0,0.0,0.0
3182,0.0,11.0,0.0,0.0
3183,0.0,11.0,0.0,0.0
3184,0.0,11.0,0.0,0.0
3185,0.0,11.0,0.0,0.0
3186,0.0,11.0,0.0,0.0
3187,0.0,11.0,0.0,0.0
3188,0.0,12.0,0.0,0.0
3189,0.0,12.0,0.0,0.0
3190,0.0,11.0,0.0,0.0
3191,0.0,11.0,0.0,0.0
3192,0.0,12.0,0.0,0.0
3193,0.0,12.0,0.0,0.0
3194,0.0,12.0,0.0,0.0
3195,0.0,12.0,0.0,0.0
3196,0.0,12.0,0.0,0.0
3197,0.0,13.0,0.0,0.0
3198,0.0,13.0,0.0,0.0
3199,0.0,13.0,0.0,0.0
3200,0.0,11.0,0.0,0.0
3201,0.0,11.0,0.0,0.0
3202,0.0,11.0,0.0,0.0
3203,0.0,11.0,0.0,0.0
3204,0.0,12.0,0.0,0.0
3205,0.0,13.0,0.0,0.0
3206,0.0,13.0,0.0,0.0
3207,0.0,13.0,0.0,0.0
3208,0.0,13.0,0.0,0.0
3209,0.0,13.0,0.0,0.0
3210,0.0,11.0,0.0,0.0
3211,0.0,11.0,0.0,0.0
3212,0.0,11.0,0.0,0.0
3213,0.0,11.0,0.0,0.0
3214,0.0,12.0,0.0,0.0
3215,0.0,12.0,0.0,0.0
3216,0.0,13.0,0.0,0.0
3217,0.0,13.0,0.0,0.0
3218,0.0,13.0,0.0,0.0
3219,0.0,13.0,0.0,0.0
3220,0.0,11.0,0.0,0.0
3221,0.0,11.0,0.0,0.0
3222,0.0,12.0,0.0,0.0
3223,0.0,12.0,0.0,0.0
3224,0.0,12.0,0.0,0.0
3225,0.0,12.0,0.0,0.0
3226,0.0,12.0,0.0,0.0
3227,0.0,12.0,0.0,0.0
3228,0.0,13.0,0.0,0.0
3229,0.0,13.0,0.0,0.0
3230,0.0,11.0,0.0,0.0
3231,0.0,12.0,0.0,0.0
3232,0.0,12.0,0.0,0.0
3233,0.0,12.0,0.0,0.0
3234,0.0,12.0,0.0,0.0
3235,0.0,12.0,0.0,0.0
3236,0.0,12.0,0.0,0.0
3237,0.0,12.0,0.0,0.0
3238,0.0,12.0,0.0,0.0
3239,0.0,12.0,0.0,0.0
3240,0.0,12.0,0.0,0.0
3241,0.0,12.0,0.0,0.0
3242,0.0,12.0,0.0,0.0
3243,0.0,12.0,0.0,0.0
3244,0.0,12.0,0.0,0.0
3245,0.0,12.0,0.0,0.0
3246,0.0,12.0,0.0,0.0
3247,0.0,12.0,0.0,0.0
3248,0.0,12.0,0.0,0.0
3249,0.0,12.0,0.0,0.0
3250,0.0,13.0,0.0,0.0
3251,0.0,13.0,0.0,0.0
3252,0.0,12.0,0.0,0.0
3253,0.0,12.0,0.0,0.0
3254,0.0,12.0,0.0,0.0
3255,0.0,12.0,0.0,0.0
3256,0.0,12.0,0.0,0.0
3257,0.0,12.0,0.0,0.0
3258,0.0,12.0,0.0,0.0
3259,0.0,12.0,0.0,0.0
3260,0.0,13.0,0.0,0.0
3261,0.0,13.0,0.0,0.0
3262,0.0,13.0,0.0,0.0
3263,0.0,13.0,0.0,0.0
3264,0.0,12.0,0.0,0.0
3265,0.0,12.0,0.0,0.0
3266,0.0,12.0,0.0,0.0
3267,0.0,12.0,0.0,0.0
3268,0.0,12.0,0.0,0.0
3269,0.0,12.0,0.0,0.0
3270,0.0,13.0,0.0,0.0
3271,0.0,13.0,0.0,0.0
3272,0.0,13.0,0.0,0.0
3273,0.0,13.0,0.0,0.0
3274,0.0,13.0,0.0,0.0
3275,0.0,13.0,0.0,0.0
3276,0.0,12.0,0.0,0.0
3277,0.0,12.0,0.0,0.0
3278,0.0,12.0,0.0,0.0
3279,0.0,12.0,0.0,0.0
3280,0.0,13.0,0.0,0.0
3281,0.0,13.0,0.0,0.0
3282,0.0,13.0,0.0,0.0
3283,0.0,13.0,0.0,0.0
3284,0.0,13.0,0.0,0.0
3285,0.0,13.0,0.0,0.0
3286,0.0,13.0,0.0,0.0
3287,0.0,13.0,0.0,0.0
3288,0.0,12.0,0.0,0.0
3289,0.0,12.0,0.0,0.0
3290,0.0,13.0,0.0,0.0
3291,0.0,13.0,0.0,0.0
3292,0.0,13.0,0.0,0.0
3293,0.0,13.0,0.0,0.0
3294,0.0,13.0,0.0,0.0
3295,0.0,13.0,0.0,0.0
3296,0.0,13.0,0.0,0.0
3297,0.0,13.0,0.0,0.0
3298,0.0,13.0,0.0,0.0
3299,0.0,13.0,0.0,0.0
3300,0.0,13.0,0.0,0.0
3301,0.0,13.0,0.0,0.0
3302,0.0,13.0,0.0,0.0
3303,0.0,13.0,0.0,0.0
3304,0.0,13.0,0.0,0.0
3305,0.0,13.0,0.0,0.0
3306,0.0,14.0,0.0,0.0
3307,0.0,14.0,0.0,0.0
3308,0.0,14.0,0.0,0.0
3309,0.0,14.0,0.0,0.0
3310,0.0,13.0,0.0,0.0
3311,0.0,13.0,0.0,0.0
3312,0.0,13.0,0.0,0.0
3313,0.0,14.0,0.0,0.0
3314,0.0,14.0,0.0,0.0
3315,0.0,14.0,0.0,0.0
3316,0.0,14.0,0.0,0.0
3317,0.0,14.0,0.0,0.0
3318,0.0,14.0,0.0,0.0
3319,0.0,14.0,0.0,0.0
3320,0.0,14.0,0.0,0.0
3321,0.0,14.0,0.0,0.0
3322,0.0,14.0,0.0,0.0
3323,0.0,14.0,0.0,0.0
3324,0.0,14.0,0.0,0.0
3325,0.0,14.0,0.0,0.0
3326,0.0,15.0,0.0,0.0
3327,0.0,15.0,0.0,0.0
3328,0.0,15.0,0.0,0.0
3329,0.0,15.0,0.0,0.0
3330,0.0,14.0,0.0,0.0
3331,0.0,14.0,0.0,0.0
3332,0.0,14.0,0.0,0.0
3333,0.0,15.0,0.0,0.0
3334,0.0,15.0,0.0,0.0
3335,0.0,15.0,0.0,0.0
3336,0.0,15.0,0.0,0.0
3337,0.0,15.0,0.0,0.0
3338,0.0,15.0,0.0,0.0
3339,0.0,15.0,0.0,0.0
3340,0.0,15.0,0.0,0.0
3341,0.0,15.0,0.0,0.0
3342,0.0,15.0,0.0,0.0
3343,0.0,15.0,0.0,0.0
3344,0.0,15.0,0.0,0.0
3345,0.0,15.0,0.0,0.0
3346,0.0,16.0,0.0,0.0
3347,0.0,16.0,0.0,0.0
3348,0.0,16.0,0.0,0.0
3349,0.0,16.0,0.0,0.0
3350,0.0,15.0,0.0,0.0
3351,0.0,15.0,0.0,0.0
3352,0.0,15.0,0.0,0.0
3353,0.0,16.0,0.0,0.0
3354,0.0,16.0,0.0,0.0
3355,0.0,16.0,0.0,0.0
3356,0.0,16.0,0.0,0.0
3357,0.0,16.0,0.0,0.0
3358,0.0,16.0,0.0,0.0
3359,0.0,16.0,0.0,0.0
3360,0.0,16.0,0.0,0.0
3361,0.0,16.0,0.0,0.0
3362,0.0,16.0,0.0,0.0
3363,0.0,16.0,0.0,0.0
3364,0.0,16.0,0.0,0.0
3365,0.0,16.0,0.0,0.0
3366,0.0,15.0,0.0,0.0
3367,0.0,16.0,0.0,0.0
3368,0.0,15.0,0.0,0.0
3369,0.0,15.0,0.0,0.0
3370,0.0,16.0,0.0,0.0
3371,0.0,16.0,0.0,0.0
3372,0.0,16.0,0.0,0.0
3373,0.0,15.0,0.0,0.0
3374,0.0,15.0,0.0,0.0
3375,0.0,16.0,0.0,0.0
3376,0.0,16.0,0.0,0.0
3377,0.0,15.0,0.0,0.0
3378,0.0,15.0,0.0,0.0
3379,0.0,15.0,0.0,0.0
3380,0.0,15.0,0.0,0.0
3381,0.0,15.0,0.0,0.0
3382,0.0,16.0,0.0,0.0
3383,0.0,16.0,0.0,0.0
3384,0.0,16.0,0.0,0.0
3385,0.0,15.0,0.0,0.0
3386,0.0,14.0,0.0,0.0
3387,0.0,14.0,0.0,0.0
3388,0.0,14.0,0.0,0.0
3389,0.0,14.0,0.0,0.0
3390,0.0,16.0,0.0,0.0
3391,0.0,16.0,0.0,0.0
3392,0.0,16.0,0.0,0.0
3393,0.0,15.0,0.0,0.0
3394,0.0,14.0,0.0,0.0
3395,0.0,14.0,0.0,0.0
3396,0.0,14.0,0.0,0.0
3397,0.0,15.0,0.0,0.0
3398,0.0,15.0,0.0,0.0
3399,0.0,15.0,0.0,0.0
3400,0.0,15.0,0.0,0.0
3401,0.0,15.0,0.0,0.0
3402,0.0,14.0,0.0,0.0
3403,0.0,14.0,0.0,0.0
3404,0.0,14.0,0.0,0.0
3405,0.0,15.0,0.0,0.0
3406,0.0,14.0,0.0,0.0
3407,0.0,14.0,0.0,0.0
3408,0.0,14.0,0.0,0.0
3409,0.0,14.0,0.0,0.0
3410,0.0,15.0,0.0,0.0
3411,0.0,14.0,0.0,0.0
3412,0.0,15.0,0.0,0.0
3413,0.0,14.0,0.0,0.0
3414,0.0,14.0,0.0,0.0
3415,0.0,14.0,0.0,0.0
3416,0.0,14.0,0.0,0.0
3417,0.0,14.0,0.0,0.0
3418,0.0,14.0,0.0,0.0
3419,0.0,14.0,0.0,0.0
3420,0.0,14.0,0.0,1.0
3421,0.0,14.0,0.0,1.0
3422,0.0,14.0,0.0,1.0
3423,0.0,14.0,0.0,1.0
3424,0.0,14.0,0.0,1.0
3425,0.0,14.0,0.0,1.0
3426,0.0,14.0,0.0,1.0
3427,0.0,13.0,0.0,1.0
3428,0.0,14.0,0.0,1.0
3429,0.0,14.0,0.0,1.0
3430,0.0,13.0,0.0,1.0
3431,0.0,13.0,0.0,1.0
3432,0.0,14.0,0.0,1.0
3433,0.0,14.0,0.0,1.0
3434,0.0,14.0,0.0,1.0
3435,0.0,13.0,0.0,1.0
3436,0.0,13.0,0.0,1.0
3437,0.0,14.0,0.0,1.0
3438,0.0,14.0,0.0,1.0
3439,0.0,14.0,0.0,1.0
3440,0.0,13.0,0.0,1.0
3441,0.0,13.0,0.0,1.0
3442,0.0,12.0,0.0,1.0
3443,0.0,12.0,0.0,1.0
3444,0.0,13.0,0.0,1.0
3445,0.0,14.0,0.0,1.0
3446,0.0,14.0,0.0,1.0
3447,0.0,14.0,0.0,1.0
3448,0.0,14.0,0.0,1.0
3449,0.0,14.0,0.0,1.0
3450,0.0,12.0,0.0,1.0
3451,0.0,12.0,0.0,1.0
3452,0.0,12.0,0.0,1.0
3453,0.0,12.0,0.0,1.0
3454,0.0,13.0,0.0,1.0
3455,0.0,13.0,0.0,1.0
3456,0.0,14.0,0.0,1.0
3457,0.0,13.0,0.0,1.0
3458,0.0,13.0,0.0,1.0
3459,0.0,13.0,0.0,1.0
3460,0.0,12.0,0.0,1.0
3461,0.0,12.0,0.0,1.0
3462,0.0,13.0,0.0,1.0
3463,0.0,13.0,0.0,1.0
3464,0.0,13.0,0.0,1.0
3465,0.0,12.0,0.0,1.0
3466,0.0,12.0,0.0,1.0
3467,0.0,12.0,0.0,1.0
3468,0.0,13.0,0.0,1.0
3469,0.0,13.0,0.0,1.0
3470,0.0,12.0,0.0,1.0
3471,0.0,13.0,0.0,1.0
3472,0.0,12.0,0.0,1.0
3473,0.0,12.0,0.0,1.0
3474,0.0,12.0,0.0,1.0
3475,0.0,12.0,0.0,1.0
3476,0.0,12.0,0.0,1.0
3477,0.0,12.0,0.0,1.0
3478,0.0,12.0,0.0,1.0
3479,0.0,12.0,0.0,1.0
3480,0.0,12.0,0.0,0.0
3481,0.0,12.0,0.0,0.0
3482,0.0,12.0,0.0,0.0
3483,0.0,12.0,0.0,0.0
3484,0.0,12.0,0.0,0.0
3485,0.0,12.0,0.0,0.0
3486,0.0,12.0,0.0,0.0
3487,0.0,13.0,0.0,0.0
3488,0.0,12.0,0.0,0.0
3489,0.0,12.0,0.0,0.0
3490,0.0,13.0,0.0,0.0
3491,0.0,13.0,0.0,0.0
3492,0.0,12.0,0.0,0.0
3493,0.0,12.0,0.0,0.0
3494,0.0,12.0,0.0,0.0
3495,0.0,13.0,0.0,0.0
3496,0.0,13.0,0.0,0.0
3497,0.0,12.0,0.0,0.0
3498,0.0,12.0,0.0,0.0
3499,0.0,12.0,0.0,0.0
3500,0.0,13.0,0.0,0.0
3501,0.0,13.0,0.0,0.0
3502,0.0,14.0,0.0,0.0
3503,0.0,14.0,0.0,0.0
3504,0.0,13.0,0.0,0.0
3505,0.0,12.0,0.0,0.0
3506,0.0,12.0,0.0,0.0
3507,0.0,12.0,0.0,0.0
3508,0.0,12.0,0.0,0.0
3509,0.0,12.0,0.0,0.0
3510,0.0,14.0,0.0,0.0
3511,0.0,14.0,0.0,0.0
3512,0.0,14.0,0.0,0.0
3513,0.0,14.0,0.0,0.0
3514,0.0,13.0,0.0,0.0
3515,0.0,13.0,0.0,0.0
3516,0.0,12.0,0.0,0.0
3517,0.0,13.0,0.0,0.0
3518,0.0,13.0,0.0,0.0
3519,0.0,13.0,0.0,0.0
3520,0.0,14.0,0.0,0.0
3521,0.0,14.0,0.0,0.0
3522,0.0,13.0,0.0,0.0
3523,0.0,13.0,0.0,0.0
3524,0.0,13.0,0.0,0.0
3525,0.0,14.0,0.0,0.0
3526,0.0,14.0,0.0,0.0
3527,0.0,14.0,0.0,0.0
3528,0.0,13.0,0.0,0.0
3529,0.0,13.0,0.0,0.0
3530,0.0,14.0,0.0,0.0
3531,0.0,13.0,0.0,0.0
3532,0.0,14.0,0.0,0.0
3533,0.0,14.0,0.0,0.0
3534,0.0,14.0,0.0,0.0
3535,0.0,14.0,0.0,0.0
3536,0.0,14.0,0.0,0.0
3537,0.0,14.0,0.0,0.0
3538,0.0,14.0,0.0,0.0
3539,0.0,14.0,0.0,0.0
3540,0.0,14.0,0.0,0.0
3541,0.0,14.0,0.0,0.0
3542,0.0,14.0,0.0,0.0
3543,0.0,14.0,0.0,0.0
3544,0.0,14.0,0.0,0.0
3545,0.0,14.0,0.0,0.0
3546,0.0,14.0,0.0,0.0
3547,0.0,14.0,0.0,0.0
3548,0.0,14.0,0.0,0.0
3549,0.0,14.0,0.0,0.0
3550,0.0,14.0,0.0,0.0
3551,0.0,14.0,0.0,0.0
3552,0.0,14.0,0.0,0.0
3553,0.0,14.0,0.0,0.0
3554,0.0,14.0,0.0,0.0
3555,0.0,14.0,0.0,0.0
3556,0.0,14.0,0.0,0.0
3557,0.0,14.0,0.0,0.0
3558,0.0,14.0,0.0,0.0
3559,0.0,14.0,0.0,0.0
3560,0.0,14.0,0.0,0.0
3561,0.0,14.0,0.0,0.0
3562,0.0,14.0,0.0,0.0
3563,0.0,14.0,0.0,0.0
3564,0.0,14.0,0.0,0.0
3565,0.0,14.0,0.0,0.0
3566,0.0,14.0,0.0,0.0
3567,0.0,14.0,0.0,0.0
3568,0.0,14.0,0.0,0.0
3569,0.0,14.0,0.0,0.0
3570,0.0,14.0,0.0,1.0
3571,0.0,14.0,0.0,1.0
3572,0.0,14.0,0.0,1.0
3573,0.0,14.0,0.0,1.0
3574,0.0,14.0,0.0,1.0
3575,0.0,14.0,0.0,1.0
3576,0.0,14.0,0.0,1.0
3577,0.0,14.0,0.0,1.0
3578,0.0,14.0,0.0,1.0
3579,0.0,14.0,0.0,1.0
3580,0.0,14.0,0.0,1.0
3581,0.0,14.0,0.0,1.0
3582,0.0,14.0,0.0,1.0
3583,0.0,14.0,0.0,1.0
3584,0.0,14.0,0.0,1.0
3585,0.0,14.0,0.0,1.0
3586,0.0,14.0,0.0,1.0
3587,0.0,14.0,0.0,1.0
3588,0.0,14.0,0.0,1.0
3589,0.0,14.0,0.0,1.0
3590,0.0,14.0,0.0,1.0
3591,0.0,14.0,0.0,1.0
3592,0.0,14.0,0.0,1.0
3593,0.0,14.0,0.0,1.0
3594,0.0,14.0,0.0,1.0
3595,0.0,14.0,0.0,1.0
3596,0.0,14.0,0.0,1.0
3597,0.0,14.0,0.0,1.0
3598,0.0,14.0,0.0,1.0
3599,0.0,14.0,0.0,1.0
3600,0.0,14.0,0.0,1.0
3601,0.0,14.0,0.0,1.0
3602,0.0,14.0,0.0,1.0
3603,0.0,14.0,0.0,1.0
3604,0.0,14.0,0.0,1.0
3605,0.0,14.0,0.0,1.0
3606,0.0,14.0,0.0,1.0
3607,0.0,13.0,0.0,1.0
3608,0.0,15.0,0.0,1.0
3609,0.0,15.0,0.0,1.0
3610,0.0,14.0,0.0,1.0
3611,0.0,14.0,0.0,1.0
3612,0.0,14.0,0.0,1.0
3613,0.0,14.0,0.0,1.0
3614,0.0,14.0,0.0,1.0
3615,0.0,13.0,0.0,1.0
3616,0.0,13.0,0.0,1.0
3617,0.0,15.0,0.0,1.0
3618,0.0,15.0,0.0,1.0
3619,0.0,15.0,0.0,1.0
3620,0.0,14.0,0.0,1.0
3621,0.0,14.0,0.0,1.0
3622,0.0,13.0,0.0,1.0
3623,0.0,13.0,0.0,1.0
3624,0.0,13.0,0.0,1.0
3625,0.0,15.0,0.0,1.0
3626,0.0,15.0,0.0,1.0
3627,0.0,15.0,0.0,1.0
3628,0.0,15.0,0.0,1.0
3629,0.0,15.0,0.0,1.0
3630,0.0,13.0,0.0,0.0
3631,0.0,13.0,0.0,0.0
3632,0.0,13.0,0.0,0.0
3633,0.0,13.0,0.0,0.0
3634,0.0,15.0,0.0,0.0
3635,0.0,15.0,0.0,0.0
3636,0.0,15.0,0.0,0.0
3637,0.0,14.0,0.0,0.0
3638,0.0,14.0,0.0,0.0
3639,0.0,14.0,0.0,0.0
3640,0.0,13.0,0.0,0.0
3641,0.0,13.0,0.0,0.0
3642,0.0,15.0,0.0,0.0
3643,0.0,15.0,0.0,0.0
3644,0.0,15.0,0.0,0.0
3645,0.0,14.0,0.0,0.0
3646,0.0,14.0,0.0,0.0
3647,0.0,14.0,0.0,0.0
3648,0.0,14.0,0.0,0.0
3649,0.0,14.0,0.0,0.0
3650,0.0,13.0,0.0,0.0
3651,0.0,15.0,0.0,0.0
3652,0.0,14.0,0.0,0.0
3653,0.0,14.0,0.0,0.0
3654,0.0,14.0,0.0,0.0
3655,0.0,14.0,0.0,0.0
3656,0.0,14.0,0.0,0.0
3657,0.0,14.0,0.0,0.0
3658,0.0,14.0,0.0,0.0
3659,0.0,14.0,0.0,0.0
3660,0.0,14.0,0.0,0.0
3661,0.0,14.0,0.0,0.0
3662,0.0,14.0,0.0,0.0
3663,0.0,14.0,0.0,0.0
3664,0.0,14.0,0.0,0.0
3665,0.0,14.0,0.0,0.0
3666,0.0,14.0,0.0,0.0
3667,0.0,14.0,0.0,0.0
3668,0.0,14.0,0.0,0.0
3669,0.0,14.0,0.0,0.0
3670,0.0,14.0,0.0,0.0
3671,0.0,14.0,0.0,0.0
3672,0.0,14.0,0.0,0.0
3673,0.0,14.0,0.0,0.0
3674,0.0,14.0,0.0,0.0
3675,0.0,14.0,0.0,0.0
3676,0.0,14.0,0.0,0.0
3677,0.0,14.0,0.0,0.0
3678,0.0,14.0,0.0,0.0
3679,0.0,14.0,0.0,0.0
3680,0.0,14.0,0.0,0.0
3681,0.0,14.0,0.0,0.0
3682,0.0,14.0,0.0,0.0
3683,0.0,14.0,0.0,0.0
3684,0.0,14.0,0.0,0.0
3685,0.0,13.0,0.0,0.0
3686,0.0,13.0,0.0,0.0
3687,0.0,13.0,0.0,0.0
3688,0.0,13.0,0.0,0.0
3689,0.0,13.0,0.0,0.0
3690,0.0,13.0,0.0,0.0
3691,0.0,13.0,0.0,0.0
3692,0.0,13.0,0.0,0.0
3693,0.0,13.0,0.0,0.0
3694,0.0,13.0,0.0,0.0
3695,0.0,13.0,0.0,0.0
3696,0.0,13.0,0.0,0.0
3697,0.0,13.0,0.0,0.0
3698,0.0,13.0,0.0,0.0
3699,0.0,13.0,0.0,0.0
3700,0.0,13.0,0.0,0.0
3701,0.0,13.0,0.0,0.0
3702,0.0,13.0,0.0,0.0
3703,0.0,13.0,0.0,0.0
3704,0.0,13.0,0.0,0.0
3705,0.0,13.0,0.0,0.0
3706,0.0,13.0,0.0,0.0
3707,0.0,13.0,0.0,0.0
3708,0.0,13.0,0.0,0.0
3709,0.0,13.0,0.0,0.0
3710,0.0,13.0,0.0,0.0
3711,0.0,13.0,0.0,0.0
3712,0.0,13.0,0.0,0.0
3713,0.0,13.0,0.0,0.0
3714,0.0,13.0,0.0,0.0
3715,0.0,13.0,0.0,0.0
3716,0.0,13.0,0.0,0.0
3717,0.0,13.0,0.0,0.0
3718,0.0,13.0,0.0,0.0
3719,0.0,13.0,0.0,0.0
3720,0.0,13.0,0.0,0.0
3721,0.0,13.0,0.0,0.0
3722,0.0,13.0,0.0,0.0
3723,0.0,13.0,0.0,0.0
3724,0.0,13.0,0.0,0.0
3725,0.0,13.0,0.0,0.0
3726,0.0,13.0,0.0,0.0
3727,0.0,13.0,0.0,0.0
3728,0.0,13.0,0.0,0.0
3729,0.0,13.0,0.0,0.0
3730,0.0,13.0,0.0,0.0
3731,0.0,13.0,0.0,0.0
3732,0.0,13.0,0.0,0.0
3733,0.0,13.0,0.0,0.0
3734,0.0,13.0,0.0,0.0
3735,0.0,13.0,0.0,0.0
3736,0.0,13.0,0.0,0.0
3737,0.0,13.0,0.0,0.0
3738,0.0,13.0,0.0,0.0
3739,0.0,13.0,0.0,0.0
3740,0.0,13.0,0.0,0.0
3741,0.0,13.0,0.0,0.0
3742,0.0,13.0,0.0,0.0
3743,0.0,13.0,0.0,0.0
3744,0.0,13.0,0.0,0.0
3745,0.0,14.0,0.0,0.0
3746,0.0,14.0,0.0,0.0
3747,0.0,14.0,0.0,0.0
3748,0.0,14.0,0.0,0.0
3749,0.0,14.0,0.0,0.0
3750,0.0,14.0,0.0,1.0
3751,0.0,14.0,0.0,1.0
3752,0.0,14.0,0.0,1.0
3753,0.0,14.0,0.0,1.0
3754,0.0,14.0,0.0,1.0
3755,0.0,14.0,0.0,1.0
3756,0.0,14.0,0.0,1.0
3757,0.0,14.0,0.0,1.0
3758,0.0,14.0,0.0,1.0
3759,0.0,14.0,0.0,1.0
3760,0.0,14.0,0.0,1.0
3761,0.0,14.0,0.0,1.0
3762,0.0,14.0,0.0,1.0
3763,0.0,14.0,0.0,1.0
3764,0.0,14.0,0.0,1.0
3765,0.0,14.0,0.0,1.0
3766,0.0,14.0,0.0,1.0
3767,0.0,14.0,0.0,1.0
3768,0.0,14.0,0.0,1.0
3769,0.0,14.0,0.0,1.0
3770,0.0,14.0,0.0,1.0
3771,0.0,14.0,0.0,1.0
3772,0.0,14.0,0.0,1.0
3773,0.0,14.0,0.0,1.0
3774,0.0,14.0,0.0,1.0
3775,0.0,14.0,0.0,1.0
3776,0.0,14.0,0.0,1.0
3777,0.0,14.0,0.0,1.0
3778,0.0,14.0,0.0,1.0
3779,0.0,14.0,0.0,1.0
3780,0.0,14.0,0.0,1.0
3781,0.0,14.0,0.0,1.0
3782,0.0,14.0,0.0,1.0
3783,0.0,14.0,0.0,1.0
3784,0.0,14.0,0.0,1.0
3785,0.0,14.0,0.0,1.0
3786,0.0,14.0,0.0,1.0
3787,0.0,14.0,0.0,1.0
3788,0.0,13.0,0.0,1.0
3789,0.0,13.0,0.0,1.0
3790,0.0,14.0,0.0,1.0
3791,0.0,14.0,0.0,1.0
3792,0.0,14.0,0.0,1.0
3793,0.0,14.0,0.0,1.0
3794,0.0,14.0,0.0,1.0
3795,0.0,14.0,0.0,1.0
3796,0.0,14.0,0.0,1.0
3797,0.0,13.0,0.0,1.0
3798,0.0,13.0,0.0,1.0
3799,0.0,13.0,0.0,1.0
3800,0.0,14.0,0.0,1.0
3801,0.0,14.0,0.0,1.0
3802,0.0,14.0,0.0,1.0
3803,0.0,14.0,0.0,1.0
3804,0.0,14.0,0.0,1.0
3805,0.0,13.0,0.0,1.0
3806,0.0,13.0,0.0,1.0
3807,0.0,13.0,0.0,1.0
3808,0.0,13.0,0.0,1.0
3809,0.0,13.0,0.0,1.0
3810,0.0,14.0,0.0,0.0
3811,0.0,14.0,0.0,0.0
3812,0.0,14.0,0.0,0.0
3813,0.0,14.0,0.0,0.0
3814,0.0,13.0,0.0,0.0
3815,0.0,13.0,0.0,0.0
3816,0.0,13.0,0.0,0.0
3817,0.0,13.0,0.0,0.0
3818,0.0,13.0,0.0,0.0
3819,0.0,13.0,0.0,0.0
3820,0.0,14.0,0.0,0.0
3821,0.0,14.0,0.0,0.0
3822,0.0,13.0,0.0,0.0
3823,0.0,13.0,0.0,0.0
3824,0.0,13.0,0.0,0.0
3825,0.0,13.0,0.0,0.0
3826,0.0,13.0,0.0,0.0
3827,0.0,13.0,0.0,0.0
3828,0.0,13.0,0.0,0.0
3829,0.0,13.0,0.0,0.0
3830,0.0,14.0,0.0,0.0
3831,0.0,13.0,0.0,0.0
3832,0.0,13.0,0.0,0.0
3833,0.0,13.0,0.0,0.0
3834,0.0,13.0,0.0,0.0
3835,0.0,13.0,0.0,0.0
3836,0.0,13.0,0.0,0.0
3837,0.0,13.0,0.0,0.0
3838,0.0,13.0,0.0,0.0
3839,0.0,13.0,0.0,0.0
3840,0.0,13.0,0.0,0.0
3841,0.0,13.0,0.0,0.0
3842,0.0,13.0,0.0,0.0
3843,0.0,13.0,0.0,0.0
3844,0.0,13.0,0.0,0.0
3845,0.0,13.0,0.0,0.0
3846,0.0,13.0,0.0,0.0
3847,0.0,14.0,0.0,0.0
3848,0.0,13.0,0.0,0.0
3849,0.0,13.0,0.0,0.0
3850,0.0,13.0,0.0,0.0
3851,0.0,13.0,0.0,0.0
3852,0.0,13.0,0.0,0.0
3853,0.0,13.0,0.0,0.0
3854,0.0,13.0,0.0,0.0
3855,0.0,14.0,0.0,0.0
3856,0.0,14.0,0.0,0.0
3857,0.0,13.0,0.0,0.0
3858,0.0,13.0,0.0,0.0
3859,0.0,13.0,0.0,0.0
3860,0.0,13.0,0.0,0.0
3861,0.0,13.0,0.0,0.0
3862,0.0,14.0,0.0,0.0
3863,0.0,14.0,0.0,0.0
3864,0.0,14.0,0.0,0.0
3865,0.0,13.0,0.0,0.0
3866,0.0,13.0,0.0,0.0
3867,0.0,13.0,0.0,0.0
3868,0.0,13.0,0.0,0.0
3869,0.0,13.0,0.0,0.0
3870,0.0,14.0,0.0,0.0
3871,0.0,14.0,0.0,0.0
3872,0.0,14.0,0.0,0.0
3873,0.0,14.0,0.0,0.0
3874,0.0,13.0,0.0,0.0
3875,0.0,13.0,0.0,0.0
3876,0.0,13.0,0.0,0.0
3877,0.0,14.0,0.0,0.0
3878,0.0,14.0,0.0,0.0
3879,0.0,14.0,0.0,0.0
3880,0.0,14.0,0.0,0.0
3881,0.0,14.0,0.0,0.0
3882,0.0,13.0,0.0,0.0
3883,0.0,13.0,0.0,0.0
3884,0.0,13.0,0.0,0.0
3885,0.0,14.0,0.0,0.0
3886,0.0,14.0,0.0,0.0
3887,0.0,14.0,0.0,0.0
3888,0.0,14.0,0.0,0.0
3889,0.0,14.0,0.0,0.0
3890,0.0,14.0,0.0,0.0
3891,0.0,13.0,0.0,0.0
3892,0.0,14.0,0.0,0.0
3893,0.0,14.0,0.0,0.0
3894,0.0,14.0,0.0,0.0
3895,0.0,14.0,0.0,0.0
3896,0.0,14.0,0.0,0.0
3897,0.0,14.0,0.0,0.0
3898,0.0,14.0,0.0,0.0
3899,0.0,14.0,0.0,0.0
3900,0.0,14.0,0.0,0.0
3901,0.0,14.0,0.0,0.0
3902,0.0,14.0,0.0,0.0
3903,0.0,14.0,0.0,0.0
3904,0.0,14.0,0.0,0.0
3905,0.0,14.0,0.0,0.0
3906,0.0,14.0,0.0,0.0
3907,0.0,13.0,0.0,0.0
3908,0.0,13.0,0.0,0.0
3909,0.0,13.0,0.0,0.0
3910,0.0,13.0,0.0,0.0
3911,0.0,13.0,0.0,0.0
3912,0.0,14.0,0.0,0.0
3913,0.0,14.0,0.0,0.0
3914,0.0,14.0,0.0,0.0
3915,0.0,13.0,0.0,0.0
3916,0.0,13.0,0.0,0.0
3917,0.0,13.0,0.0,0.0
3918,0.0,13.0,0.0,0.0
3919,0.0,13.0,0.0,0.0
3920,0.0,13.0,0.0,0.0
3921,0.0,13.0,0.0,0.0
3922,0.0,12.0,0.0,0.0
3923,0.0,12.0,0.0,0.0
3924,0.0,13.0,0.0,0.0
3925,0.0,13.0,0.0,0.0
3926,0.0,13.0,0.0,0.0
3927,0.0,13.0,0.0,0.0
3928,0.0,13.0,0.0,0.0
3929,0.0,13.0,0.0,0.0
3930,0.0,12.0,0.0,0.0
3931,0.0,12.0,0.0,0.0
3932,0.0,12.0,0.0,0.0
3933,0.0,12.0,0.0,0.0
3934,0.0,12.0,0.0,0.0
3935,0.0,12.0,0.0,0.0
3936,0.0,13.0,0.0,0.0
3937,0.0,12.0,0.0,0.0
3938,0.0,12.0,0.0,0.0
3939,0.0,12.0,0.0,0.0
3940,0.0,12.0,0.0,0.0
3941,0.0,12.0,0.0,0.0
3942,0.0,12.0,0.0,0.0
3943,0.0,12.0,0.0,0.0
3944,0.0,12.0,0.0,0.0
3945,0.0,11.0,0.0,0.0
3946,0.0,11.0,0.0,0.0
3947,0.0,11.0,0.0,0.0
3948,0.0,12.0,0.0,0.0
3949,0.0,12.0,0.0,0.0
3950,0.0,12.0,0.0,0.0
3951,0.0,12.0,0.0,0.0
3952,0.0,11.0,0.0,0.0
3953,0.0,11.0,0.0,0.0
3954,0.0,11.0,0.0,0.0
3955,0.0,11.0,0.0,0.0
3956,0.0,11.0,0.0,0.0
3957,0.0,11.0,0.0,0.0
3958,0.0,11.0,0.0,0.0
3959,0.0,11.0,0.0,0.0
3960,0.0,11.0,0.0,0.0
3961,0.0,11.0,0.0,0.0
3962,0.0,11.0,0.0,0.0
3963,0.0,11.0,0.0,0.0
3964,0.0,11.0,0.0,0.0
3965,0.0,11.0,0.0,0.0
3966,0.0,11.0,0.0,0.0
3967,0.0,12.0,0.0,0.0
3968,0.0,12.0,0.0,0.0
3969,0.0,12.0,0.0,0.0
3970,0.0,11.0,0.0,0.0
3971,0.0,11.0,0.0,0.0
3972,0.0,11.0,0.0,0.0
3973,0.0,11.0,0.0,0.0
3974,0.0,11.0,0.0,0.0
3975,0.0,12.0,0.0,0.0
3976,0.0,12.0,0.0,0.0
3977,0.0,12.0,0.0,0.0
3978,0.0,12.0,0.0,0.0
3979,0.0,12.0,0.0,0.0
3980,0.0,11.0,0.0,0.0
3981,0.0,11.0,0.0,0.0
3982,0.0,12.0,0.0,0.0
3983,0.0,12.0,0.0,0.0
3984,0.0,12.0,0.0,0.0
3985,0.0,12.0,0.0,0.0
3986,0.0,12.0,0.0,0.0
3987,0.0,12.0,0.0,0.0
3988,0.0,12.0,0.0,0.0
3989,0.0,12.0,0.0,0.0
3990,0.0,12.0,0.0,0.0
3991,0.0,12.0,0.0,0.0
3992,0.0,12.0,0.0,0.0
3993,0.0,12.0,0.0,0.0
3994,0.0,12.0,0.0,0.0
3995,0.0,12.0,0.0,0.0
3996,0.0,12.0,0.0,0.0
3997,0.0,13.0,0.0,0.0
3998,0.0,13.0,0.0,0.0
3999,0.0,13.0,0.0,0.0
4000,0.0,12.0,0.0,0.0
4001,0.0,12.0,0.0,0.0
4002,0.0,12.0,0.0,0.0
4003,0.0,12.0,0.0,0.0
4004,0.0,12.0,0.0,0.0
4005,0.0,13.0,0.0,0.0
4006,0.0,13.0,0.0,0.0
4007,0.0,13.0,0.0,0.0
4008,0.0,13.0,0.0,0.0
4009,0.0,13.0,0.0,0.0
4010,0.0,12.0,0.0,0.0
4011,0.0,12.0,0.0,0.0
4012,0.0,13.0,0.0,0.0
4013,0.0,13.0,0.0,0.0
4014,0.0,13.0,0.0,0.0
4015,0.0,13.0,0.0,0.0
4016,0.0,13.0,0.0,0.0
4017,0.0,13.0,0.0,0.0
4018,0.0,13.0,0.0,0.0
4019,0.0,13.0,0.0,0.0
4020,0.0,13.0,0.0,0.0
4021,0.0,13.0,0.0,0.0
4022,0.0,13.0,0.0,0.0
4023,0.0,13.0,0.0,0.0
4024,0.0,13.0,0.0,0.0
4025,0.0,13.0,0.0,0.0
4026,0.0,14.0,0.0,0.0
4027,0.0,13.0,0.0,0.0
4028,0.0,13.0,0.0,0.0
4029,0.0,13.0,0.0,0.0
4030,0.0,13.0,0.0,0.0
4031,0.0,13.0,0.0,0.0
4032,0.0,13.0,0.0,0.0
4033,0.0,14.0,0.0,0.0
4034,0.0,14.0,0.0,0.0
4035,0.0,13.0,0.0,0.0
4036,0.0,13.0,0.0,0.0
4037,0.0,13.0,0.0,0.0
4038,0.0,13.0,0.0,0.0
4039,0.0,13.0,0.0,0.0
4040,0.0,14.0,0.0,0.0
4041,0.0,14.0,0.0,0.0
4042,0.0,13.0,0.0,0.0
4043,0.0,13.0,0.0,0.0
4044,0.0,13.0,0.0,0.0
4045,0.0,13.0,0.0,0.0
4046,0.0,14.0,0.0,0.0
4047,0.0,14.0,0.0,0.0
4048,0.0,14.0,0.0,0.0
4049,0.0,14.0,0.0,0.0
4050,0.0,13.0,0.0,0.0
4051,0.0,13.0,0.0,0.0
4052,0.0,13.0,0.0,0.0
4053,0.0,14.0,0.0,0.0
4054,0.0,14.0,0.0,0.0
4055,0.0,14.0,0.0,0.0
4056,0.0,14.0,0.0,0.0
4057,0.0,13.0,0.0,0.0
4058,0.0,13.0,0.0,0.0
4059,0.0,13.0,0.0,0.0
4060,0.0,14.0,0.0,0.0
4061,0.0,14.0,0.0,0.0
4062,0.0,14.0,0.0,0.0
4063,0.0,14.0,0.0,0.0
4064,0.0,14.0,0.0,0.0
4065,0.0,13.0,0.0,0.0
4066,0.0,14.0,0.0,0.0
4067,0.0,14.0,0.0,0.0
4068,0.0,14.0,0.0,0.0
4069,0.0,14.0,0.0,0.0
4070,0.0,14.0,0.0,0.0
4071,0.0,14.0,0.0,0.0
4072,0.0,13.0,0.0,0.0
4073,0.0,14.0,0.0,0.0
4074,0.0,14.0,0.0,0.0
4075,0.0,14.0,0.0,0.0
4076,0.0,14.0,0.0,0.0
4077,0.0,14.0,0.0,0.0
4078,0.0,14.0,0.0,0.0
4079,0.0,14.0,0.0,0.0
4080,0.0,14.0,0.0,0.0
4081,0.0,14.0,0.0,0.0
4082,0.0,14.0,0.0,0.0
4083,0.0,14.0,0.0,0.0
4084,0.0,14.0,0.0,0.0
4085,0.0,14.0,0.0,0.0
4086,0.0,13.0,0.0,0.0
4087,0.0,14.0,0.0,0.0
4088,0.0,15.0,0.0,0.0
4089,0.0,15.0,0.0,0.0
4090,0.0,15.0,0.0,0.0
4091,0.0,15.0,0.0,0.0
4092,0.0,14.0,0.0,0.0
4093,0.0,13.0,0.0,0.0
4094,0.0,13.0,0.0,0.0
4095,0.0,14.0,0.0,0.0
4096,0.0,14.0,0.0,0.0
4097,0.0,15.0,0.0,0.0
4098,0.0,15.0,0.0,0.0
4099,0.0,15.0,0.0,0.0
4100,0.0,14.0,0.0,0.0
4101,0.0,14.0,0.0,0.0
4102,0.0,15.0,0.0,0.0
4103,0.0,15.0,0.0,0.0
4104,0.0,14.0,0.0,0.0
4105,0.0,15.0,0.0,0.0
4106,0.0,14.0,0.0,0.0
4107,0.0,14.0,0.0,0.0
4108,0.0,14.0,0.0,0.0
4109,0.0,14.0,0.0,0.0
4110,0.0,15.0,0.0,0.0
4111,0.0,15.0,0.0,0.0
4112,0.0,15.0,0.0,0.0
4113,0.0,14.0,0.0,0.0
4114,0.0,15.0,0.0,0.0
4115,0.0,15.0,0.0,0.0
4116,0.0,14.0,0.0,0.0
4117,0.0,15.0,0.0,0.0
4118,0.0,15.0,0.0,0.0
4119,0.0,15.0,0.0,0.0
4120,0.0,14.0,0.0,0.0
4121,0.0,14.0,0.0,0.0
4122,0.0,15.0,0.0,0.0
4123,0.0,15.0,0.0,0.0
4124,0.0,15.0,0.0,0.0
4125,0.0,16.0,0.0,0.0
4126,0.0,15.0,0.0,0.0
4127,0.0,15.0,0.0,0.0
4128,0.0,14.0,0.0,0.0
4129,0.0,14.0,0.0,0.0
4130,0.0,14.0,0.0,0.0
4131,0.0,15.0,0.0,0.0
4132,0.0,16.0,0.0,0.0
4133,0.0,15.0,0.0,0.0
4134,0.0,15.0,0.0,0.0
4135,0.0,15.0,0.0,0.0
4136,0.0,15.0,0.0,0.0
4137,0.0,15.0,0.0,0.0
4138,0.0,15.0,0.0,0.0
4139,0.0,15.0,0.0,0.0
4140,0.0,15.0,0.0,0.0
4141,0.0,15.0,0.0,0.0
4142,0.0,15.0,0.0,0.0
4143,0.0,15.0,0.0,0.0
4144,0.0,15.0,0.0,0.0
4145,0.0,15.0,0.0,0.0
4146,0.0,16.0,0.0,0.0
4147,0.0,16.0,0.0,0.0
4148,0.0,15.0,0.0,0.0
4149,0.0,15.0,0.0,0.0
4150,0.0,15.0,0.0,0.0
4151,0.0,15.0,0.0,0.0
4152,0.0,16.0,0.0,0.0
4153,0.0,16.0,0.0,0.0
4154,0.0,16.0,0.0,0.0
4155,0.0,16.0,0.0,0.0
4156,0.0,16.0,0.0,0.0
4157,0.0,15.0,0.0,0.0
4158,0.0,16.0,0.0,0.0
4159,0.0,16.0,0.0,0.0
4160,0.0,16.0,0.0,0.0
4161,0.0,16.0,0.0,0.0
4162,0.0,16.0,0.0,0.0
4163,0.0,16.0,0.0,0.0
4164,0.0,17.0,0.0,0.0
4165,0.0,16.0,0.0,0.0
4166,0.0,16.0,0.0,0.0
4167,0.0,16.0,0.0,0.0
4168,0.0,16.0,0.0,0.0
4169,0.0,16.0,0.0,0.0
4170,0.0,17.0,0.0,0.0
4171,0.0,17.0,0.0,0.0
4172,0.0,17.0,0.0,0.0
4173,0.0,17.0,0.0,0.0
4174,0.0,16.0,0.0,0.0
4175,0.0,16.0,0.0,0.0
4176,0.0,17.0,0.0,0.0
4177,0.0,17.0,0.0,0.0
4178,0.0,17.0,0.0,0.0
4179,0.0,17.0,0.0,0.0
4180,0.0,17.0,0.0,0.0
4181,0.0,17.0,0.0,0.0
4182,0.0,17.0,0.0,0.0
4183,0.0,17.0,0.0,0.0
4184,0.0,17.0,0.0,0.0
4185,0.0,17.0,0.0,0.0
4186,0.0,17.0,0.0,0.0
4187,0.0,17.0,0.0,0.0
4188,0.0,18.0,0.0,0.0
4189,0.0,18.0,0.0,0.0
4190,0.0,18.0,0.0,0.0
4191,0.0,17.0,0.0,0.0
4192,0.0,17.0,0.0,0.0
4193,0.0,17.0,0.0,0.0
4194,0.0,18.0,0.0,0.0
4195,0.0,18.0,0.0,0.0
4196,0.0,18.0,0.0,0.0
4197,0.0,18.0,0.0,0.0
4198,0.0,18.0,0.0,0.0
4199,0.0,18.0,0.0,0.0
4200,0.0,19.0,0.0,0.0
4201,0.0,20.0,0.0,0.0
4202,0.0,21.0,0.0,0.0
4203,0.0,22.0,0.0,0.0
4204,0.0,23.0,0.0,0.0
4205,0.0,24.0,0.0,0.0
4206,0.0,25.0,0.0,0.0
4207,0.0,25.0,0.0,0.0
4208,0.0,26.0,0.0,0.0
4209,0.0,27.0,0.0,0.0
4210,0.0,28.0,0.0,0.0
4211,0.0,29.0,0.0,0.0
4212,0.0,30.0,0.0,0.0
4213,0.0,31.0,0.0,0.0
4214,0.0,32.0,0.0,0.0
4215,0.0,32.0,0.0,0.0
4216,0.0,33.0,0.0,0.0
4217,0.0,34.0,0.0,0.0
4218,0.0,35.0,0.0,0.0
4219,0.0,36.0,0.0,0.0
4220,0.0,37.0,0.0,0.0
4221,0.0,38.0,0.0,0.0
4222,0.0,38.0,0.0,0.0
4223,0.0,39.0,0.0,0.0
4224,0.0,40.0,0.0,0.0
4225,0.0,41.0,0.0,0.0
4226,0.0,42.0,0.0,0.0
4227,0.0,43.0,0.0,0.0
4228,0.0,44.0,0.0,0.0
4229,0.0,45.0,0.0,0.0
4230,0.0,46.0,0.0,0.0
4231,0.0,47.0,0.0,0.0
4232,0.0,48.0,0.0,0.0
4233,0.0,49.0,0.0,0.0
4234,0.0,50.0,0.0,0.0
4235,0.0,51.0,0.0,0.0
4236,0.0,52.0,0.0,0.0
4237,0.0,52.0,0.0,0.0
4238,0.0,53.0,0.0,0.0
4239,0.0,54.0,0.0,0.0
4240,0.0,55.0,0.0,0.0
4241,0.0,56.0,0.0,0.0
4242,0.0,56.0,0.0,0.0
4243,0.0,57.0,0.0,0.0
4244,0.0,58.0,0.0,0.0
4245,0.0,58.0,0.0,0.0
4246,0.0,59.0,0.0,0.0
4247,0.0,60.0,0.0,0.0
4248,0.0,61.0,0.0,0.0
4249,0.0,62.0,0.0,0.0
4250,0.0,63.0,0.0,0.0
4251,0.0,64.0,0.0,0.0
4252,0.0,64.0,0.0,0.0
4253,0.0,65.0,0.0,0.0
4254,0.0,66.0,0.0,0.0
4255,0.0,67.0,0.0,0.0
4256,0.0,68.0,0.0,0.0
4257,0.0,69.0,0.0,0.0
4258,0.0,70.0,0.0,0.0
4259,0.0,71.0,0.0,0.0
4260,0.0,71.0,0.0,0.0
4261,0.0,71.0,0.0,0.0
4262,0.0,70.0,0.0,0.0
4263,0.0,70.0,0.0,0.0
4264,0.0,70.0,0.0,0.0
4265,0.0,70.0,0.0,0.0
4266,0.0,69.0,0.0,0.0
4267,0.0,70.0,0.0,0.0
4268,0.0,70.0,0.0,0.0
4269,0.0,70.0,0.0,0.0
4270,0.0,70.0,0.0,0.0
4271,0.0,70.0,0.0,0.0
4272,0.0,69.0,0.0,0.0
4273,0.0,69.0,0.0,0.0
4274,0.0,69.0,0.0,0.0
4275,0.0,70.0,0.0,0.0
4276,0.0,70.0,0.0,0.0
4277,0.0,70.0,0.0,0.0
4278,0.0,69.0,0.0,0.0
4279,0.0,69.0,0.0,0.0
4280,0.0,70.0,0.0,0.0
4281,0.0,70.0,0.0,0.0
4282,0.0,71.0,0.0,0.0
4283,0.0,71.0,0.0,0.0
4284,0.0,70.0,0.0,0.0
4285,0.0,70.0,0.0,0.0
4286,0.0,70.0,0.0,0.0
4287,0.0,70.0,0.0,0.0
4288,0.0,70.0,0.0,0.0
4289,0.0,70.0,0.0,0.0
4290,0.0,69.0,0.0,0.0
4291,0.0,69.0,0.0,0.0
4292,0.0,68.0,0.0,0.0
4293,0.0,68.0,0.0,0.0
4294,0.0,68.0,0.0,0.0
4295,0.0,67.0,0.0,0.0
4296,0.0,66.0,0.0,0.0
4297,0.0,67.0,0.0,0.0
4298,0.0,67.0,0.0,0.0
4299,0.0,67.0,0.0,0.0
4300,0.0,68.0,0.0,0.0
4301,0.0,68.0,0.0,0.0
4302,0.0,68.0,0.0,0.0
4303,0.0,68.0,0.0,0.0
4304,0.0,68.0,0.0,0.0
4305,0.0,69.0,0.0,0.0
4306,0.0,69.0,0.0,0.0
4307,0.0,69.0,0.0,0.0
4308,0.0,68.0,0.0,0.0
4309,0.0,68.0,0.0,0.0
4310,0.0,68.0,0.0,0.0
4311,0.0,68.0,0.0,0.0
4312,0.0,69.0,0.0,0.0
4313,0.0,69.0,0.0,0.0
4314,0.0,68.0,0.0,0.0
4315,0.0,68.0,0.0,0.0
4316,0.0,68.0,0.0,0.0
4317,0.0,68.0,0.0,0.0
4318,0.0,68.0,0.0,0.0
4319,0.0,68.0,0.0,0.0
4320,0.0,68.0,0.0,0.0
4321,0.0,68.0,0.0,0.0
4322,0.0,69.0,0.0,0.0
4323,0.0,69.0,0.0,0.0
4324,0.0,69.0,0.0,0.0
4325,0.0,69.0,0.0,0.0
4326,0.0,69.0,0.0,0.0
4327,0.0,68.0,0.0,0.0
4328,0.0,68.0,0.0,0.0
4329,0.0,68.0,0.0,0.0
4330,0.0,68.0,0.0,0.0
4331,0.0,68.0,0.0,0.0
4332,0.0,69.0,0.0,0.0
4333,0.0,69.0,0.0,0.0
4334,0.0,69.0,0.0,0.0
4335,0.0,68.0,0.0,0.0
4336,0.0,68.0,0.0,0.0
4337,0.0,68.0,0.0,0.0
4338,0.0,68.0,0.0,0.0
4339,0.0,68.0,0.0,0.0
4340,0.0,66.0,0.0,0.0
4341,0.0,66.0,0.0,0.0
4342,0.0,65.0,0.0,0.0
4343,0.0,65.0,0.0,0.0
4344,0.0,66.0,0.0,0.0
4345,0.0,66.0,0.0,0.0
4346,0.0,66.0,0.0,0.0
4347,0.0,66.0,0.0,0.0
4348,0.0,66.0,0.0,0.0
4349,0.0,66.0,0.0,0.0
4350,0.0,66.0,0.0,0.0
4351,0.0,66.0,0.0,0.0
4352,0.0,67.0,0.0,0.0
4353,0.0,67.0,0.0,0.0
4354,0.0,67.0,0.0,0.0
4355,0.0,68.0,0.0,0.0
4356,0.0,69.0,0.0,0.0
4357,0.0,68.0,0.0,0.0
4358,0.0,68.0,0.0,0.0
4359,0.0,68.0,0.0,0.0
4360,0.0,67.0,0.0,0.0
4361,0.0,67.0,0.0,0.0
4362,0.0,67.0,0.0,0.0
4363,0.0,67.0,0.0,0.0
4364,0.0,67.0,0.0,0.0
4365,0.0,66.0,0.0,0.0
4366,0.0,66.0,0.0,0.0
4367,0.0,66.0,0.0,0.0
4368,0.0,67.0,0.0,0.0
4369,0.0,67.0,0.0,0.0
4370,0.0,67.0,0.0,0.0
4371,0.0,67.0,0.0,0.0
4372,0.0,66.0,0.0,0.0
4373,0.0,66.0,0.0,0.0
4374,0.0,66.0,0.0,0.0
4375,0.0,66.0,0.0,0.0
4376,0.0,66.0,0.0,0.0
4377,0.0,66.0,0.0,0.0
4378,0.0,66.0,0.0,0.0
4379,0.0,66.0,0.0,0.0
4380,0.0,65.0,0.0,0.0
4381,0.0,65.0,0.0,0.0
4382,0.0,65.0,0.0,0.0
4383,0.0,65.0,0.0,0.0
4384,0.0,65.0,0.0,0.0
4385,0.0,65.0,0.0,0.0
4386,0.0,65.0,0.0,0.0
4387,0.0,65.0,0.0,0.0
4388,0.0,65.0,0.0,0.0
4389,0.0,65.0,0.0,0.0
4390,0.0,65.0,0.0,0.0
4391,0.0,65.0,0.0,0.0
4392,0.0,65.0,0.0,0.0
4393,0.0,65.0,0.0,0.0
4394,0.0,65.0,0.0,0.0
4395,0.0,65.0,0.0,0.0
4396,0.0,65.0,0.0,0.0
4397,0.0,65.0,0.0,0.0
4398,0.0,65.0,0.0,0.0
4399,0.0,65.0,0.0,0.0
4400,0.0,66.0,0.0,0.0
4401,0.0,66.0,0.0,0.0
4402,0.0,66.0,0.0,0.0
4403,0.0,66.0,0.0,0.0
4404,0.0,66.0,0.0,0.0
4405,0.0,66.0,0.0,0.0
4406,0.0,66.0,0.0,0.0
4407,0.0,66.0,0.0,0.0
4408,0.0,66.0,0.0,0.0
4409,0.0,66.0,0.0,0.0
4410,0.0,65.0,0.0,0.0
4411,0.0,65.0,0.0,0.0
4412,0.0,65.0,0.0,0.0
4413,0.0,65.0,0.0,0.0
4414,0.0,65.0,0.0,0.0
4415,0.0,65.0,0.0,0.0
4416,0.0,65.0,0.0,0.0
4417,0.0,65.0,0.0,0.0
4418,0.0,65.0,0.0,0.0
4419,0.0,65.0,0.0,0.0
4420,0.0,65.0,0.0,0.0
4421,0.0,65.0,0.0,0.0
4422,0.0,65.0,0.0,0.0
4423,0.0,65.0,0.0,0.0
4424,0.0,65.0,0.0,0.0
4425,0.0,65.0,0.0,0.0
4426,0.0,65.0,0.0,0.0
4427,0.0,65.0,0.0,0.0
4428,0.0,65.0,0.0,0.0
4429,0.0,65.0,0.0,0.0
4430,0.0,65.0,0.0,0.0
4431,0.0,65.0,0.0,0.0
4432,0.0,65.0,0.0,0.0
4433,0.0,65.0,0.0,0.0
4434,0.0,65.0,0.0,0.0
4435,0.0,65.0,0.0,0.0
4436,0.0,65.0,0.0,0.0
4437,0.0,65.0,0.0,0.0
4438,0.0,65.0,0.0,0.0
4439,0.0,64.0,0.0,0.0
4440,0.0,64.0,0.0,0.0
4441,0.0,63.0,0.0,0.0
4442,0.0,63.0,0.0,0.0
4443,0.0,63.0,0.0,0.0
4444,0.0,63.0,0.0,0.0
4445,0.0,63.0,0.0,0.0
4446,0.0,63.0,0.0,0.0
4447,0.0,63.0,0.0,0.0
4448,0.0,64.0,0.0,0.0
4449,0.0,64.0,0.0,0.0
4450,0.0,64.0,0.0,0.0
4451,0.0,64.0,0.0,0.0
4452,0.0,63.0,0.0,0.0
4453,0.0,63.0,0.0,0.0
4454,0.0,63.0,0.0,0.0
4455,0.0,63.0,0.0,0.0
4456,0.0,63.0,0.0,0.0
4457,0.0,64.0,0.0,0.0
4458,0.0,64.0,0.0,0.0
4459,0.0,64.0,0.0,0.0
4460,0.0,64.0,0.0,0.0
4461,0.0,64.0,0.0,0.0
4462,0.0,64.0,0.0,0.0
4463,0.0,64.0,0.0,0.0
4464,0.0,63.0,0.0,0.0
4465,0.0,64.0,0.0,0.0
4466,0.0,64.0,0.0,0.0
4467,0.0,64.0,0.0,0.0
4468,0.0,64.0,0.0,0.0
4469,0.0,64.0,0.0,0.0
4470,0.0,65.0,0.0,0.0
4471,0.0,65.0,0.0,0.0
4472,0.0,65.0,0.0,0.0
4473,0.0,65.0,0.0,0.0
4474,0.0,66.0,0.0,0.0
4475,0.0,66.0,0.0,0.0
4476,0.0,65.0,0.0,0.0
4477,0.0,65.0,0.0,0.0
4478,0.0,65.0,0.0,0.0
4479,0.0,65.0,0.0,0.0
4480,0.0,65.0,0.0,0.0
4481,0.0,65.0,0.0,0.0
4482,0.0,66.0,0.0,0.0
4483,0.0,66.0,0.0,0.0
4484,0.0,66.0,0.0,0.0
4485,0.0,66.0,0.0,0.0
4486,0.0,66.0,0.0,0.0
4487,0.0,66.0,0.0,0.0
4488,0.0,65.0,0.0,0.0
4489,0.0,65.0,0.0,0.0
4490,0.0,65.0,0.0,0.0
4491,0.0,66.0,0.0,0.0
4492,0.0,66.0,0.0,0.0
4493,0.0,66.0,0.0,0.0
4494,0.0,66.0,0.0,0.0
4495,0.0,66.0,0.0,0.0
4496,0.0,66.0,0.0,0.0
4497,0.0,66.0,0.0,0.0
4498,0.0,66.0,0.0,0.0
4499,0.0,67.0,0.0,0.0
4500,0.0,67.0,0.0,0.0
4501,0.0,68.0,0.0,0.0
4502,0.0,68.0,0.0,0.0
4503,0.0,68.0,0.0,0.0
4504,0.0,68.0,0.0,0.0
4505,0.0,67.0,0.0,0.0
4506,0.0,68.0,0.0,0.0
4507,0.0,68.0,0.0,0.0
4508,0.0,67.0,0.0,0.0
4509,0.0,67.0,0.0,0.0
4510,0.0,67.0,0.0,0.0
4511,0.0,67.0,0.0,0.0
4512,0.0,68.0,0.0,0.0
4513,0.0,68.0,0.0,0.0
4514,0.0,68.0,0.0,0.0
4515,0.0,68.0,0.0,0.0
4516,0.0,68.0,0.0,0.0
4517,0.0,67.0,0.0,0.0
4518,0.0,68.0,0.0,0.0
4519,0.0,67.0,0.0,0.0
4520,0.0,67.0,0.0,0.0
4521,0.0,67.0,0.0,0.0
4522,0.0,67.0,0.0,0.0
4523,0.0,67.0,0.0,0.0
4524,0.0,68.0,0.0,0.0
4525,0.0,67.0,0.0,0.0
4526,0.0,67.0,0.0,0.0
4527,0.0,67.0,0.0,0.0
4528,0.0,67.0,0.0,0.0
4529,0.0,67.0,0.0,0.0
4530,0.0,67.0,0.0,0.0
4531,0.0,67.0,0.0,0.0
4532,0.0,67.0,0.0,0.0
4533,0.0,67.0,0.0,0.0
4534,0.0,66.0,0.0,0.0
4535,0.0,66.0,0.0,0.0
4536,0.0,67.0,0.0,0.0
4537,0.0,67.0,0.0,0.0
4538,0.0,67.0,0.0,0.0
4539,0.0,67.0,0.0,0.0
4540,0.0,67.0,0.0,0.0
4541,0.0,67.0,0.0,0.0
4542,0.0,67.0,0.0,0.0
4543,0.0,67.0,0.0,0.0
4544,0.0,67.0,0.0,0.0
4545,0.0,67.0,0.0,0.0
4546,0.0,67.0,0.0,0.0
4547,0.0,67.0,0.0,0.0
4548,0.0,68.0,0.0,0.0
4549,0.0,68.0,0.0,0.0
4550,0.0,68.0,0.0,0.0
4551,0.0,67.0,0.0,0.0
4552,0.0,67.0,0.0,0.0
4553,0.0,67.0,0.0,0.0
4554,0.0,68.0,0.0,0.0
4555,0.0,68.0,0.0,0.0
4556,0.0,68.0,0.0,0.0
4557,0.0,68.0,0.0,0.0
4558,0.0,68.0,0.0,0.0
4559,0.0,68.0,0.0,0.0
4560,0.0,69.0,0.0,0.0
4561,0.0,69.0,0.0,0.0
4562,0.0,69.0,0.0,0.0
4563,0.0,69.0,0.0,0.0
4564,0.0,69.0,0.0,0.0
4565,0.0,70.0,0.0,0.0
4566,0.0,69.0,0.0,0.0
4567,0.0,70.0,0.0,0.0
4568,0.0,70.0,0.0,0.0
4569,0.0,70.0,0.0,0.0
4570,0.0,70.0,0.0,0.0
4571,0.0,70.0,0.0,0.0
4572,0.0,69.0,0.0,0.0
4573,0.0,69.0,0.0,0.0
4574,0.0,69.0,0.0,0.0
4575,0.0,70.0,0.0,0.0
4576,0.0,70.0,0.0,0.0
4577,0.0,70.0,0.0,0.0
4578,0.0,69.0,0.0,0.0
4579,0.0,70.0,0.0,0.0
4580,0.0,70.0,0.0,0.0
4581,0.0,70.0,0.0,0.0
4582,0.0,71.0,0.0,0.0
4583,0.0,71.0,0.0,0.0
4584,0.0,70.0,0.0,0.0
4585,0.0,70.0,0.0,0.0
4586,0.0,70.0,0.0,0.0
4587,0.0,70.0,0.0,0.0
4588,0.0,70.0,0.0,0.0
4589,0.0,70.0,0.0,0.0
4590,0.0,70.0,0.0,0.0
4591,0.0,70.0,0.0,0.0
4592,0.0,70.0,0.0,0.0
4593,0.0,70.0,0.0,0.0
4594,0.0,70.0,0.0,0.0
4595,0.0,70.0,0.0,0.0
4596,0.0,69.0,0.0,0.0
4597,0.0,70.0,0.0,0.0
4598,0.0,70.0,0.0,0.0
4599,0.0,70.0,0.0,0.0
4600,0.0,70.0,0.0,0.0
4601,0.0,70.0,0.0,0.0
4602,0.0,69.0,0.0,0.0
4603,0.0,69.0,0.0,0.0
4604,0.0,69.0,0.0,0.0
4605,0.0,70.0,0.0,0.0
4606,0.0,70.0,0.0,0.0
4607,0.0,70.0,0.0,0.0
4608,0.0,69.0,0.0,0.0
4609,0.0,69.0,0.0,0.0
4610,0.0,69.0,0.0,0.0
4611,0.0,69.0,0.0,0.0
4612,0.0,70.0,0.0,0.0
4613,0.0,70.0,0.0,0.0
4614,0.0,69.0,0.0,0.0
4615,0.0,69.0,0.0,0.0
4616,0.0,69.0,0.0,0.0
4617,0.0,69.0,0.0,0.0
4618,0.0,69.0,0.0,0.0
4619,0.0,69.0,0.0,0.0
4620,0.0,68.0,0.0,0.0
4621,0.0,68.0,0.0,0.0
4622,0.0,68.0,0.0,0.0
4623,0.0,68.0,0.0,0.0
4624,0.0,68.0,0.0,0.0
4625,0.0,68.0,0.0,0.0
4626,0.0,68.0,0.0,0.0
4627,0.0,68.0,0.0,0.0
4628,0.0,68.0,0.0,0.0
4629,0.0,68.0,0.0,0.0
4630,0.0,68.0,0.0,0.0
4631,0.0,67.0,0.0,0.0
4632,0.0,67.0,0.0,0.0
4633,0.0,67.0,0.0,0.0
4634,0.0,67.0,0.0,0.0
4635,0.0,67.0,0.0,0.0
4636,0.0,67.0,0.0,0.0
4637,0.0,67.0,0.0,0.0
4638,0.0,67.0,0.0,0.0
4639,0.0,67.0,0.0,0.0
4640,0.0,67.0,0.0,0.0
4641,0.0,67.0,0.0,0.0
4642,0.0,67.0,0.0,0.0
4643,0.0,66.0,0.0,0.0
4644,0.0,66.0,0.0,0.0
4645,0.0,66.0,0.0,0.0
4646,0.0,66.0,0.0,0.0
4647,0.0,66.0,0.0,0.0
4648,0.0,66.0,0.0,0.0
4649,0.0,66.0,0.0,0.0
4650,0.0,66.0,0.0,0.0
4651,0.0,66.0,0.0,0.0
4652,0.0,66.0,0.0,0.0
4653,0.0,66.0,0.0,0.0
4654,0.0,66.0,0.0,0.0
4655,0.0,65.0,0.0,0.0
4656,0.0,65.0,0.0,0.0
4657,0.0,65.0,0.0,0.0
4658,0.0,65.0,0.0,0.0
4659,0.0,65.0,0.0,0.0
4660,0.0,65.0,0.0,0.0
4661,0.0,65.0,0.0,0.0
4662,0.0,65.0,0.0,0.0
4663,0.0,65.0,0.0,0.0
4664,0.0,65.0,0.0,0.0
4665,0.0,65.0,0.0,0.0
4666,0.0,65.0,0.0,0.0
4667,0.0,64.0,0.0,0.0
4668,0.0,64.0,0.0,0.0
4669,0.0,64.0,0.0,0.0
4670,0.0,64.0,0.0,0.0
4671,0.0,64.0,0.0,0.0
4672,0.0,64.0,0.0,0.0
4673,0.0,64.0,0.0,0.0
4674,0.0,64.0,0.0,0.0
4675,0.0,64.0,0.0,0.0
4676,0.0,64.0,0.0,0.0
4677,0.0,63.0,0.0,0.0
4678,0.0,63.0,0.0,0.0
4679,0.0,62.0,0.0,0.0
4680,0.0,63.0,0.0,0.0
4681,0.0,63.0,0.0,0.0
4682,0.0,63.0,0.0,0.0
4683,0.0,63.0,0.0,0.0
4684,0.0,63.0,0.0,0.0
4685,0.0,63.0,0.0,0.0
4686,0.0,63.0,0.0,0.0
4687,0.0,61.0,0.0,0.0
4688,0.0,62.0,0.0,0.0
4689,0.0,62.0,0.0,0.0
4690,0.0,62.0,0.0,0.0
4691,0.0,63.0,0.0,0.0
4692,0.0,63.0,0.0,0.0
4693,0.0,63.0,0.0,0.0
4694,0.0,63.0,0.0,0.0
4695,0.0,62.0,0.0,0.0
4696,0.0,62.0,0.0,0.0
4697,0.0,63.0,0.0,0.0
4698,0.0,63.0,0.0,0.0
4699,0.0,63.0,0.0,0.0
4700,0.0,63.0,0.0,0.0
4701,0.0,63.0,0.0,0.0
4702,0.0,62.0,0.0,0.0
4703,0.0,63.0,0.0,0.0
4704,0.0,63.0,0.0,0.0
4705,0.0,64.0,0.0,0.0
4706,0.0,64.0,0.0,0.0
4707,0.0,64.0,0.0,0.0
4708,0.0,64.0,0.0,0.0
4709,0.0,64.0,0.0,0.0
4710,0.0,63.0,0.0,0.0
4711,0.0,63.0,0.0,0.0
4712,0.0,63.0,0.0,0.0
4713,0.0,63.0,0.0,0.0
4714,0.0,64.0,0.0,0.0
4715,0.0,65.0,0.0,0.0
4716,0.0,65.0,0.0,0.0
4717,0.0,64.0,0.0,0.0
4718,0.0,64.0,0.0,0.0
4719,0.0,64.0,0.0,0.0
4720,0.0,64.0,0.0,0.0
4721,0.0,64.0,0.0,0.0
4722,0.0,65.0,0.0,0.0
4723,0.0,65.0,0.0,0.0
4724,0.0,65.0,0.0,0.0
4725,0.0,64.0,0.0,0.0
4726,0.0,64.0,0.0,0.0
4727,0.0,65.0,0.0,0.0
4728,0.0,65.0,0.0,0.0
4729,0.0,65.0,0.0,0.0
4730,0.0,65.0,0.0,0.0
4731,0.0,66.0,0.0,0.0
4732,0.0,65.0,0.0,0.0
4733,0.0,65.0,0.0,0.0
4734,0.0,65.0,0.0,0.0
4735,0.0,65.0,0.0,0.0
4736,0.0,65.0,0.0,0.0
4737,0.0,66.0,0.0,0.0
4738,0.0,66.0,0.0,0.0
4739,0.0,67.0,0.0,0.0
4740,0.0,67.0,0.0,0.0
4741,0.0,67.0,0.0,0.0
4742,0.0,67.0,0.0,0.0
4743,0.0,67.0,0.0,0.0
4744,0.0,67.0,0.0,0.0
4745,0.0,67.0,0.0,0.0
4746,0.0,67.0,0.0,0.0
4747,0.0,68.0,0.0,0.0
4748,0.0,67.0,0.0,0.0
4749,0.0,67.0,0.0,0.0
4750,0.0,68.0,0.0,0.0
4751,0.0,68.0,0.0,0.0
4752,0.0,68.0,0.0,0.0
4753,0.0,68.0,0.0,0.0
4754,0.0,68.0,0.0,0.0
4755,0.0,68.0,0.0,0.0
4756,0.0,68.0,0.0,0.0
4757,0.0,67.0,0.0,0.0
4758,0.0,67.0,0.0,0.0
4759,0.0,67.0,0.0,0.0
4760,0.0,69.0,0.0,0.0
4761,0.0,69.0,0.0,0.0
4762,0.0,69.0,0.0,0.0
4763,0.0,69.0,0.0,0.0
4764,0.0,69.0,0.0,0.0
4765,0.0,68.0,0.0,0.0
4766,0.0,68.0,0.0,0.0
4767,0.0,68.0,0.0,0.0
4768,0.0,67.0,0.0,0.0
4769,0.0,67.0,0.0,0.0
4770,0.0,68.0,0.0,0.0
4771,0.0,68.0,0.0,0.0
4772,0.0,68.0,0.0,0.0
4773,0.0,68.0,0.0,0.0
4774,0.0,67.0,0.0,0.0
4775,0.0,67.0,0.0,0.0
4776,0.0,66.0,0.0,0.0
4777,0.0,66.0,0.0,0.0
4778,0.0,66.0,0.0,0.0
4779,0.0,66.0,0.0,0.0
4780,0.0,68.0,0.0,0.0
4781,0.0,68.0,0.0,0.0
4782,0.0,67.0,0.0,0.0
4783,0.0,67.0,0.0,0.0
4784,0.0,67.0,0.0,0.0
4785,0.0,67.0,0.0,0.0
4786,0.0,67.0,0.0,0.0
4787,0.0,67.0,0.0,0.0
4788,0.0,67.0,0.0,0.0
4789,0.0,67.0,0.0,0.0
4790,0.0,68.0,0.0,0.0
4791,0.0,67.0,0.0,0.0
4792,0.0,67.0,0.0,0.0
4793,0.0,67.0,0.0,0.0
4794,0.0,67.0,0.0,0.0
4795,0.0,67.0,0.0,0.0
4796,0.0,67.0,0.0,0.0
4797,0.0,67.0,0.0,0.0
4798,0.0,67.0,0.0,0.0
4799,0.0,67.0,0.0,0.0
4800,0.0,66.0,0.0,0.0
4801,0.0,66.0,0.0,0.0
4802,0.0,66.0,0.0,0.0
4803,0.0,66.0,0.0,0.0
4804,0.0,66.0,0.0,0.0
4805,0.0,66.0,0.0,0.0
4806,0.0,66.0,0.0,0.0
4807,0.0,67.0,0.0,0.0
4808,0.0,67.0,0.0,0.0
4809,0.0,67.0,0.0,0.0
4810,0.0,66.0,0.0,0.0
4811,0.0,66.0,0.0,0.0
4812,0.0,66.0,0.0,0.0
4813,0.0,66.0,0.0,0.0
4814,0.0,66.0,0.0,0.0
4815,0.0,67.0,0.0,0.0
4816,0.0,67.0,0.0,0.0
4817,0.0,67.0,0.0,0.0
4818,0.0,67.0,0.0,0.0
4819,0.0,67.0,0.0,0.0
4820,0.0,65.0,0.0,0.0
4821,0.0,64.0,0.0,0.0
4822,0.0,65.0,0.0,0.0
4823,0.0,65.0,0.0,0.0
4824,0.0,65.0,0.0,0.0
4825,0.0,65.0,0.0,0.0
4826,0.0,65.0,0.0,0.0
4827,0.0,65.0,0.0,0.0
4828,0.0,66.0,0.0,0.0
4829,0.0,66.0,0.0,0.0
4830,0.0,65.0,0.0,0.0
4831,0.0,65.0,0.0,0.0
4832,0.0,65.0,0.0,0.0
4833,0.0,65.0,0.0,0.0
4834,0.0,65.0,0.0,0.0
4835,0.0,65.0,0.0,0.0
4836,0.0,66.0,0.0,0.0
4837,0.0,67.0,0.0,0.0
4838,0.0,67.0,0.0,0.0
4839,0.0,67.0,0.0,0.0
4840,0.0,65.0,0.0,0.0
4841,0.0,65.0,0.0,0.0
4842,0.0,65.0,0.0,0.0
4843,0.0,65.0,0.0,0.0
4844,0.0,65.0,0.0,0.0
4845,0.0,66.0,0.0,0.0
4846,0.0,66.0,0.0,0.0
4847,0.0,66.0,0.0,0.0
4848,0.0,66.0,0.0,0.0
4849,0.0,66.0,0.0,0.0
4850,0.0,65.0,0.0,0.0
4851,0.0,65.0,0.0,0.0
4852,0.0,66.0,0.0,0.0
4853,0.0,66.0,0.0,0.0
4854,0.0,66.0,0.0,0.0
4855,0.0,66.0,0.0,0.0
4856,0.0,66.0,0.0,0.0
4857,0.0,66.0,0.0,0.0
4858,0.0,66.0,0.0,0.0
4859,0.0,66.0,0.0,0.0
4860,0.0,66.0,0.0,0.0
4861,0.0,66.0,0.0,0.0
4862,0.0,66.0,0.0,0.0
4863,0.0,66.0,0.0,0.0
4864,0.0,66.0,0.0,0.0
4865,0.0,66.0,0.0,0.0
4866,0.0,66.0,0.0,0.0
4867,0.0,65.0,0.0,0.0
4868,0.0,65.0,0.0,0.0
4869,0.0,65.0,0.0,0.0
4870,0.0,66.0,0.0,0.0
4871,0.0,66.0,0.0,0.0
4872,0.0,66.0,0.0,0.0
4873,0.0,66.0,0.0,0.0
4874,0.0,66.0,0.0,0.0
4875,0.0,65.0,0.0,0.0
4876,0.0,65.0,0.0,0.0
4877,0.0,65.0,0.0,0.0
4878,0.0,65.0,0.0,0.0
4879,0.0,65.0,0.0,0.0
4880,0.0,66.0,0.0,0.0
4881,0.0,67.0,0.0,0.0
4882,0.0,66.0,0.0,0.0
4883,0.0,66.0,0.0,0.0
4884,0.0,66.0,0.0,0.0
4885,0.0,66.0,0.0,0.0
4886,0.0,66.0,0.0,0.0
4887,0.0,66.0,0.0,0.0
4888,0.0,66.0,0.0,0.0
4889,0.0,66.0,0.0,0.0
4890,0.0,67.0,0.0,0.0
4891,0.0,67.0,0.0,0.0
4892,0.0,67.0,0.0,0.0
4893,0.0,67.0,0.0,0.0
4894,0.0,67.0,0.0,0.0
4895,0.0,67.0,0.0,0.0
4896,0.0,67.0,0.0,0.0
4897,0.0,66.0,0.0,0.0
4898,0.0,66.0,0.0,0.0
4899,0.0,66.0,0.0,0.0
4900,0.0,67.0,0.0,0.0
4901,0.0,67.0,0.0,0.0
4902,0.0,67.0,0.0,0.0
4903,0.0,67.0,0.0,0.0
4904,0.0,67.0,0.0,0.0
4905,0.0,66.0,0.0,0.0
4906,0.0,66.0,0.0,0.0
4907,0.0,66.0,0.0,0.0
4908,0.0,66.0,0.0,0.0
4909,0.0,66.0,0.0,0.0
4910,0.0,67.0,0.0,0.0
4911,0.0,67.0,0.0,0.0
4912,0.0,66.0,0.0,0.0
4913,0.0,66.0,0.0,0.0
4914,0.0,66.0,0.0,0.0
4915,0.0,66.0,0.0,0.0
4916,0.0,66.0,0.0,0.0
4917,0.0,66.0,0.0,0.0
4918,0.0,66.0,0.0,0.0
4919,0.0,65.0,0.0,0.0
4920,0.0,65.0,0.0,0.0
4921,0.0,65.0,0.0,0.0
4922,0.0,65.0,0.0,0.0
4923,0.0,65.0,0.0,0.0
4924,0.0,65.0,0.0,0.0
4925,0.0,65.0,0.0,0.0
4926,0.0,65.0,0.0,0.0
4927,0.0,65.0,0.0,0.0
4928,0.0,66.0,0.0,0.0
4929,0.0,66.0,0.0,0.0
4930,0.0,65.0,0.0,0.0
4931,0.0,65.0,0.0,0.0
4932,0.0,65.0,0.0,0.0
4933,0.0,65.0,0.0,0.0
4934,0.0,64.0,0.0,0.0
4935,0.0,64.0,0.0,0.0
4936,0.0,64.0,0.0,0.0
4937,0.0,65.0,0.0,0.0
4938,0.0,65.0,0.0,0.0
4939,0.0,65.0,0.0,0.0
4940,0.0,64.0,0.0,0.0
4941,0.0,64.0,0.0,0.0
4942,0.0,64.0,0.0,0.0
4943,0.0,64.0,0.0,0.0
4944,0.0,64.0,0.0,0.0
4945,0.0,65.0,0.0,0.0
4946,0.0,65.0,0.0,0.0
4947,0.0,65.0,0.0,0.0
4948,0.0,65.0,0.0,0.0
4949,0.0,64.0,0.0,0.0
4950,0.0,63.0,0.0,0.0
4951,0.0,63.0,0.0,0.0
4952,0.0,63.0,0.0,0.0
4953,0.0,62.0,0.0,0.0
4954,0.0,63.0,0.0,0.0
4955,0.0,63.0,0.0,0.0
4956,0.0,63.0,0.0,0.0
4957,0.0,63.0,0.0,0.0
4958,0.0,63.0,0.0,0.0
4959,0.0,63.0,0.0,0.0
4960,0.0,62.0,0.0,0.0
4961,0.0,62.0,0.0,0.0
4962,0.0,63.0,0.0,0.0
4963,0.0,63.0,0.0,0.0
4964,0.0,62.0,0.0,0.0
4965,0.0,62.0,0.0,0.0
4966,0.0,62.0,0.0,0.0
4967,0.0,62.0,0.0,0.0
4968,0.0,62.0,0.0,0.0
4969,0.0,62.0,0.0,0.0
4970,0.0,61.0,0.0,0.0
4971,0.0,62.0,0.0,0.0
4972,0.0,62.0,0.0,0.0
4973,0.0,62.0,0.0,0.0
4974,0.0,62.0,0.0,0.0
4975,0.0,62.0,0.0,0.0
4976,0.0,62.0,0.0,0.0
4977,0.0,62.0,0.0,0.0
4978,0.0,62.0,0.0,0.0
4979,0.0,62.0,0.0,0.0
4980,0.0,62.0,0.0,0.0
4981,0.0,62.0,0.0,0.0
4982,0.0,62.0,0.0,0.0
4983,0.0,62.0,0.0,0.0
4984,0.0,62.0,0.0,0.0
4985,0.0,62.0,0.0,0.0
4986,0.0,62.0,0.0,0.0
4987,0.0,63.0,0.0,0.0
4988,0.0,62.0,0.0,0.0
4989,0.0,62.0,0.0,0.0
4990,0.0,61.0,0.0,0.0
4991,0.0,61.0,0.0,0.0
4992,0.0,61.0,0.0,0.0
4993,0.0,61.0,0.0,0.0
4994,0.0,62.0,0.0,0.0
4995,0.0,63.0,0.0,0.0
4996,0.0,63.0,0.0,0.0
4997,0.0,62.0,0.0,0.0
4998,0.0,62.0,0.0,0.0
4999,0.0,62.0,0.0,0.0
5000,0.0,62.0,0.0,0.0
5001,0.0,62.0,0.0,0.0
5002,0.0,63.0,0.0,0.0
5003,0.0,63.0,0.0,0.0
5004,0.0,63.0,0.0,0.0
5005,0.0,62.0,0.0,0.0
5006,0.0,62.0,0.0,0.0
5007,0.0,62.0,0.0,0.0
5008,0.0,62.0,0.0,0.0
5009,0.0,63.0,0.0,0.0
5010,0.0,64.0,0.0,1.0
5011,0.0,64.0,0.0,1.0
5012,0.0,64.0,0.0,1.0
5013,0.0,65.0,0.0,1.0
5014,0.0,64.0,0.0,1.0
5015,0.0,64.0,0.0,1.0
5016,0.0,64.0,0.0,1.0
5017,0.0,65.0,0.0,1.0
5018,0.0,65.0,0.0,1.0
5019,0.0,65.0,0.0,1.0
5020,0.0,65.0,0.0,1.0
5021,0.0,65.0,0.0,1.0
5022,0.0,64.0,0.0,1.0
5023,0.0,64.0,0.0,1.0
5024,0.0,65.0,0.0,1.0
5025,0.0,66.0,0.0,1.0
5026,0.0,66.0,0.0,1.0
5027,0.0,66.0,0.0,1.0
5028,0.0,66.0,0.0,1.0
5029,0.0,66.0,0.0,1.0
5030,0.0,66.0,0.0,1.0
5031,0.0,65.0,0.0,1.0
5032,0.0,66.0,0.0,1.0
5033,0.0,66.0,0.0,1.0
5034,0.0,66.0,0.0,1.0
5035,0.0,66.0,0.0,1.0
5036,0.0,66.0,0.0,1.0
5037,0.0,66.0,0.0,1.0
5038,0.0,66.0,0.0,1.0
5039,0.0,66.0,0.0,1.0
5040,0.0,67.0,0.0,1.0
5041,0.0,67.0,0.0,1.0
5042,0.0,67.0,0.0,1.0
5043,0.0,67.0,0.0,1.0
5044,0.0,67.0,0.0,1.0
5045,0.0,67.0,0.0,1.0
5046,0.0,67.0,0.0,1.0
5047,0.0,66.0,0.0,1.0
5048,0.0,67.0,0.0,1.0
5049,0.0,67.0,0.0,1.0
5050,0.0,69.0,0.0,1.0
5051,0.0,69.0,0.0,1.0
5052,0.0,69.0,0.0,1.0
5053,0.0,69.0,0.0,1.0
5054,0.0,69.0,0.0,1.0
5055,0.0,68.0,0.0,1.0
5056,0.0,68.0,0.0,1.0
5057,0.0,69.0,0.0,1.0
5058,0.0,69.0,0.0,1.0
5059,0.0,69.0,0.0,1.0
5060,0.0,70.0,0.0,1.0
5061,0.0,70.0,0.0,1.0
5062,0.0,69.0,0.0,1.0
5063,0.0,69.0,0.0,1.0
5064,0.0,69.0,0.0,1.0
5065,0.0,70.0,0.0,1.0
5066,0.0,70.0,0.0,1.0
5067,0.0,70.0,0.0,1.0
5068,0.0,70.0,0.0,1.0
5069,0.0,70.0,0.0,1.0
5070,0.0,70.0,0.0,0.0
5071,0.0,70.0,0.0,0.0
5072,0.0,70.0,0.0,0.0
5073,0.0,70.0,0.0,0.0
5074,0.0,71.0,0.0,0.0
5075,0.0,71.0,0.0,0.0
5076,0.0,71.0,0.0,0.0
5077,0.0,70.0,0.0,0.0
5078,0.0,70.0,0.0,0.0
5079,0.0,70.0,0.0,0.0
5080,0.0,71.0,0.0,0.0
5081,0.0,71.0,0.0,0.0
5082,0.0,72.0,0.0,0.0
5083,0.0,72.0,0.0,0.0
5084,0.0,72.0,0.0,0.0
5085,0.0,71.0,0.0,0.0
5086,0.0,71.0,0.0,0.0
5087,0.0,71.0,0.0,0.0
5088,0.0,71.0,0.0,0.0
5089,0.0,71.0,0.0,0.0
5090,0.0,72.0,0.0,0.0
5091,0.0,73.0,0.0,0.0
5092,0.0,72.0,0.0,0.0
5093,0.0,72.0,0.0,0.0
5094,0.0,72.0,0.0,0.0
5095,0.0,72.0,0.0,0.0
5096,0.0,72.0,0.0,0.0
5097,0.0,72.0,0.0,0.0
5098,0.0,72.0,0.0,0.0
5099,0.0,73.0,0.0,0.0
5100,0.0,72.0,0.0,0.0
5101,0.0,72.0,0.0,0.0
5102,0.0,72.0,0.0,0.0
5103,0.0,72.0,0.0,0.0
5104,0.0,72.0,0.0,0.0
5105,0.0,72.0,0.0,0.0
5106,0.0,72.0,0.0,0.0
5107,0.0,73.0,0.0,0.0
5108,0.0,72.0,0.0,0.0
5109,0.0,72.0,0.0,0.0
5110,0.0,71.0,0.0,0.0
5111,0.0,71.0,0.0,0.0
5112,0.0,71.0,0.0,0.0
5113,0.0,71.0,0.0,0.0
5114,0.0,71.0,0.0,0.0
5115,0.0,72.0,0.0,0.0
5116,0.0,72.0,0.0,0.0
5117,0.0,71.0,0.0,0.0
5118,0.0,71.0,0.0,0.0
5119,0.0,71.0,0.0,0.0
5120,0.0,70.0,0.0,0.0
5121,0.0,70.0,0.0,0.0
5122,0.0,71.0,0.0,0.0
5123,0.0,71.0,0.0,0.0
5124,0.0,71.0,0.0,0.0
5125,0.0,70.0,0.0,0.0
5126,0.0,70.0,0.0,0.0
5127,0.0,70.0,0.0,0.0
5128,0.0,70.0,0.0,0.0
5129,0.0,70.0,0.0,0.0
5130,0.0,70.0,0.0,0.0
5131,0.0,70.0,0.0,0.0
5132,0.0,70.0,0.0,0.0
5133,0.0,70.0,0.0,0.0
5134,0.0,69.0,0.0,0.0
5135,0.0,69.0,0.0,0.0
5136,0.0,69.0,0.0,0.0
5137,0.0,70.0,0.0,0.0
5138,0.0,70.0,0.0,0.0
5139,0.0,70.0,0.0,0.0
5140,0.0,69.0,0.0,0.0
5141,0.0,69.0,0.0,0.0
5142,0.0,68.0,0.0,0.0
5143,0.0,68.0,0.0,0.0
5144,0.0,68.0,0.0,0.0
5145,0.0,69.0,0.0,0.0
5146,0.0,69.0,0.0,0.0
5147,0.0,69.0,0.0,0.0
5148,0.0,69.0,0.0,0.0
5149,0.0,69.0,0.0,0.0
5150,0.0,68.0,0.0,0.0
5151,0.0,67.0,0.0,0.0
5152,0.0,68.0,0.0,0.0
5153,0.0,68.0,0.0,0.0
5154,0.0,68.0,0.0,0.0
5155,0.0,68.0,0.0,0.0
5156,0.0,68.0,0.0,0.0
5157,0.0,68.0,0.0,0.0
5158,0.0,68.0,0.0,0.0
5159,0.0,67.0,0.0,0.0
5160,0.0,68.0,0.0,0.0
5161,0.0,68.0,0.0,0.0
5162,0.0,68.0,0.0,0.0
5163,0.0,68.0,0.0,0.0
5164,0.0,68.0,0.0,0.0
5165,0.0,68.0,0.0,0.0
5166,0.0,68.0,0.0,0.0
5167,0.0,67.0,0.0,0.0
5168,0.0,68.0,0.0,0.0
5169,0.0,68.0,0.0,0.0
5170,0.0,68.0,0.0,0.0
5171,0.0,68.0,0.0,0.0
5172,0.0,69.0,0.0,0.0
5173,0.0,69.0,0.0,0.0
5174,0.0,69.0,0.0,0.0
5175,0.0,68.0,0.0,0.0
5176,0.0,68.0,0.0,0.0
5177,0.0,69.0,0.0,0.0
5178,0.0,69.0,0.0,0.0
5179,0.0,69.0,0.0,0.0
5180,0.0,69.0,0.0,0.0
5181,0.0,69.0,0.0,0.0
5182,0.0,68.0,0.0,0.0
5183,0.0,68.0,0.0,0.0
5184,0.0,68.0,0.0,0.0
5185,0.0,69.0,0.0,0.0
5186,0.0,69.0,0.0,0.0
5187,0.0,69.0,0.0,0.0
5188,0.0,69.0,0.0,0.0
5189,0.0,69.0,0.0,0.0
5190,0.0,68.0,0.0,0.0
5191,0.0,68.0,0.0,0.0
5192,0.0,68.0,0.0,0.0
5193,0.0,68.0,0.0,0.0
5194,0.0,69.0,0.0,0.0
5195,0.0,69.0,0.0,0.0
5196,0.0,70.0,0.0,0.0
5197,0.0,69.0,0.0,0.0
5198,0.0,69.0,0.0,0.0
5199,0.0,69.0,0.0,0.0
5200,0.0,69.0,0.0,0.0
5201,0.0,69.0,0.0,0.0
5202,0.0,70.0,0.0,0.0
5203,0.0,70.0,0.0,0.0
5204,0.0,70.0,0.0,0.0
5205,0.0,69.0,0.0,0.0
5206,0.0,69.0,0.0,0.0
5207,0.0,69.0,0.0,0.0
5208,0.0,70.0,0.0,0.0
5209,0.0,70.0,0.0,0.0
5210,0.0,69.0,0.0,0.0
5211,0.0,70.0,0.0,0.0
5212,0.0,69.0,0.0,0.0
5213,0.0,69.0,0.0,0.0
5214,0.0,69.0,0.0,0.0
5215,0.0,69.0,0.0,0.0
5216,0.0,69.0,0.0,0.0
5217,0.0,69.0,0.0,0.0
5218,0.0,69.0,0.0,0.0
5219,0.0,70.0,0.0,0.0
5220,0.0,69.0,0.0,0.0
5221,0.0,69.0,0.0,0.0
5222,0.0,69.0,0.0,0.0
5223,0.0,69.0,0.0,0.0
5224,0.0,69.0,0.0,0.0
5225,0.0,69.0,0.0,0.0
5226,0.0,69.0,0.0,0.0
5227,0.0,70.0,0.0,0.0
5228,0.0,69.0,0.0,0.0
5229,0.0,69.0,0.0,0.0
5230,0.0,69.0,0.0,0.0
5231,0.0,69.0,0.0,0.0
5232,0.0,68.0,0.0,0.0
5233,0.0,68.0,0.0,0.0
5234,0.0,68.0,0.0,0.0
5235,0.0,69.0,0.0,0.0
5236,0.0,69.0,0.0,0.0
5237,0.0,68.0,0.0,0.0
5238,0.0,68.0,0.0,0.0
5239,0.0,68.0,0.0,0.0
5240,0.0,68.0,0.0,0.0
5241,0.0,68.0,0.0,0.0
5242,0.0,69.0,0.0,0.0
5243,0.0,69.0,0.0,0.0
5244,0.0,69.0,0.0,0.0
5245,0.0,68.0,0.0,0.0
5246,0.0,67.0,0.0,0.0
5247,0.0,67.0,0.0,0.0
5248,0.0,67.0,0.0,0.0
5249,0.0,67.0,0.0,0.0
5250,0.0,68.0,0.0,0.0
5251,0.0,68.0,0.0,0.0
5252,0.0,68.0,0.0,0.0
5253,0.0,68.0,0.0,0.0
5254,0.0,67.0,0.0,0.0
5255,0.0,67.0,0.0,0.0
5256,0.0,66.0,0.0,0.0
5257,0.0,67.0,0.0,0.0
5258,0.0,67.0,0.0,0.0
5259,0.0,66.0,0.0,0.0
5260,0.0,66.0,0.0,0.0
5261,0.0,66.0,0.0,0.0
5262,0.0,65.0,0.0,0.0
5263,0.0,65.0,0.0,0.0
5264,0.0,65.0,0.0,0.0
5265,0.0,66.0,0.0,0.0
5266,0.0,66.0,0.0,0.0
5267,0.0,66.0,0.0,0.0
5268,0.0,65.0,0.0,0.0
5269,0.0,65.0,0.0,0.0
5270,0.0,66.0,0.0,0.0
5271,0.0,65.0,0.0,0.0
5272,0.0,66.0,0.0,0.0
5273,0.0,66.0,0.0,0.0
5274,0.0,66.0,0.0,0.0
5275,0.0,66.0,0.0,0.0
5276,0.0,66.0,0.0,0.0
5277,0.0,66.0,0.0,0.0
5278,0.0,66.0,0.0,0.0
5279,0.0,66.0,0.0,0.0
5280,0.0,67.0,0.0,0.0
5281,0.0,67.0,0.0,0.0
5282,0.0,67.0,0.0,0.0
5283,0.0,67.0,0.0,0.0
5284,0.0,67.0,0.0,0.0
5285,0.0,67.0,0.0,0.0
5286,0.0,67.0,0.0,0.0
5287,0.0,67.0,0.0,0.0
5288,0.0,67.0,0.0,0.0
5289,0.0,67.0,0.0,0.0
5290,0.0,67.0,0.0,0.0
5291,0.0,67.0,0.0,0.0
5292,0.0,68.0,0.0,0.0
5293,0.0,68.0,0.0,0.0
5294,0.0,68.0,0.0,0.0
5295,0.0,68.0,0.0,0.0
5296,0.0,68.0,0.0,0.0
5297,0.0,68.0,0.0,0.0
5298,0.0,68.0,0.0,0.0
5299,0.0,68.0,0.0,0.0
5300,0.0,68.0,0.0,0.0
5301,0.0,68.0,0.0,0.0
5302,0.0,68.0,0.0,0.0
5303,0.0,68.0,0.0,0.0
5304,0.0,69.0,0.0,0.0
5305,0.0,69.0,0.0,0.0
5306,0.0,70.0,0.0,0.0
5307,0.0,70.0,0.0,0.0
5308,0.0,70.0,0.0,0.0
5309,0.0,70.0,0.0,0.0
5310,0.0,70.0,0.0,0.0
5311,0.0,70.0,0.0,0.0
5312,0.0,70.0,0.0,0.0
5313,0.0,70.0,0.0,0.0
5314,0.0,70.0,0.0,0.0
5315,0.0,70.0,0.0,0.0
5316,0.0,71.0,0.0,0.0
5317,0.0,71.0,0.0,0.0
5318,0.0,71.0,0.0,0.0
5319,0.0,72.0,0.0,0.0
5320,0.0,72.0,0.0,0.0
5321,0.0,72.0,0.0,0.0
5322,0.0,72.0,0.0,0.0
5323,0.0,72.0,0.0,0.0
5324,0.0,72.0,0.0,0.0
5325,0.0,72.0,0.0,0.0
5326,0.0,72.0,0.0,0.0
5327,0.0,72.0,0.0,0.0
5328,0.0,73.0,0.0,0.0
5329,0.0,73.0,0.0,0.0
5330,0.0,73.0,0.0,0.0
5331,0.0,73.0,0.0,0.0
5332,0.0,73.0,0.0,0.0
5333,0.0,73.0,0.0,0.0
5334,0.0,73.0,0.0,0.0
5335,0.0,73.0,0.0,0.0
5336,0.0,73.0,0.0,0.0
5337,0.0,73.0,0.0,0.0
5338,0.0,73.0,0.0,0.0
5339,0.0,73.0,0.0,0.0
5340,0.0,72.0,0.0,0.0
5341,0.0,72.0,0.0,0.0
5342,0.0,72.0,0.0,0.0
5343,0.0,72.0,0.0,0.0
5344,0.0,72.0,0.0,0.0
5345,0.0,72.0,0.0,0.0
5346,0.0,72.0,0.0,0.0
5347,0.0,71.0,0.0,0.0
5348,0.0,71.0,0.0,0.0
5349,0.0,71.0,0.0,0.0
5350,0.0,71.0,0.0,0.0
5351,0.0,71.0,0.0,0.0
5352,0.0,71.0,0.0,0.0
5353,0.0,71.0,0.0,0.0
5354,0.0,71.0,0.0,0.0
5355,0.0,70.0,0.0,0.0
5356,0.0,70.0,0.0,0.0
5357,0.0,70.0,0.0,0.0
5358,0.0,70.0,0.0,0.0
5359,0.0,70.0,0.0,0.0
5360,0.0,70.0,0.0,0.0
5361,0.0,70.0,0.0,0.0
5362,0.0,69.0,0.0,0.0
5363,0.0,69.0,0.0,0.0
5364,0.0,69.0,0.0,0.0
5365,0.0,69.0,0.0,0.0
5366,0.0,69.0,0.0,0.0
5367,0.0,69.0,0.0,0.0
5368,0.0,69.0,0.0,0.0
5369,0.0,69.0,0.0,0.0
5370,0.0,68.0,0.0,0.0
5371,0.0,68.0,0.0,0.0
5372,0.0,68.0,0.0,0.0
5373,0.0,68.0,0.0,0.0
5374,0.0,68.0,0.0,0.0
5375,0.0,68.0,0.0,0.0
5376,0.0,68.0,0.0,0.0
5377,0.0,67.0,0.0,0.0
5378,0.0,67.0,0.0,0.0
5379,0.0,67.0,0.0,0.0
5380,0.0,67.0,0.0,0.0
5381,0.0,67.0,0.0,0.0
5382,0.0,67.0,0.0,0.0
5383,0.0,67.0,0.0,0.0
5384,0.0,67.0,0.0,0.0
5385,0.0,65.0,0.0,0.0
5386,0.0,65.0,0.0,0.0
5387,0.0,65.0,0.0,0.0
5388,0.0,65.0,0.0,0.0
5389,0.0,65.0,0.0,0.0
5390,0.0,65.0,0.0,0.0
5391,0.0,65.0,0.0,0.0
5392,0.0,64.0,0.0,0.0
5393,0.0,63.0,0.0,0.0
5394,0.0,63.0,0.0,0.0
5395,0.0,63.0,0.0,0.0
5396,0.0,63.0,0.0,0.0
5397,0.0,63.0,0.0,0.0
5398,0.0,63.0,0.0,0.0
5399,0.0,63.0,0.0,0.0
5400,0.0,64.0,0.0,0.0
5401,0.0,64.0,0.0,0.0
5402,0.0,64.0,0.0,0.0
5403,0.0,64.0,0.0,0.0
5404,0.0,64.0,0.0,0.0
5405,0.0,64.0,0.0,0.0
5406,0.0,64.0,0.0,0.0
5407,0.0,64.0,0.0,0.0
5408,0.0,64.0,0.0,0.0
5409,0.0,64.0,0.0,0.0
5410,0.0,65.0,0.0,0.0
5411,0.0,65.0,0.0,0.0
5412,0.0,64.0,0.0,0.0
5413,0.0,64.0,0.0,0.0
5414,0.0,64.0,0.0,0.0
5415,0.0,64.0,0.0,0.0
5416,0.0,64.0,0.0,0.0
5417,0.0,64.0,0.0,0.0
5418,0.0,64.0,0.0,0.0
5419,0.0,64.0,0.0,0.0
5420,0.0,66.0,0.0,0.0
5421,0.0,66.0,0.0,0.0
5422,0.0,66.0,0.0,0.0
5423,0.0,66.0,0.0,0.0
5424,0.0,65.0,0.0,0.0
5425,0.0,65.0,0.0,0.0
5426,0.0,65.0,0.0,0.0
5427,0.0,65.0,0.0,0.0
5428,0.0,65.0,0.0,0.0
5429,0.0,65.0,0.0,0.0
5430,0.0,66.0,0.0,0.0
5431,0.0,66.0,0.0,0.0
5432,0.0,66.0,0.0,0.0
5433,0.0,66.0,0.0,0.0
5434,0.0,66.0,0.0,0.0
5435,0.0,66.0,0.0,0.0
5436,0.0,65.0,0.0,0.0
5437,0.0,65.0,0.0,0.0
5438,0.0,65.0,0.0,0.0
5439,0.0,65.0,0.0,0.0
5440,0.0,67.0,0.0,0.0
5441,0.0,67.0,0.0,0.0
5442,0.0,67.0,0.0,0.0
5443,0.0,67.0,0.0,0.0
5444,0.0,67.0,0.0,0.0
5445,0.0,68.0,0.0,0.0
5446,0.0,68.0,0.0,0.0
5447,0.0,68.0,0.0,0.0
5448,0.0,67.0,0.0,0.0
5449,0.0,67.0,0.0,0.0
5450,0.0,68.0,0.0,0.0
5451,0.0,68.0,0.0,0.0
5452,0.0,68.0,0.0,0.0
5453,0.0,69.0,0.0,0.0
5454,0.0,69.0,0.0,0.0
5455,0.0,69.0,0.0,0.0
5456,0.0,69.0,0.0,0.0
5457,0.0,68.0,0.0,0.0
5458,0.0,68.0,0.0,0.0
5459,0.0,68.0,0.0,0.0
5460,0.0,68.0,0.0,0.0
5461,0.0,68.0,0.0,0.0
5462,0.0,68.0,0.0,0.0
5463,0.0,68.0,0.0,0.0
5464,0.0,68.0,0.0,0.0
5465,0.0,68.0,0.0,0.0
5466,0.0,68.0,0.0,0.0
5467,0.0,68.0,0.0,0.0
5468,0.0,68.0,0.0,0.0
5469,0.0,68.0,0.0,0.0
5470,0.0,68.0,0.0,0.0
5471,0.0,68.0,0.0,0.0
5472,0.0,68.0,0.0,0.0
5473,0.0,68.0,0.0,0.0
5474,0.0,68.0,0.0,0.0
5475,0.0,68.0,0.0,0.0
5476,0.0,68.0,0.0,0.0
5477,0.0,68.0,0.0,0.0
5478,0.0,68.0,0.0,0.0
5479,0.0,68.0,0.0,0.0
5480,0.0,68.0,0.0,0.0
5481,0.0,68.0,0.0,0.0
5482,0.0,68.0,0.0,0.0
5483,0.0,68.0,0.0,0.0
5484,0.0,67.0,0.0,0.0
5485,0.0,67.0,0.0,0.0
5486,0.0,67.0,0.0,0.0
5487,0.0,67.0,0.0,0.0
5488,0.0,67.0,0.0,0.0
5489,0.0,67.0,0.0,0.0
5490,0.0,67.0,0.0,0.0
5491,0.0,67.0,0.0,0.0
5492,0.0,67.0,0.0,0.0
5493,0.0,67.0,0.0,0.0
5494,0.0,67.0,0.0,0.0
5495,0.0,67.0,0.0,0.0
5496,0.0,67.0,0.0,0.0
5497,0.0,67.0,0.0,0.0
5498,0.0,67.0,0.0,0.0
5499,0.0,67.0,0.0,0.0
5500,0.0,67.0,0.0,0.0
5501,0.0,67.0,0.0,0.0
5502,0.0,67.0,0.0,0.0
5503,0.0,67.0,0.0,0.0
5504,0.0,67.0,0.0,0.0
5505,0.0,67.0,0.0,0.0
5506,0.0,67.0,0.0,0.0
5507,0.0,67.0,0.0,0.0
5508,0.0,67.0,0.0,0.0
5509,0.0,67.0,0.0,0.0
5510,0.0,67.0,0.0,0.0
5511,0.0,67.0,0.0,0.0
5512,0.0,67.0,0.0,0.0
5513,0.0,67.0,0.0,0.0
5514,0.0,67.0,0.0,0.0
5515,0.0,67.0,0.0,0.0
5516,0.0,67.0,0.0,0.0
5517,0.0,68.0,0.0,0.0
5518,0.0,68.0,0.0,0.0
5519,0.0,68.0,0.0,0.0
5520,0.0,68.0,0.0,0.0
5521,0.0,68.0,0.0,0.0
5522,0.0,68.0,0.0,0.0
5523,0.0,68.0,0.0,0.0
5524,0.0,68.0,0.0,0.0
5525,0.0,68.0,0.0,0.0
5526,0.0,68.0,0.0,0.0
5527,0.0,69.0,0.0,0.0
5528,0.0,69.0,0.0,0.0
5529,0.0,69.0,0.0,0.0
5530,0.0,68.0,0.0,0.0
5531,0.0,68.0,0.0,0.0
5532,0.0,68.0,0.0,0.0
5533,0.0,68.0,0.0,0.0
5534,0.0,68.0,0.0,0.0
5535,0.0,69.0,0.0,0.0
5536,0.0,69.0,0.0,0.0
5537,0.0,69.0,0.0,0.0
5538,0.0,69.0,0.0,0.0
5539,0.0,69.0,0.0,0.0
5540,0.0,68.0,0.0,0.0
5541,0.0,68.0,0.0,0.0
5542,0.0,69.0,0.0,0.0
5543,0.0,69.0,0.0,0.0
5544,0.0,70.0,0.0,0.0
5545,0.0,70.0,0.0,0.0
5546,0.0,70.0,0.0,0.0
5547,0.0,70.0,0.0,0.0
5548,0.0,70.0,0.0,0.0
5549,0.0,70.0,0.0,0.0
5550,0.0,70.0,0.0,0.0
5551,0.0,70.0,0.0,0.0
5552,0.0,70.0,0.0,0.0
5553,0.0,70.0,0.0,0.0
5554,0.0,70.0,0.0,0.0
5555,0.0,69.0,0.0,0.0
5556,0.0,69.0,0.0,0.0
5557,0.0,70.0,0.0,0.0
5558,0.0,70.0,0.0,0.0
5559,0.0,70.0,0.0,0.0
5560,0.0,69.0,0.0,0.0
5561,0.0,69.0,0.0,0.0
5562,0.0,69.0,0.0,0.0
5563,0.0,69.0,0.0,0.0
5564,0.0,69.0,0.0,0.0
5565,0.0,70.0,0.0,0.0
5566,0.0,70.0,0.0,0.0
5567,0.0,70.0,0.0,0.0
5568,0.0,70.0,0.0,0.0
5569,0.0,70.0,0.0,0.0
5570,0.0,69.0,0.0,0.0
5571,0.0,69.0,0.0,0.0
5572,0.0,70.0,0.0,0.0
5573,0.0,70.0,0.0,0.0
5574,0.0,70.0,0.0,0.0
5575,0.0,70.0,0.0,0.0
5576,0.0,70.0,0.0,0.0
5577,0.0,70.0,0.0,0.0
5578,0.0,70.0,0.0,0.0
5579,0.0,70.0,0.0,0.0
5580,0.0,69.0,0.0,0.0
5581,0.0,69.0,0.0,0.0
5582,0.0,69.0,0.0,0.0
5583,0.0,69.0,0.0,0.0
5584,0.0,69.0,0.0,0.0
5585,0.0,69.0,0.0,0.0
5586,0.0,69.0,0.0,0.0
5587,0.0,69.0,0.0,0.0
5588,0.0,69.0,0.0,0.0
5589,0.0,69.0,0.0,0.0
5590,0.0,69.0,0.0,0.0
5591,0.0,69.0,0.0,0.0
5592,0.0,69.0,0.0,0.0
5593,0.0,69.0,0.0,0.0
5594,0.0,69.0,0.0,0.0
5595,0.0,69.0,0.0,0.0
5596,0.0,69.0,0.0,0.0
5597,0.0,69.0,0.0,0.0
5598,0.0,69.0,0.0,0.0
5599,0.0,69.0,0.0,0.0
5600,0.0,68.0,0.0,0.0
5601,0.0,68.0,0.0,0.0
5602,0.0,68.0,0.0,0.0
5603,0.0,68.0,0.0,0.0
5604,0.0,68.0,0.0,0.0
5605,0.0,68.0,0.0,0.0
5606,0.0,68.0,0.0,0.0
5607,0.0,68.0,0.0,0.0
5608,0.0,68.0,0.0,0.0
5609,0.0,68.0,0.0,0.0
5610,0.0,68.0,0.0,0.0
5611,0.0,68.0,0.0,0.0
5612,0.0,68.0,0.0,0.0
5613,0.0,68.0,0.0,0.0
5614,0.0,68.0,0.0,0.0
5615,0.0,69.0,0.0,0.0
5616,0.0,69.0,0.0,0.0
5617,0.0,69.0,0.0,0.0
5618,0.0,69.0,0.0,0.0
5619,0.0,69.0,0.0,0.0
5620,0.0,68.0,0.0,0.0
5621,0.0,68.0,0.0,0.0
5622,0.0,68.0,0.0,0.0
5623,0.0,68.0,0.0,0.0
5624,0.0,68.0,0.0,0.0
5625,0.0,68.0,0.0,0.0
5626,0.0,68.0,0.0,0.0
5627,0.0,68.0,0.0,0.0
5628,0.0,68.0,0.0,0.0
5629,0.0,68.0,0.0,0.0
5630,0.0,68.0,0.0,0.0
5631,0.0,68.0,0.0,0.0
5632,0.0,68.0,0.0,0.0
5633,0.0,68.0,0.0,0.0
5634,0.0,68.0,0.0,0.0
5635,0.0,68.0,0.0,0.0
5636,0.0,68.0,0.0,0.0
5637,0.0,68.0,0.0,0.0
5638,0.0,68.0,0.0,0.0
5639,0.0,67.0,0.0,0.0
5640,0.0,67.0,0.0,0.0
5641,0.0,67.0,0.0,0.0
5642,0.0,66.0,0.0,0.0
5643,0.0,66.0,0.0,0.0
5644,0.0,66.0,0.0,0.0
5645,0.0,66.0,0.0,0.0
5646,0.0,66.0,0.0,0.0
5647,0.0,66.0,0.0,0.0
5648,0.0,66.0,0.0,0.0
5649,0.0,66.0,0.0,0.0
5650,0.0,66.0,0.0,0.0
5651,0.0,66.0,0.0,0.0
5652,0.0,65.0,0.0,0.0
5653,0.0,65.0,0.0,0.0
5654,0.0,65.0,0.0,0.0
5655,0.0,65.0,0.0,0.0
5656,0.0,65.0,0.0,0.0
5657,0.0,65.0,0.0,0.0
5658,0.0,65.0,0.0,0.0
5659,0.0,65.0,0.0,0.0
5660,0.0,65.0,0.0,0.0
5661,0.0,65.0,0.0,0.0
5662,0.0,65.0,0.0,0.0
5663,0.0,65.0,0.0,0.0
5664,0.0,65.0,0.0,0.0
5665,0.0,65.0,0.0,0.0
5666,0.0,65.0,0.0,0.0
5667,0.0,65.0,0.0,0.0
5668,0.0,65.0,0.0,0.0
5669,0.0,65.0,0.0,0.0
5670,0.0,65.0,0.0,0.0
5671,0.0,65.0,0.0,0.0
5672,0.0,65.0,0.0,0.0
5673,0.0,65.0,0.0,0.0
5674,0.0,65.0,0.0,0.0
5675,0.0,65.0,0.0,0.0
5676,0.0,65.0,0.0,0.0
5677,0.0,65.0,0.0,0.0
5678,0.0,65.0,0.0,0.0
5679,0.0,65.0,0.0,0.0
5680,0.0,65.0,0.0,0.0
5681,0.0,65.0,0.0,0.0
5682,0.0,65.0,0.0,0.0
5683,0.0,65.0,0.0,0.0
5684,0.0,65.0,0.0,0.0
5685,0.0,65.0,0.0,0.0
5686,0.0,65.0,0.0,0.0
5687,0.0,65.0,0.0,0.0
5688,0.0,65.0,0.0,0.0
5689,0.0,65.0,0.0,0.0
5690,0.0,65.0,0.0,0.0
5691,0.0,65.0,0.0,0.0
5692,0.0,65.0,0.0,0.0
5693,0.0,65.0,0.0,0.0
5694,0.0,65.0,0.0,0.0
5695,0.0,65.0,0.0,0.0
5696,0.0,65.0,0.0,0.0
5697,0.0,65.0,0.0,0.0
5698,0.0,65.0,0.0,0.0
5699,0.0,66.0,0.0,0.0
5700,0.0,65.0,0.0,0.0
5701,0.0,65.0,0.0,0.0
5702,0.0,66.0,0.0,0.0
5703,0.0,66.0,0.0,0.0
5704,0.0,66.0,0.0,0.0
5705,0.0,66.0,0.0,0.0
5706,0.0,66.0,0.0,0.0
5707,0.0,65.0,0.0,0.0
5708,0.0,65.0,0.0,0.0
5709,0.0,65.0,0.0,0.0
5710,0.0,65.0,0.0,0.0
5711,0.0,65.0,0.0,0.0
5712,0.0,66.0,0.0,0.0
5713,0.0,66.0,0.0,0.0
5714,0.0,66.0,0.0,0.0
5715,0.0,66.0,0.0,0.0
5716,0.0,66.0,0.0,0.0
5717,0.0,66.0,0.0,0.0
5718,0.0,66.0,0.0,0.0
5719,0.0,66.0,0.0,0.0
5720,0.0,66.0,0.0,0.0
5721,0.0,66.0,0.0,0.0
5722,0.0,66.0,0.0,0.0
5723,0.0,66.0,0.0,0.0
5724,0.0,66.0,0.0,0.0
5725,0.0,66.0,0.0,0.0
5726,0.0,66.0,0.0,0.0
5727,0.0,66.0,0.0,0.0
5728,0.0,66.0,0.0,0.0
5729,0.0,66.0,0.0,0.0
5730,0.0,66.0,0.0,0.0
5731,0.0,66.0,0.0,0.0
5732,0.0,66.0,0.0,0.0
5733,0.0,66.0,0.0,0.0
5734,0.0,66.0,0.0,0.0
5735,0.0,66.0,0.0,0.0
5736,0.0,66.0,0.0,0.0
5737,0.0,66.0,0.0,0.0
5738,0.0,66.0,0.0,0.0
5739,0.0,66.0,0.0,0.0
5740,0.0,66.0,0.0,0.0
5741,0.0,66.0,0.0,0.0
5742,0.0,66.0,0.0,0.0
5743,0.0,66.0,0.0,0.0
5744,0.0,66.0,0.0,0.0
5745,0.0,66.0,0.0,0.0
5746,0.0,66.0,0.0,0.0
5747,0.0,66.0,0.0,0.0
5748,0.0,66.0,0.0,0.0
5749,0.0,66.0,0.0,0.0
5750,0.0,66.0,0.0,0.0
5751,0.0,66.0,0.0,0.0
5752,0.0,66.0,0.0,0.0
5753,0.0,66.0,0.0,0.0
5754,0.0,66.0,0.0,0.0
5755,0.0,66.0,0.0,0.0
5756,0.0,66.0,0.0,0.0
5757,0.0,66.0,0.0,0.0
5758,0.0,66.0,0.0,0.0
5759,0.0,65.0,0.0,0.0
5760,0.0,67.0,0.0,0.0
5761,0.0,67.0,0.0,0.0
5762,0.0,67.0,0.0,0.0
5763,0.0,67.0,0.0,0.0
5764,0.0,67.0,0.0,0.0
5765,0.0,67.0,0.0,0.0
5766,0.0,67.0,0.0,0.0
5767,0.0,68.0,0.0,0.0
5768,0.0,68.0,0.0,0.0
5769,0.0,68.0,0.0,0.0
5770,0.0,68.0,0.0,0.0
5771,0.0,68.0,0.0,0.0
5772,0.0,68.0,0.0,0.0
5773,0.0,68.0,0.0,0.0
5774,0.0,68.0,0.0,0.0
5775,0.0,68.0,0.0,0.0
5776,0.0,68.0,0.0,0.0
5777,0.0,68.0,0.0,0.0
5778,0.0,68.0,0.0,0.0
5779,0.0,67.0,0.0,0.0
5780,0.0,67.0,0.0,0.0
5781,0.0,67.0,0.0,0.0
5782,0.0,67.0,0.0,0.0
5783,0.0,67.0,0.0,0.0
5784,0.0,67.0,0.0,0.0
5785,0.0,67.0,0.0,0.0
5786,0.0,67.0,0.0,0.0
5787,0.0,67.0,0.0,0.0
5788,0.0,67.0,0.0,0.0
5789,0.0,67.0,0.0,0.0
5790,0.0,67.0,0.0,0.0
5791,0.0,67.0,0.0,0.0
5792,0.0,67.0,0.0,0.0
5793,0.0,67.0,0.0,0.0
5794,0.0,67.0,0.0,0.0
5795,0.0,67.0,0.0,0.0
5796,0.0,67.0,0.0,0.0
5797,0.0,67.0,0.0,0.0
5798,0.0,67.0,0.0,0.0
5799,0.0,67.0,0.0,0.0
5800,0.0,66.0,0.0,0.0
5801,0.0,66.0,0.0,0.0
5802,0.0,66.0,0.0,0.0
5803,0.0,66.0,0.0,0.0
5804,0.0,66.0,0.0,0.0
5805,0.0,66.0,0.0,0.0
5806,0.0,66.0,0.0,0.0
5807,0.0,66.0,0.0,0.0
5808,0.0,66.0,0.0,0.0
5809,0.0,66.0,0.0,0.0
5810,0.0,66.0,0.0,0.0
5811,0.0,66.0,0.0,0.0
5812,0.0,66.0,0.0,0.0
5813,0.0,66.0,0.0,0.0
5814,0.0,66.0,0.0,0.0
5815,0.0,66.0,0.0,0.0
5816,0.0,66.0,0.0,0.0
5817,0.0,66.0,0.0,0.0
5818,0.0,66.0,0.0,0.0
5819,0.0,67.0,0.0,0.0
5820,0.0,66.0,0.0,0.0
5821,0.0,66.0,0.0,0.0
5822,0.0,66.0,0.0,0.0
5823,0.0,66.0,0.0,0.0
5824,0.0,66.0,0.0,0.0
5825,0.0,66.0,0.0,0.0
5826,0.0,67.0,0.0,0.0
5827,0.0,66.0,0.0,0.0
5828,0.0,66.0,0.0,0.0
5829,0.0,66.0,0.0,0.0
5830,0.0,66.0,0.0,0.0
5831,0.0,66.0,0.0,0.0
5832,0.0,66.0,0.0,0.0
5833,0.0,67.0,0.0,0.0
5834,0.0,67.0,0.0,0.0
5835,0.0,66.0,0.0,0.0
5836,0.0,66.0,0.0,0.0
5837,0.0,66.0,0.0,0.0
5838,0.0,66.0,0.0,0.0
5839,0.0,67.0,0.0,0.0
5840,0.0,68.0,0.0,0.0
5841,0.0,68.0,0.0,0.0
5842,0.0,67.0,0.0,0.0
5843,0.0,67.0,0.0,0.0
5844,0.0,67.0,0.0,0.0
5845,0.0,67.0,0.0,0.0
5846,0.0,68.0,0.0,0.0
5847,0.0,68.0,0.0,0.0
5848,0.0,68.0,0.0,0.0
5849,0.0,68.0,0.0,0.0
5850,0.0,67.0,0.0,0.0
5851,0.0,67.0,0.0,0.0
5852,0.0,67.0,0.0,0.0
5853,0.0,68.0,0.0,0.0
5854,0.0,68.0,0.0,0.0
5855,0.0,68.0,0.0,0.0
5856,0.0,68.0,0.0,0.0
5857,0.0,67.0,0.0,0.0
5858,0.0,67.0,0.0,0.0
5859,0.0,67.0,0.0,0.0
5860,0.0,69.0,0.0,0.0
5861,0.0,69.0,0.0,0.0
5862,0.0,69.0,0.0,0.0
5863,0.0,69.0,0.0,0.0
5864,0.0,69.0,0.0,0.0
5865,0.0,68.0,0.0,0.0
5866,0.0,69.0,0.0,0.0
5867,0.0,69.0,0.0,0.0
5868,0.0,69.0,0.0,0.0
5869,0.0,69.0,0.0,0.0
5870,0.0,69.0,0.0,0.0
5871,0.0,69.0,0.0,0.0
5872,0.0,68.0,0.0,0.0
5873,0.0,69.0,0.0,0.0
5874,0.0,69.0,0.0,0.0
5875,0.0,69.0,0.0,0.0
5876,0.0,69.0,0.0,0.0
5877,0.0,69.0,0.0,0.0
5878,0.0,69.0,0.0,0.0
5879,0.0,69.0,0.0,0.0
5880,0.0,70.0,0.0,1.0
5881,0.0,70.0,0.0,1.0
5882,0.0,70.0,0.0,1.0
5883,0.0,70.0,0.0,1.0
5884,0.0,70.0,0.0,1.0
5885,0.0,70.0,0.0,1.0
5886,0.0,69.0,0.0,1.0
5887,0.0,69.0,0.0,1.0
5888,0.0,69.0,0.0,1.0
5889,0.0,69.0,0.0,1.0
5890,0.0,70.0,0.0,1.0
5891,0.0,70.0,0.0,1.0
5892,0.0,70.0,0.0,1.0
5893,0.0,69.0,0.0,1.0
5894,0.0,69.0,0.0,1.0
5895,0.0,69.0,0.0,1.0
5896,0.0,69.0,0.0,1.0
5897,0.0,69.0,0.0,1.0
5898,0.0,69.0,0.0,1.0
5899,0.0,69.0,0.0,1.0
5900,0.0,69.0,0.0,1.0
5901,0.0,69.0,0.0,1.0
5902,0.0,69.0,0.0,1.0
5903,0.0,69.0,0.0,1.0
5904,0.0,69.0,0.0,1.0
5905,0.0,69.0,0.0,1.0
5906,0.0,68.0,0.0,1.0
5907,0.0,68.0,0.0,1.0
5908,0.0,68.0,0.0,1.0
5909,0.0,68.0,0.0,1.0
5910,0.0,69.0,0.0,1.0
5911,0.0,69.0,0.0,1.0
5912,0.0,69.0,0.0,1.0
5913,0.0,68.0,0.0,1.0
5914,0.0,68.0,0.0,1.0
5915,0.0,68.0,0.0,1.0
5916,0.0,68.0,0.0,1.0
5917,0.0,68.0,0.0,1.0
5918,0.0,68.0,0.0,1.0
5919,0.0,68.0,0.0,1.0
5920,0.0,68.0,0.0,1.0
5921,0.0,68.0,0.0,1.0
5922,0.0,68.0,0.0,1.0
5923,0.0,68.0,0.0,1.0
5924,0.0,68.0,0.0,1.0
5925,0.0,68.0,0.0,1.0
5926,0.0,67.0,0.0,1.0
5927,0.0,67.0,0.0,1.0
5928,0.0,67.0,0.0,1.0
5929,0.0,67.0,0.0,1.0
5930,0.0,68.0,0.0,1.0
5931,0.0,68.0,0.0,1.0
5932,0.0,68.0,0.0,1.0
5933,0.0,67.0,0.0,1.0
5934,0.0,67.0,0.0,1.0
5935,0.0,67.0,0.0,1.0
5936,0.0,66.0,0.0,1.0
5937,0.0,66.0,0.0,1.0
5938,0.0,66.0,0.0,1.0
5939,0.0,66.0,0.0,1.0
5940,0.0,66.0,0.0,0.0
5941,0.0,66.0,0.0,0.0
5942,0.0,66.0,0.0,0.0
5943,0.0,66.0,0.0,0.0
5944,0.0,66.0,0.0,0.0
5945,0.0,66.0,0.0,0.0
5946,0.0,65.0,0.0,0.0
5947,0.0,65.0,0.0,0.0
5948,0.0,65.0,0.0,0.0
5949,0.0,65.0,0.0,0.0
5950,0.0,64.0,0.0,0.0
5951,0.0,64.0,0.0,0.0
5952,0.0,65.0,0.0,0.0
5953,0.0,64.0,0.0,0.0
5954,0.0,64.0,0.0,0.0
5955,0.0,64.0,0.0,0.0
5956,0.0,64.0,0.0,0.0
5957,0.0,64.0,0.0,0.0
5958,0.0,64.0,0.0,0.0
5959,0.0,64.0,0.0,0.0
5960,0.0,64.0,0.0,0.0
5961,0.0,64.0,0.0,0.0
5962,0.0,64.0,0.0,0.0
5963,0.0,64.0,0.0,0.0
5964,0.0,65.0,0.0,0.0
5965,0.0,65.0,0.0,0.0
5966,0.0,65.0,0.0,0.0
5967,0.0,65.0,0.0,0.0
5968,0.0,65.0,0.0,0.0
5969,0.0,65.0,0.0,0.0
5970,0.0,64.0,0.0,0.0
5971,0.0,64.0,0.0,0.0
5972,0.0,64.0,0.0,0.0
5973,0.0,64.0,0.0,0.0
5974,0.0,64.0,0.0,0.0
5975,0.0,64.0,0.0,0.0
5976,0.0,65.0,0.0,0.0
5977,0.0,65.0,0.0,0.0
5978,0.0,65.0,0.0,0.0
5979,0.0,65.0,0.0,0.0
5980,0.0,65.0,0.0,0.0
5981,0.0,65.0,0.0,0.0
5982,0.0,65.0,0.0,0.0
5983,0.0,65.0,0.0,0.0
5984,0.0,65.0,0.0,0.0
5985,0.0,65.0,0.0,0.0
5986,0.0,65.0,0.0,0.0
5987,0.0,65.0,0.0,0.0
5988,0.0,66.0,0.0,0.0
5989,0.0,66.0,0.0,0.0
5990,0.0,65.0,0.0,0.0
5991,0.0,65.0,0.0,0.0
5992,0.0,65.0,0.0,0.0
5993,0.0,65.0,0.0,0.0
5994,0.0,65.0,0.0,0.0
5995,0.0,65.0,0.0,0.0
5996,0.0,66.0,0.0,0.0
5997,0.0,66.0,0.0,0.0
5998,0.0,66.0,0.0,0.0
5999,0.0,66.0,0.0,0.0
6000,0.0,65.0,0.0,0.0
6001,0.0,65.0,0.0,0.0
6002,0.0,65.0,0.0,0.0
6003,0.0,65.0,0.0,0.0
6004,0.0,65.0,0.0,0.0
6005,0.0,65.0,0.0,0.0
6006,0.0,66.0,0.0,0.0
6007,0.0,67.0,0.0,0.0
6008,0.0,67.0,0.0,0.0
6009,0.0,67.0,0.0,0.0
6010,0.0,67.0,0.0,0.0
6011,0.0,67.0,0.0,0.0
6012,0.0,66.0,0.0,0.0
6013,0.0,67.0,0.0,0.0
6014,0.0,67.0,0.0,0.0
6015,0.0,68.0,0.0,0.0
6016,0.0,68.0,0.0,0.0
6017,0.0,68.0,0.0,0.0
6018,0.0,68.0,0.0,0.0
6019,0.0,68.0,0.0,0.0
6020,0.0,67.0,0.0,0.0
6021,0.0,67.0,0.0,0.0
6022,0.0,68.0,0.0,0.0
6023,0.0,68.0,0.0,0.0
6024,0.0,67.0,0.0,0.0
6025,0.0,67.0,0.0,0.0
6026,0.0,67.0,0.0,0.0
6027,0.0,67.0,0.0,0.0
6028,0.0,66.0,0.0,0.0
6029,0.0,65.0,0.0,0.0
6030,0.0,66.0,0.0,0.0
6031,0.0,66.0,0.0,0.0
6032,0.0,65.0,0.0,0.0
6033,0.0,65.0,0.0,0.0
6034,0.0,65.0,0.0,0.0
6035,0.0,65.0,0.0,0.0
6036,0.0,63.0,0.0,0.0
6037,0.0,64.0,0.0,0.0
6038,0.0,64.0,0.0,0.0
6039,0.0,64.0,0.0,0.0
6040,0.0,63.0,0.0,0.0
6041,0.0,63.0,0.0,0.0
6042,0.0,63.0,0.0,0.0
6043,0.0,63.0,0.0,0.0
6044,0.0,63.0,0.0,0.0
6045,0.0,64.0,0.0,0.0
6046,0.0,64.0,0.0,0.0
6047,0.0,64.0,0.0,0.0
6048,0.0,63.0,0.0,0.0
6049,0.0,63.0,0.0,0.0
6050,0.0,63.0,0.0,0.0
6051,0.0,63.0,0.0,0.0
6052,0.0,64.0,0.0,0.0
6053,0.0,64.0,0.0,0.0
6054,0.0,64.0,0.0,0.0
6055,0.0,64.0,0.0,0.0
6056,0.0,64.0,0.0,0.0
6057,0.0,64.0,0.0,0.0
6058,0.0,64.0,0.0,0.0
6059,0.0,63.0,0.0,0.0
6060,0.0,63.0,0.0,0.0
6061,0.0,63.0,0.0,0.0
6062,0.0,63.0,0.0,0.0
6063,0.0,63.0,0.0,0.0
6064,0.0,63.0,0.0,0.0
6065,0.0,63.0,0.0,0.0
6066,0.0,63.0,0.0,0.0
6067,0.0,62.0,0.0,0.0
6068,0.0,63.0,0.0,0.0
6069,0.0,63.0,0.0,0.0
6070,0.0,63.0,0.0,0.0
6071,0.0,63.0,0.0,0.0
6072,0.0,62.0,0.0,0.0
6073,0.0,62.0,0.0,0.0
6074,0.0,61.0,0.0,0.0
6075,0.0,60.0,0.0,0.0
6076,0.0,60.0,0.0,0.0
6077,0.0,61.0,0.0,0.0
6078,0.0,61.0,0.0,0.0
6079,0.0,61.0,0.0,0.0
6080,0.0,61.0,0.0,0.0
6081,0.0,61.0,0.0,0.0
6082,0.0,60.0,0.0,0.0
6083,0.0,60.0,0.0,0.0
6084,0.0,60.0,0.0,0.0
6085,0.0,61.0,0.0,0.0
6086,0.0,61.0,0.0,0.0
6087,0.0,61.0,0.0,0.0
6088,0.0,62.0,0.0,0.0
6089,0.0,63.0,0.0,0.0
6090,0.0,62.0,0.0,0.0
6091,0.0,62.0,0.0,0.0
6092,0.0,63.0,0.0,0.0
6093,0.0,63.0,0.0,0.0
6094,0.0,64.0,0.0,0.0
6095,0.0,64.0,0.0,0.0
6096,0.0,65.0,0.0,0.0
6097,0.0,64.0,0.0,0.0
6098,0.0,64.0,0.0,0.0
6099,0.0,64.0,0.0,0.0
6100,0.0,64.0,0.0,0.0
6101,0.0,64.0,0.0,0.0
6102,0.0,65.0,0.0,0.0
6103,0.0,65.0,0.0,0.0
6104,0.0,65.0,0.0,0.0
6105,0.0,64.0,0.0,0.0
6106,0.0,63.0,0.0,0.0
6107,0.0,63.0,0.0,0.0
6108,0.0,63.0,0.0,0.0
6109,0.0,63.0,0.0,0.0
6110,0.0,63.0,0.0,0.0
6111,0.0,64.0,0.0,0.0
6112,0.0,63.0,0.0,0.0
6113,0.0,63.0,0.0,0.0
6114,0.0,63.0,0.0,0.0
6115,0.0,63.0,0.0,0.0
6116,0.0,63.0,0.0,0.0
6117,0.0,63.0,0.0,0.0
6118,0.0,63.0,0.0,0.0
6119,0.0,63.0,0.0,0.0
6120,0.0,63.0,0.0,0.0
6121,0.0,63.0,0.0,0.0
6122,0.0,63.0,0.0,0.0
6123,0.0,63.0,0.0,0.0
6124,0.0,63.0,0.0,0.0
6125,0.0,63.0,0.0,0.0
6126,0.0,63.0,0.0,0.0
6127,0.0,63.0,0.0,0.0
6128,0.0,63.0,0.0,0.0
6129,0.0,63.0,0.0,0.0
6130,0.0,63.0,0.0,0.0
6131,0.0,63.0,0.0,0.0
6132,0.0,64.0,0.0,0.0
6133,0.0,64.0,0.0,0.0
6134,0.0,65.0,0.0,0.0
6135,0.0,65.0,0.0,0.0
6136,0.0,65.0,0.0,0.0
6137,0.0,65.0,0.0,0.0
6138,0.0,65.0,0.0,0.0
6139,0.0,65.0,0.0,0.0
6140,0.0,65.0,0.0,0.0
6141,0.0,65.0,0.0,0.0
6142,0.0,65.0,0.0,0.0
6143,0.0,65.0,0.0,0.0
6144,0.0,65.0,0.0,0.0
6145,0.0,65.0,0.0,0.0
6146,0.0,65.0,0.0,0.0
6147,0.0,65.0,0.0,0.0
6148,0.0,65.0,0.0,0.0
6149,0.0,65.0,0.0,0.0
6150,0.0,65.0,0.0,0.0
6151,0.0,65.0,0.0,0.0
6152,0.0,65.0,0.0,0.0
6153,0.0,65.0,0.0,0.0
6154,0.0,65.0,0.0,0.0
6155,0.0,65.0,0.0,0.0
6156,0.0,65.0,0.0,0.0
6157,0.0,65.0,0.0,0.0
6158,0.0,65.0,0.0,0.0
6159,0.0,65.0,0.0,0.0
6160,0.0,65.0,0.0,0.0
6161,0.0,65.0,0.0,0.0
6162,0.0,65.0,0.0,0.0
6163,0.0,65.0,0.0,0.0
6164,0.0,65.0,0.0,0.0
6165,0.0,65.0,0.0,0.0
6166,0.0,66.0,0.0,0.0
6167,0.0,66.0,0.0,0.0
6168,0.0,66.0,0.0,0.0
6169,0.0,66.0,0.0,0.0
6170,0.0,66.0,0.0,0.0
6171,0.0,66.0,0.0,0.0
6172,0.0,66.0,0.0,0.0
6173,0.0,66.0,0.0,0.0
6174,0.0,66.0,0.0,0.0
6175,0.0,66.0,0.0,0.0
6176,0.0,66.0,0.0,0.0
6177,0.0,66.0,0.0,0.0
6178,0.0,66.0,0.0,0.0
6179,0.0,67.0,0.0,0.0
6180,0.0,68.0,0.0,0.0
6181,0.0,68.0,0.0,0.0
6182,0.0,68.0,0.0,0.0
6183,0.0,68.0,0.0,0.0
6184,0.0,68.0,0.0,0.0
6185,0.0,68.0,0.0,0.0
6186,0.0,68.0,0.0,0.0
6187,0.0,68.0,0.0,0.0
6188,0.0,68.0,0.0,0.0
6189,0.0,68.0,0.0,0.0
6190,0.0,68.0,0.0,0.0
6191,0.0,68.0,0.0,0.0
6192,0.0,68.0,0.0,0.0
6193,0.0,68.0,0.0,0.0
6194,0.0,68.0,0.0,0.0
6195,0.0,68.0,0.0,0.0
6196,0.0,68.0,0.0,0.0
6197,0.0,68.0,0.0,0.0
6198,0.0,68.0,0.0,0.0
6199,0.0,68.0,0.0,0.0
6200,0.0,68.0,0.0,0.0
6201,0.0,68.0,0.0,0.0
6202,0.0,68.0,0.0,0.0
6203,0.0,68.0,0.0,0.0
6204,0.0,68.0,0.0,0.0
6205,0.0,68.0,0.0,0.0
6206,0.0,68.0,0.0,0.0
6207,0.0,68.0,0.0,0.0
6208,0.0,68.0,0.0,0.0
6209,0.0,68.0,0.0,0.0
6210,0.0,68.0,0.0,0.0
6211,0.0,68.0,0.0,0.0
6212,0.0,68.0,0.0,0.0
6213,0.0,68.0,0.0,0.0
6214,0.0,68.0,0.0,0.0
6215,0.0,68.0,0.0,0.0
6216,0.0,68.0,0.0,0.0
6217,0.0,68.0,0.0,0.0
6218,0.0,68.0,0.0,0.0
6219,0.0,68.0,0.0,0.0
6220,0.0,68.0,0.0,0.0
6221,0.0,68.0,0.0,0.0
6222,0.0,68.0,0.0,0.0
6223,0.0,68.0,0.0,0.0
6224,0.0,68.0,0.0,0.0
6225,0.0,68.0,0.0,0.0
6226,0.0,68.0,0.0,0.0
6227,0.0,68.0,0.0,0.0
6228,0.0,68.0,0.0,0.0
6229,0.0,68.0,0.0,0.0
6230,0.0,68.0,0.0,0.0
6231,0.0,68.0,0.0,0.0
6232,0.0,68.0,0.0,0.0
6233,0.0,68.0,0.0,0.0
6234,0.0,68.0,0.0,0.0
6235,0.0,68.0,0.0,0.0
6236,0.0,68.0,0.0,0.0
6237,0.0,68.0,0.0,0.0
6238,0.0,68.0,0.0,0.0
6239,0.0,68.0,0.0,0.0
6240,0.0,67.0,0.0,0.0
6241,0.0,67.0,0.0,0.0
6242,0.0,67.0,0.0,0.0
6243,0.0,67.0,0.0,0.0
6244,0.0,67.0,0.0,0.0
6245,0.0,67.0,0.0,0.0
6246,0.0,67.0,0.0,0.0
6247,0.0,67.0,0.0,0.0
6248,0.0,66.0,0.0,0.0
6249,0.0,66.0,0.0,0.0
6250,0.0,67.0,0.0,0.0
6251,0.0,67.0,0.0,0.0
6252,0.0,67.0,0.0,0.0
6253,0.0,67.0,0.0,0.0
6254,0.0,67.0,0.0,0.0
6255,0.0,67.0,0.0,0.0
6256,0.0,66.0,0.0,0.0
6257,0.0,65.0,0.0,0.0
6258,0.0,65.0,0.0,0.0
6259,0.0,65.0,0.0,0.0
6260,0.0,66.0,0.0,0.0
6261,0.0,66.0,0.0,0.0
6262,0.0,66.0,0.0,0.0
6263,0.0,66.0,0.0,0.0
6264,0.0,66.0,0.0,0.0
6265,0.0,65.0,0.0,0.0
6266,0.0,65.0,0.0,0.0
6267,0.0,65.0,0.0,0.0
6268,0.0,65.0,0.0,0.0
6269,0.0,65.0,0.0,0.0
6270,0.0,66.0,0.0,0.0
6271,0.0,66.0,0.0,0.0
6272,0.0,66.0,0.0,0.0
6273,0.0,66.0,0.0,0.0
6274,0.0,65.0,0.0,0.0
6275,0.0,65.0,0.0,0.0
6276,0.0,65.0,0.0,0.0
6277,0.0,65.0,0.0,0.0
6278,0.0,65.0,0.0,0.0
6279,0.0,65.0,0.0,0.0
6280,0.0,66.0,0.0,0.0
6281,0.0,66.0,0.0,0.0
6282,0.0,65.0,0.0,0.0
6283,0.0,65.0,0.0,0.0
6284,0.0,65.0,0.0,0.0
6285,0.0,65.0,0.0,0.0
6286,0.0,65.0,0.0,0.0
6287,0.0,65.0,0.0,0.0
6288,0.0,65.0,0.0,0.0
6289,0.0,65.0,0.0,0.0
6290,0.0,66.0,0.0,0.0
6291,0.0,65.0,0.0,0.0
6292,0.0,65.0,0.0,0.0
6293,0.0,65.0,0.0,0.0
6294,0.0,65.0,0.0,0.0
6295,0.0,65.0,0.0,0.0
6296,0.0,65.0,0.0,0.0
6297,0.0,65.0,0.0,0.0
6298,0.0,65.0,0.0,0.0
6299,0.0,64.0,0.0,0.0
6300,0.0,65.0,0.0,0.0
6301,0.0,65.0,0.0,0.0
6302,0.0,65.0,0.0,0.0
6303,0.0,65.0,0.0,0.0
6304,0.0,65.0,0.0,0.0
6305,0.0,65.0,0.0,0.0
6306,0.0,65.0,0.0,0.0
6307,0.0,65.0,0.0,0.0
6308,0.0,65.0,0.0,0.0
6309,0.0,65.0,0.0,0.0
6310,0.0,64.0,0.0,0.0
6311,0.0,64.0,0.0,0.0
6312,0.0,65.0,0.0,0.0
6313,0.0,65.0,0.0,0.0
6314,0.0,65.0,0.0,0.0
6315,0.0,65.0,0.0,0.0
6316,0.0,66.0,0.0,0.0
6317,0.0,66.0,0.0,0.0
6318,0.0,66.0,0.0,0.0
6319,0.0,66.0,0.0,0.0
6320,0.0,66.0,0.0,0.0
6321,0.0,66.0,0.0,0.0
6322,0.0,66.0,0.0,0.0
6323,0.0,66.0,0.0,0.0
6324,0.0,67.0,0.0,0.0
6325,0.0,67.0,0.0,0.0
6326,0.0,67.0,0.0,0.0
6327,0.0,67.0,0.0,0.0
6328,0.0,67.0,0.0,0.0
6329,0.0,67.0,0.0,0.0
6330,0.0,66.0,0.0,0.0
6331,0.0,66.0,0.0,0.0
6332,0.0,66.0,0.0,0.0
6333,0.0,66.0,0.0,0.0
6334,0.0,66.0,0.0,0.0
6335,0.0,66.0,0.0,0.0
6336,0.0,67.0,0.0,0.0
6337,0.0,67.0,0.0,0.0
6338,0.0,67.0,0.0,0.0
6339,0.0,67.0,0.0,0.0
6340,0.0,67.0,0.0,0.0
6341,0.0,67.0,0.0,0.0
6342,0.0,67.0,0.0,0.0
6343,0.0,67.0,0.0,0.0
6344,0.0,67.0,0.0,0.0
6345,0.0,67.0,0.0,0.0
6346,0.0,67.0,0.0,0.0
6347,0.0,67.0,0.0,0.0
6348,0.0,68.0,0.0,0.0
6349,0.0,68.0,0.0,0.0
6350,0.0,67.0,0.0,0.0
6351,0.0,67.0,0.0,0.0
6352,0.0,67.0,0.0,0.0
6353,0.0,67.0,0.0,0.0
6354,0.0,67.0,0.0,0.0
6355,0.0,67.0,0.0,0.0
6356,0.0,67.0,0.0,0.0
6357,0.0,67.0,0.0,0.0
6358,0.0,67.0,0.0,0.0
6359,0.0,68.0,0.0,0.0
6360,0.0,67.0,0.0,0.0
6361,0.0,67.0,0.0,0.0
6362,0.0,67.0,0.0,0.0
6363,0.0,67.0,0.0,0.0
6364,0.0,67.0,0.0,0.0
6365,0.0,67.0,0.0,0.0
6366,0.0,68.0,0.0,0.0
6367,0.0,68.0,0.0,0.0
6368,0.0,68.0,0.0,0.0
6369,0.0,68.0,0.0,0.0
6370,0.0,68.0,0.0,0.0
6371,0.0,68.0,0.0,0.0
6372,0.0,67.0,0.0,0.0
6373,0.0,68.0,0.0,0.0
6374,0.0,68.0,0.0,0.0
6375,0.0,68.0,0.0,0.0
6376,0.0,68.0,0.0,0.0
6377,0.0,68.0,0.0,0.0
6378,0.0,68.0,0.0,0.0
6379,0.0,68.0,0.0,0.0
6380,0.0,68.0,0.0,0.0
6381,0.0,68.0,0.0,0.0
6382,0.0,68.0,0.0,0.0
6383,0.0,68.0,0.0,0.0
6384,0.0,67.0,0.0,0.0
6385,0.0,67.0,0.0,0.0
6386,0.0,68.0,0.0,0.0
6387,0.0,68.0,0.0,0.0
6388,0.0,68.0,0.0,0.0
6389,0.0,67.0,0.0,0.0
6390,0.0,67.0,0.0,0.0
6391,0.0,67.0,0.0,0.0
6392,0.0,67.0,0.0,0.0
6393,0.0,68.0,0.0,0.0
6394,0.0,68.0,0.0,0.0
6395,0.0,68.0,0.0,0.0
6396,0.0,67.0,0.0,0.0
6397,0.0,67.0,0.0,0.0
6398,0.0,67.0,0.0,0.0
6399,0.0,67.0,0.0,0.0
6400,0.0,67.0,0.0,0.0
6401,0.0,67.0,0.0,0.0
6402,0.0,67.0,0.0,0.0
6403,0.0,67.0,0.0,0.0
6404,0.0,67.0,0.0,0.0
6405,0.0,67.0,0.0,0.0
6406,0.0,68.0,0.0,0.0
6407,0.0,68.0,0.0,0.0
6408,0.0,67.0,0.0,0.0
6409,0.0,67.0,0.0,0.0
6410,0.0,67.0,0.0,0.0
6411,0.0,67.0,0.0,0.0
6412,0.0,67.0,0.0,0.0
6413,0.0,67.0,0.0,0.0
6414,0.0,67.0,0.0,0.0
6415,0.0,67.0,0.0,0.0
6416,0.0,67.0,0.0,0.0
6417,0.0,67.0,0.0,0.0
6418,0.0,67.0,0.0,0.0
6419,0.0,66.0,0.0,0.0
6420,0.0,67.0,0.0,0.0
6421,0.0,67.0,0.0,0.0
6422,0.0,67.0,0.0,0.0
6423,0.0,67.0,0.0,0.0
6424,0.0,67.0,0.0,0.0
6425,0.0,67.0,0.0,0.0
6426,0.0,67.0,0.0,0.0
6427,0.0,67.0,0.0,0.0
6428,0.0,68.0,0.0,0.0
6429,0.0,68.0,0.0,0.0
6430,0.0,68.0,0.0,0.0
6431,0.0,68.0,0.0,0.0
6432,0.0,68.0,0.0,0.0
6433,0.0,68.0,0.0,0.0
6434,0.0,68.0,0.0,0.0
6435,0.0,68.0,0.0,0.0
6436,0.0,68.0,0.0,0.0
6437,0.0,69.0,0.0,0.0
6438,0.0,69.0,0.0,0.0
6439,0.0,69.0,0.0,0.0
6440,0.0,69.0,0.0,0.0
6441,0.0,69.0,0.0,0.0
6442,0.0,69.0,0.0,0.0
6443,0.0,69.0,0.0,0.0
6444,0.0,69.0,0.0,0.0
6445,0.0,70.0,0.0,0.0
6446,0.0,70.0,0.0,0.0
6447,0.0,70.0,0.0,0.0
6448,0.0,70.0,0.0,0.0
6449,0.0,71.0,0.0,0.0
6450,0.0,71.0,0.0,0.0
6451,0.0,71.0,0.0,0.0
6452,0.0,71.0,0.0,0.0
6453,0.0,71.0,0.0,0.0
6454,0.0,72.0,0.0,0.0
6455,0.0,72.0,0.0,0.0
6456,0.0,72.0,0.0,0.0
6457,0.0,72.0,0.0,0.0
6458,0.0,72.0,0.0,0.0
6459,0.0,72.0,0.0,0.0
6460,0.0,72.0,0.0,0.0
6461,0.0,72.0,0.0,0.0
6462,0.0,73.0,0.0,0.0
6463,0.0,73.0,0.0,0.0
6464,0.0,73.0,0.0,0.0
6465,0.0,73.0,0.0,0.0
6466,0.0,73.0,0.0,0.0
6467,0.0,73.0,0.0,0.0
6468,0.0,73.0,0.0,0.0
6469,0.0,73.0,0.0,0.0
6470,0.0,73.0,0.0,0.0
6471,0.0,74.0,0.0,0.0
6472,0.0,73.0,0.0,0.0
6473,0.0,74.0,0.0,0.0
6474,0.0,74.0,0.0,0.0
6475,0.0,74.0,0.0,0.0
6476,0.0,74.0,0.0,0.0
6477,0.0,74.0,0.0,0.0
6478,0.0,74.0,0.0,0.0
6479,0.0,75.0,0.0,0.0
6480,0.0,75.0,0.0,1.0
6481,0.0,75.0,0.0,1.0
6482,0.0,75.0,0.0,1.0
6483,0.0,75.0,0.0,1.0
6484,0.0,75.0,0.0,1.0
6485,0.0,75.0,0.0,1.0
6486,0.0,75.0,0.0,1.0
6487,0.0,75.0,0.0,1.0
6488,0.0,74.0,0.0,1.0
6489,0.0,74.0,0.0,1.0
6490,0.0,74.0,0.0,1.0
6491,0.0,74.0,0.0,1.0
6492,0.0,74.0,0.0,1.0
6493,0.0,74.0,0.0,1.0
6494,0.0,74.0,0.0,1.0
6495,0.0,74.0,0.0,1.0
6496,0.0,74.0,0.0,1.0
6497,0.0,73.0,0.0,1.0
6498,0.0,73.0,0.0,1.0
6499,0.0,73.0,0.0,1.0
6500,0.0,73.0,0.0,1.0
6501,0.0,73.0,0.0,1.0
6502,0.0,73.0,0.0,1.0
6503,0.0,73.0,0.0,1.0
6504,0.0,73.0,0.0,1.0
6505,0.0,72.0,0.0,1.0
6506,0.0,72.0,0.0,1.0
6507,0.0,72.0,0.0,1.0
6508,0.0,72.0,0.0,1.0
6509,0.0,72.0,0.0,1.0
6510,0.0,73.0,0.0,1.0
6511,0.0,73.0,0.0,1.0
6512,0.0,73.0,0.0,1.0
6513,0.0,73.0,0.0,1.0
6514,0.0,72.0,0.0,1.0
6515,0.0,72.0,0.0,1.0
6516,0.0,72.0,0.0,1.0
6517,0.0,72.0,0.0,1.0
6518,0.0,72.0,0.0,1.0
6519,0.0,72.0,0.0,1.0
6520,0.0,72.0,0.0,1.0
6521,0.0,72.0,0.0,1.0
6522,0.0,71.0,0.0,1.0
6523,0.0,71.0,0.0,1.0
6524,0.0,71.0,0.0,1.0
6525,0.0,71.0,0.0,1.0
6526,0.0,71.0,0.0,1.0
6527,0.0,71.0,0.0,1.0
6528,0.0,71.0,0.0,1.0
6529,0.0,71.0,0.0,1.0
6530,0.0,71.0,0.0,1.0
6531,0.0,70.0,0.0,1.0
6532,0.0,71.0,0.0,1.0
6533,0.0,71.0,0.0,1.0
6534,0.0,71.0,0.0,1.0
6535,0.0,71.0,0.0,1.0
6536,0.0,71.0,0.0,1.0
6537,0.0,71.0,0.0,1.0
6538,0.0,71.0,0.0,1.0
6539,0.0,71.0,0.0,1.0
6540,0.0,71.0,0.0,0.0
6541,0.0,71.0,0.0,0.0
6542,0.0,71.0,0.0,0.0
6543,0.0,71.0,0.0,0.0
6544,0.0,71.0,0.0,0.0
6545,0.0,71.0,0.0,0.0
6546,0.0,70.0,0.0,0.0
6547,0.0,71.0,0.0,0.0
6548,0.0,71.0,0.0,0.0
6549,0.0,71.0,0.0,0.0
6550,0.0,71.0,0.0,0.0
6551,0.0,71.0,0.0,0.0
6552,0.0,72.0,0.0,0.0
6553,0.0,71.0,0.0,0.0
6554,0.0,71.0,0.0,0.0
6555,0.0,72.0,0.0,0.0
6556,0.0,72.0,0.0,0.0
6557,0.0,72.0,0.0,0.0
6558,0.0,72.0,0.0,0.0
6559,0.0,72.0,0.0,0.0
6560,0.0,71.0,0.0,0.0
6561,0.0,71.0,0.0,0.0
6562,0.0,72.0,0.0,0.0
6563,0.0,72.0,0.0,0.0
6564,0.0,73.0,0.0,0.0
6565,0.0,73.0,0.0,0.0
6566,0.0,72.0,0.0,0.0
6567,0.0,72.0,0.0,0.0
6568,0.0,72.0,0.0,0.0
6569,0.0,72.0,0.0,0.0
6570,0.0,72.0,0.0,0.0
6571,0.0,72.0,0.0,0.0
6572,0.0,72.0,0.0,0.0
6573,0.0,71.0,0.0,0.0
6574,0.0,71.0,0.0,0.0
6575,0.0,71.0,0.0,0.0
6576,0.0,72.0,0.0,0.0
6577,0.0,73.0,0.0,0.0
6578,0.0,73.0,0.0,0.0
6579,0.0,73.0,0.0,0.0
6580,0.0,72.0,0.0,0.0
6581,0.0,72.0,0.0,0.0
6582,0.0,72.0,0.0,0.0
6583,0.0,72.0,0.0,0.0
6584,0.0,72.0,0.0,0.0
6585,0.0,73.0,0.0,0.0
6586,0.0,72.0,0.0,0.0
6587,0.0,72.0,0.0,0.0
6588,0.0,73.0,0.0,0.0
6589,0.0,73.0,0.0,0.0
6590,0.0,73.0,0.0,0.0
6591,0.0,73.0,0.0,0.0
6592,0.0,74.0,0.0,0.0
6593,0.0,73.0,0.0,0.0
6594,0.0,73.0,0.0,0.0
6595,0.0,73.0,0.0,0.0
6596,0.0,73.0,0.0,0.0
6597,0.0,73.0,0.0,0.0
6598,0.0,73.0,0.0,0.0
6599,0.0,73.0,0.0,0.0
6600,0.0,72.0,0.0,0.0
6601,0.0,71.0,0.0,0.0
6602,0.0,70.0,0.0,0.0
6603,0.0,69.0,0.0,0.0
6604,0.0,68.0,0.0,0.0
6605,0.0,67.0,0.0,0.0
6606,0.0,66.0,0.0,0.0
6607,0.0,65.0,0.0,0.0
6608,0.0,64.0,0.0,0.0
6609,0.0,63.0,0.0,0.0
6610,0.0,63.0,0.0,0.0
6611,0.0,62.0,0.0,0.0
6612,0.0,60.0,0.0,0.0
6613,0.0,59.0,0.0,0.0
6614,0.0,58.0,0.0,0.0
6615,0.0,57.0,0.0,0.0
6616,0.0,56.0,0.0,0.0
6617,0.0,55.0,0.0,0.0
6618,0.0,54.0,0.0,0.0
6619,0.0,53.0,0.0,0.0
6620,0.0,53.0,0.0,0.0
6621,0.0,52.0,0.0,0.0
6622,0.0,51.0,0.0,0.0
6623,0.0,50.0,0.0,0.0
6624,0.0,48.0,0.0,0.0
6625,0.0,47.0,0.0,0.0
6626,0.0,46.0,0.0,0.0
6627,0.0,45.0,0.0,0.0
6628,0.0,44.0,0.0,0.0
6629,0.0,43.0,0.0,0.0
6630,0.0,43.0,0.0,0.0
6631,0.0,42.0,0.0,0.0
6632,0.0,41.0,0.0,0.0
6633,0.0,40.0,0.0,0.0
6634,0.0,39.0,0.0,0.0
6635,0.0,38.0,0.0,0.0
6636,0.0,36.0,0.0,0.0
6637,0.0,35.0,0.0,0.0
6638,0.0,34.0,0.0,0.0
6639,0.0,33.0,0.0,0.0
6640,0.0,33.0,0.0,0.0
6641,0.0,32.0,0.0,0.0
6642,0.0,31.0,0.0,0.0
6643,0.0,30.0,0.0,0.0
6644,0.0,29.0,0.0,0.0
6645,0.0,28.0,0.0,0.0
6646,0.0,27.0,0.0,0.0
6647,0.0,26.0,0.0,0.0
6648,0.0,24.0,0.0,0.0
6649,0.0,23.0,0.0,0.0
6650,0.0,23.0,0.0,0.0
6651,0.0,22.0,0.0,0.0
6652,0.0,21.0,0.0,0.0
6653,0.0,20.0,0.0,0.0
6654,0.0,19.0,0.0,0.0
6655,0.0,18.0,0.0,0.0
6656,0.0,17.0,0.0,0.0
6657,0.0,16.0,0.0,0.0
6658,0.0,15.0,0.0,0.0
6659,0.0,14.0,0.0,0.0
6660,0.0,14.0,0.0,0.0
6661,0.0,14.0,0.0,0.0
6662,0.0,14.0,0.0,0.0
6663,0.0,14.0,0.0,0.0
6664,0.0,14.0,0.0,0.0
6665,0.0,14.0,0.0,0.0
6666,0.0,14.0,0.0,0.0
6667,0.0,13.0,0.0,0.0
6668,0.0,15.0,0.0,0.0
6669,0.0,15.0,0.0,0.0
6670,0.0,14.0,0.0,0.0
6671,0.0,14.0,0.0,0.0
6672,0.0,14.0,0.0,0.0
6673,0.0,14.0,0.0,0.0
6674,0.0,14.0,0.0,0.0
6675,0.0,13.0,0.0,0.0
6676,0.0,13.0,0.0,0.0
6677,0.0,15.0,0.0,0.0
6678,0.0,15.0,0.0,0.0
6679,0.0,15.0,0.0,0.0
6680,0.0,14.0,0.0,0.0
6681,0.0,14.0,0.0,0.0
6682,0.0,13.0,0.0,0.0
6683,0.0,13.0,0.0,0.0
6684,0.0,13.0,0.0,0.0
6685,0.0,15.0,0.0,0.0
6686,0.0,15.0,0.0,0.0
6687,0.0,15.0,0.0,0.0
6688,0.0,15.0,0.0,0.0
6689,0.0,15.0,0.0,0.0
6690,0.0,13.0,0.0,0.0
6691,0.0,13.0,0.0,0.0
6692,0.0,13.0,0.0,0.0
6693,0.0,13.0,0.0,0.0
6694,0.0,15.0,0.0,0.0
6695,0.0,15.0,0.0,0.0
6696,0.0,15.0,0.0,0.0
6697,0.0,14.0,0.0,0.0
6698,0.0,14.0,0.0,0.0
6699,0.0,14.0,0.0,0.0
6700,0.0,13.0,0.0,0.0
6701,0.0,13.0,0.0,0.0
6702,0.0,14.0,0.0,0.0
6703,0.0,14.0,0.0,0.0
6704,0.0,14.0,0.0,0.0
6705,0.0,13.0,0.0,0.0
6706,0.0,13.0,0.0,0.0
6707,0.0,13.0,0.0,0.0
6708,0.0,13.0,0.0,0.0
6709,0.0,13.0,0.0,0.0
6710,1.0,12.0,0.0,0.0
6711,1.0,14.0,0.0,0.0
6712,1.0,13.0,0.0,0.0
6713,1.0,13.0,0.0,0.0
6714,1.0,13.0,0.0,0.0
6715,1.0,13.0,0.0,0.0
6716,1.0,13.0,0.0,0.0
6717,1.0,13.0,0.0,0.0
6718,1.0,13.0,0.0,0.0
6719,1.0,13.0,0.0,0.0
6720,1.0,13.0,0.0,0.0
6721,1.0,13.0,0.0,0.0
6722,1.0,13.0,0.0,0.0
6723,1.0,13.0,0.0,0.0
6724,1.0,13.0,0.0,0.0
6725,1.0,13.0,0.0,0.0
6726,1.0,13.0,0.0,0.0
6727,1.0,13.0,0.0,0.0
6728,1.0,13.0,0.0,0.0
6729,1.0,13.0,0.0,0.0
6730,1.0,13.0,0.0,0.0
6731,1.0,13.0,0.0,0.0
6732,1.0,13.0,0.0,0.0
6733,1.0,13.0,0.0,0.0
6734,1.0,13.0,0.0,0.0
6735,1.0,13.0,0.0,0.0
6736,1.0,13.0,0.0,0.0
6737,1.0,13.0,0.0,0.0
6738,1.0,13.0,0.0,0.0
6739,1.0,13.0,0.0,0.0
6740,1.0,13.0,0.0,0.0
6741,1.0,13.0,0.0,0.0
6742,1.0,13.0,0.0,0.0
6743,1.0,13.0,0.0,0.0
6744,1.0,13.0,0.0,0.0
6745,1.0,13.0,0.0,0.0
6746,1.0,13.0,0.0,0.0
6747,1.0,13.0,0.0,0.0
6748,1.0,13.0,0.0,0.0
6749,1.0,13.0,0.0,0.0
6750,1.0,13.0,0.0,0.0
6751,1.0,13.0,0.0,0.0
6752,1.0,13.0,0.0,0.0
6753,1.0,13.0,0.0,0.0
6754,1.0,13.0,0.0,0.0
6755,1.0,13.0,0.0,0.0
6756,1.0,13.0,0.0,0.0
6757,1.0,13.0,0.0,0.0
6758,1.0,13.0,0.0,0.0
6759,1.0,13.0,0.0,0.0
6760,1.0,13.0,0.0,0.0
6761,1.0,13.0,0.0,0.0
6762,1.0,14.0,0.0,0.0
6763,1.0,14.0,0.0,0.0
6764,1.0,14.0,0.0,0.0
6765,1.0,14.0,0.0,0.0
6766,1.0,14.0,0.0,0.0
6767,1.0,14.0,0.0,0.0
6768,1.0,14.0,0.0,0.0
6769,1.0,14.0,0.0,0.0
6770,0.0,14.0,0.0,0.0
6771,0.0,14.0,0.0,0.0
6772,0.0,14.0,0.0,0.0
6773,0.0,14.0,0.0,0.0
6774,0.0,14.0,0.0,0.0
6775,0.0,14.0,0.0,0.0
6776,0.0,14.0,0.0,0.0
6777,0.0,14.0,0.0,0.0
6778,0.0,14.0,0.0,0.0
6779,0.0,14.0,0.0,0.0
6780,0.0,14.0,0.0,0.0
6781,0.0,14.0,0.0,0.0
6782,0.0,14.0,0.0,0.0
6783,0.0,14.0,0.0,0.0
6784,0.0,14.0,0.0,0.0
6785,0.0,14.0,0.0,0.0
6786,0.0,15.0,0.0,0.0
6787,0.0,15.0,0.0,0.0
6788,0.0,14.0,0.0,0.0
6789,0.0,14.0,0.0,0.0
6790,0.0,14.0,0.0,0.0
6791,0.0,14.0,0.0,0.0
6792,0.0,15.0,0.0,0.0
6793,0.0,15.0,0.0,0.0
6794,0.0,15.0,0.0,0.0
6795,0.0,15.0,0.0,0.0
6796,0.0,15.0,0.0,0.0
6797,0.0,14.0,0.0,0.0
6798,0.0,15.0,0.0,0.0
6799,0.0,15.0,0.0,0.0
6800,0.0,15.0,0.0,0.0
6801,0.0,15.0,0.0,0.0
6802,0.0,15.0,0.0,0.0
6803,0.0,15.0,0.0,0.0
6804,0.0,16.0,0.0,0.0
6805,0.0,15.0,0.0,0.0
6806,0.0,15.0,0.0,0.0
6807,0.0,15.0,0.0,0.0
6808,0.0,15.0,0.0,0.0
6809,0.0,15.0,0.0,0.0
6810,0.0,16.0,0.0,0.0
6811,0.0,16.0,0.0,0.0
6812,0.0,16.0,0.0,0.0
6813,0.0,16.0,0.0,0.0
6814,0.0,15.0,0.0,0.0
6815,0.0,15.0,0.0,0.0
6816,0.0,16.0,0.0,0.0
6817,0.0,16.0,0.0,0.0
6818,0.0,16.0,0.0,0.0
6819,0.0,16.0,0.0,0.0
6820,0.0,16.0,0.0,0.0
6821,0.0,16.0,0.0,0.0
6822,0.0,16.0,0.0,0.0
6823,0.0,16.0,0.0,0.0
6824,0.0,16.0,0.0,0.0
6825,0.0,16.0,0.0,0.0
6826,0.0,16.0,0.0,0.0
6827,0.0,16.0,0.0,0.0
6828,0.0,17.0,0.0,0.0
6829,0.0,17.0,0.0,0.0
6830,0.0,17.0,0.0,0.0
6831,0.0,16.0,0.0,0.0
6832,0.0,16.0,0.0,0.0
6833,0.0,16.0,0.0,0.0
6834,0.0,17.0,0.0,0.0
6835,0.0,17.0,0.0,0.0
6836,0.0,17.0,0.0,0.0
6837,0.0,17.0,0.0,0.0
6838,0.0,17.0,0.0,0.0
6839,0.0,17.0,0.0,0.0
6840,0.0,17.0,0.0,0.0
6841,0.0,17.0,0.0,0.0
6842,0.0,17.0,0.0,0.0
6843,0.0,17.0,0.0,0.0
6844,0.0,17.0,0.0,0.0
6845,0.0,17.0,0.0,0.0
6846,0.0,16.0,0.0,0.0
6847,0.0,16.0,0.0,0.0
6848,0.0,16.0,0.0,0.0
6849,0.0,16.0,0.0,0.0
6850,0.0,17.0,0.0,0.0
6851,0.0,17.0,0.0,0.0
6852,0.0,16.0,0.0,0.0
6853,0.0,16.0,0.0,0.0
6854,0.0,16.0,0.0,0.0
6855,0.0,16.0,0.0,0.0
6856,0.0,16.0,0.0,0.0
6857,0.0,16.0,0.0,0.0
6858,0.0,15.0,0.0,0.0
6859,0.0,15.0,0.0,0.0
6860,0.0,16.0,0.0,0.0
6861,0.0,16.0,0.0,0.0
6862,0.0,16.0,0.0,0.0
6863,0.0,16.0,0.0,0.0
6864,0.0,15.0,0.0,0.0
6865,0.0,15.0,0.0,0.0
6866,0.0,15.0,0.0,0.0
6867,0.0,15.0,0.0,0.0
6868,0.0,15.0,0.0,0.0
6869,0.0,15.0,0.0,0.0
6870,0.0,15.0,0.0,0.0
6871,0.0,15.0,0.0,0.0
6872,0.0,15.0,0.0,0.0
6873,0.0,15.0,0.0,0.0
6874,0.0,15.0,0.0,0.0
6875,0.0,15.0,0.0,0.0
6876,0.0,14.0,0.0,0.0
6877,0.0,14.0,0.0,0.0
6878,0.0,14.0,0.0,0.0
6879,0.0,14.0,0.0,0.0
6880,0.0,15.0,0.0,0.0
6881,0.0,15.0,0.0,0.0
6882,0.0,14.0,0.0,0.0
6883,0.0,14.0,0.0,0.0
6884,0.0,14.0,0.0,0.0
6885,0.0,14.0,0.0,0.0
6886,0.0,14.0,0.0,0.0
6887,0.0,14.0,0.0,0.0
6888,0.0,13.0,0.0,0.0
6889,0.0,13.0,0.0,0.0
6890,0.0,14.0,0.0,0.0
6891,0.0,14.0,0.0,0.0
6892,0.0,14.0,0.0,0.0
6893,0.0,14.0,0.0,0.0
6894,0.0,13.0,0.0,0.0
6895,0.0,13.0,0.0,0.0
6896,0.0,13.0,0.0,0.0
6897,0.0,13.0,0.0,0.0
6898,0.0,13.0,0.0,0.0
6899,0.0,13.0,0.0,0.0
6900,0.0,13.0,0.0,0.0
6901,0.0,13.0,0.0,0.0
6902,0.0,13.0,0.0,0.0
6903,0.0,13.0,0.0,0.0
6904,0.0,13.0,0.0,0.0
6905,0.0,13.0,0.0,0.0
6906,0.0,14.0,0.0,0.0
6907,0.0,15.0,0.0,0.0
6908,0.0,14.0,0.0,0.0
6909,0.0,14.0,0.0,0.0
6910,0.0,13.0,0.0,0.0
6911,0.0,13.0,0.0,0.0
6912,0.0,14.0,0.0,0.0
6913,0.0,14.0,0.0,0.0
6914,0.0,14.0,0.0,0.0
6915,0.0,15.0,0.0,0.0
6916,0.0,15.0,0.0,0.0
6917,0.0,14.0,0.0,0.0
6918,0.0,15.0,0.0,0.0
6919,0.0,15.0,0.0,0.0
6920,0.0,14.0,0.0,0.0
6921,0.0,14.0,0.0,0.0
6922,0.0,15.0,0.0,0.0
6923,0.0,15.0,0.0,0.0
6924,0.0,16.0,0.0,0.0
6925,0.0,15.0,0.0,0.0
6926,0.0,15.0,0.0,0.0
6927,0.0,15.0,0.0,0.0
6928,0.0,15.0,0.0,0.0
6929,0.0,15.0,0.0,0.0
6930,0.0,16.0,0.0,0.0
6931,0.0,16.0,0.0,0.0
6932,0.0,16.0,0.0,0.0
6933,0.0,16.0,0.0,0.0
6934,0.0,15.0,0.0,0.0
6935,0.0,15.0,0.0,0.0
6936,0.0,16.0,0.0,0.0
6937,0.0,17.0,0.0,0.0
6938,0.0,17.0,0.0,0.0
6939,0.0,17.0,0.0,0.0
6940,0.0,16.0,0.0,0.0
6941,0.0,16.0,0.0,0.0
6942,0.0,16.0,0.0,0.0
6943,0.0,16.0,0.0,0.0
6944,0.0,16.0,0.0,0.0
6945,0.0,17.0,0.0,0.0
6946,0.0,17.0,0.0,0.0
6947,0.0,17.0,0.0,0.0
6948,0.0,18.0,0.0,0.0
6949,0.0,18.0,0.0,0.0
6950,0.0,17.0,0.0,0.0
6951,0.0,16.0,0.0,0.0
6952,0.0,17.0,0.0,0.0
6953,0.0,17.0,0.0,0.0
6954,0.0,18.0,0.0,0.0
6955,0.0,18.0,0.0,0.0
6956,0.0,18.0,0.0,0.0
6957,0.0,18.0,0.0,0.0
6958,0.0,18.0,0.0,0.0
6959,0.0,18.0,0.0,0.0
6960,0.0,18.0,0.0,0.0
6961,0.0,18.0,0.0,0.0
6962,0.0,18.0,0.0,0.0
6963,0.0,18.0,0.0,0.0
6964,0.0,18.0,0.0,0.0
6965,0.0,18.0,0.0,0.0
6966,0.0,18.0,0.0,0.0
6967,0.0,17.0,0.0,0.0
6968,0.0,17.0,0.0,0.0
6969,0.0,17.0,0.0,0.0
6970,0.0,18.0,0.0,0.0
6971,0.0,18.0,0.0,0.0
6972,0.0,18.0,0.0,0.0
6973,0.0,18.0,0.0,0.0
6974,0.0,18.0,0.0,0.0
6975,0.0,17.0,0.0,0.0
6976,0.0,17.0,0.0,0.0
6977,0.0,17.0,0.0,0.0
6978,0.0,17.0,0.0,0.0
6979,0.0,17.0,0.0,0.0
6980,0.0,18.0,0.0,0.0
6981,0.0,18.0,0.0,0.0
6982,0.0,17.0,0.0,0.0
6983,0.0,17.0,0.0,0.0
6984,0.0,17.0,0.0,0.0
6985,0.0,17.0,0.0,0.0
6986,0.0,17.0,0.0,0.0
6987,0.0,17.0,0.0,0.0
6988,0.0,17.0,0.0,0.0
6989,0.0,17.0,0.0,0.0
6990,0.0,16.0,0.0,0.0
6991,0.0,16.0,0.0,0.0
6992,0.0,16.0,0.0,0.0
6993,0.0,16.0,0.0,0.0
6994,0.0,16.0,0.0,0.0
6995,0.0,16.0,0.0,0.0
6996,0.0,16.0,0.0,0.0
6997,0.0,15.0,0.0,0.0
6998,0.0,15.0,0.0,0.0
6999,0.0,15.0,0.0,0.0
7000,0.0,16.0,0.0,0.0
7001,0.0,16.0,0.0,0.0
7002,0.0,16.0,0.0,0.0
7003,0.0,16.0,0.0,0.0
7004,0.0,16.0,0.0,0.0
7005,0.0,15.0,0.0,0.0
7006,0.0,15.0,0.0,0.0
7007,0.0,15.0,0.0,0.0
7008,0.0,15.0,0.0,0.0
7009,0.0,15.0,0.0,0.0
7010,0.0,16.0,0.0,0.0
7011,0.0,16.0,0.0,0.0
7012,0.0,15.0,0.0,0.0
7013,0.0,15.0,0.0,0.0
7014,0.0,15.0,0.0,0.0
7015,0.0,15.0,0.0,0.0
7016,0.0,15.0,0.0,0.0
7017,0.0,15.0,0.0,0.0
7018,0.0,15.0,0.0,0.0
7019,0.0,15.0,0.0,0.0
7020,0.0,15.0,0.0,0.0
7021,0.0,15.0,0.0,0.0
7022,0.0,15.0,0.0,0.0
7023,0.0,15.0,0.0,0.0
7024,0.0,15.0,0.0,0.0
7025,0.0,15.0,0.0,0.0
7026,0.0,15.0,0.0,0.0
7027,0.0,15.0,0.0,0.0
7028,0.0,15.0,0.0,0.0
7029,0.0,15.0,0.0,0.0
7030,0.0,14.0,0.0,0.0
7031,0.0,14.0,0.0,0.0
7032,0.0,14.0,0.0,0.0
7033,0.0,14.0,0.0,0.0
7034,0.0,14.0,0.0,0.0
7035,0.0,15.0,0.0,0.0
7036,0.0,15.0,0.0,0.0
7037,0.0,15.0,0.0,0.0
7038,0.0,15.0,0.0,0.0
7039,0.0,15.0,0.0,0.0
7040,0.0,14.0,0.0,0.0
7041,0.0,14.0,0.0,0.0
7042,0.0,14.0,0.0,0.0
7043,0.0,14.0,0.0,0.0
7044,0.0,14.0,0.0,0.0
7045,0.0,14.0,0.0,0.0
7046,0.0,14.0,0.0,0.0
7047,0.0,14.0,0.0,0.0
7048,0.0,14.0,0.0,0.0
7049,0.0,14.0,0.0,0.0
7050,0.0,15.0,0.0,0.0
7051,0.0,15.0,0.0,0.0
7052,0.0,15.0,0.0,0.0
7053,0.0,15.0,0.0,0.0
7054,0.0,15.0,0.0,0.0
7055,0.0,15.0,0.0,0.0
7056,0.0,15.0,0.0,0.0
7057,0.0,15.0,0.0,0.0
7058,0.0,15.0,0.0,0.0
7059,0.0,15.0,0.0,0.0
7060,0.0,14.0,0.0,0.0
7061,0.0,14.0,0.0,0.0
7062,0.0,14.0,0.0,0.0
7063,0.0,14.0,0.0,0.0
7064,0.0,14.0,0.0,0.0
7065,0.0,15.0,0.0,0.0
7066,0.0,15.0,0.0,0.0
7067,0.0,15.0,0.0,0.0
7068,0.0,15.0,0.0,0.0
7069,0.0,15.0,0.0,0.0
7070,0.0,14.0,0.0,0.0
7071,0.0,14.0,0.0,0.0
7072,0.0,14.0,0.0,0.0
7073,0.0,14.0,0.0,0.0
7074,0.0,14.0,0.0,0.0
7075,0.0,14.0,0.0,0.0
7076,0.0,14.0,0.0,0.0
7077,0.0,14.0,0.0,0.0
7078,0.0,14.0,0.0,0.0
7079,0.0,14.0,0.0,0.0
7080,1.0,14.0,0.0,0.0
7081,1.0,14.0,0.0,0.0
7082,1.0,14.0,0.0,0.0
7083,1.0,14.0,0.0,0.0
7084,1.0,14.0,0.0,0.0
7085,1.0,14.0,0.0,0.0
7086,1.0,13.0,0.0,0.0
7087,1.0,14.0,0.0,0.0
7088,1.0,14.0,0.0,0.0
7089,1.0,14.0,0.0,0.0
7090,1.0,15.0,0.0,0.0
7091,1.0,15.0,0.0,0.0
7092,1.0,14.0,0.0,0.0
7093,1.0,14.0,0.0,0.0
7094,1.0,14.0,0.0,0.0
7095,1.0,14.0,0.0,0.0
7096,1.0,14.0,0.0,0.0
7097,1.0,14.0,0.0,0.0
7098,1.0,13.0,0.0,0.0
7099,1.0,13.0,0.0,0.0
7100,1.0,14.0,0.0,0.0
7101,1.0,14.0,0.0,0.0
7102,1.0,15.0,0.0,0.0
7103,1.0,15.0,0.0,0.0
7104,1.0,14.0,0.0,0.0
7105,1.0,14.0,0.0,0.0
7106,1.0,14.0,0.0,0.0
7107,1.0,14.0,0.0,0.0
7108,1.0,14.0,0.0,0.0
7109,1.0,14.0,0.0,0.0
7110,1.0,14.0,0.0,0.0
7111,1.0,14.0,0.0,0.0
7112,1.0,14.0,0.0,0.0
7113,1.0,14.0,0.0,0.0
7114,1.0,14.0,0.0,0.0
7115,1.0,14.0,0.0,0.0
7116,1.0,13.0,0.0,0.0
7117,1.0,14.0,0.0,0.0
7118,1.0,14.0,0.0,0.0
7119,1.0,14.0,0.0,0.0
7120,2.0,15.0,0.0,0.0
7121,2.0,15.0,0.0,0.0
7122,2.0,14.0,0.0,0.0
7123,2.0,14.0,0.0,0.0
7124,2.0,14.0,0.0,0.0
7125,2.0,14.0,0.0,0.0
7126,2.0,14.0,0.0,0.0
7127,2.0,14.0,0.0,0.0
7128,2.0,13.0,0.0,0.0
7129,2.0,13.0,0.0,0.0
7130,2.0,14.0,0.0,0.0
7131,2.0,14.0,0.0,0.0
7132,2.0,15.0,0.0,0.0
7133,2.0,15.0,0.0,0.0
7134,2.0,14.0,0.0,0.0
7135,2.0,14.0,0.0,0.0
7136,2.0,14.0,0.0,0.0
7137,2.0,14.0,0.0,0.0
7138,2.0,14.0,0.0,0.0
7139,2.0,14.0,0.0,0.0
7140,1.0,14.0,0.0,0.0
7141,1.0,14.0,0.0,0.0
7142,1.0,14.0,0.0,0.0
7143,1.0,14.0,0.0,0.0
7144,1.0,14.0,0.0,0.0
7145,1.0,14.0,0.0,0.0
7146,1.0,14.0,0.0,0.0
7147,1.0,14.0,0.0,0.0
7148,1.0,14.0,0.0,0.0
7149,1.0,14.0,0.0,0.0
7150,1.0,13.0,0.0,0.0
7151,1.0,13.0,0.0,0.0
7152,1.0,14.0,0.0,0.0
7153,1.0,14.0,0.0,0.0
7154,1.0,14.0,0.0,0.0
7155,1.0,14.0,0.0,0.0
7156,1.0,14.0,0.0,0.0
7157,1.0,14.0,0.0,0.0
7158,1.0,14.0,0.0,0.0
7159,1.0,14.0,0.0,0.0
7160,1.0,13.0,0.0,0.0
7161,1.0,13.0,0.0,0.0
7162,1.0,13.0,0.0,0.0
7163,1.0,13.0,0.0,0.0
7164,1.0,14.0,0.0,0.0
7165,1.0,14.0,0.0,0.0
7166,1.0,14.0,0.0,0.0
7167,1.0,14.0,0.0,0.0
7168,1.0,14.0,0.0,0.0
7169,1.0,14.0,0.0,0.0
7170,1.0,13.0,0.0,0.0
7171,1.0,13.0,0.0,0.0
7172,1.0,13.0,0.0,0.0
7173,1.0,13.0,0.0,0.0
7174,1.0,13.0,0.0,0.0
7175,1.0,13.0,0.0,0.0
7176,1.0,14.0,0.0,0.0
7177,1.0,14.0,0.0,0.0
7178,1.0,14.0,0.0,0.0
7179,1.0,14.0,0.0,0.0
7180,0.0,13.0,0.0,0.0
7181,0.0,13.0,0.0,0.0
7182,0.0,13.0,0.0,0.0
7183,0.0,13.0,0.0,0.0
7184,0.0,13.0,0.0,0.0
7185,0.0,13.0,0.0,0.0
7186,0.0,13.0,0.0,0.0
7187,0.0,13.0,0.0,0.0
7188,0.0,14.0,0.0,0.0
7189,0.0,14.0,0.0,0.0
7190,0.0,13.0,0.0,0.0
7191,0.0,13.0,0.0,0.0
7192,0.0,13.0,0.0,0.0
7193,0.0,13.0,0.0,0.0
7194,0.0,13.0,0.0,0.0
7195,0.0,13.0,0.0,0.0
7196,0.0,13.0,0.0,0.0
7197,0.0,13.0,0.0,0.0
7198,0.0,13.0,0.0,0.0
7199,0.0,13.0,0.0,0.0


==> csv/GRID/density/info.json <==
{"taskname": "tls", "actuators": "tls", "id": "density", "gui": 0, "horizon": 4, "Tini": 5, "begin": 0, "end": 7200, "scale": 1, "rate": 1, "deparr": "./dep/sumo_files/grid8by8/network/departure_arrival.json", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "grid8by8", "output_type": ["density"], "seed": 42, "freq": 90, "n_threads": 16, "labels": "./dep/sumo_files/grid8by8/regions/labels.npy", "mfddata": "mfddata_New_1_0.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 15, "parameters": null, "controller": "DeePC", "files": {"net": "grid8by8.net.xml", "trips": "Monday_High_const_triangle_0.xml", "routing": "Monday_High_const_triangle_0.rou.xml", "sumocfg": "Monday_High_const_triangle_0.sumocfg", "additionals": "", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "DeePC.json"}, "selector": null, "nactuators": 16}

==> csv/GRID/density/results/density.csv <==
,Region 0,Region 1
0,0.10102370689655174,0.11224856321839081
1,0.972299896333479,0.11224856321839081
2,3.4464571511712485,1.2347341954022992
3,6.279383547941218,3.479705459770116
4,8.466099228866588,8.07952843857607
5,10.01370853339154,13.130713783403657
6,11.561317837916492,17.171662059265724
7,13.286535628546492,19.302016647267084
8,15.341394769387469,18.2965158045977
9,16.985765177142454,21.77622126436782
10,19.037072148261323,22.776985880741062
11,20.525147088243866,25.02432525825695
12,22.30563663974976,24.692315794897908
13,23.75435353921141,23.455213486347542
14,25.47459829223048,23.791959176002717
15,26.782223010330284,25.817169540229887
16,28.732506274552605,26.485924693244097
17,30.710070202240665,24.577699118531452
18,32.49624322530191,24.91444480818662
19,34.40361627928125,23.67971061278432
20,36.17415975556527,23.225980133614637
21,37.78201385857705,23.22598013361463
22,37.613641013749465,23.218875794170426
23,36.50166980394297,24.465450555313065
24,36.162792812454526,22.098758275134585
25,35.21990488142005,22.554856867452354
26,34.50918676342209,21.427635008972306
27,33.77047754801397,21.661604588001357
28,32.73082851374946,20.539118955817454
29,31.865946229812312,19.74390656069645
30,30.89222546558999,21.42526689582424
31,30.2867936581551,21.434739348416503
32,30.054623845118574,21.54935602478297
33,29.520803779281245,21.434739348416503
34,28.72256019933071,20.76124796910616
35,27.94662424523498,20.424502279450987
36,27.24016873090353,19.194504310344826
37,26.666990624545328,17.393791072554436
38,26.02859468208934,15.600182174208255
39,24.964506720136768,15.8199430743489
40,24.192122935763138,16.268937327222464
41,23.449861550632914,14.69745744216499
42,22.67605689837044,14.24846318929143
43,21.83490310817693,13.125977557107523
44,20.95865388112906,15.263436484553077
45,20.65416189255057,11.893611474853293
46,20.488630783500657,11.442249108831659
47,21.218814791575742,11.220120095542944
48,23.462933535210258,11.220120095542944
49,25.485538974974553,12.122844827586205
50,27.202941992215933,14.582840765798531
51,28.84589153208207,17.05941349604733
52,30.803989569692998,16.042072087637617
53,32.41965844609341,17.281542509336052
54,34.06189755201514,18.06254622556865
55,35.610217290484506,18.74077383117513
56,37.03236396042485,19.29017608152675
57,38.73911046849993,19.63876233692225
58,40.12403039975265,20.08775658979582
59,41.864451476793235,20.42213416630292
60,43.63073234941071,21.320122672050047
61,45.55089321438962,22.10349450143072
62,47.055592308671585,22.774617767592996
63,48.82329404917792,23.233084473058835
64,50.39889445111303,24.12633675250982
65,52.540568619962144,25.138941934623414
66,54.755985832242075,25.138941934623404
67,55.533342654226644,27.60130598598381
68,56.87322107340316,29.509531560696445
69,58.33927256110869,30.304743955817454
70,59.5816794431107,29.519004013288722
71,61.155148543212555,27.157047959406373
72,62.226340844609354,24.57533100538339
73,63.26101684126288,24.116864299917555
74,63.563377528008104,24.455978102720795
75,63.328365979193926,24.790355679227904
76,62.620489596973655,23.667870047043987
77,62.3833467463262,23.342964923129156
78,62.54816742143167,23.45758159949561
79,62.64848069438377,23.5627258232698


==> csv/GRID/density/results/error.csv <==
,Error
0,713.149520170671
1,667.374032281186
2,546.8914954673659
3,432.5831349793945
4,399.60320749328486
5,451.0947653956738
6,522.9449355557756
7,550.4851631681454
8,461.5953174066218
9,565.1586981153978
10,573.4131296720784
11,659.3649673194747
12,623.7469474890293
13,553.5553611590417
14,561.8411568745144
15,660.0272242641561
16,698.5477446198977
17,613.1192263367759
18,646.8380417634834
19,612.4941519218935
20,621.3651893139742
21,654.0760396438292
22,650.0800560496027
23,686.4081754433462
24,570.3457831873243
25,573.841124691645
26,513.0926961599062
27,512.2799035647516
28,451.7928753419706
29,410.4592571637417
30,470.3490942448882
31,466.1712331452189
32,469.50657785429763
33,461.42528369717064
34,429.47947074458483
35,413.32296542929964
36,363.78939206904926
37,298.18949481583394
38,240.04874706348716
39,249.6846829699278
40,267.4201625365991
41,223.5848249518138
42,216.49416433999284
43,193.7052022356836
44,263.3264176313802
45,176.31594597149711
46,167.96092927530444
47,154.2906790824453
48,134.25067449739035
49,145.66313598955523
50,209.1525421210963
51,290.8958616510009
52,269.3003318279068
53,325.82078999699615
54,374.3628357995455
55,424.01926434162147
56,471.83952102035244
57,523.1426576144519
58,575.8374651201129
59,638.6861234560986
60,732.2586473975849
61,834.3776511335905
62,923.0023539767758
63,1018.695324411613
64,1132.637615407501
65,1287.9122092436016
66,1406.8464288769312
67,1580.1493856972202
68,1767.4260558371516
69,1905.1002691892656
70,1938.1908425854353
71,1910.5398091068187
72,1852.3697973228795
73,1904.5297071836571
74,1943.0524687174493
75,1942.21330867413
76,1836.8972070510774
77,1804.775021766126
78,1821.8651891284208
79,1833.9634820259976


==> csv/GRID/density/results/flow.csv <==
,Region 0,Region 1
0,0.75,0.8333333333333334
1,7.25,0.8333333333333334
2,25.75,9.166666666666666
3,46.25,25.833333333333332
4,61.0,60.0
5,66.75,83.33333333333333
6,65.5,99.16666666666667
7,68.25,106.66666666666667
8,65.75,90.83333333333333
9,70.0,102.5
10,69.5,111.66666666666667
11,69.25,111.66666666666667
12,71.75,106.66666666666667
13,63.0,110.83333333333333
14,65.75,106.66666666666667
15,65.0,109.16666666666667
16,61.75,83.33333333333333
17,62.75,80.0
18,64.25,85.0
19,59.5,90.83333333333333
20,62.0,93.33333333333333
21,68.75,98.33333333333333
22,61.5,93.33333333333333
23,43.5,93.33333333333333
24,40.5,86.66666666666667
25,28.75,92.5
26,31.0,102.5
27,39.0,100.0
28,37.75,90.0
29,40.25,86.66666666666667
30,37.0,97.5
31,36.0,90.83333333333333
32,34.0,71.66666666666667
33,30.25,77.5
34,32.75,79.16666666666667
35,26.25,85.0
36,23.25,75.83333333333333
37,24.5,70.83333333333333
38,28.25,79.16666666666667
39,34.75,83.33333333333333
40,28.75,77.5
41,25.0,69.16666666666667
42,20.0,65.83333333333333
43,19.75,62.5
44,16.25,79.16666666666667
45,15.25,63.333333333333336
46,20.25,57.5
47,27.5,55.0
48,46.75,65.83333333333333
49,58.25,74.16666666666667
50,62.5,86.66666666666667
51,58.25,97.5
52,67.25,93.33333333333333
53,58.75,94.16666666666667
54,60.25,99.16666666666667
55,61.75,97.5
56,59.0,98.33333333333333
57,59.0,86.66666666666667
58,60.25,76.66666666666667
59,50.5,85.83333333333333
60,50.75,89.16666666666667
61,56.5,80.83333333333333
62,52.0,90.83333333333333
63,57.75,87.5
64,51.5,86.66666666666667
65,57.5,83.33333333333333
66,61.5,65.0
67,51.0,94.16666666666667
68,51.5,71.66666666666667
69,47.25,69.16666666666667
70,41.5,60.0
71,44.5,80.0
72,34.0,72.5
73,43.75,74.16666666666667
74,44.0,78.33333333333333
75,34.0,69.16666666666667
76,32.25,62.5
77,38.5,81.66666666666667
78,40.5,67.5
79,29.25,59.166666666666664


==> csv/GRID/density/results/input.csv <==
,C3,C4,D2,D3,D4,D5,E2,E3,E4,E5,F3,F4
0,0.35159565434488754,0.3556352091002049,0.5018915422184603,0.6313244430599543,0.6011060910574082,0.7373744663341371,0.5008039898831115,0.5032745427207282,0.23087169065043175,0.23808130352818685,0.5432538987641458,0.4637823929009146
1,0.3540716966899594,0.35757691224161736,0.5143346706282668,0.6441117667632006,0.6018255161989488,0.7509220838938854,0.5043024326623956,0.5077720002141549,0.22491653506830078,0.21927220840534328,0.5530605540136535,0.45570208838479004
2,0.37846546963859146,0.3522545419452655,0.5157960267120439,0.6620887216385583,0.6037749484816504,0.7127045619318318,0.49989198647764144,0.513091615410319,0.252743797695837,0.23432146766752052,0.5474706527242854,0.44923708187327616
3,0.3804474769389897,0.35204274125320034,0.47685197187231015,0.6518841678942946,0.600492486639305,0.6467917207616038,0.5064392961203451,0.49732420343069517,0.28525629925735413,0.2878929309186881,0.52479885818382,0.4665352013335209
4,0.40644986604320543,0.3655534307045031,0.4618174942934781,0.6526304710445221,0.5791583360667437,0.6287718820274921,0.5827537866563038,0.46764486480688516,0.30428294335099126,0.3123823295940133,0.5468149187324223,0.4552533645714359
5,0.5357642884460795,0.3559927468101937,0.3963744773128727,0.6416851208719478,0.6284823075434461,0.4899614681504199,0.5749465473404447,0.4642390517915645,0.4253555225881902,0.28692146383361844,0.570222087137657,0.49605185030411736
6,0.6261681035717895,0.3354667060291081,0.3282486670460904,0.644622738952428,0.6456304776161167,0.3920560667050415,0.5624889726807302,0.4582058964587162,0.49656465589552057,0.28930154222916726,0.5732858504408624,0.5298197188079303
7,0.6399346114211784,0.35506068554010345,0.3083875072065662,0.6560061283184315,0.6145963463400905,0.3532700265582981,0.5768300105246551,0.5055416342571496,0.560398181603583,0.28145871061782857,0.55824752726082,0.5588249270994692
8,0.5793176043893616,0.35430225002279936,0.35784534193078393,0.6291763978718038,0.5995308731391517,0.43356250459744655,0.5306308212433051,0.5808762245846512,0.589866348345768,0.2737962647099175,0.5067160949228524,0.5688871878046782
9,0.6205758914301904,0.37013049323084085,0.2572833102134985,0.6537529525520949,0.5875882296355558,0.4131893430377892,0.5692220363431066,0.6039598882694391,0.598510103442613,0.209462288460066,0.613955249571612,0.5380099805255852
10,0.6362730673334507,0.40112365512726544,0.3026727413966833,0.632839157203771,0.5862930782516456,0.3605396924449727,0.5941554694479734,0.5277648548865222,0.5556808870704908,0.22682825834273904,0.5334574424015817,0.5651330628998503
11,0.674176260771219,0.39700824130158446,0.25515432647351816,0.6227551996386131,0.5381245134561629,0.37879452680091497,0.6199069022484286,0.5456349173819927,0.5959872450826494,0.17885833187984812,0.5403299330934336,0.5761643394381738
12,0.6788328684390764,0.4024350940921873,0.3339191200646878,0.6388242067425053,0.5347444805179632,0.36244811640516855,0.616555449894612,0.5375682319112998,0.6126582997325579,0.21643637458156853,0.4681130238401206,0.5791296085447235
13,0.6998256174122152,0.4038867234327267,0.33133082848633205,0.6855779466363011,0.4739715256399004,0.369565445336326,0.6177289891842865,0.5004676608500281,0.6020382567261072,0.19202287384363534,0.4434196227436521,0.6097744760610757
14,0.7257869947568996,0.4154212871237426,0.3152877487237046,0.6612668694671809,0.49017247637132705,0.3169465289252642,0.6324038605562942,0.5365312350389857,0.6322550268503103,0.23815252285578387,0.4125429673777907,0.5711427685468662
15,0.7536103424954886,0.4409948923983186,0.2036061834711347,0.5892344731498734,0.5695609042288652,0.18229147796571893,0.6637233642776507,0.4587169663808198,0.6538388802072821,0.28689638805209344,0.4343940990133999,0.569240904257867
16,0.7759190841380894,0.4926110166413294,0.19166757659943479,0.5250875059530323,0.5604480350492518,0.14899880153248912,0.6477484183323274,0.4500190100491818,0.729614468488482,0.375735242012893,0.4446516611435847,0.5256371591350684
17,0.8236487697042494,0.5156157726934847,0.2158528247179619,0.5897308571821029,0.5248125250050075,0.1674889887895974,0.6128804605173279,0.44769477801645163,0.7758530787235587,0.3767762640952744,0.4261738398142697,0.4860138282281679
18,0.8299260830343987,0.5111433461333126,0.19540084445097067,0.5495344089052441,0.5151555398903054,0.209427137431748,0.5829801070712471,0.47968090705250965,0.7994005250735742,0.37182422757333033,0.4288218970320587,0.4801984386381334
19,0.8301273304239766,0.5453265083124206,0.220781491665411,0.5365334673151578,0.5569313915078398,0.14500891265448695,0.5906436642189505,0.43229027108472123,0.8296819738307708,0.47363339501280727,0.46243235647505,0.4642847789917718
20,0.7964017257772036,0.5619695209801175,0.21318723876441317,0.5107478345148442,0.5178477743394942,0.14148752045556673,0.5688046573056953,0.437042866131174,0.8445622370270436,0.4891238311180842,0.46577125080352033,0.46031811995397237
21,0.7856184882749581,0.5925843185700758,0.23064658821164982,0.49708633564313576,0.5210205699905972,0.10823583752585855,0.5534101134790461,0.457572037152522,0.8714536767981584,0.5244211385450178,0.45357763423793995,0.47218117155226025
22,0.7746252932874347,0.5784507787224735,0.199376392570427,0.5014682598095177,0.5360651182649459,0.1287871924935124,0.5605959174082449,0.4602446814880627,0.8624214590880123,0.5153109392670314,0.4383779087246209,0.4664183234137094
23,0.7597549068050949,0.5580751953547506,0.1779471273258536,0.502601351147572,0.5410065232884644,0.16908742330246718,0.5410098084972897,0.47915776709307945,0.8447486887247231,0.4895677281988488,0.43117395226022215,0.47387622958933334
24,0.7574386883815897,0.5870443147659294,0.26437465444135,0.5489702189892589,0.5220923760919619,0.16855596595590328,0.5246712593863501,0.4448531954411426,0.8022964156460117,0.5349628676569513,0.4451028183196346,0.4982810269125586
25,0.6477929528244645,0.5501295329996592,0.22130749019349194,0.5552510265323509,0.4840118335384825,0.18948962703313532,0.5476742359278552,0.5276735725211757,0.7414992312044205,0.5097670798527797,0.3896660638507429,0.6002440798013472
26,0.6285586989590697,0.541135775190693,0.261971221132875,0.5402921571207071,0.52858312032042,0.20908150075059992,0.5708414443670042,0.539759616807888,0.7279354830154412,0.5173797874692585,0.38516185599303154,0.5425913815965051
27,0.6056801886011921,0.5082515775014392,0.22903210672177834,0.5425230494624261,0.4895961433883537,0.2156228472069379,0.5705653590536248,0.5013713994971215,0.6815948796625266,0.49971821421887497,0.39973293310627817,0.5972375201600836
28,0.6174129243103974,0.4913487416993026,0.24948133685700496,0.5870950904478321,0.5177352758131762,0.24518181027805305,0.5830741139627301,0.5027081332879082,0.6678314448337139,0.4959358285047607,0.35665562288161756,0.5713588930186473
29,0.5643656996200768,0.4526440680249257,0.2429820246599108,0.5709362397417248,0.47706377609620204,0.2927491981845286,0.5791570501453807,0.5124014992948576,0.6397113351051755,0.466988631294881,0.3612117298012183,0.5916392072883523
30,0.6197650920457483,0.44561983446408254,0.18949904421641847,0.534471771339907,0.5219157954720044,0.24381832951468912,0.5942347718005287,0.46113594930707374,0.6116887691634341,0.4584632214197004,0.3988849935044886,0.6438370894773651
31,0.5819774448982569,0.4297733000056326,0.1732890236790593,0.5202862505509334,0.5594560427754733,0.2480975355257831,0.6172398233726764,0.4539103081376877,0.5848734502555467,0.45457513943539335,0.4025662540702004,0.6036944881236443
32,0.57263690249376,0.4087271720339074,0.20461081072715,0.5540203606726612,0.5052107491051975,0.29347072770621047,0.6163847271562644,0.4903173352078142,0.5910771710041256,0.4093144506908069,0.37226683322622134,0.6307228225562325
33,0.6215517688880721,0.40953592171972897,0.22876190275228916,0.6046321281984641,0.5208137072857485,0.30341448880586847,0.6180801404994671,0.4897890272451498,0.592763781258283,0.3944758790396237,0.3438669053687854,0.6204927724692395
34,0.621759604014452,0.3746186541270695,0.22759950312002822,0.6030404401874845,0.5185512513115655,0.34494302463953624,0.6314599655023861,0.4596947597715475,0.5688594870028991,0.395922342469052,0.3506772355725724,0.5939726629374928
35,0.6493508521637346,0.35802566286230536,0.2229660264831499,0.595571295007259,0.5233326383204812,0.362643785809546,0.6325762889550108,0.4207248972126452,0.5598234404852929,0.3977839663486234,0.39748524965341125,0.6148416086193198
36,0.6312645436046194,0.32598425144829574,0.21233231736850525,0.5889358578560475,0.5394972639860222,0.37422795266439,0.6200865497000351,0.4172773726163948,0.5304968557558638,0.40318264113030516,0.40687860882215043,0.6209378489257724
37,0.5617221497514995,0.3008044207814282,0.22179423870393747,0.5682731672799675,0.5120105084992073,0.4074351683364373,0.585866715911425,0.4365597878484217,0.4970909714514599,0.3932158205387215,0.41166867042384864,0.6114350200781395
38,0.5479212807963838,0.30763810285767124,0.23442698623245492,0.5708526204555923,0.5236596304617537,0.40775947571682297,0.5453470320138918,0.42760973794128054,0.4751867757248114,0.40073199909956864,0.43418926647984657,0.6013697165393439
39,0.5331349684320552,0.3095216313328523,0.2328473982586926,0.5352946633716321,0.5418371618329012,0.41812924507701854,0.5562164075194582,0.4170690904935131,0.46591320109550816,0.3913909478069208,0.5022933457094272,0.5973769194872888
40,0.5353265590304825,0.3257580132758931,0.22098639452449853,0.5251952762834958,0.5750334933003235,0.40709543663545517,0.5541680508048215,0.401851655419515,0.45352855073598053,0.38710310752128096,0.5320862377657923,0.5860348503076178
41,0.5288249549687594,0.3282178741647553,0.2722130281664816,0.5902796757827168,0.5505154900565585,0.4785286729127428,0.54202651542211,0.4414838669027717,0.42633068220008696,0.3292005542741779,0.5128587570182611,0.5584448485492943
42,0.5156631397202307,0.35082850203107624,0.2960781114969585,0.6368292531621698,0.4866070024827313,0.5197992438067908,0.5569291064840491,0.4708592061997597,0.4489410773391726,0.2964752951048518,0.48067806279697134,0.5801360815816329
43,0.4796215559853176,0.34573775566659826,0.35324751503907237,0.6744420183535671,0.5300457083905301,0.5090859821257309,0.5068529820569132,0.47197625373015245,0.42380899425728225,0.2555079957012968,0.4385895149018232,0.6144420950387972
44,0.4607021130792055,0.327487435445777,0.2790849417770251,0.6525307201784359,0.5347858569418543,0.5525001387541697,0.5652938782875248,0.5211526386153642,0.4419859965852615,0.2184796903119357,0.4810279816037171,0.5674623261470172
45,0.45264755960901054,0.3711860178549842,0.43951467832722785,0.632746319932958,0.5212649473111806,0.5394811448222261,0.4936125507709276,0.4212123419911104,0.4103563326849995,0.21505032843164157,0.4300096647822565,0.5833484984327894
46,0.4749579896747743,0.39842370502490243,0.3397158944810423,0.6280110527105293,0.5175951572392862,0.5983289569810287,0.54344366018278,0.556322012159469,0.47514634439320025,0.21804915218586315,0.432586724089388,0.5818152673170405
47,0.3729252767283845,0.3448316127057502,0.3585457028961585,0.5848793537146126,0.5414610082448199,0.49242225391190053,0.5023319182850596,0.5993289580336878,0.46982960582982203,0.2871788662504116,0.4171722197777653,0.5476984698923628
48,0.41249037137341854,0.3664693090821518,0.3348135767965321,0.4896044865394901,0.44972970976478027,0.4387509451703982,0.5439242314627968,0.5265243467574763,0.40420190072764095,0.3704474097487925,0.5017402134285023,0.5426212548114745
49,0.5190303094343829,0.4005634947089901,0.33501953479387014,0.5255104195220375,0.5019297072388699,0.37685215967185587,0.579638852105343,0.5027626539237233,0.45819717496879964,0.36515075820531673,0.43266366598574096,0.5162064538579312
50,0.6270589537587707,0.4305125632676695,0.21933746032768722,0.5248989808373423,0.49877774420805365,0.2710790746254184,0.6279742198927298,0.5253490355061694,0.6624932800211965,0.35764992981712057,0.43665232032613993,0.4427370673341067
51,0.7483334481883334,0.5144439463018701,0.18918210714252082,0.5397277186082879,0.5325171115576187,0.19894188965389983,0.6030204983063352,0.528802178921322,0.7516438676228147,0.35523064614201805,0.48189042539476823,0.45844616243463193
52,0.7989342074479555,0.5727039087587,0.21570384556315955,0.5573632456793396,0.5033379458354929,0.22023843941621485,0.5593401810390276,0.5186341407022688,0.8001793696049553,0.3787375764603932,0.45083457686876904,0.44038934758858705
53,0.8052275528374663,0.5605830022544257,0.18529731715280615,0.5668923811966434,0.4721981788853461,0.2546606445191178,0.5339926244150155,0.535604264097785,0.8173610336082897,0.3496377622065294,0.4443668977414988,0.4630515832448405
54,0.8057108580812951,0.5730705948524122,0.19796217841475322,0.5289378092078123,0.5156262250451096,0.19481102413115442,0.5648959613887972,0.5096716376931704,0.82442795748081,0.4166011857256936,0.4473623140715217,0.4498262300448104
55,0.7833986841032373,0.5920151130382871,0.2091581475487139,0.5032231981620852,0.5044265023360918,0.1652932644851347,0.5557538039930477,0.48915469729210836,0.842038227661913,0.45453950626204853,0.4616980930916909,0.46422495985755824
56,0.770071054250296,0.6184932180843494,0.23864298574468515,0.497132555441051,0.4932849265035041,0.15531483958189973,0.5222776655724222,0.5126456641118541,0.8663938534186079,0.49270079330912514,0.44216264339594946,0.4760759634715817
57,0.738858709819731,0.6371279414926826,0.26671175128249003,0.4926064305539496,0.47131189970910653,0.12083938856398097,0.5029615432927266,0.5138705528804949,0.869782890768019,0.5197140955627626,0.4294812548134996,0.47555035835025156
58,0.7204593164324692,0.6461267438661252,0.2859966187289904,0.4885893926662639,0.47488596354425094,0.0879113267183453,0.49636671104382085,0.5048212861394609,0.8747756197747977,0.5385146662166003,0.4256086955189014,0.4844192398726444
59,0.6893313577625788,0.6458956489728842,0.3161166260729523,0.4690340867079064,0.4654164795504256,0.059029630972115124,0.4931235740873361,0.5017037121789668,0.8661925205468664,0.5526737217488642,0.40572523536825306,0.47495846798573366
60,0.6899449792970532,0.6522222131145198,0.31835376909992386,0.4656757247600384,0.4593964415794303,0.04,0.48235413808697325,0.48609858654717625,0.8739789028101782,0.5665483477211445,0.40058297933576353,0.49406373042568047
61,0.6713166407532678,0.6381287569846281,0.33573325779645696,0.4451166880281904,0.4588995723572765,0.04,0.4837419987580869,0.4849967711640304,0.8715874595549606,0.5845906710595272,0.3742743132288575,0.4924881150480096
62,0.6787838788577741,0.637883731425558,0.337845165430583,0.4460865633544996,0.4535211777979451,0.04,0.47780661366838983,0.4756644387272715,0.8808854359378957,0.5898677045483355,0.3721529698674032,0.4938243093005289
63,0.6734755458326983,0.6330521800470778,0.3461259142415426,0.44024297338078977,0.4490232797023807,0.04,0.467661088578491,0.4716811749943596,0.8895864524244715,0.6032916508336422,0.36875335007086546,0.48124977545565173
64,0.6792308336263737,0.634221341424096,0.3363447271390564,0.43775739168343164,0.44251287725580524,0.04,0.46236153801672686,0.45450533990643077,0.8945129056285184,0.6136567562439509,0.3646168823169659,0.4985283622778504
65,0.6638016729195969,0.6338943509063655,0.339235988518165,0.4301161762877774,0.43053047821785095,0.04,0.4541786917545665,0.46141984302328337,0.9005314405787518,0.6319888174554674,0.35352057859711006,0.48590863830224346
66,0.6721906709120115,0.6333380925378075,0.34072733607473576,0.4289203983651174,0.4162362979297459,0.04,0.4358524448488451,0.44352435694146636,0.908423352491634,0.6512505331176888,0.34560349346838254,0.48556198490141617
67,0.684699876553496,0.6331917709813625,0.32362575244642655,0.43735750944176893,0.4226122106622886,0.04,0.4539341159958705,0.46043191696499963,0.9261714789392358,0.6435136088876943,0.330783331875393,0.5005282858659045
68,0.6861253921441026,0.6396563794594479,0.31755984542839916,0.4424340358359929,0.4285873906209871,0.04,0.4488524148016348,0.45848474671963046,0.9382993945806499,0.6572055604600153,0.3306395041512125,0.485116561216016
69,0.7003691391908445,0.6451189432265301,0.2953881740559356,0.4499405547974327,0.4111278854649761,0.04,0.439566117691024,0.440064528969024,0.9386196863138866,0.655357347263508,0.330195292243913,0.5044791229350859
70,0.6664251503648165,0.63016471662049,0.32005347742882434,0.43334066791315173,0.4038312251198338,0.04,0.4230860070771232,0.4608410324341795,0.9242960476386006,0.6765935876919167,0.31202712228494256,0.48683147008570127
71,0.6710526346589721,0.6258416805898966,0.33136532166353105,0.4381867737992051,0.40998507244669335,0.04,0.40740299361270566,0.4410825676007103,0.9110786822590848,0.6996900712169125,0.3285325368750008,0.4662756896834378
72,0.6768746878017912,0.6186037097984494,0.33537710902356166,0.4275194081957658,0.40173557323214976,0.04,0.3985915084968498,0.4172796117516736,0.8971847796348242,0.7245425260205419,0.32952614537333386,0.47054571751416446
73,0.667538697184307,0.6124989433405852,0.3296178569127337,0.42105577104461506,0.38481050582396653,0.04,0.39756352285312413,0.4113279143868181,0.8947702676520594,0.7493180236716174,0.3180117356854755,0.48031466396702854
74,0.6776438310993999,0.6119738875828766,0.30992198302179913,0.4138208903042735,0.3840923753341794,0.04,0.39528041990226503,0.3934898956052244,0.9045318991746829,0.7545533576723332,0.31473913674359194,0.4994193051150614
75,0.6591566664098395,0.6196224200689631,0.3086010421268594,0.4090232701393538,0.39325946396890415,0.04,0.4091258047436005,0.42144207383203547,0.8958535773888454,0.7481314472119208,0.32110009255428035,0.4911718146993578
76,0.6542079142839062,0.6227012016185628,0.3083727572925932,0.4021424179614178,0.40866642558189753,0.04,0.40734776936002604,0.42228408262296974,0.8732901848182252,0.741366182567844,0.3336096222329841,0.48753684194648456
77,0.6387149608569725,0.610666102692749,0.30743357132798005,0.39989039575108953,0.3981434738342304,0.04,0.4049033189677988,0.4320990711771139,0.8670625173313756,0.7471827483122232,0.3302949526956726,0.4975187952913115
78,0.6441246142739483,0.5938271381871498,0.29110998310044756,0.40372834194633184,0.3635068191584931,0.04,0.39850193027245506,0.40001438940235556,0.8761019765196792,0.7587199964308364,0.31386996802673856,0.5186820597325725
79,0.6283340826554422,0.5935748102853927,0.29278693681416706,0.4044231799842519,0.3504512264965264,0.04,0.40547400850375037,0.40930227962760285,0.8739999811034953,0.7554037616524616,0.30518144230960265,0.5193417838043187


==> csv/GRID/density/results/metrics.csv <==
,0
travel_time,24.93
waiting_time,21.39
C0_abs,229.5
C02_abs,3917.79
HC_abs,1.14
PMx_abs,0.1
NOx_abs,1.78
fuel_abs,1249.67
nvehicles,5642.0


==> csv/GRID/mpc/info.json <==
{"taskname": "tls", "actuators": "tls", "id": "density_flow", "gui": 0, "horizon": 4, "Tini": 5, "begin": 0, "end": 7200, "scale": 1, "rate": 1, "deparr": "./dep/sumo_files/grid8by8/network/departure_arrival.json", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "grid8by8", "output_type": ["density", "flow"], "seed": 42, "freq": 90, "n_threads": 16, "labels": "./dep/sumo_files/grid8by8/regions/labels.npy", "mfddata": "mfddata_New_1_0.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 15, "parameters": null, "controller": "DeePC", "files": {"net": "grid8by8.net.xml", "trips": "Monday_High_const_triangle_0.xml", "routing": "Monday_High_const_triangle_0.rou.xml", "sumocfg": "Monday_High_const_triangle_0.sumocfg", "additionals": "", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "DeePC.json"}, "selector": null, "nactuators": 16}

==> csv/GRID/mpc/results/density_results.csv <==
,Region 0,Region 1
0,0.10102370689655174,0.11224856321839081
1,0.972299896333479,0.0
2,3.5138062891022828,1.1224856321839083
3,6.548780099665358,3.030711206896552
4,8.567122935763141,6.732545679955382
5,10.148406809253606,11.334736771909403
6,11.594992406882008,15.373316934623405
7,12.747742525098216,19.416633323633544
8,14.701577959042638,22.108230727726852
9,16.480646642659693,23.787222949706578
10,18.332037501818725,25.478055737426644
11,19.986353984795592,26.146810890440857
12,22.406660346646305,25.59267241379311
13,24.32682121162521,25.14131004777148
14,26.250534246326225,25.478055737426644
15,28.20081751054853,26.822670382899265
16,29.921772697512,26.827406609195403
17,31.531047668412647,27.608410325428007
18,33.25271328932053,30.300007729521326
19,34.99313436636113,30.858882432465204
20,36.99868939145934,31.195628122120368
21,39.0099278881129,28.618647394393516
22,39.27932443983704,23.79195917600272
23,38.06703995707842,24.34609765265047
24,37.15427442528736,23.897103399776906
25,35.944121244361995,23.90183962607304
26,34.89878873854211,25.47331951113051
27,33.85487710061108,25.026693371405017
28,32.607497180998124,26.48592469324409
29,31.900331232722248,26.817934156603133
30,31.327863560308458,26.029826100926325
31,30.32828300050924,27.372072633250884
32,29.45984854684999,27.713554549202197
33,28.86294194674814,27.042431283039917
34,28.296868179834142,26.60054136961055
35,28.261772742979776,23.00148300717785
36,27.487968090717306,24.577699118531456
37,27.3188848119453,23.572198275862068
38,27.247983504292154,22.33035974101557
39,26.679778435544883,22.77935399388913
40,26.44405645278626,19.975508026577426
41,25.73404876873272,18.18189912823124
42,25.365049378000876,16.273673553518602
43,24.691557998690527,15.151187921334689
44,23.88123704168486,14.138582739221107
45,23.035820647824824,11.671482461564574
46,22.56721841808526,11.446985335127794
47,22.388899498035794,12.789231867452349
48,24.125057971409873,15.036571244968234
49,26.285203422813925,15.939295977011497
50,27.898740997381065,18.181899128231244
51,29.10321070675108,22.22521551724138
52,29.98088080168778,24.131072978805957
53,31.356565091663043,23.679710612784323
54,32.624831769241965,25.01958903196082
55,33.83640581805618,23.79195917600272
56,35.08236486978031,23.555621483825593
57,36.45947002764441,23.904207739221107
58,38.50793526298561,24.233849089432084
59,40.08566696675397,25.80532897448955
60,41.485790184417276,26.24958700106698
61,43.2046140695475,24.119232413065617
62,44.17336179615888,26.82030226975121
63,45.57703718354428,28.3965183811048
64,46.95485277535281,27.38628131213929
65,48.35497599301614,27.2740327489209
66,48.92247062781899,28.286637931034477
67,49.793746817255894,30.0778787162326
68,50.431432325767474,30.971130995683595
69,51.63519160119305,32.10072096731171
70,52.47563495744215,32.32521809374849
71,53.78183880765313,32.09835285416364
72,55.12171722682962,29.731660573985163
73,56.399219545686016,28.05030023885737
74,56.4321836807071,27.040063169891848
75,56.63494152844462,25.470951397982446
76,56.93730221518986,22.10349450143072
77,56.701580232431226,21.212610335127795
78,56.46372694783936,19.18266374460449
79,55.92493384439107,19.634026110626124


==> csv/GRID/mpc/results/error_results.csv <==
,Error
0,394584.60685576167
1,386421.7162741402
2,363126.81996290013
3,337430.8888020085
4,323901.9444146385
5,319655.5876137421
6,322790.25999039615
7,326932.3258986611
8,323100.64895732194
9,322651.5104057838
10,324074.04569496994
11,324847.7872264214
12,323428.16025319725
13,332342.0438801873
14,325503.1381410679
15,325435.3888347917
16,328716.14302666177
17,325933.7580724403
18,321099.7681165626
19,331140.29728952254
20,332147.747021027
21,335679.82956697565
22,349379.9263996067
23,362544.8941007775
24,345262.7291563699
25,353902.0327544475
26,360020.5243357101
27,352683.0276736961
28,364576.64083819493
29,357931.8019552069
30,366985.42289521184
31,368091.2481248057
32,362126.6652059723
33,357933.9375558052
34,364213.966789768
35,369173.3442187381
36,376795.1099947221
37,369399.8490906336
38,375096.23487689544
39,376254.3935097748
40,369135.8221556226
41,373443.2019406894
42,374871.1345692026
43,380821.9893418376
44,381404.30937544117
45,375364.6656710839
46,370214.7513206965
47,368946.71227768954
48,343734.1492351172
49,310351.9053457649
50,312896.148750699
51,324277.387504129
52,344367.7994981159
53,347587.60639147
54,344223.5158350978
55,340317.5792731803
56,342419.3716188815
57,340484.08847248944
58,328146.2553405282
59,323781.439452059
60,334587.5074409629
61,335603.00592710415
62,335359.76783427375
63,330325.36787488195
64,344751.3245100293
65,343632.08746883506
66,351298.38886968524
67,348227.21584429767
68,337470.33377344464
69,337200.0201206808
70,351558.15103011305
71,362900.5267619287
72,366308.5246435393
73,372228.8975264963
74,377829.5680260708
75,374151.5466244929
76,374964.6156070546
77,371779.8530646547
78,359443.4110652005
79,365340.0232233964


==> csv/GRID/mpc/results/flow_results.csv <==
,Region 0,Region 1
0,0.75,0.8333333333333334
1,7.25,0.0
2,26.25,8.333333333333334
3,48.25,22.5
4,61.75,50.0
5,69.25,81.66666666666667
6,68.75,95.83333333333333
7,67.75,110.0
8,69.5,100.83333333333333
9,72.0,111.66666666666667
10,72.5,120.0
11,69.75,110.0
12,67.0,87.5
13,61.0,99.16666666666667
14,64.75,85.0
15,65.0,85.83333333333333
16,62.75,90.0
17,65.0,88.33333333333333
18,70.0,91.66666666666667
19,62.25,98.33333333333333
20,62.0,101.66666666666667
21,58.5,100.0
22,46.25,99.16666666666667
23,34.5,95.83333333333333
24,51.25,107.5
25,42.75,101.66666666666667
26,39.25,110.83333333333333
27,44.25,104.16666666666667
28,34.5,105.83333333333333
29,37.5,90.0
30,29.0,84.16666666666667
31,29.75,95.0
32,34.5,93.33333333333333
33,36.75,85.0
34,29.5,70.0
35,23.75,55.833333333333336
36,19.0,70.0
37,22.5,42.5
38,19.0,57.5
39,19.0,66.66666666666667
40,23.75,56.666666666666664
41,21.25,67.5
42,19.75,65.0
43,15.5,70.83333333333333
44,15.5,75.0
45,19.25,65.0
46,22.5,55.0
47,24.75,66.66666666666667
48,46.75,72.5
49,77.25,80.0
50,77.25,94.16666666666667
51,69.25,105.83333333333333
52,54.25,119.16666666666667
53,48.25,102.5
54,50.5,98.33333333333333
55,52.75,91.66666666666667
56,51.75,96.66666666666667
57,52.0,87.5
58,63.25,90.0
59,70.0,105.83333333333333
60,60.0,103.33333333333333
61,57.75,95.83333333333333
62,61.0,111.66666666666667
63,59.75,76.66666666666667
64,48.0,82.5
65,49.25,84.16666666666667
66,42.5,82.5
67,45.25,82.5
68,55.75,90.0
69,54.5,79.16666666666667
70,40.25,63.333333333333336
71,31.0,65.83333333333333
72,26.5,49.166666666666664
73,20.75,37.5
74,16.5,43.333333333333336
75,20.25,53.333333333333336
76,18.5,40.833333333333336
77,22.75,60.833333333333336
78,34.25,72.5
79,29.5,74.16666666666667


==> csv/GRID/mpc/results/input_results.csv <==
,C3,C4,D2,D3,D4,D5,E2,E3,E4,E5,F3,F4
0,0.5436053035662058,0.449351617164314,0.322041867338705,0.4864659223124589,0.22403656205936012,0.3226744664829436,0.21241012130591252,0.7561321038821398,0.46008240392690675,0.5204246866484861,0.5206070585480628,0.5887577825601786
1,0.5479001498342777,0.44962358066972513,0.320752563138556,0.48467874603674044,0.2359105059721499,0.323103453703559,0.22473648165566384,0.760694427688165,0.4519461689987811,0.5258338531587069,0.5290595863422483,0.5946692783357532
2,0.5555033879065584,0.4571691430395464,0.31304629827798003,0.4963845531647527,0.2816338135180146,0.32948515565596126,0.2647019982241577,0.7621672262424793,0.4315749022837788,0.5299731063859539,0.5529175892597623,0.6038533463406918
3,0.5512297396038768,0.4721541090484359,0.31086799114132063,0.507329747344202,0.34430628248141965,0.32672829764434214,0.32798035836441936,0.7625581730485635,0.44205538054431365,0.5501047998204114,0.5978215722462958,0.6035157760850149
4,0.557629260709032,0.4937106448040731,0.3064559588815751,0.5115671887858416,0.3927288443108467,0.3071003471605171,0.36186123501060036,0.7657948171882218,0.4621448031560418,0.5628772062433163,0.6451660170337488,0.6090301539451956
5,0.5649391738771455,0.4884905514709239,0.30752851630154204,0.501736738520455,0.41111742128191303,0.2812093908317231,0.38309693086801383,0.7741369228520714,0.4867628340288113,0.5742140543558119,0.663340742605807,0.6118638343630771
6,0.579061511289389,0.4902674057756342,0.32040616469941197,0.4893772761249078,0.4176405561584518,0.2728072814839004,0.39773059211330697,0.7760761465211812,0.4817814559265442,0.572985903622943,0.6388236637529771,0.6212225019571641
7,0.592218866847973,0.4993171589211489,0.3376684528323894,0.4699821323681696,0.4264903167775269,0.25834980016647086,0.39543985832970513,0.7687080490715876,0.4744255676188153,0.5678396989493272,0.6270481880294104,0.6246639924852998
8,0.6014304367618909,0.5148367244184366,0.3437506028889044,0.4496565953043968,0.4464528863810331,0.24568976336713097,0.4186902267792326,0.7674486829919565,0.47160359849712924,0.5706853727357815,0.6293149254247412,0.6275136249266214
9,0.6112609878229701,0.5192732370755634,0.35197668984999336,0.4463112482102741,0.46194256942656076,0.2256823656107002,0.4461170623037681,0.7559714364837443,0.46043828055664304,0.5632105221130959,0.6259603536236702,0.6316952953483785
10,0.6225641916372965,0.5434474900213042,0.3516874805964594,0.44339641332747076,0.47814796241345886,0.20502741648323347,0.46526712893586075,0.7459100655379935,0.4450195398407828,0.5589358120435552,0.6347178982233977,0.651475772938088
11,0.6434749516451719,0.550769206300267,0.3580031135647634,0.45065545705482674,0.4975007296324617,0.18939472655455572,0.48539890858061546,0.7390957231277805,0.4436410562831108,0.5613752763473714,0.6422695984928039,0.6648361350296309
12,0.6575343111755158,0.5660346555398107,0.36663098494850305,0.45476831663832884,0.525246715470209,0.1802809287659368,0.5090383736598172,0.7407024966201444,0.4265801064838734,0.5714585238986541,0.6501713021025086,0.6775087457373187
13,0.668647069641648,0.5667590340220189,0.37483463272162637,0.4606193102037949,0.5428161312615648,0.18584580422265437,0.5367422518178845,0.7532413139771302,0.4323379922347618,0.5780905293731913,0.6342888231010502,0.6798060328692871
14,0.6900729994003226,0.5863025327239746,0.37211297016906575,0.4639767686751079,0.5786049852217904,0.16891020333058274,0.5363570320331976,0.7609255653679253,0.43642625126416085,0.582153574309616,0.6459445420944738,0.6911991365952364
15,0.7105003736616984,0.5758130264904747,0.38595651168682316,0.4785178067143716,0.6123887705331739,0.17225200719832415,0.5548485953883397,0.7652133525026034,0.45710946217426657,0.6058912562128403,0.6568862190638992,0.694814599648274
16,0.7210057648276064,0.5728271824136436,0.39268723753824075,0.4822447113756971,0.6251158936601579,0.18052748977750913,0.5694231880358879,0.762401659814803,0.45666456527758353,0.6205995278674432,0.6639955895455936,0.6950976469643155
17,0.732703546636409,0.6003777373138331,0.39396732725726125,0.4791320738754405,0.6499100652096557,0.1814040864300755,0.567530702746953,0.7693882882379939,0.4607191651405163,0.6296210850330898,0.6640263607825491,0.7165233005858611
18,0.7490748866402718,0.6061281603596038,0.40150649001247596,0.47669299106073343,0.6793283692199472,0.1759815967566174,0.5723058034175967,0.7591062046895395,0.46034683712543867,0.6416414883014846,0.6759385929486759,0.7288187965723794
19,0.7609331522010313,0.5985367904561661,0.4121860105992222,0.47930133020052124,0.6950318741668161,0.17974413785482052,0.5930854363024982,0.750981754858233,0.4625291168486239,0.6576574653904486,0.6828538533045939,0.7258365697171347
20,0.7688977236005023,0.6241306074136772,0.4148902094592753,0.47727764689978325,0.7192394407676233,0.1830968161793793,0.5983242383130505,0.7491389387437334,0.46004205684463156,0.6614640350350627,0.6863654754421116,0.7437423493845109
21,0.7565966692194059,0.6278934620933674,0.42442292326588593,0.45861857714585486,0.7325825150671542,0.1775271544414401,0.6189346550187175,0.7503281549975915,0.4758802801067944,0.6872678511675598,0.7061290398317568,0.7414577479385519
22,0.7727336253390056,0.6107707079225257,0.4281914162498209,0.4541429864675513,0.7194115840664075,0.1772574844168606,0.6199161951274694,0.7570431705896524,0.48352254220417573,0.6847983638490314,0.704405642068479,0.7256730615173658
23,0.7886193697514315,0.6272926751950213,0.415361840918895,0.457689587333866,0.7108304621844287,0.17632451836883514,0.584871464886381,0.7740551481033398,0.4841402779508332,0.6649698392647159,0.6841068435757328,0.7350846484197497
24,0.7795117502199275,0.5618684665981675,0.41075437057138786,0.47604334671576093,0.687628491035079,0.18644041697028607,0.5858556887295822,0.7769971587268343,0.4702862526752746,0.6779712030819856,0.6818022689230181,0.7299163864174748
25,0.7816564653644191,0.5773314655343476,0.4173410886481176,0.47237106722647965,0.6553040011205943,0.20160320632676848,0.5863346747622201,0.8025174805587626,0.45152284435374346,0.6656165473561638,0.6327997512336648,0.7367188790579698
26,0.7627228147143795,0.5662810218634491,0.4038039207911699,0.4852934252055578,0.6540173316156144,0.19796986125772864,0.5520539406578546,0.7733787915843859,0.4684918482337607,0.6564778762847334,0.652656917438603,0.7273597600993658
27,0.7551821495980348,0.5826064806075025,0.39835086527559427,0.47932869363450137,0.6381709751089354,0.20947084284005957,0.5616901425104851,0.7985641728141148,0.447465929094216,0.6613776692781876,0.6248463333448442,0.7473393603916302
28,0.7565584356362878,0.5925179375285208,0.3947118776187796,0.46682781805999046,0.6180056033318542,0.1861747482745113,0.5431305628333919,0.781834950724008,0.44763347157502137,0.630973278810141,0.6247443412144925,0.7353806318872662
29,0.7441017337374819,0.5864252174035326,0.3838087697496028,0.47511388442228397,0.6162302073127273,0.18801826623635418,0.5406690622598429,0.7773656086537191,0.4486928551174688,0.629266528851198,0.6318606026915281,0.7281619778689165
30,0.7414331936118796,0.6002325078027217,0.38763665085180105,0.4718905511319857,0.6041007909397674,0.19647354369174105,0.5512221975963395,0.7906815494177292,0.44044433302828007,0.6289962761397234,0.6122098323025402,0.7343151071208535
31,0.737044047015215,0.6026290761112572,0.3761875834395159,0.4748042694758112,0.5929788364712528,0.1824782958210662,0.5325301776044914,0.7675323240925805,0.43599928379635966,0.6076616569747887,0.6185616238981823,0.7315267577370792
32,0.7263076837158716,0.6057565999035571,0.36844861524866124,0.47771340583001537,0.5918790888845058,0.17163409820225609,0.5288319118083048,0.7743799040185972,0.44112356064447067,0.6115242019155185,0.6221186979652017,0.7380566002799611
33,0.7282762285379151,0.5974871712217202,0.367603131018865,0.4814111173436523,0.5770600268245143,0.17486145405162706,0.5308676941459176,0.7719959553619575,0.4307673821874692,0.6025287788505952,0.6228002087986276,0.7318650867068893
34,0.7198056496872663,0.6081875580538718,0.36268547878099944,0.48278341737453834,0.572619767055471,0.17818329523717205,0.5286319481718743,0.7768042772174357,0.4317798970527265,0.6002313775310544,0.616497892691252,0.7322243797918451
35,0.7042317368151009,0.5993117540552871,0.3650785972172407,0.4891956706661609,0.5737513379742033,0.19435401458136867,0.538016403962979,0.781704483486101,0.44304070728996425,0.612038831770743,0.6233618258627346,0.7160946031776553
36,0.7106166591542806,0.615039581657586,0.3688883090725414,0.48724326011721397,0.5658036741570963,0.19767538572006907,0.5203544909014421,0.7937474409639137,0.4285005208801703,0.5955579372212646,0.5927885068992917,0.7217623634899814
37,0.7095626235224461,0.6012325852717376,0.3610743175738613,0.48977931134385627,0.5861628696323393,0.1792229677400983,0.519141370912097,0.7818038313039233,0.44531393971540406,0.6114577039198448,0.629923650564146,0.7072475695534888
38,0.7071993898050021,0.585388250900015,0.3738786623714522,0.5010110681155235,0.5700926587099623,0.20641513069674697,0.5330998314058905,0.7939512345975697,0.43705652240122506,0.6123976985637054,0.6137083207695836,0.7027491921674619
39,0.6886991871589333,0.5971077645786379,0.3588735733708645,0.493688765591986,0.5707149820293713,0.19682910512613072,0.5172200044281421,0.7950530466261052,0.44219704536886245,0.6042499816007963,0.6067158953435807,0.7051660588674743
40,0.6899485845120458,0.5838791728392059,0.3625035949358118,0.5009335747970368,0.5774942492716171,0.20424158002593237,0.5111393673179845,0.7966447515080158,0.45487938417412255,0.6208569666461723,0.6303519864832755,0.7056045661487829
41,0.6810664503971624,0.5723832364790487,0.36803490764963503,0.4910973210844035,0.5508989233796528,0.2174691102984488,0.5073535445226262,0.8057040448251381,0.4492263974679456,0.6144849071904563,0.6135438018720332,0.6974860687233857
42,0.6649066158013984,0.5566325787207631,0.35585889213137856,0.49350667743505383,0.5525220600280257,0.2221948244829339,0.4960119482946444,0.8027804792806033,0.4620933257753302,0.615198275264043,0.6202373154263698,0.6901473920974931
43,0.6690816695621947,0.5531456043446806,0.3687193717406965,0.5030140229810166,0.5461446903515839,0.23778991778525593,0.4923531003053042,0.8081090510732571,0.45062715527124464,0.6163657189065892,0.6039993306986882,0.6927333032065733
44,0.6596115491196501,0.5457253381816165,0.36700660293986065,0.4912051366568157,0.5379824721842459,0.23651897313180242,0.47542938586587613,0.8015136803864965,0.45249189811192697,0.6128943499036412,0.6126000775733753,0.6811827450016845
45,0.6516362410331042,0.5366206712660365,0.36770488157728853,0.4846116232775275,0.5255067033454695,0.24552047663486562,0.4730962275952984,0.809753456792762,0.4584152286389419,0.6142239693273952,0.6106432732481912,0.6691030652164341
46,0.6449020808876095,0.5368000103647823,0.36505963582810913,0.48392301357008694,0.5214799694372221,0.24893125108712502,0.4633236501802692,0.8068559965982767,0.4585580055950423,0.6041998905627652,0.6105778188646449,0.6631682042807125
47,0.6411505830772366,0.5244702951138807,0.3583667741270203,0.5004231930202453,0.5258867632822272,0.25532644580475683,0.4774231026762445,0.7983028800672556,0.453809678638728,0.6044177050556582,0.6073171810141751,0.6629832991632834
48,0.6407496701002076,0.5339818361717215,0.3474385622964479,0.5160237809390478,0.5497639362359512,0.2362375740987046,0.5094954482882688,0.7996114796820896,0.4357464253465597,0.6059524593721828,0.6208143267188013,0.6792767049799557
49,0.65770284416856,0.5453428619508035,0.3574029679192023,0.5093596783021622,0.5764678232106663,0.21911350453071302,0.5477328405157612,0.7649967956668831,0.4344417763562897,0.6259712239532318,0.6508615327708984,0.7014421285686925
50,0.6684920226244077,0.5485827130742945,0.3659840808313779,0.4983255333517815,0.6015336778800271,0.19158386178549086,0.5533995282412475,0.761494230608894,0.4616782111754154,0.6300272015047277,0.6777211029444697,0.6954693086097609
51,0.6873448479089747,0.5614141785289584,0.36726694344062993,0.5108282812107033,0.6245901193989577,0.19547289556073655,0.5476342597627228,0.7728876267586232,0.4705503056535023,0.6255763385433513,0.6697317443352918,0.7047770942146394
52,0.7051765200579911,0.5749843570406364,0.38905128672124917,0.4919368993210125,0.6242068814625455,0.19525471079172402,0.5618398203339258,0.7838943262807287,0.4582794676553973,0.6299899758328913,0.6435853481503396,0.7191404500764629
53,0.7147443533564009,0.5804917591533474,0.3965686194503974,0.46486500792822216,0.6221953484142764,0.1746283930521662,0.5708686270410324,0.7709219072926048,0.4546749775866278,0.6164882890504049,0.651747644957145,0.7023170063839628
54,0.7208740374995916,0.5916515829584698,0.4066793790280858,0.45595628376022546,0.6423425227653119,0.17015570030939897,0.5677723492469331,0.7633024335989608,0.4680664989243324,0.6264035087899229,0.6608201442112105,0.7059630707075664
55,0.7230518615799182,0.5791904618715995,0.4037212035179651,0.4574077759270159,0.6590409353415086,0.1675399018463028,0.5871401750353963,0.756401050976979,0.4756785564116631,0.6475575250379743,0.6885389364690514,0.6968958899002109
56,0.7340473523501105,0.5969686849183259,0.3977855278353401,0.47181586158220795,0.67295450464078,0.18357134070621325,0.5981490089832533,0.7669331796402121,0.46971556906433914,0.6483709326281831,0.6779729391963372,0.7142798489869921
57,0.7387131709024464,0.6051150282214212,0.4030574719665675,0.4744933565234927,0.6967298476087042,0.1844321612888626,0.6013504550785373,0.7677635638762048,0.4723720343393667,0.6627718534213057,0.685263749226085,0.7234715433775538
58,0.7487478744977105,0.6034834198461477,0.414351317967803,0.4778507701977118,0.7233680516726176,0.18743378921094864,0.6235287571648042,0.7537838194403268,0.46125670328885243,0.6842521404122475,0.7104447334407162,0.7302099413777858
59,0.7611964766698763,0.6148713658988205,0.41883644546789967,0.4698949038660404,0.7422318418524905,0.18292921854753252,0.6399150866002596,0.7515926144502239,0.4628503259284416,0.6910444216166354,0.709210564011105,0.7389799241938191
60,0.7726486249758,0.6287039779990701,0.42152429692799315,0.468901992182784,0.7736452106301271,0.17274073724641656,0.6399556038087333,0.7429672354016151,0.48027180852181284,0.6982377985333512,0.7266445751359769,0.7381925646702854
61,0.7765952678068433,0.6290912564752429,0.43001405688456246,0.47076634850371823,0.7839717844497379,0.18324848441339542,0.6538676260869069,0.7441208134581929,0.4711609313227968,0.7098385643674373,0.7315805979916686,0.7457403699496015
62,0.7869840868105912,0.6560740930886378,0.43158109119129096,0.4556632749697161,0.7985585658054932,0.17914195880985637,0.6561290955315765,0.7488190387940866,0.4651736603876492,0.703354130292583,0.7077442864916093,0.7628288832938096
63,0.808781880302895,0.6586805697998426,0.43543119305475947,0.4581013390759251,0.8464797673163803,0.14999405421420076,0.6673339211686092,0.7332676507495391,0.4747377375104359,0.7158826259866798,0.7418112407238517,0.7432867697127625
64,0.8192906060876126,0.6492375219559773,0.4531097978970443,0.4836915448656365,0.8495184336150254,0.16890978139299762,0.7002220966248269,0.7474521296361212,0.4596893168574103,0.7235816710350649,0.7216066543642877,0.7466750329708717
65,0.8065297987712788,0.687590134549876,0.43903464283689536,0.4648453378238068,0.8628235478096342,0.17214484005202146,0.6939543833766567,0.7486411823700364,0.4602063466937326,0.7220742397885506,0.7115830580806142,0.7664407173868232
66,0.8289538811771789,0.6963749053926944,0.4440606627828719,0.4609224174336142,0.8889069773577735,0.15443093553578705,0.6906086254752822,0.7553606483541084,0.47767431849371245,0.7308460016467778,0.7125541378664112,0.762603954377765
67,0.8396887354356702,0.6875446965718678,0.44831217734691814,0.4782610742538886,0.9056107747004867,0.1508643610671744,0.7028533332752569,0.7466725425025046,0.46311362519447624,0.7338882033032484,0.7317140461565018,0.7644773388711303
68,0.8415176889794663,0.6966349967787793,0.452586289401436,0.4788459620372109,0.9045415526266408,0.16164842081188574,0.7132923609585153,0.7644473711515557,0.4549315059007915,0.7481953786865978,0.7085647173994986,0.7845433448543073
69,0.8446301503583195,0.7133222717272981,0.4444436198599916,0.4746460736526378,0.937602858593366,0.14421295838516593,0.7167882744578838,0.763483553039833,0.4614114514432176,0.746925780402751,0.7182782607580296,0.7857813813988681
70,0.8645882181989893,0.729174826553507,0.4508010879122311,0.48806641963472763,0.9543512544615184,0.15802422642081176,0.7231977097599336,0.7772208305703233,0.45840156212219524,0.7505964746943558,0.7013794652708497,0.7872132483001941
71,0.8610163281482487,0.7336344635252084,0.4595436404353462,0.4873838061658576,0.9621962469271628,0.16397270683990353,0.7386139072824962,0.7742245109138399,0.4541317220898423,0.75811245146117,0.710151015989403,0.7903208256505005
72,0.8655802688184527,0.7396246106493017,0.460378917530147,0.4681625789762133,0.9681118271244262,0.15717846236359662,0.746932771827672,0.770462470023656,0.45358837739814617,0.7626693683926563,0.7095038467550436,0.7854224450180666
73,0.8697982634658946,0.7513425069405568,0.4650539794020956,0.47310454354125275,0.9928341353677996,0.14648566900769414,0.7496939824612874,0.7598714920972227,0.46109681466869445,0.7662140407463565,0.7297793051863392,0.7838379454416289
74,0.8834927484980702,0.7464696233601211,0.46164460353422165,0.4847285800912243,0.986720772106954,0.16520752740668396,0.7505465652118158,0.761251326027699,0.4565170684442316,0.7713926902153038,0.7199059264000831,0.7857810509303623
75,0.8756023689475657,0.7211696777948191,0.4568600969727044,0.49034329352183714,0.9774712635553231,0.16495125549527573,0.7548254203487442,0.7611488815861911,0.4593942903496502,0.7782387012108437,0.7356848572042278,0.782914403447571
76,0.8734387517852679,0.7021289352395791,0.45773795376895454,0.4949967837088307,0.9686160485630938,0.17963711279558536,0.7622731190503381,0.7718331343402584,0.45655392621222773,0.7831066878573509,0.7231833580699879,0.7847777288035901
77,0.8667109233356026,0.6835905587243473,0.459946918211497,0.510056759882759,0.9589473694534749,0.19240779084925225,0.7557931087735354,0.7638004722797191,0.4535539985566656,0.7883241066360616,0.727395811053953,0.7829965955749959
78,0.8550364612614723,0.6606707590941939,0.4547275284904885,0.5021372593452286,0.9478262768949146,0.19206242081789945,0.7642039911057642,0.7588498843815525,0.45265523269919933,0.8038178730561976,0.7428233934788799,0.7858808962186246
79,0.8611520935630064,0.6672539785031251,0.4554829419125875,0.507753754558877,0.9451739154779777,0.18902502797568715,0.75541925511391,0.7774451364873955,0.4528873237910573,0.7825194779103722,0.7158720070657176,0.7833722532119637


==> csv/GRID/mpc/results/metrics.csv <==
,0
travel_time,26.03
waiting_time,22.24
C0_abs,239.59
C02_abs,4084.12
HC_abs,1.19
PMx_abs,0.1
NOx_abs,1.86
fuel_abs,1302.73
nvehicles,5377.0


==> csv/ZRH_NEW/NoControl/info.json <==
{"taskname": "tls", "id": "NoControl", "actuators": "tls", "gui": 0, "horizon": 3, "Tini": 6, "begin": 54000, "end": 75600, "seed": 2389, "scale": 0.8, "rate": 1, "deparr": "", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "ZRH_ASP", "output_type": ["density"], "freq": 1, "n_threads": 2, "labels": "./dep/sumo_files/ZRH_ASP/regions/labels.npy", "mfddata": "mfddata_final.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 36, "parameters": null, "controller": "NoControl", "files": {"net": "ZRH_ASP.net.xml", "trips": "trips_ASP.rou.xml", "routing": "trips_ASP.rou.xml", "sumocfg": "sumo_tomodify.sumocfg", "additionals": "additional.add.xml,taz.xml", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "DeePC.json"}}

==> csv/ZRH_NEW/NoControl/results/density_prediction_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> csv/ZRH_NEW/NoControl/results/density_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.35461876472703113,0.6441151179217153,0.41764617630016676,0.17643026136370735,0.6175628905266466,0.12735264485919934,1.2044150183143456,0.7743625564098005
2,0.7732531769312461,1.2794495074417884,0.858785444071789,0.5462355387535803,0.9251990018835965,0.22864982715431592,2.0409770314196187,1.7243920482409387
3,1.0245862368194556,1.880651144411216,1.0413261008835102,0.7840073889703121,1.2842433503752895,0.4418836344158247,2.510997980574262,3.5568909610780404
4,1.5101167087373755,2.491340182788593,1.543727031631579,0.6262396218772779,1.624312816456284,0.5760391927640051,2.3778833937540473,4.257979843406043
5,1.7288560288973243,2.8362058033212185,1.649238381223993,0.9096840677317813,1.883673667646708,0.6718387802118758,3.391344108874458,4.801734214258658
6,2.00227101977152,3.2072811510171437,1.8208688570941116,0.7811086296406374,1.9593547203949861,0.7588619143304572,4.258279778470946,5.869453080636289
7,2.3597800158504896,3.298311609587553,1.964571839943234,0.9481596167057431,2.6018738588746873,0.6313311174306913,5.204460019608028,6.386873594575789
8,2.6724091833191324,3.751657713579691,2.3029420740400037,1.2842097929095189,2.43616998152949,0.6639432731358961,5.243139345095292,8.13140428939636
9,2.7341422532668425,3.9509385522736817,2.234532788758112,1.0173659149079242,2.64926900107835,0.817427576233798,4.285966878509048,9.568990379100097
10,3.3688936874600417,4.383118984483698,2.5780452144370076,1.5502781860784332,2.6156862751521213,1.0724410003536748,5.27083339423529,9.93092654541463
11,3.3765551187397613,4.114710530437162,2.6933388103730573,1.2089909058523918,2.695592525288848,0.7975757375155214,6.256523567448156,8.974826267685403
12,3.7221258624775486,4.544631518185641,2.8327367496399325,1.442396592152849,2.7339221075062086,0.8057133555400491,5.902751447843783,10.998807103986879
13,3.918968793240476,4.641918447700453,2.6111995410928657,1.4521558129191607,3.200409736930353,0.8673201448721524,6.43314769390178,15.391204884992495
14,3.92162241882514,4.688517417293795,2.740881875348124,1.5252637333720225,2.8006422991272912,0.9414691954798772,7.656049276906492,17.08365874173982
15,3.7615931332134496,4.598497610662526,2.8489715412618057,1.690737492898347,3.2206750103641304,0.9619264344570171,6.761298024853139,17.241527080111698
16,4.021296262445368,4.879296003793708,2.833984658269833,1.6342269685597037,2.9327618019984376,1.0022803023353002,7.2431887346765444,19.950158067743125
17,3.960122655315386,4.552626950736186,2.7126833280722638,1.5433362082297875,3.4682268616093705,1.3399942722105058,8.495827339556449,19.05628807333814
18,3.9874827125406003,4.599888580390759,3.012812154829979,2.014206305617163,2.995472861907124,1.2826183551329784,9.146555652295323,22.174094166243396
19,4.007639432602938,4.940858373029649,2.925607871842017,1.6527771342213322,3.293883779209539,1.333143695542057,10.21425646027934,21.30347529280914
20,4.208469281418367,5.307277452582824,2.974695368870682,1.7032116791333844,2.899238084973448,1.5122447916124773,10.196394850782031,22.57938455631701
21,4.303242140805513,4.738101045195229,3.1467068091802637,1.7076765331300043,3.0563499244551435,1.3933637108491006,10.035527985039195,21.999084770146244
22,4.157047615858549,4.91310460085943,3.278132704199203,2.087434638617541,3.0283657019440597,1.4490169326018911,11.345424797279055,23.783299625486137
23,4.075957827717698,4.843867377850287,3.0181199690713694,1.8630537077283968,3.2618256403178973,1.6444323346332106,13.03694757059266,24.692449477024315
24,4.061497001558364,5.09967213143476,3.076838707469399,2.0416735786446734,2.950604656487414,1.8055343555124925,10.771017969166305,27.755022327759214
25,4.108986924386925,5.324324170748142,3.0618197029767757,1.871582842809558,3.3932081298737833,1.8162239598866987,11.884094000061753,27.663174062730945
26,4.1323345885238245,5.09077831662865,3.009075444690227,1.6896497047271486,2.934571640933659,1.6979148347667172,11.747621782441747,27.21922904643824
27,3.909404499274088,5.254688786882519,3.1903973540313695,2.085173986345985,3.172059474175794,1.9997321456603925,13.883559739912101,27.880970322657014
28,4.118561617931893,5.1155267048708355,3.1099159068591136,2.122555186672044,3.2130785392927566,2.15312974132691,12.354057742869921,29.561946173179777
29,4.212376433764869,5.021640785818214,3.079660785885091,1.7197889172971679,3.284678027745663,2.234618930213421,16.037867185917857,26.517129577589174
30,4.134677293946569,5.385255753668673,3.3472472139575284,2.0274166907420135,3.3594359251472645,2.1007571519013357,14.165933077420128,23.887673302734363
31,4.015365487169475,5.415134299721911,3.386192504075831,1.7942346872967359,3.6084634823336805,2.115616681333156,13.603743045110052,20.746447716248937
32,4.280624157412244,5.542366655135139,3.487213412704565,1.785204827934785,3.218610433420567,1.8288352645308057,14.933394308799015,19.2554050758477
33,4.15615470377655,5.355511074742209,3.52001988203009,2.328734299276955,3.4734732667941004,2.2612145291318146,15.308717711104844,18.428151283018337
34,4.179903957731031,5.685896557578457,3.314918808912804,2.225705191449691,3.5239769057649566,2.2139568216861805,15.48930768237568,20.94223509659549
35,3.803595169357034,5.583877914496477,3.3517332225361027,1.8377795117390852,3.4794758761633853,2.2954904457329404,16.879502631634157,20.917346843933288
36,4.027675463466617,5.849114925304839,3.4404609782556674,2.00737528083216,3.5638939528875997,2.087751720658591,14.875825385320832,23.397993485375082
37,3.8981887430135487,6.057630920896661,3.6757073499401947,1.853640198526752,3.569642621964717,2.3290138165340966,16.677958960781478,22.2912666700854
38,4.278130305264622,5.8368846197881155,3.7312269953901773,1.8524191262192609,3.307321595013246,2.161842191745604,16.027999584953566,23.296754330798244
39,4.156496254605774,5.995399949191249,3.823866357452298,1.873400210507415,3.759617001320214,1.716820454479634,14.216905951328638,23.136074839100424
40,4.501101439692487,6.159199041448065,3.8806276957425934,1.8872555521049281,3.678767332530699,1.9065858309255865,14.030559857732676,23.298789641169396
41,4.605938259190127,6.166904165002709,3.827670157934202,1.7642162923588267,4.331140846314583,1.7647458564074145,12.740305506393108,24.775191411655733
42,4.428803472974433,6.189992363466444,4.042544422274684,1.905177132758792,4.114939620411858,1.3722953955796473,11.78420169446789,24.763251987814584
43,4.67523287811409,6.4021539649108625,4.104933222971299,2.0477475387324913,4.214554030352628,1.4861837019480597,10.918185748346142,24.53817033236373
44,4.553978979148698,6.6550306550707425,4.2703595858369106,1.8566124776002482,4.122605016701605,1.3620678858521291,10.014895175086854,24.01858210324369
45,4.259889747885169,6.942235301222001,4.469134376411849,1.751492165365992,4.151449827151418,1.5201140924590573,10.773740317097765,22.376425361806135
46,4.399951707467045,6.74580104513547,4.508444048713536,1.9378685429054932,4.651098138911932,1.4184031390900276,10.898288493035848,22.25427846592938
47,4.41681903591742,6.544632804160777,4.1492429551354055,1.6504286278212539,4.554509853582854,1.5310278205566128,10.172809359636112,21.43784661047709
48,4.695311754441042,6.452133308545523,4.222771407761486,2.1472378107741146,4.879860783055373,1.4254707954619015,9.743504099134244,20.73577979930956
49,5.02904312364998,6.509950794682348,4.109918864616496,1.833433661800471,4.999850991046933,1.4554567753640095,11.992599075901147,21.05893933599966
50,4.687696995618804,6.361636438134123,4.026480302635764,1.7460020979441426,5.098709646603786,1.633108745718946,13.972915462160216,21.36826065134067
51,4.64154778290488,6.167506597030495,4.077300690345456,1.8575242042939042,4.682440353084656,1.6273096585010507,15.91559993343263,20.22858017015165
52,4.9307011387466035,6.294272252008885,3.901754093507163,2.3472861322191676,4.611173522799367,1.6359467733759756,17.496068433160076,20.21941896485844
53,4.926740552297528,6.643808706341732,3.732546652165945,2.151635709600685,5.127170913569388,1.7927814688917245,17.25060979337557,20.133390089196
54,4.864892503314482,6.516051777186629,3.9587996484049106,1.9380779391107636,5.245981751406901,1.6993628928052458,18.36496548453085,20.633025015857047
55,4.957420479148762,6.259106981514894,3.818804990023214,2.0824399878221977,5.755138189094961,1.8297583857720339,18.855783494147545,21.578400600766372
56,4.954148859915165,6.665329972724453,3.7521575583116342,1.8137187625098685,6.018209544821114,2.0297288085642546,20.0537341658679,24.454171387702644
57,5.209504576793215,6.659484949743475,3.791152855212756,1.7105069995273687,6.215867132214617,1.9316096711137258,20.559544818681502,24.92644669677535
58,5.005567440229047,6.929465800878329,3.961337226931256,2.347167818196717,6.093863732914692,1.8542981302144013,18.025985503870494,26.4841794520566
59,5.044147683632989,6.748973921387159,3.854989968631505,1.947153273423043,6.016807088772239,2.0966870303863874,18.126170107874277,26.60142547824015
60,5.176000504369982,6.705212292395711,3.9115443513408046,2.163313788427655,5.595160131196613,1.6485168442886142,18.485850539026746,26.131723271174145
61,5.156605232305375,6.736912496089532,3.8688107114907027,1.8626570219187684,5.618195557995751,1.9422101780498,21.562824130599445,26.280340462494724
62,5.2471832318986635,6.801438665181799,4.230675968762287,1.904554955822353,5.356792262479077,1.8514612249389155,20.336484102368384,25.875690955932235
63,5.516377162607151,6.875221924146108,4.02108175629788,2.2358388744458617,5.286693924458944,1.7045734931614986,20.777988208305015,27.743517001036498
64,5.402241871729246,7.011390669277811,4.298694114410908,2.062498436890506,5.609171747739697,1.7716393770398027,20.711984853182006,29.01305863419689
65,5.5054791639378635,6.815989022358418,4.211735016852821,2.0888703453073343,5.939435299827008,2.0666385942575336,21.45183857679437,27.636225847318325
66,5.312688402420456,7.39577364298671,4.421708414536221,2.1717749792252024,5.884888051192837,1.8973065306020545,21.37855127853894,30.607450005725305
67,5.609907770392491,7.493183040441337,4.577428718039553,1.8460569527599457,6.141731527973122,1.713306592915846,23.78720754276055,29.886472722244665
68,5.578008752198268,7.470900266187545,4.815784653658748,2.3652684440991663,6.279033782344295,1.8486803459360457,20.411222100842295,26.666132500908255
69,5.430061486605134,7.796686212607266,5.105910811606907,1.8482517384625137,6.3896925788143255,2.0509801484187786,22.481325876020378,24.912084037878536
70,5.926764713789979,7.620952773521445,5.226042243009043,2.106261790979654,6.521691411040101,1.7908445232426713,23.5158600788733,24.79216601496788
71,5.50856241827532,7.769564673516937,5.323044560867141,1.5614355995217555,6.726255103855671,1.8156523313217794,22.898175302291623,24.329425226695292
72,5.5532122610741075,8.34948441049496,5.1206812357078055,1.9964484419945163,6.870032827916722,1.9232250147943892,24.110835865672076,24.553962270965684
73,5.3642880354560765,8.647126726305359,5.231191112199219,2.1715796416578623,6.93858099220248,2.123723358797316,22.38081076504932,25.540237552550014
74,5.238062244729953,9.185065203956915,4.9713017212093815,1.817907934925652,6.908230629802824,1.774619393398158,25.59266265587598,24.523710372103803
75,5.304182258439139,8.871092630357593,4.606151132758205,1.8274880346552687,7.17395694791363,1.7915756365319682,27.49134426725038,23.20734438402027
76,5.31102761734255,9.22132255948603,4.735972477799977,2.002273425105836,6.899357621025321,2.070054037584337,28.72925093274472,23.413786009105625
77,5.386476665393233,9.07056499599915,4.853505403631509,1.8648209896150703,6.902888804979216,1.7636346242644312,27.755201859873555,25.251410988026596
78,5.4058447012388475,9.249333443545407,5.106566871011968,2.2709857936581987,6.846404393716547,1.704746874568703,29.22123779535245,30.136795471461856
79,5.266791076027071,9.043001039382789,5.192494778892558,2.254577024002502,6.745482321774739,1.7986017399170875,28.610844068136522,31.076863739713126
80,5.22846263221285,9.206936050162074,4.8177649032879755,2.216562413525089,6.768821020944929,1.9306146432725835,27.74706562278067,33.092992124064686
81,5.3898319249977105,9.376546864227146,5.004244820991953,1.751621308027515,6.7756473755736355,1.834810246122133,25.096278769349297,35.96356284555251
82,5.231813304698217,9.478744545131349,4.905627183924535,2.0870225477338646,6.634208834714701,1.9224956938222322,27.080061642554224,36.89558746469731
83,5.43587284744832,9.906419954260446,4.786793975408256,2.129406494210014,6.981163182859918,2.2614117369527325,26.66125902608502,37.440908302553076
84,5.262800152883276,9.486738510399574,4.951726733701115,2.15262504905831,7.3994662944469916,2.0951983771631206,25.533540216968266,38.111210402233446
85,5.396552924151911,9.500713040956402,5.055321110693807,2.2193079427103197,7.631585912074527,2.167491654286611,28.140773662876384,39.7736278688266
86,5.264231699532247,9.833814434995503,5.018219070082166,2.0732474990530725,7.383502523510024,2.0860769550338785,26.975720123801025,39.44822041370825
87,5.199782365065266,9.672537886546731,5.216011724053999,2.184475862561213,7.118066381210595,2.21994459315724,27.894588205774603,38.29947577020326
88,5.220171464416835,9.871503365310295,5.2217396071020215,2.3715586125625667,7.176660178571474,2.322820541520253,30.53250235838033,38.23564688036358
89,5.132253342041901,9.694628910471657,5.592542114450687,2.5781958678787857,7.3345187386313695,2.2276301221914747,30.15701338002672,38.32754351024764
90,5.169705949502552,10.17213883649045,5.100615302925677,2.7632367410441505,7.055127147598708,2.12350404684634,31.775758146980863,39.19042382153689
91,5.485610944505336,10.062171571323637,5.169739413530426,2.4807880080491844,7.211173649723033,2.178726705449614,33.20298490293146,38.06878136818021
92,5.7133979006993245,10.499603192052428,5.017192040921742,2.5866580238317223,7.143891243795758,2.223337908427117,32.27337858180798,39.23317102201204
93,5.8923956782995495,10.921889993329664,5.0858407318353684,2.562420640110662,7.5429372671789165,2.3419036064381653,31.799123891685316,41.726071568804876
94,5.661038856010779,11.284918105484993,5.095520884729942,2.627481821336025,7.6621420543341845,2.164582319490838,34.13921617645643,40.74337357202077
95,5.642446013425393,11.15534746077177,5.111266274662159,2.388832852488188,7.597321396706304,2.222631116393638,35.10192188201153,41.0018616582458
96,5.848618390229057,11.702546471416746,4.9882384739119,2.4365543741594387,8.1800749914523,2.069235702433876,36.674809835379826,41.14190648825079
97,6.053039952385083,11.783249333344315,5.225770298638159,2.2939639250304786,8.537739180860166,2.3773378328089545,36.308518779145984,41.49639561133868
98,6.272747001499375,12.14915497619387,5.132390471303776,2.0822050284737648,8.786662996672955,1.9893063462219363,36.163342236865574,41.83354634305428
99,6.123260853897001,12.325397309923607,4.9097379880773815,2.1445016601885523,9.647899855846802,1.8758430979837906,38.769761240550885,40.258258658175976
100,6.05185573001599,12.659007562798223,5.199027795776741,2.5704407217728122,9.756405096312633,1.844605574239885,41.261825261635536,40.51569228566982
101,6.002737373429684,12.918680684073514,5.072316248827577,2.123757457889048,9.964413060051582,2.0174326953068658,44.44581859260181,42.1101408961997
102,5.674428904137899,12.859440106970869,5.162930938111508,2.317745706823045,10.171194220559764,1.8784273134800615,46.53605551159035,40.79684669944562
103,5.690094851877466,12.836830365441864,5.540725503027429,2.327632771921816,10.325574424811187,2.2456468997515655,46.3112516636893,38.60882571054857
104,5.76014241675395,13.477117719076999,5.761966997828605,2.135462312993624,10.814868726263866,1.927574003174631,43.82666660487728,42.88259303332265
105,5.642182670551088,13.579321603706955,6.211040544266995,2.2299279120744635,10.971425089205244,2.0363634573834837,44.24498679940352,41.21737969807306
106,5.411614238706327,13.633465757265563,6.5250395036956235,2.185094812308363,11.248737185474107,1.904673409563258,44.349126790059294,41.27729554033053
107,5.582949399988193,13.867428279252845,6.638184915968113,2.049190470251775,11.354922120179838,2.0061822074247333,44.95046666882062,44.24985873921672
108,5.410332983557857,13.892347421567218,6.80686202606542,2.6055102974592272,11.653932097557366,1.96379295909297,44.55771348594837,42.80024971821186
109,5.539660055845168,13.815754295752253,7.062575681534509,2.013934992843556,11.7155370606138,1.985245945471287,44.792712859036314,45.54313656956119
110,5.4509922631943555,13.75718355154606,7.212707134877906,2.109108374728722,11.480023984284923,2.1610038489204833,44.76447633356879,47.3654449683467
111,5.570906905723425,13.53450559593158,7.603814648258316,2.233127510725547,11.762550331902727,2.36158992839415,47.18935555087337,46.34241209421936
112,5.8127562023961294,14.037152714435068,7.635890975385249,2.2093255106810106,12.430002982621982,1.9873254237328157,47.17285295779782,48.98543296492629
113,5.952463483049262,14.583734441247106,7.498716117557198,2.0894683159721557,11.983396340616784,2.3091317080949314,43.937839345897295,50.70288575182617
114,6.087822943937242,14.697859375708047,7.714382169219578,2.4461581532724703,12.562916835975853,2.594934320847851,44.02601026389897,50.414022123791824
115,6.075307340185298,14.642999635225747,8.178560522813322,2.4092115423620015,12.39589507558228,2.388372136774149,42.77202072754934,54.770197101102944
116,6.299936256922982,15.244687168447918,8.374410625231931,2.0264818708611454,12.473051263211882,2.0972300921541893,41.629343778704914,55.4195479377366
117,6.245225942779211,15.46915252421034,8.35594590990213,2.2366700113351605,12.245699655415395,2.117019949073467,42.75449072797579,55.51977270495161
118,6.4811285348336956,15.935539997011302,8.620591345230673,2.464614733704667,12.090057447170953,2.258596922464824,44.287853330719294,50.52079119817931
119,6.414374724636555,16.417958117026004,8.903654209009705,2.034739358460783,12.565310349211414,2.2911198807390036,41.84639686004788,49.405476258702954
120,6.426976694483269,16.777473106340558,9.053184953223024,2.5058112914609474,12.456627199898042,2.101395416367561,41.61078666045444,48.776128887062164
121,6.88681460506001,17.222033790100383,9.340640496047905,2.2598311113750738,12.531374454591344,2.3556087004991064,39.42824597676044,44.24253401603795
122,6.573250084877926,17.304991993106388,9.462498427338168,2.1147663425377496,12.8544322662858,2.2991190239948516,39.22340072858481,45.5107593712313
123,6.938408409714074,17.37861331573939,9.594362274516502,2.2600328933630656,13.192767926083125,2.2341087180142254,41.54942269071492,45.8330358241424
124,6.977473383538368,17.719864699508197,9.849499253530741,2.2616075363461765,13.564499507538912,2.214782885101545,45.61338280194378,45.334958302160715
125,7.122315149359363,17.832278671725668,9.935939091145977,2.179987981307611,13.914040351178414,2.375858249908595,45.98758245581254,44.745121160708294
126,7.11640178854091,18.36644448775269,9.65726767214328,2.220102065541491,14.171734200980339,2.4485908218894745,48.63971041172441,44.962938182111586
127,7.4846028469398425,18.817105225632314,9.753625504105681,2.430404150740783,14.407494999360663,2.422967793461173,47.723556007662125,46.82109685425916
128,7.132161585194581,19.320854480356196,10.050329934007996,2.251052156348572,14.764116561276502,2.400073456799753,46.358989877448806,47.580667335261104
129,6.932430312560575,19.2267682550642,10.210348611729799,2.3603523800600046,15.156241994423246,2.6118417871911466,46.64700456819131,52.20029896028691
130,7.29038785379946,19.41014379593107,10.43472117074447,2.2648242823691174,15.073312317472341,2.262742872776799,51.23820663984802,53.94971147554522
131,6.650060972499096,19.564455981151493,10.5858195348957,1.8423728283647656,15.528075434138755,2.346695557093295,51.84501929219577,51.90446190270255
132,6.570335157627546,20.177010114488766,11.05262017282875,2.273023082215942,15.654845574416672,2.467050913583058,53.55029890690786,51.68522951148139
133,6.831778220509231,20.037314593017854,11.196457090245985,2.472011332080496,16.450707756411543,2.3596900653477517,53.59609446364732,53.729867378176415
134,6.950818767893375,20.576273116351494,11.296552567078143,2.2374238423612685,16.57280232799248,2.053243831423917,50.36536346651579,52.059611050352515
135,6.977859927918071,20.86240933952058,11.546976076330306,2.27918089280073,16.875972353852926,1.9690564615890167,49.66824798784111,52.36743730998302
136,6.604739422398868,21.31887023328398,12.127923908545391,2.508141273545255,17.06559359555518,1.911487998987958,52.414301401086476,52.84399581875565
137,6.748096544780516,21.350549134064657,12.44053089851373,2.4216378794486646,17.542873155823678,2.082879798830176,55.37327527087721,52.06837430838693
138,6.839033685555999,21.717545447835686,12.655798247575497,2.2423705942468306,17.85878112241069,1.8025680764475653,55.44177643523353,50.35501656368822
139,6.488079145383595,21.481203695437888,12.919597544024482,2.0677317744669197,18.104022802123563,1.7994493448590572,55.411438925595775,53.73268080014161
140,6.547457812821997,21.75573209021263,13.036778644198268,2.5725264127232568,17.83429500517354,1.6459307146931583,55.222020191590424,52.326425877174934
141,6.533337880456133,21.762868927050704,12.674353154134051,2.121888247813728,18.199410413649428,1.8799454802591689,53.42643365999203,52.689165996448146
142,6.722464480698325,21.959727532579873,12.93372012117342,2.2292786981808432,18.430838606967086,1.841767761603834,54.20182006129158,56.09228277840356
143,6.608279134563879,22.77520545947912,13.136621234957696,1.9174556724944058,19.21173244504088,1.8215180233440758,54.47604001291158,52.94495034465347
144,6.60968087812404,23.124897419432354,13.336056191597418,2.105158018009864,18.993789265494577,2.0174251571176423,52.82516783895804,52.78601870440743
145,6.681920344048655,23.856817860632304,13.609385325704183,2.2362681370868605,19.355402613254693,2.131095855139549,52.76741993444619,54.40167690790042
146,6.701647259582169,24.394117407347657,13.549906164718404,2.0955046203996526,19.286732367752013,1.8267950118251055,51.07595611967163,55.464437078564934
147,6.714386592861137,25.06699511173862,13.943047564078736,2.103071917939375,19.378793065513623,2.0842405155840282,51.763450028218585,54.267426002245784
148,7.055764045529407,25.83762729016214,13.91783300071928,2.35971420753509,19.94277236234817,2.020529846671509,50.77613280890312,57.359666496150496
149,7.336038946433846,26.31229990763539,14.230252835047212,2.1919233205488764,19.726111071971616,1.9333709701115973,48.27308736169027,56.54955676541467
150,7.3357149325847955,26.842881032477184,14.34200679862945,2.4814227833359404,20.0373133502031,1.7143683395424825,50.95814109862888,55.83708408463628
151,7.370184578348742,26.92603291601984,14.384093863073272,2.1746097372918918,19.701504709457527,1.9110051566421145,47.542107455674405,52.51134564988688
152,7.4739625089178885,27.383431875077473,14.240615243121974,2.3675235965821617,19.56564309478149,1.830179888253339,45.041425235066626,52.54009693549648
153,7.425394467489791,27.532530266285956,14.45954850807789,2.1643689849893186,19.815856326172405,2.041599501311959,46.91239568826443,52.84840556515866
154,7.169596740258015,27.62561387109297,14.288863229541805,2.377434093268611,19.794372190738095,1.980235703677186,48.344209890864576,52.75322769976237
155,7.3821468421081935,28.3940966625308,14.534023322320083,2.2208450011273233,19.93581972175581,1.8989219875516716,46.59118392764321,52.04726568865488
156,7.384180337039669,28.483586268110386,14.906921822177571,1.9726198677975175,19.514093507518822,1.8435262881920553,47.72969559917002,54.047960812126
157,7.529793367854155,29.098909403999922,15.133927209179483,1.8398037831106009,19.514397073724467,2.0963182786558345,49.32730536502373,53.73821146515501
158,7.581092397554257,29.247281630971468,15.34974222400981,2.4202529556427868,19.63841612067106,1.5839714188277172,52.866653475162536,54.80998994626459
159,7.2676852258298,29.942675289649912,15.742334564055001,1.8536693996414935,19.011675383499746,1.8299297854455805,50.573121668144495,57.47397228932531
160,7.270353262918422,30.02478870595467,16.115006573321466,1.974993529204899,19.02881934699785,2.17316640478511,50.81089022212799,57.090575590532154
161,6.8890649227912375,30.099103914794448,16.087481332593402,1.8419602764212295,19.161727964930783,1.8222426482989473,54.98615280893403,56.76001592452712
162,6.787217145145272,30.11287838608355,16.766433051894868,1.862180059846719,19.261195907433628,1.8113464339916723,55.72367805517067,51.480072092685724
163,6.952864859929471,30.020781903625238,16.96833146964238,2.113178088038837,19.415027707582624,2.0084026175259257,57.3176670264448,50.74883861145575
164,7.062324776244495,29.82050952715839,17.233102402949402,1.9995498954893411,19.76795552787647,2.0735921101756962,60.023009393603424,49.52798131206832
165,7.0928154099156,29.472933246370243,17.30370145603186,1.8531355855786895,20.107272175843143,2.1026667724726993,60.60823395499121,51.147072859639565
166,6.810071787225118,29.339676225403235,17.677175580305242,2.0817530985665127,20.30961243732258,2.1131054753925747,58.21898218159445,49.187630987034474
167,6.80275985808422,29.507467732854867,17.747079636074883,2.294322119009264,19.934803056165944,2.24331074805453,59.848886603728715,51.01997053827468
168,7.067993495512521,29.297053517768937,18.012850579039956,2.45076248350192,20.7491409210406,1.766109379861637,58.808443795376704,50.03904417996345
169,7.299050036372909,30.097160481340726,18.182529752605685,1.9892825205253213,20.725943747726895,1.9286918591144049,56.15816633637224,49.47657508241291
170,7.661386591265616,29.762125851858112,18.321820765634392,2.255581237029771,20.77000865952236,1.7820274010350738,54.874949381352494,48.19985659553899
171,7.476539186994096,30.075618819030044,18.51567254374467,2.500979069571126,20.488123374653387,1.9005264147775487,53.96659941355528,50.23064837665415
172,6.988093371683046,30.36849449807341,18.48124841115906,2.7283090992021206,20.492349980103757,1.7257338587587934,52.488455014341625,48.85817411012551
173,7.15447792076552,30.554610470898997,18.579564883824503,2.224692949371768,20.49477682961504,1.8728880519766546,52.374539289837294,45.79096938870711
174,7.538887580889013,31.058261417866976,18.61302077907301,2.6328365218668726,20.233069411969456,1.7251279647052036,51.50859035397766,48.36093271894183
175,7.23832891838205,31.132195937962347,19.155288208510864,2.349146075668018,20.57725757713227,1.873169663171956,51.74962340054725,47.71933891903391
176,7.284292564438197,30.996052748001812,18.83949495839476,2.651333519454444,20.76994592468964,1.7749399073362184,51.68399337618488,52.262414640492445
177,7.1747428916571545,30.759535191133633,19.023229905202577,2.3889691367569124,21.37940756443346,1.894292000525266,53.01631714846624,51.70675284742191
178,7.068443752100793,31.039619836432276,18.87063434828167,3.1695741042601973,21.50135764666576,1.6377886007978697,55.187017582145906,51.61206526125843
179,7.299652239010733,31.318714292926114,18.743392041992994,2.6961787003389373,21.809965896938607,1.7152979512182012,59.01170324761095,50.63201541846738
180,7.220461192741149,31.418835027646775,18.745490739693853,3.4150030870341195,21.972805202446796,1.7388001037515715,60.55755156335493,51.43242692680525
181,6.732027318921567,31.593021505121246,18.812543958165964,2.8674621300804066,22.19389039170536,1.9354959527740305,58.00011154627575,51.47177115630406
182,6.974585233306919,31.937807847461578,19.1975615820509,3.0205528637497596,22.92444171187738,1.7312881987232422,58.43795430384388,51.92615755074582
183,6.707430532346388,32.130496520861136,19.091333219173475,3.0798504843548526,23.26411324254377,2.121808499061426,60.47016972522192,53.071810126131595
184,6.431778055032738,32.288361625509154,19.168731338854624,3.3627979283585767,22.50305723712654,1.9904849302079681,63.004079140354534,54.823702782189145
185,6.642432204784692,32.53394872042357,19.157713839260794,3.300215496322204,22.938584181485265,2.0283576691724994,61.127329357080114,54.34642393410027
186,6.508638197943795,33.10667417600596,19.316746791095756,3.005978233202565,22.632254679335574,2.259339365456413,63.76581271298116,58.04100631780657
187,6.624257729573235,33.775826389474645,19.44412595090566,3.1236310184542435,22.666149891937753,2.0732103121747403,65.45766664720577,59.97394680475345
188,6.976160558964705,34.11898159754521,19.331394124793842,3.364819721084308,22.963496803229813,2.3464636644293395,65.70280834423788,60.369128951549094
189,7.016752845890934,34.641063418859055,19.730828161584995,3.5631272337546713,22.68479653100445,2.3709919064622604,63.845076282742866,61.95553280553704
190,6.837391534003177,35.15126143345717,19.884971896795133,3.5191283282996197,22.8765470948834,2.4132601375805462,62.7450110162655,61.7168511859083
191,6.928111719910411,35.809591524814515,20.255460627929995,3.411054427131235,22.97755218231709,2.5245056991320345,60.708607523863414,62.10007007127296
192,6.881109581946442,36.099858151171,20.161727620695252,4.206843477222438,22.77256335060019,2.62132358288233,61.806182739889444,61.09772860185995
193,7.296896743136348,36.61147176777149,20.3654497909388,3.871865383980876,22.593397244826615,2.519541900194193,62.82353040032831,60.9790906855665
194,6.9458296369404415,36.716518504673104,20.122472085227084,3.9455949520056093,22.506533544452918,2.632738519642168,62.984664059494335,58.939781778737704
195,7.146505101947637,37.00568404556241,19.984922475960186,3.590247424142249,22.778688448329376,2.6875752110314797,63.25021365107788,56.534062503904835
196,7.34971501969011,37.344464887658866,20.72519536775235,3.6396928778398174,22.679814229749145,2.4825718693281376,63.08685321939569,51.68248654571695
197,7.065122116888603,38.028874321104475,21.04180840237078,3.3902458671088596,22.784039193933285,2.4105152553275886,64.33870546102307,50.797684258201315
198,6.555511809685404,37.71510919342947,21.34210837576156,3.817554353452489,23.1878127720387,2.4660568143236996,65.38019289674553,53.66112259243247
199,6.726904173637347,38.41863130064624,21.387473494523295,3.857614347581157,22.919972342820863,2.756302946747913,65.92106689184472,58.46243761929786
200,6.570138904681902,38.1813393971287,21.503589608868836,4.007259467596312,22.689356077947927,2.566801832146998,65.81305186189323,58.01699540962624
201,6.754021700739541,38.21761321849099,21.62975106164739,3.6578456870333214,22.579250895922577,2.399102132895231,64.06488301478696,57.72613952809927
202,6.378914682669437,38.132061762992976,21.64777198585817,4.251148231121156,22.657336726461317,2.378498188947223,63.61115491978096,58.16822321842822
203,6.247721015184126,38.14140652134983,22.08005499388269,3.8894444682872233,23.186425522965106,2.2207670485203588,62.350370909565505,59.98531641711343
204,6.094318387859859,37.65936412825317,22.057102109540402,3.8319334043938094,23.255310769436242,2.1836862540186925,62.27616584708427,61.37363871220818
205,6.113005986386407,38.11595796864455,22.039717030431987,3.539132061778924,23.141092184133864,2.3017939623313683,62.296413392923,59.273570602224204
206,5.941153412532437,37.89722969523024,22.14303489312706,3.6875501118867553,24.070829724526067,1.974199730232818,63.207112604753064,57.7289579174222
207,5.66143936508868,38.04397810344606,22.253134629717298,3.6527586650840567,23.930538283497814,1.7643706280153748,63.3510972592681,57.33507330380008
208,6.035848425521471,37.67674607104935,22.222111480259084,3.9544294736449235,24.157299507879262,1.7451199400928301,64.29482778340578,58.72208476543438
209,6.164873896816698,38.01058151915401,22.33809697348761,4.142741545595524,23.971800804484115,1.6461433914830341,65.23432340686598,59.62478188225824
210,5.925822253476527,37.56973313199148,22.489134299104418,4.068743896900083,23.722683076235054,1.414675777105426,66.1562191221647,60.48731548117102
211,6.087489860712757,37.43200743739956,22.50388666105548,4.2864376638211175,23.63362704866672,1.6247887903345255,68.91264347041607,60.958596891526994
212,5.873062343362745,37.72495931864482,22.489473507956376,4.7349205144584605,23.827422505517355,1.5901332643700232,67.16571337986646,62.313014226553456
213,6.012566173426197,38.368912920399765,22.751379770870212,4.807875540418824,24.204011723487053,1.7990709071502922,65.59365086135223,63.05181128588875
214,6.019728593246138,38.80191367902102,23.24232362067399,4.612553346009119,24.418744291191526,1.6306556484589028,63.41168453992173,63.250274719715144
215,5.761155147015885,39.67287557334585,23.137407771433296,4.726974429379741,24.542733043531655,1.7360407955737522,62.93348151745634,60.42374687796688
216,5.720242318972228,39.67000333560491,23.13276447980974,4.390944606528198,24.77238365672335,1.803475874699297,62.507691385159475,61.16159013142953
217,5.630042047843102,40.3652886060814,22.89937048009439,4.53955159388011,24.332491684356295,1.8445329157480375,62.133912709533696,61.737746291714046
218,5.7591274341291845,40.330146479819206,22.51552911991046,4.6091512338229315,24.227474730803504,2.0127740869892374,61.51616213336986,60.138759165105185
219,5.799016437492283,40.792443963867804,22.53582872241818,4.08285054495125,24.701484008417903,2.0374734922944007,63.87214869883802,60.14277593221866
220,5.7184038526750385,40.99050423838134,22.504258212260527,4.0097289499444715,24.58807164712982,1.9057791573705996,62.36742965371982,60.937941575903416
221,5.534050403135037,40.895916742665,22.657309248077823,3.225834159841576,24.987790719558753,2.1544154300343865,63.706831658749216,62.07412097577647
222,5.787506424373173,40.78918441538383,22.04329099446245,3.129314182341024,24.767384587595988,2.246657252145996,64.04130978778586,62.80280516037545
223,5.705284442398717,41.64757772048884,22.301348110710745,3.2541577142932003,24.242921542613654,2.096157111730804,63.751034201473175,62.62595153094857
224,5.861663702087719,41.24898653962311,21.732551365260537,3.935671974203329,24.307929656167484,1.9275489082683148,62.528928002209895,64.0572945651791
225,5.762483010028107,41.463568109971575,21.75886997642953,3.530252701203529,23.853443368336315,2.0143046018290436,63.64999709363044,64.09693603501904
226,5.760508007079812,41.15682680331254,21.684779338621304,4.0256202488228,23.547813394352865,2.160392892433406,64.6490433951971,66.825749028277
227,5.631974258636788,41.502420107745365,21.74417042970381,4.231189544967353,23.524053769060902,2.450266136030863,64.93380264045025,67.74320956414867
228,5.9165364728445615,41.35334702956834,21.957127637226307,4.17332427285573,23.956408944258495,2.123815411854528,64.5852981925158,66.50998015893303
229,5.6254774852973695,40.82439741286996,22.435838882467582,4.024403869149708,24.032392356806007,1.9685499566742428,66.20947428411435,65.36098946889852
230,5.437671576798914,40.80650757476976,22.539955217478663,4.04125415033369,23.970398244334408,2.1792241401168297,65.87817634671606,65.01302353757538
231,5.763591530939114,41.18474489246461,23.271069341514814,4.063938665301487,24.066974634885284,2.088368838754912,65.90224876878369,62.03641216319096
232,5.562600972172386,41.98030968250931,23.354005153847368,3.757026475476775,23.99391693603398,1.7586595611092257,66.76347871363838,62.506665367127404
233,5.9255294198798065,42.186918567308226,23.92526259486475,4.531003695763697,23.248908099381058,1.7527513704451414,68.0408711582508,58.20082824235949
234,5.858372376384079,42.87014325303142,23.67133819573593,4.438362167566956,23.3716083809808,1.6625718428489689,66.8131282937446,59.20752804231728
235,6.040022014385614,42.86961995259136,23.72340999679404,5.028393989148084,23.65574452595618,1.7361989268175946,68.75965898554499,59.149391976612804
236,6.09494238887086,44.24763454477316,23.982763475996812,4.613709818770848,23.34666287450497,1.7217015621304064,64.6172217831823,61.45797545914561
237,6.235377485701869,44.578849700231714,24.20183641138939,4.834842837471979,23.35715507663276,1.9397134585933675,64.25319237595228,62.09460095714226
238,6.6178567006646585,44.46171741512865,24.404569272313918,5.145175321286047,23.221323039213928,1.800616815160764,64.90167708546556,61.74279534906495
239,6.504879708384191,44.83081782570399,24.07425403052355,5.272202814077478,23.642977598899883,1.6244601268707453,63.86016677151586,64.11047582917944
240,6.565250444855221,45.22595645959829,23.883220407073146,5.060983228271954,23.733583477263807,1.5072756843592554,64.61139811531473,64.88649024046765
241,6.919405628053765,45.73356459853298,23.727549653560544,5.110281090843653,23.72795020358433,1.4130510637011422,64.26322220248572,66.4037987996691
242,6.881393064793115,45.37679889719506,23.384066358277256,5.079574415520583,23.64640128144102,1.4807504306552874,62.39792700809782,66.51562098128423
243,6.341215025543056,45.56494150243479,23.262902836818846,5.418201231781075,23.769694672282636,1.564248283446315,63.115765957298485,66.83450220163346
244,6.503856644511992,45.54206397923491,23.506942257764948,5.7568606572059,23.429616003409258,1.3907158832296174,61.9872119425748,64.65556104860141
245,6.720579652495431,46.880586702780285,23.162145597935645,5.579624129339225,24.118399220169618,1.4139280056654915,62.144963310937605,66.6806003185674
246,6.4172647766844095,46.87792644103251,23.18285821798839,5.748938926654258,23.886843309924384,1.526168070786291,62.482834489798734,63.57804853977691
247,6.414938570313785,46.904097079401915,23.858902989953855,6.063219266347475,23.755980654310328,1.629499494596278,60.91544893707389,62.378819678208515
248,6.359278199126025,46.79874254933724,23.387416567456444,6.025051355403557,23.27506430601841,1.4617916011228071,61.94561502566918,60.05009565798799
249,6.209325490935286,46.52176351776256,23.409320871772774,5.729623047230924,22.609544987802142,1.357889811156044,62.20919125094399,59.732985363773935
250,6.372109915262951,46.545468752934134,22.902528689725283,6.475898051617294,22.733089939337894,1.5206269188677457,64.77115513278886,58.99348660902575
251,6.128209618896158,46.44694223276573,23.14246903757387,6.2244997995705145,22.13287808697112,1.5271201956819203,65.4155704885744,63.83605006541793
252,6.458329917764081,46.33035032867927,22.69574233156146,6.159518039161243,21.86427922362706,1.3221332141969129,65.76045923923841,63.34346731041985
253,6.239525942600306,46.6678720191071,22.807150626326038,6.1817464628591825,21.90919647099393,1.3782706142339542,65.38776184104493,63.688296550537665
254,6.099261065301621,46.57076265558723,22.90050177417003,5.44256963560903,22.307870722108728,1.3729872166252672,65.58729627244603,61.22492707605162
255,5.734938641138416,46.143547028585,23.344756951970904,5.562762586322692,22.30640511679587,1.1911973795016149,65.25999015886715,60.8153428465059
256,5.298210080619059,45.73318225668659,23.402760704016405,5.386004463561282,22.144519702232284,1.0329612080844184,65.35312895845667,62.52305581397665
257,5.401935208352043,45.383539247742966,23.768335330493727,5.3353442606229,21.848485962322698,0.8836814425975612,65.75891820397891,62.23931186795961
258,5.330207582028411,45.35131636205174,23.506345242050408,5.531419131312976,21.895696459314408,0.9413775750007292,66.05149206560782,61.62603795808153
259,5.069872844913891,44.378664147513106,23.48281299195223,5.446552322132699,21.175101039512068,0.7391637937937919,66.56884034945115,62.76026997883964
260,4.852403539297507,44.231457585205504,23.24232174216126,5.271494626931988,21.34140956544658,0.9012601164987696,66.60572972410053,62.66760876390844
261,4.883282341658497,44.36699305452752,23.446557164200254,5.0613001909537045,21.29287555606311,0.8197000752757377,64.89681869196141,60.316572691468934
262,4.794840286753901,43.727256583889414,23.427362900802002,4.710019024071208,21.37902800438618,0.9156692031971989,64.65788112684452,61.31680519665171
263,4.9191254683855705,44.51247917459344,22.974898090800657,4.973124260140501,21.216502400170974,0.810286658114145,65.18642556187895,58.806512767879184
264,5.041795140654351,44.021043555748804,23.586094240165423,5.1213541053482725,21.207201704028023,0.7160574256607138,65.95696394784501,59.5487626086306
265,4.947826291787566,44.05010088954585,23.62531934401883,5.186198175624983,21.101800533206205,0.689095958043693,65.18578143935531,58.02434044989693
266,4.922184387763995,43.55850319329857,22.99531013411844,5.5886208172392315,20.878307990415653,0.7035648658860513,66.86902408235491,59.519890358571075
267,5.126912708121148,43.62516765732101,22.745231759180594,5.366282042605899,20.57469669687321,0.8136747337513968,65.54069308087477,58.32266417551209
268,5.188774607168717,43.21120108879373,22.032863800025996,5.272039664175304,20.968043042397927,0.8967045385970541,63.85899046025388,59.178818234115
269,5.149912899419026,43.73684422777178,21.90314391127537,5.533060145538498,20.58209119397523,0.8227555168687078,63.029796810856915,59.11231065517535
270,4.9874134986062355,43.4051880774558,21.372101758670034,5.10503536856066,20.626952196222625,0.8258173407386921,63.99352134740368,60.55834749218514
271,4.722610414074692,43.16496913230669,21.204143313374182,5.683715955121357,20.34291044058423,0.815440874778318,63.61457195693911,59.496714110427305
272,4.823196708723203,42.89379203408482,21.419779053330558,5.76408199032909,20.218063113318895,0.8881509223075251,63.138755856413496,58.99514270893073
273,4.653362082560882,42.33572565206231,21.017995644167154,5.613552855120226,20.170496347575085,0.709053119369528,63.603452806808164,54.159891102560046
274,4.637387809965279,42.27351920241247,21.532496180489183,5.144050065093052,20.362903290807452,0.7158843093816981,63.339422466160975,53.0459781400453
275,4.676938245545208,42.4450997770088,21.449374595907802,5.432957514938322,20.06724121927394,0.6734337360694224,60.88532058085359,51.689614817390854
276,4.585600987771178,42.19590148099845,21.03608241872816,5.203266629344444,20.174361072248317,0.5932779427119951,61.46103493888813,51.81172069557274
277,4.57301140510055,42.3967942629905,21.146724149162218,4.977469012393748,20.325220094666758,0.611192808459614,60.452700404862775,53.76051768060125
278,4.424085564800514,42.48804544851979,20.390698438506714,4.444149661858474,20.00817989494603,0.6513767772155005,61.34396823284507,57.15699793641579
279,4.379812368392447,42.02332355369663,20.65843789736032,4.780621304675667,19.96884221222104,0.6167445970770872,61.90210216319172,60.35096048997928
280,4.536972195215716,41.939035433206904,20.66334990210664,4.530114240167658,19.909696449072978,0.5995788035033955,61.64702991297005,55.74778010229519
281,4.231615303312742,41.45360587271361,20.285701854767257,4.547737859492999,20.092391263256083,0.5964311799593901,61.1366377582943,58.119934707071266
282,4.377006564336708,41.385752268974606,20.01986003392219,4.272863470186996,20.254845160639622,0.7046724052049719,60.56036781007477,58.19219098422507
283,4.402216427644151,41.1838280339644,20.187222131949383,4.134070595930132,20.3674407169105,0.6724216738375651,58.76913585268787,56.66784618070304
284,4.208486140498674,41.4605842353545,20.218207498395685,4.080617909104061,20.05926088018551,0.6534751998692404,59.87389739379976,55.21992397390138
285,4.4893892012541805,41.799627786712904,20.356315173317228,3.7408671402465026,19.998259279491702,0.6479823996124844,57.83928511023891,55.70629183992757
286,4.429132225748002,41.731516472387334,20.218124654879116,3.6850209067249176,20.875320055377678,0.738307888463843,56.53767268995756,54.44330106643056
287,4.142599875423186,41.54720703535334,20.43447890762038,3.7231279063601286,20.705123160738495,0.6365808619195155,54.563310441265806,54.24165108665907
288,4.269894991518106,41.38974227045064,20.150848764165872,4.013545596921827,20.662913468925066,0.6103772471490767,55.08281376092896,55.88479327900825
289,4.285729643351269,41.10229875073387,19.941805769716648,3.720624007518757,20.439429183559763,0.7387143803236613,55.54639730049218,55.5048896534348
290,4.027055864474698,40.907920742404634,19.765748791151474,3.712735784323292,20.140694645063206,0.7674024537746909,55.405516231954465,54.08017253255755
291,3.818669531868233,40.624759013278506,19.97309951643623,3.877012962187012,19.971900565198705,0.7247861519415427,52.204328597704674,51.3553170725575
292,3.8631041136177044,40.435353352575476,19.787954741518888,3.7570191635622265,20.02108470491389,0.8388096954656883,52.59806866069814,49.63023352563306
293,3.646714615970956,40.12454179306015,19.918749081799444,3.7902687000405835,20.041365704763233,0.6790369444651524,52.7998303299902,48.275072202351645
294,3.4867691860523515,39.590253969536256,20.03872722629704,3.3931561143296176,20.28314082797606,0.7463618457119945,53.18921228189649,47.4118740740758
295,3.511930873724552,39.23004578117027,19.972819888070752,3.301500602746847,20.049352310522437,0.6225284424906226,54.46502689965951,46.158578916525656
296,3.6267353459090685,39.45587050918482,20.25117664891492,3.5803775288405593,20.219763430354178,0.701084611719046,56.28155697207606,45.58815323440096
297,3.6155600876176996,39.337094130177704,19.951689579983427,4.142513092077055,20.274726739435284,0.6201702002156593,55.482836148504106,44.223949378182624
298,3.320874270943875,38.544687400431656,19.74812029171118,4.229149480418461,20.20152895697443,0.6651024175235745,55.08286453313589,42.96109735890526
299,3.1833902759735664,38.477470432046324,19.683631364356668,4.098765538607923,19.96219713821387,0.645033225155504,56.80858585358911,44.76084617944868


==> csv/ZRH_NEW/NoControl/results/error_results.csv <==
,Error
0,5856.8208090589205
1,5637.300783936962
2,5437.880441453835
3,5247.530645285558
4,5137.850074985311
5,5002.678842834817
6,4886.950772425961
7,4766.323406658414
8,4650.244668097468
9,4642.222179774109
10,4481.541851336838
11,4501.624683155277
12,4412.695357873658
13,4279.095017134981
14,4210.5271381730845
15,4219.865505908527
16,4172.451797283402
17,4106.253202807159
18,4053.745915951185
19,4010.265765710352
20,3990.062039617781
21,4004.428066126999
22,3932.49571759674
23,3890.1832317323942
24,3967.5610287022423
25,3908.810613504232
26,3958.0296225895995
27,3845.084028810252
28,3895.8059337129966
29,3778.2705792027427
30,3776.6967280785657
31,3795.896946183928
32,3784.56546102412
33,3722.051944045295
34,3706.2920594223224
35,3712.0953549654582
36,3733.8888938047708
37,3672.4363886867545
38,3699.045468742338
39,3745.349989062311
40,3718.646972633571
41,3743.1206822503273
42,3797.0649884072172
43,3783.938917613356
44,3825.7949620450795
45,3787.051720512657
46,3754.9039701615197
47,3814.6706346015553
48,3783.9325901797797
49,3706.975856715081
50,3660.6588344957277
51,3634.395521185735
52,3566.294872216985
53,3545.4552055080303
54,3531.6180246519402
55,3492.472056091779
56,3457.1670088638903
57,3443.523921400882
58,3462.309109869328
59,3480.356511346346
60,3497.75317644697
61,3451.4586395904153
62,3458.3079403486736
63,3457.467124696113
64,3453.5941753810002
65,3399.3433122897286
66,3429.0231499875267
67,3391.385414858314
68,3339.600964236913
69,3298.677976091601
70,3265.5728649957578
71,3298.4230037320535
72,3241.1441337180345
73,3230.6688184277227
74,3246.195542326237
75,3247.2439235554216
76,3217.2548419982863
77,3246.0129156976673
78,3267.3271573740676
79,3288.0644067353655
80,3330.628716235473
81,3418.8817776173205
82,3428.2457526385774
83,3392.073698858857
84,3420.006327862817
85,3443.7419162801248
86,3453.6028606034874
87,3410.700749603538
88,3392.0238771070385
89,3374.9021994061995
90,3426.956432539399
91,3397.618773943847
92,3405.355810696952
93,3448.73771088005
94,3440.487392902322
95,3478.862248551087
96,3478.8434131483505
97,3441.382180922038
98,3465.6549071991994
99,3442.815564935318
100,3473.128829628723
101,3639.164566663972
102,3666.1239555529123
103,3538.2892028417227
104,3597.9828892502173
105,3515.112602565458
106,3519.53009650065
107,3643.1110320384655
108,3531.4787397329815
109,3675.0478238273645
110,3751.786876261972
111,3748.562138809029
112,3865.6975151441047
113,3832.645150747966
114,3749.7190520007434
115,3977.7506168914542
116,3998.7190860737305
117,4031.3735752325706
118,3733.154287217703
119,3590.6691213151817
120,3529.437832767004
121,3217.9880534220524
122,3279.685377510078
123,3321.8569459055966
124,3407.137565518481
125,3370.0347920879803
126,3474.688649380983
127,3487.110487173559
128,3474.2051212738716
129,3713.3804184946293
130,4024.5214101596634
131,3955.702284263502
132,3980.1383057823723
133,4070.998377032572
134,3830.791527043276
135,3805.3229406177024
136,3947.5775091164483
137,4028.028191881521
138,3945.094195231786
139,4156.534899645538
140,4040.808102296972
141,3979.2664951504576
142,4215.575620400559
143,4032.8566513233204
144,3912.75910556281
145,3981.87340469081
146,3998.33570252536
147,3928.473414130436
148,4060.500255767982
149,3898.0272721982783
150,3963.278791607453
151,3611.858367657409
152,3519.227219290883
153,3599.5726935561015
154,3657.746834469779
155,3551.9168992997193
156,3735.799099828778
157,3772.1034955470727
158,4000.9421581710094
159,4108.613959452695
160,4058.4521735578273
161,4290.9334428009415
162,3988.0609918284513
163,3998.667008016459
164,4085.36369910432
165,4208.6814591497105
166,3934.961080470914
167,4125.560499529382
168,3998.131819523796
169,3824.0568427379444
170,3658.752544218194
171,3709.7404924526727
172,3581.064357157213
173,3436.4766772730864
174,3504.1292366085463
175,3490.3299361269283
176,3724.2787355826013
177,3755.301435980007
178,3847.7169075751626
179,4032.4928392018574
180,4140.540331697455
181,4016.0414613785733
182,4059.604207560223
183,4242.563159482385
184,4538.405359049802
185,4371.835545766856
186,4823.912793587212
187,5103.70253731825
188,5114.818406753589
189,5095.515759404675
190,5013.50050318087
191,4911.788057828828
192,4871.523518022307
193,4954.409664227364
194,4821.276388159307
195,4685.091793916998
196,4372.349715014212
197,4457.023609720147
198,4683.837435868488
199,5044.072130243966
200,5007.748986774257
201,4879.203828751439
202,4859.138759484149
203,4929.811119628688
204,5027.4345816128025
205,4891.721781995082
206,4850.46506592432
207,4864.211648381551
208,4989.489771638227
209,5127.472055744751
210,5278.667763853523
211,5500.565774071179
212,5460.397183093421
213,5390.928575990646
214,5276.418623206029
215,5045.684529242439
216,5085.618029044155
217,5124.851220920678
218,4941.15740639371
219,5144.671784492194
220,5121.33680597118
221,5332.5118924358185
222,5404.607763409167
223,5407.850631860649
224,5394.412314062877
225,5507.753703575003
226,5771.764127661497
227,5864.155535887687
228,5730.145884368113
229,5760.206599497185
230,5697.756559476381
231,5456.259869762202
232,5635.34728800865
233,5367.848763793696
234,5382.452127179632
235,5490.804698679562
236,5419.131457449027
237,5425.424376864271
238,5419.625197059226
239,5557.21962201258
240,5710.44941191234
241,5828.954454230865
242,5689.378915020721
243,5775.029447871683
244,5496.065843415669
245,5739.45196875448
246,5495.7726912658545
247,5269.882912189615
248,5173.691332033845
249,5187.379750953634
250,5266.30207706601
251,5713.137042969661
252,5701.237225478762
253,5720.0421776429985
254,5570.943140947185
255,5513.3979379623415
256,5673.776486396393
257,5676.08400473951
258,5638.459513503428
259,5762.46769370764
260,5757.6979954837525
261,5463.697580746806
262,5509.936622154756
263,5385.731001568821
264,5469.501619120685
265,5304.9456803314315
266,5507.825165923261
267,5320.5944067900555
268,5236.277966505953
269,5192.627184286008
270,5387.2217873824075
271,5258.5775309299
272,5163.859155677369
273,4875.341484617213
274,4801.516131979992
275,4548.7639215686695
276,4607.197641852365
277,4673.462655450373
278,5002.275320936535
279,5239.472018357171
280,4899.038081552373
281,5023.2597809694835
282,4988.536961373848
283,4764.476624478355
284,4764.267652157549
285,4687.06055894433
286,4514.197758835478
287,4401.103123888261
288,4514.947441298422
289,4516.185677946027
290,4424.925873894819
291,4085.415104788412
292,3999.703498329534
293,3944.034832095602
294,3921.2570309417224
295,3931.326365204444
296,3982.8516640835596
297,3850.993361957372
298,3759.128855546269
299,3950.49807595068


==> csv/ZRH_NEW/NoControl/results/flow_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,12.497522205395532,20.82106859020472,12.679155015048268,7.571190519932813,17.86580289083832,5.671173275037624,32.96441472024056,26.612027193562206
2,22.535092842522676,35.54612707523765,21.75799341791438,12.363055929838769,22.77651148006501,9.749939837271903,53.068988356609815,50.455452738194985
3,36.63705099586724,57.65679908934169,34.3732555240009,19.667230125616225,37.77107274646137,11.383377091567562,68.5976830762654,114.6853271647016
4,38.23424355996825,60.90299268892052,37.64771795386623,18.100132570316145,43.76804511157539,12.935012370376356,53.9613950195119,74.36946629346741
5,61.495784844644604,85.175933606106,52.69542573312409,26.376871022086483,53.491886128138084,22.728755232905062,100.90408025183845,147.53581734096326
6,46.77373290503396,79.47741323013761,43.681225062620385,21.498136806831884,51.02320889807147,18.721765649020234,92.2652291592017,114.87769521717318
7,72.44448722267829,94.27494946854696,61.93951871843747,30.581432025708317,70.06684770050029,28.172408249293007,136.059356920938,189.0767171562969
8,57.10124718361985,85.0004608622484,55.16749740266494,33.026330464146604,60.976414623451646,22.61084385983545,86.93377354853061,98.52664500064739
9,81.35920819637876,111.67860397594784,68.83764157418209,37.035688400922766,79.87261554264506,35.71463199636609,97.60831312414314,219.26281918708435
10,64.51160725500344,95.82620844302721,58.455203814183825,30.43908933595386,68.22095866452626,26.264376934574525,87.5922050881262,106.53951365933888
11,94.49890112653392,110.67349346177345,79.0950930796599,42.93822853362575,87.12628367304829,31.21989746680125,157.58740909495597,162.01329919336987
12,64.93168778118569,98.78580065483325,60.863816377438496,33.17309714301902,74.86532549093661,24.108974318365796,90.66889817016487,79.86630936625876
13,101.68171594017046,124.61296806055053,76.0716807175635,41.05298347011042,91.52154203231025,33.29819964269574,162.83523573946164,207.28236828884786
14,65.89048741669413,94.15264618630559,64.4714179659965,43.875995360312835,73.25293381702343,27.08955434058567,126.8034622918676,89.5377750917303
15,93.3475800505761,117.73245658262096,86.89444024134265,45.038161154546316,100.28469247533423,36.82827369276703,156.91565907138724,144.74642950575372
16,71.47915388094299,106.94643493166804,66.25567462226057,40.30623233142826,69.33569155604886,32.11165685566582,107.89189003327955,104.47817519205837
17,97.18500721639394,120.44967791725207,82.24458609384862,44.62227902155239,105.04692670414832,45.9212340020846,161.02608535455664,127.71259540355582
18,71.19092423782146,100.56510150800915,70.82065327550491,47.016623955145654,70.08281086978816,33.04035710270663,111.37808406724822,124.75411096504054
19,91.06818574106165,141.0495617966431,86.17683966886116,47.972158168413515,97.24611702044963,43.485842216905176,188.69464600926193,140.88904809871053
20,69.97854710708398,110.59990613366583,62.5493899349475,47.9652742477326,75.49171326197464,37.800448761483416,142.9857641298148,72.9768364699665
21,105.08565087155948,131.03975123125826,88.37551961488255,46.94862997188256,94.03932184085497,48.552688513070954,190.91376652523178,225.27417405653637
22,76.5965475668805,110.46787372511346,68.96922255127451,49.318514836046816,84.98836714924082,37.417889701744144,139.22203980893374,109.34896811534064
23,99.1499863099423,126.54466815027406,88.50960372958724,56.252861620152245,104.7438851438887,58.230107737625524,212.5090587517397,188.10846465001254
24,82.55844101897904,102.52678373157927,70.33591326877945,44.926923536179785,80.33317690862495,47.38480208846244,151.29903475671517,136.83893313983276
25,99.98370442610943,136.80286289171482,87.28835190426179,52.443520676393675,103.12053303432224,56.27649605779713,189.29991216323813,198.46343816659123
26,86.45261663001632,104.07336509044447,67.50326689877919,48.328106756754394,79.51407445991907,37.57823666332525,137.40077004686748,125.21644055171079
27,108.73110481645891,127.17104272303679,93.69506559618047,50.77525521459802,94.75740297915581,58.36254245036424,217.31820755393966,160.98892104556987
28,84.00471591022509,108.84509165485292,71.85562983324382,49.90103666897423,86.8333008802355,41.70069539563196,136.06740020059235,261.00048919626965
29,130.30694098381986,121.09770839989332,91.11403961196923,57.128814859368525,97.73180756652377,67.34108588811463,245.7444658728596,280.52259634907216
30,94.37729541523582,105.49930180636547,80.30818905043651,48.53477020336762,86.94132859579123,40.447662639044665,124.71194653255785,188.00901367583123
31,120.85205478179375,126.70820835276545,94.52719748828115,57.09586115098815,100.3366981196155,54.888581173600386,148.92932224488166,214.52740278653735
32,94.05483304541312,106.93525268821695,77.67028484202487,46.3321014702638,75.80682110306819,42.71414582099168,102.72706109259235,90.89931146276213
33,116.50764559894859,123.8108569139096,98.21276330756093,62.3087167441527,101.72824346987727,58.429162926713325,159.62777981881996,163.18365878520373
34,89.77961972478532,108.15515552766061,70.22466910998509,57.13301886458166,81.69891726537624,45.656353844703304,115.54494646752876,115.8755124979861
35,106.82721969352187,129.7712178138182,93.31298072474029,55.83361244139921,98.92305996107915,63.374140574631426,163.91357939730713,185.84508618375992
36,85.88424156106363,109.02522342878683,71.14333198809531,50.209931590885546,83.94580407719093,49.03378561667003,123.17824500925816,100.06703697344594
37,105.29142316822528,136.73920375902264,93.35294592652339,50.25422307165777,96.25274370873869,71.46510095835005,202.45114454145428,242.5877316128948
38,83.41323836527815,108.88047036764574,72.07763080661773,48.716540521847136,72.66391052084715,55.707444142784745,113.80353552021128,141.1546449858192
39,105.29346106713089,128.3418710970676,92.30442389208773,49.71517107183755,94.08425241056845,60.8832291070288,169.77732381674795,225.5573932556481
40,80.24096231793048,110.85714890391894,69.42009599592512,47.59858069892466,79.31178617925978,47.3812846268277,101.51450325480887,101.10627818973116
41,110.56482150151544,139.0289501729032,87.04208619820635,57.96067981353356,112.55590415879577,51.34722842068234,226.1289438758291,252.7701507159753
42,78.5821630515161,115.43275223379844,68.00028130823118,42.902789845227154,95.58311756936804,34.65786705009269,146.14737503304377,120.6928133778257
43,110.87119013366093,141.62463570541908,93.7175328574017,53.73758697626209,100.87696664932933,51.00869047062152,220.26692545267048,268.4643812036122
44,75.55590888564062,127.91049200531212,82.47780976507016,57.20311693983058,94.17126801920747,33.74217918441294,158.72979535070087,182.08198788091545
45,97.88306492780308,150.8316131706741,106.82471939688982,56.434897342426076,103.31027068367976,48.50927108244186,214.19562985048742,223.5269187823896
46,76.48562015573107,120.00167561804096,81.35666552775457,47.62372511380087,99.30908514535123,35.30012997737202,161.31610002933047,143.52937965746088
47,100.86047452062027,144.07255191359496,108.13712584513102,50.999529689544886,103.64235472684584,48.534021668327824,193.9139897553133,225.54534124652898
48,77.84934387150777,120.13859958943543,75.38748845961993,46.70910797676379,98.83321665844315,33.9954116355543,123.8717718017375,139.08271270791468
49,118.26293732109062,149.51952111629544,102.71489489119006,53.46339351991149,115.15710482046237,48.34310413699011,228.29138805902463,215.66682288556342
50,71.93565451665592,115.80323599348377,74.05096064646673,46.09404603155235,97.7121076165957,39.23941672475596,157.00624277969578,89.50591399293445
51,109.29007979879844,136.85504181581513,94.87100882089507,51.64514344379339,108.58765702537721,53.405244933534355,234.65682390462894,154.20242464868525
52,85.12020010723774,109.87841826973413,76.16959349213805,50.38070068329508,84.58572714977032,36.93606841095601,109.33351815141438,59.61696555410561
53,119.61061579910279,142.6282326385638,87.48797834922398,55.2170369982215,106.65967857397152,58.47170539268355,220.39936857634368,161.0520579564516
54,92.86762636319115,115.36480144180071,71.70325223738776,52.015887452810915,93.53802847957397,39.580084119869035,143.81287601599018,73.37944545079455
55,125.96482110954851,131.4765719045511,92.4183954411949,61.40665976861616,116.64983999229808,59.92133420246702,190.8223076352921,146.8409423615274
56,93.7408715885587,127.41804076339737,69.82671329425047,45.40109179286534,108.36846688258078,55.4206510909958,154.41379246039756,102.16471318074208
57,130.6912703163844,141.8709328737403,92.22453032828831,52.46743099570625,113.61494754926089,68.4730174890672,157.90738260152276,160.48861832613824
58,96.61485581629717,132.2785319187083,75.26781264556365,58.73051870601047,88.54992669390907,45.254899604330035,115.4975467602565,209.72665335331308
59,128.36319684288998,142.43220513820117,93.90042564138216,63.94815065347454,114.74286442075835,64.69706230470703,178.34565044358428,309.0509952032859
60,97.52357725577967,123.65919893597334,77.18562681943912,54.878445437236614,94.32798205956203,40.991355698333265,100.67715755048378,128.04239267747585
61,125.7805731658373,135.81219401922124,99.72526824755518,59.886398253170334,115.15928530911472,57.5430547959675,210.18138968253072,282.6662764857783
62,89.7318666066135,115.55830962676754,85.64606165122404,52.01076945770966,81.77340250931675,39.64620445095082,120.6628013231745,196.06924861807076
63,127.77849674492236,133.13136573858029,93.88435067234752,59.68055875007629,94.70646611289581,60.72641248520983,215.78199843190325,280.27063817644455
64,94.57246566392597,118.34403420151087,81.69748982986249,52.426869213242234,78.04625599733741,40.14658650326083,103.89651418285978,217.94414943760088
65,126.1258219855184,129.28941608859108,92.42620067845043,60.53994066807027,99.16851526107173,62.528613768781966,183.7412491951241,262.35920631793493
66,91.28899089783138,115.30424975492006,72.78859891404336,70.70281608940459,80.1524846106224,43.38906556061027,122.90684026145524,180.44624138916205
67,116.33702599788668,128.64087148395663,95.08981298396645,61.75927601815455,103.88485110773865,54.11461019741312,191.91951855921047,236.3706288494329
68,87.72168456942235,114.45103584324862,75.63829915393964,62.81743735576435,86.15397010899807,43.316848692931835,112.70369824179123,183.78723835920886
69,125.57999750578884,139.36869321947043,99.9871194128448,57.19315511361584,99.92856126575387,57.80585588274923,205.34642585979395,170.0413964057659
70,96.47183788751505,115.02665820795353,74.52117459415223,54.98634932310388,87.91795953971297,42.570956551077295,132.21453192998482,97.02874359097031
71,123.14858423585785,138.23890065222338,110.10224868948714,55.28282051868317,116.90394667832092,62.48574445821856,175.34293982408025,136.65623866414427
72,87.65105708646392,121.86514803846012,79.91901008711925,47.90400220931211,105.96552734759928,51.6293659988722,130.596675764988,101.65245315194078
73,120.00029182316557,154.29000340058195,114.04715404799464,60.599210109266394,119.91756874935002,72.93323423506664,204.53283017060852,266.51071603196283
74,93.4338015779642,128.2081595711093,86.83517982577247,50.587044251082894,101.93823661792536,48.19747110814168,128.88399449792746,128.1985552026275
75,120.2288394858211,143.4565061118738,100.36976513064019,57.32278525457091,117.35986746615937,63.38977316874042,191.15300008574698,204.81152211983775
76,99.92163366982403,120.48743062318997,76.41038207880312,57.71971454843861,107.81247389750139,50.79059623488571,155.25011424278296,74.34759807040838
77,128.1685757493068,140.75117077765253,93.02586967091631,56.07687387986859,101.75516420545145,58.0293342392956,157.74624406445201,156.56683165338814
78,95.19298137871503,125.18471514244763,82.37753958392881,50.263816482086035,90.90887208544319,46.529028341615266,254.31469019869866,129.47330661847732
79,128.10909007563512,142.3158593640664,102.17924463869501,65.0957463629925,88.96494231853528,61.015124623872566,265.58662575630655,199.38461130567558
80,95.21293471009118,123.44806904073867,74.18341153572445,51.31225358259501,83.4355120326181,49.44974345791111,186.17970080289626,95.90244752330923
81,130.59528648001609,170.23495915120168,102.44775389037554,54.9581668392233,112.25992606384551,58.59331971831745,261.9565853000669,118.28446123660306
82,95.59363527557423,136.633571787967,77.06972318693073,51.69340548242953,97.17884208567476,44.877655452237086,160.51596964186098,106.21391869462246
83,125.79791580826252,166.86305768139127,100.48152021140733,62.7197712677327,114.69624395976338,68.35487711454314,122.21352721269187,189.0830246415338
84,94.89711888101472,129.58253768390887,78.27840247057948,57.858158078442344,99.7226403579355,49.56599365513017,107.60056569526185,97.02998239691348
85,125.9080692208627,152.5166596261476,100.97004033432839,64.94548991891395,119.29252962619945,59.6881640585623,158.13226883207903,147.6910162338039
86,94.37599097904071,133.30530208252932,90.8333668046455,54.80932038526866,108.26605886191962,43.33661784954388,129.9545901093574,146.86935569791822
87,122.96220650023595,145.72769967230093,111.72692314665663,65.66911621996002,120.8089418317228,52.10372342687964,204.8867369916033,188.2647820201987
88,99.62642976290788,126.71806518076184,85.22542522897577,54.543284651009095,107.27586834870405,40.64549712556739,151.55284161803306,143.90033043241857
89,120.95435460925567,139.01892978144363,103.79801691299667,74.33269917110012,134.44694499998383,61.32557828050513,298.6307572483594,189.16892741828497
90,93.17815086068843,113.2547955076683,82.11139559460543,57.0446146045202,111.9552636313729,39.11970866568784,164.35769684437543,122.7392550384503
91,123.48692640183343,131.78803548683763,97.30049354341894,70.46283981124459,114.15024287737737,63.37648048190804,262.4317892361044,162.00006671508706
92,93.572088522524,110.81079807973177,78.7019389975605,64.25345312160728,97.41410728845584,54.23470842173226,187.44116711748714,94.14408930758543
93,125.35773822217895,147.71677450049626,94.07508679977049,66.44196020069505,107.89166699745427,70.62416172594573,281.64009235441995,239.44407318242395
94,85.28453379114444,116.62436885877716,82.80455826077657,58.54705143703711,89.43919220269069,50.969110974893596,233.83866432541674,135.37439257058404
95,119.6141201482908,134.85219854847742,94.45932562906215,69.62424736339445,83.17692531183428,66.38878309861173,271.6737796524471,195.18714577825477
96,96.48416687616259,124.08749405527058,75.7586523049283,59.05533052568518,83.87289582791682,54.23886687860526,202.25392137223108,106.13958221223676
97,127.45836954310899,136.87843503142284,100.19857881966345,60.710324017650784,83.3979164663655,75.4561176545354,182.44567486073092,139.64357635043427
98,98.00939458238751,119.56486932632644,84.94592974816204,58.20081213598109,98.42762672971129,48.575690769053786,157.8570118871056,142.32709067472902
99,132.940603131936,133.1063705139651,97.48731513766636,64.88839152492648,115.08950647365288,57.98826137662416,175.70653479422867,119.61983245432724
100,98.28018568988774,109.46960923341572,80.14993306229665,65.72506352496396,97.88574662394096,47.17339209204715,138.64556512259836,130.04192550481548
101,130.06794706713416,154.05750343674683,94.73927157255348,64.08153917264198,102.78773758952315,60.666188674631606,125.63552897417107,189.7219155691671
102,92.71958614111746,122.43583290276145,67.3010523839632,57.129049214355774,90.31044269256068,45.36352896216256,107.65994837866717,125.34618045713572
103,125.02291991222955,153.21594213584956,92.98952666569242,62.625838346188914,98.5880499208697,70.72898728289292,192.58408069645301,276.41128665535166
104,101.14664108521971,142.49088235209945,74.64848899790488,51.36378755749125,91.60558730498916,47.08671461874283,135.3095054946943,180.8576871216683
105,120.65780546927908,143.17003553663173,94.41603960190436,63.649118406949334,94.14011393514916,59.30589364343042,105.70258941837123,236.13402038753506
106,93.85258204698167,125.61131176800767,80.79173423317751,56.29155802354866,94.30837630182558,42.26907631061446,122.55066310075962,178.911499892026
107,123.17056706385463,145.23895409219435,87.71524346152134,69.83273208462737,89.91315394484376,61.46471416507399,158.32488809063105,121.330339799264
108,90.34837812520182,131.75661971428923,70.23778179016594,62.28415242891688,81.20421643979803,42.03012448752416,103.12316543308617,99.01770043213513
109,119.87795482469186,153.53011502731025,91.09025642761696,61.53566015014602,94.10970235363514,54.0765485735948,128.03906438635306,139.4984635093642
110,93.19815836528902,121.29934137599389,67.7225935449004,68.07609729314679,83.16674665152338,52.72825555218198,91.11097315223121,81.67899164287078
111,126.29040899800631,160.24196344623505,98.84769961564567,66.35463118347886,113.97914571483977,71.85500633456532,158.90419738116316,201.91831381195712
112,91.04245311890492,142.32881960907375,78.7456896274145,60.147015756108644,102.2385572837867,51.20694817742944,135.7045205508278,127.99864058848613
113,131.75922066522475,171.67292748042098,98.47400366615754,66.4941564034331,121.98076593238252,63.6154907913004,212.5368395218301,174.812109174386
114,104.33250850634582,136.8370726921783,74.81689410509497,62.563420191423006,114.34553842725602,59.20624278474251,158.930230267128,155.42277086783417
115,131.23681108003134,148.647924534638,96.50398142582243,70.97233721320374,119.4326574682476,66.51614466559786,117.01946070584536,177.66776888281365
116,101.59895907739526,137.16648742045115,76.44554692415122,56.67331474000984,105.6062776458476,50.98450238203032,131.86054590582418,149.59924499311737
117,139.41537429087612,148.18307010293844,94.14215447052855,68.02218467438526,107.23473448903401,64.72322204108386,207.77110457495644,228.55217060586057
118,103.51646828194431,151.9496346589179,94.54298799734052,55.55599053439377,103.48079489870827,48.585434351385565,198.81230083816217,268.6263838466499
119,129.65335426361042,159.59389039343412,111.98949559623499,67.01115379045063,118.82165187007433,70.46927934345099,220.51719857066766,182.2159112622545
120,104.65671174432403,127.84566848009648,86.83082164899218,54.85423121002353,96.74548254186578,56.93009529749493,162.24111366664906,127.50486954067658
121,139.94970766934318,173.99299039662145,109.2837503650143,69.86128266857479,115.86976732940187,62.50684517519948,246.50079187107477,139.97573994810193
122,96.93535010120564,136.09497963263038,83.01383064313154,54.979616627805136,95.07954533914648,48.357442841809565,168.42176422126155,87.84566594729624
123,132.09855810888712,158.92064104828944,96.874614464861,69.55423313394677,116.63751943039516,58.12966988100257,246.64895134385588,154.1281508710179
124,96.21621558135617,132.58558659666818,71.11410579112638,60.77641535139894,83.18491591203379,46.31783882193267,193.84439183278866,147.477645869435
125,131.35323917163507,133.35916487179864,86.30389314654336,70.8253490567589,98.69224178847568,61.207932543938334,194.40827828649856,194.42946089052003
126,104.39232424256413,138.84174906763562,78.33069985325814,60.7194857131281,105.50417550757575,53.10739128560725,199.21271618871054,146.03809172728393
127,136.60517639688146,131.60137782051376,88.83945621223181,73.89251554318733,101.21625404692195,60.21800640390625,245.511885353258,119.22852949831271
128,99.43540269299083,120.26230533726707,78.6001093331092,51.00554319047034,114.50323828784254,51.68736984150235,174.14680418076665,138.20286584518087
129,118.34505377603672,129.6413736096971,89.95139979437009,74.45958284818965,123.1709740607323,66.7783876197843,190.20917330250847,141.81613630943028
130,99.94953512097844,111.7799004047038,75.65739453070174,63.11202977058244,91.09853843757308,48.09849734669208,153.82184430414463,120.58194545490383
131,135.10482219318916,135.3297036870005,90.24175858199462,65.83767028446991,122.48238674358845,67.28376386334244,172.22303030119056,134.54619163629437
132,103.93373406477751,111.66590547335997,78.9684576059492,54.200573216575364,90.27092621965001,51.4190082302627,173.48515673912465,88.02801876528007
133,136.79707615993505,154.63978589074108,121.34501345013385,73.53257582120841,116.67896856155625,68.54938041675209,205.9402539648111,225.39867419539746
134,113.14550411965317,136.87162671606973,97.36405725842465,64.34878168029528,98.69382222395802,48.40530566587056,242.42444783509688,161.43424129134743
135,143.3831875931669,149.97824719882766,96.78836044313928,71.30036760154873,97.62198818356445,64.28224317975085,194.3892841603391,153.62537148511174
136,109.6088499458768,144.35666806494658,85.3287451274458,74.10966833743471,93.50908450373079,50.992018005571964,140.13990098521361,128.3797609004443
137,143.24934797264876,145.21138296659208,82.7839221094127,73.8492539070561,93.55978183649289,78.64519077003965,113.29504627871414,124.92690486148325
138,114.05139883781064,152.8303754663876,74.68684525580488,56.31761565584824,90.66992863944427,54.17079992217769,94.98920739442366,150.2972614946466
139,136.05434919610303,150.2171576891806,99.12106296179103,68.36592046233666,95.42391505583012,66.36954467090732,117.44437476655102,193.92342060907794
140,106.14494964442916,116.72638901768066,74.43505275827269,68.68980352978173,76.53199621021676,50.28042121931592,102.16065045447391,137.79833684702166
141,137.9511806974114,156.8388744959456,110.30123626256123,65.16452645843371,102.8295273550694,72.64870364551236,135.8437216049103,206.7421706708181
142,102.57241211142183,107.08803802757248,82.45092108759667,61.29366505904035,88.16296477872531,50.23026392444447,104.94481131838506,122.15736836208782
143,135.8041002988005,172.55203665508344,112.10020881801341,64.18249275390326,126.83372220648003,63.25065454186837,206.63054939930902,306.2956946801084
144,103.55165232362562,143.88994745234947,80.27895154065455,59.671660793005,87.78325889680043,51.5694883514607,149.9448884385113,175.44641084283356
145,136.5327104182127,136.4114818451341,83.39634870869641,68.00975662357058,103.54805483191441,74.92585926704801,109.9674758080985,112.7806471318758
146,106.50112173445906,138.66318871048816,94.98467014853517,59.91542209939052,99.53823086818805,44.952206357527935,127.02200866461139,180.75255106494913
147,130.77838096857843,147.66907985811923,100.34569188380827,70.12462687868867,95.69808827733047,69.47550814726945,112.26245337327063,215.22072388288655
148,101.52683119624278,148.44909194477984,92.5009021782413,52.37513980775444,89.82994477362291,49.75803627180476,154.96965590723008,132.03754704180355
149,130.22319821236746,147.17236964692358,115.36089547764433,65.79648967825446,91.91766729228299,63.36533195580401,185.52585825556636,194.14441270730802
150,95.9055817032648,117.40542854781559,75.92286846204611,53.14357524859954,81.91620531844406,40.211195541552335,124.2969673282061,125.90190905231185
151,132.23993350707434,156.655006066285,104.69611938828503,62.00766845350721,107.53102859612883,47.759446388303,179.2548187783454,148.4531850769983
152,96.85339710157302,116.19891499144084,77.94339361829621,59.662375305426536,95.62158311035611,39.014715841017114,112.38842446659847,89.95983295397654
153,130.92753704949078,151.79951442378172,104.17584336929832,63.40117615523517,122.06943318677743,54.78238434635342,147.44485587726052,161.47327851009953
154,86.7985839770429,132.9629114305248,81.05602948625538,55.635052581228045,83.20578039193433,44.20555571956581,103.41638775347359,161.79811748517488
155,119.61293420319191,140.51683267152143,84.11332969784851,69.21237536347314,90.79346380481327,53.865218059307466,105.5180133848503,154.9291009554586
156,90.77382705841495,136.4600465879185,76.07102305916986,50.805458157385495,87.73104625290183,42.01512135414673,117.03779054888149,95.4121838087476
157,114.70656328573311,125.95255318469687,90.8750728470001,59.56781343592751,87.5277981905805,58.96829624440697,132.24033429032153,85.64230387179475
158,89.31173393721632,135.05797157856347,91.47021637898821,56.51493850202637,114.92354656622794,38.581645626735366,147.36083530151737,91.51263899345193
159,116.54671661799159,144.81058987924928,99.97458960495315,62.17593499632437,112.51166125103606,55.52514095026082,148.69410205662314,86.31085699602336
160,86.15501693114538,119.70188905975992,72.53535422232291,51.35787164758183,93.82654752472882,45.20591405428209,99.68909861678262,93.25374701712286
161,135.54045782872447,145.19051666230587,100.6748928101904,63.169016840661975,92.91288414043879,57.093653970545915,166.4108604782047,165.6690317846368
162,102.46794378157514,107.85951033041762,78.59220335477895,56.44040550734576,89.18703727100278,43.12686298563066,129.71825045775594,180.5346758559897
163,135.09152572675865,150.05606766096443,113.41413290909271,64.95747616253634,117.97566598722709,66.07561724182713,116.97919598083189,168.2537881318529
164,106.16154145094642,126.92243241625052,97.79500658123477,56.21025466260003,108.6305417513306,45.22816551212996,157.80937236263193,136.5938551645487
165,130.97327988338185,121.47399513950218,92.74628703801723,54.409577624189666,117.64170698449031,61.87189052406959,196.70971344002714,179.9239678491318
166,95.82232663977855,143.83659736037185,84.37669810062744,63.70182466480806,122.07501748513695,50.679478172009404,206.61115066628187,154.43286827228982
167,119.94351361425664,143.20060809050037,92.14394040029174,69.1109888519691,135.6801810770346,68.58935002422642,156.03273727761942,116.4136373528976
168,99.6440026584391,150.5576562881083,100.48293647635303,63.52130529366528,145.11479214426296,43.94052277588577,140.4727445969175,151.4964993697388
169,135.36219177749618,131.51513764204867,115.14242431453043,70.26947592733545,132.43610028080917,62.721778291680366,133.48376375417433,167.1151323908271
170,103.41716862727328,113.85462396349787,75.34760771008325,69.34065999107693,123.493700082878,43.19120341362526,157.76371500253063,117.40222653963247
171,138.91259256266605,145.96051779088967,116.08324475296946,79.74367006232637,146.65161349704417,57.90570601983094,153.9131518132019,179.57133866265158
172,100.7373069618309,114.26483403756157,77.92233340562431,74.27112246652763,122.05708192132445,39.41883045608409,145.6800251545167,93.07228833495247
173,132.81054061363972,168.3645122780362,112.70181085183006,71.72393933468393,147.25917385758794,65.54891267297143,213.34435193607035,159.8185026418259
174,98.03950559721585,125.83962045746613,82.40316738225201,68.47870239201526,123.7946319041873,46.59727638541272,174.29390891733064,124.50513015842222
175,131.53030083451398,131.75608674125596,98.8002234301339,81.02870109727368,128.4186454226133,67.75219162005011,182.82836313283528,106.95504051376214
176,108.3232970533627,142.1970035056574,113.83769408826346,79.55024093184149,124.58774167809857,47.849301365705095,172.7260814100486,113.08298007954123
177,128.5669635690939,151.62729333175815,115.62227188899693,82.56857220248106,117.46679612381897,69.18555210059482,152.4724309187312,115.51581631135082
178,99.36294306354662,148.24098329433158,107.64911740540856,79.76930891238428,110.81072303706597,44.79360691445539,136.0178825608879,141.46664233244263
179,134.73119870432436,158.97348864324033,116.25336556330187,91.85711383770898,99.79811543109878,54.765612915007786,110.5545880236385,118.50032433262352
180,97.67436649884816,122.03154456688391,82.1420116664467,91.84904598238388,79.06694902038502,40.492144183943786,79.96361904009696,109.17915699234416
181,117.74508255378704,160.55150588651583,109.16291996117654,93.81959593361441,95.8094732353638,56.54285112611789,173.88521010935304,134.75516267786074
182,86.58586048127648,118.87334950205634,83.4927202189484,78.6888968707336,68.32180171403536,41.26957198402242,156.18250047769044,93.8138606482285
183,127.4705936192399,151.713078570863,120.9730675305759,86.84453583767011,98.81544501531894,61.29285130835455,188.53197726776088,147.35033297999703
184,105.08369014475855,119.51534745575148,100.65730345254617,82.39240621135986,82.54365294391178,41.79851128332272,144.21226957381495,102.14303486244671
185,144.1567609145762,118.92433449878973,114.14874997444318,97.23710241197398,82.97595445594712,62.18123253244053,113.67788988330427,135.85298127219684
186,106.22157640828125,130.7870914003097,107.45791446390044,81.28258210615215,103.21750152257066,52.76786212022977,166.44378866803848,141.25702383785463
187,134.72418013458523,132.38607865380231,102.18938774918884,96.95561398270745,92.73754082436585,72.44570065872196,141.0367911374482,82.310495367379
188,105.46219704766531,144.15136648344287,104.64722206501776,90.19940159434235,98.20167346893139,52.3379890357803,174.3609653786569,93.90906816658536
189,133.51552827966006,151.4303166241898,110.146183541969,88.91833085210462,78.52273961851255,79.64949267121033,179.58516940883473,65.49364223075398
190,85.72477961030341,115.8353161556252,94.2154992670112,73.498803470116,70.60611669694282,59.023478797562525,163.42205031206439,74.3583557710198
191,131.53134389892284,159.81962885277366,124.18294893028053,87.40709426930185,113.64137021495344,83.27201238149641,150.01924564995852,112.85127418064654
192,92.81510255871592,122.74292863243522,89.79376591288859,85.58264741558791,84.63683204060146,60.70961053398754,193.1100980508638,116.7021837873562
193,140.65944202419658,174.08796134878762,131.29133981071658,92.646977926337,124.65884597584706,75.72169733718306,137.9342846852768,195.09063382827958
194,105.30131454343434,125.50457730351488,93.30351279901384,93.56136406813255,106.93691376173511,62.517459819684476,132.9908736828211,148.64756034720062
195,133.2452039106469,129.4757261522467,91.56323162361561,96.55731749782035,99.44056820086281,72.80311403386827,104.42761201965706,138.58485790895097
196,112.50881068844626,115.83623735386784,94.01991287844348,87.09014461330598,117.71406586252164,54.63629691867568,137.6224258197529,156.10513891220776
197,133.71454353247728,122.0927375642973,95.98631196850006,93.08058799966703,103.26633091732856,64.43371576786153,130.5747132538826,196.5002402961895
198,109.78826767893878,141.74681487594597,92.47478529958173,93.16866258028894,126.66799705138041,50.70839729031079,159.01982362629704,319.26459013497305
199,125.01596158167993,129.59134063740296,103.48994663699455,113.86837842875084,123.02217590154115,67.14335900510528,115.47022552119267,282.40490704729956
200,89.80568590373836,93.48189139250826,70.35386315019645,103.3509220504272,100.80356194008826,52.19673303224957,113.75806349357273,110.06424409741123
201,119.90521121288683,144.7532098830845,114.20710750455116,108.0569228526158,142.62302676397627,56.51132523794168,164.99190450448148,209.83209628075258
202,85.44496551760835,118.86050008752193,77.77649138398347,99.58954533784231,116.51456144161644,45.03857619209588,179.62434608826058,135.2844930651819
203,115.54833905410938,160.41109276119303,109.09896226768656,108.84814648104727,142.43165254137526,57.82423320125706,171.5557133584994,175.51986910218326
204,88.35833272604982,131.26434490512963,92.52343233216,98.30736899705829,109.29340616358782,47.458625856433336,142.8420178775319,129.19216482454198
205,107.26329213984063,132.12871637411553,84.7373688315113,102.05435408735737,119.17026909904762,63.7930389093881,74.63344914332116,113.55578245275885
206,91.46960686274267,145.1163898270341,104.83711071275542,87.44686140994983,110.24901996536099,40.2821854437422,110.37429902024408,171.6277715302917
207,114.19016885580915,142.44244876756557,105.41268595197849,92.33624732545091,103.95624062169213,54.76734477397445,114.51368475852516,178.2262057404036
208,97.21598395093136,157.1015386299987,123.69496540979202,83.70355291502389,120.03101749719873,42.50569684308289,113.42200223215168,133.11052714648542
209,117.7401551182009,149.25086443981715,110.63994848325885,105.70303906981405,119.18744575587415,45.03040990751023,100.81805039692641,111.5498698736798
210,82.75838460173263,109.42347719603215,88.10528701557095,82.17253685882089,113.58599377696524,34.966310833323,70.96878534146913,69.07681106812977
211,110.00877454957832,145.98384171642584,103.53412489741505,98.65341508810927,111.41940344158404,42.34309928250633,129.91991797037136,152.67150146683866
212,73.98977715870014,96.29499866260818,87.06973140054669,84.57338505614881,97.90172642047179,36.413620048812625,82.1977547744215,72.87171917289399
213,115.34932800250485,174.57985757428028,119.28343254315972,99.92527641143944,112.09773274364997,52.23575042364311,152.53497906891008,111.7080038503794
214,91.37275389357242,143.94157005128903,99.17207272689812,83.93367157355846,104.71277201732288,35.35643723321063,89.59914930124923,101.23695382493477
215,109.81154267508118,142.4119601124943,96.40535399263011,108.64431638584381,101.66213218593961,57.84774619277953,107.44657504584855,79.5905977550047
216,81.85886242384689,124.76731584192105,115.08639180643952,92.09576434131354,111.26629735524196,44.59397438567486,97.35926936699838,91.67093522439978
217,109.53090647483569,116.31541445093913,124.91594675664808,93.46662477195818,107.30187076628683,57.942888019895044,130.54956474900573,114.29059860129522
218,92.01163208245713,134.2694524883574,143.2424531253457,87.39050858090556,118.39700953208668,49.93697300268618,98.66914553715802,186.4477579360124
219,117.90070049620175,135.65697068596532,140.333960186211,106.09708821408518,120.0643205337365,59.91882775480059,130.38282171228505,145.5122798648225
220,75.75367074913571,94.20894136958454,102.49249336856472,86.78107612430341,99.75528494186416,37.01264933086338,105.24304780064217,152.96621578137226
221,110.41234175319192,153.59654549308536,138.8151637881883,92.31342502745775,130.77444217672695,50.522493394645096,148.81262863549304,125.02369152206849
222,81.18229563892683,102.79842168370025,92.73569505904122,79.07848233141146,107.37999884058806,38.256882532032556,129.20978873832843,110.45632195646466
223,108.49211180788575,156.93852645936073,134.5402209741455,88.06901765513712,124.8519285416468,49.60482423437444,151.096599763073,129.6251936596375
224,81.1399478260285,121.59761101237673,102.03312902771773,90.16759829450999,102.8378474157788,37.40051053934332,136.4972706093394,102.36132755146983
225,98.55730585636323,117.65958947581711,96.42767107753883,78.3617734915905,90.50559732278428,39.41819079884385,119.42938523006758,111.03194506226244
226,77.96567905011145,139.46679090341033,112.29476115165518,79.26277435062576,92.925792872048,39.632805570261255,165.69276089130526,125.25708071506178
227,99.11994515620285,143.5383973780608,112.09193725782193,97.90651253466407,88.75725950191908,58.34615578817311,106.40889455088437,131.4206935034011
228,82.11562046849667,178.389718252317,114.21336473487649,76.46260313467023,117.01632389211203,44.38118295519663,125.70171798018545,113.51424807937232
229,111.54149625848149,172.0439806973136,117.34603363761228,103.82200640712702,101.93370742775194,51.665481052571565,104.42777373729864,108.6674701293491
230,77.92294852935436,115.74213081276929,88.15354847069047,84.83516899570266,97.40281342063466,48.81535035876439,110.79709943119747,100.14642573234605
231,102.23921779746345,151.45914659849157,117.95526253665987,103.25772418803135,107.86351776325183,62.54823799618804,116.94231183466198,148.84586927061977
232,81.98530667930643,120.55716212134719,89.11602308239169,72.51386203229431,92.37113322511684,41.274048877610504,121.21868541099671,92.29985086594388
233,110.1687159902024,172.2097483498863,115.68452896233993,101.05665005940405,110.87352418929818,52.292717162825575,151.5474211036023,194.8723169207913
234,78.16702145321179,111.16429872253265,102.13764471499887,89.90757814303323,94.25467112590175,41.03049895869147,114.88657490667579,226.44954570854196
235,103.8375029685904,93.61253999801575,99.75989745649507,100.72664909308155,89.72894222557788,56.83051775100908,122.66482868172703,98.13365776734341
236,82.92629154972279,125.52449343720066,97.92789931174323,94.2757882677548,101.13747680592557,48.69049780940635,127.95427142293036,74.39006438729602
237,112.62034192768792,104.55488840556698,104.03176151749055,112.56177568733385,111.16980864601058,59.97739163690841,98.59144940357382,134.642597891881
238,75.80135661739506,126.58661857324715,112.2800503756985,100.63744420202062,116.30368917648522,48.48862275436756,123.04051684631898,148.3741843552129
239,107.50309305903342,116.88408740800855,114.45686250695182,128.15726517490404,114.27968343359342,59.360038303031075,132.86895318072183,111.862006159563
240,71.14393329860849,91.15847971222162,92.90366663449387,97.71686761493802,115.14175047813863,41.545932224812645,98.38065213677716,104.18050659532103
241,115.44095559787232,123.93304609579907,132.03448936845777,118.95368501256029,138.6665694774749,48.986667372675015,100.93065111804964,135.61747483659317
242,72.39170403537936,103.95941196957426,104.79080804442518,108.80074950380414,115.41238962776694,34.72079151818051,89.44189065313734,102.24050529651912
243,97.15374373683375,167.2805725890318,157.91403249534315,125.66889855895181,143.02954911491574,51.858045859160136,119.51853835422371,128.5561021508177
244,80.58343518933846,135.85190648493156,125.92569303470697,113.80257827899422,132.2850229647178,31.377953781959608,88.14895364026553,95.20852850306885
245,108.90012644928461,118.7690493890808,127.3520270499028,128.6860706509159,147.74081040871673,50.436700715173735,115.22427739463727,63.059924966223065
246,82.5695493420725,142.18433088508132,115.32219888526414,121.46044154395064,125.74300441184047,31.262660414843438,100.54665870109402,73.23089620239813
247,102.42550912190787,120.83003858779594,116.5896029083515,147.78837022234868,123.1242125163276,49.29737091521374,98.8257399320031,86.1626316191681
248,70.63340270846066,149.1631914666244,116.23232413379377,109.10175704792611,114.4121360087778,31.42889924082355,131.83163600838293,109.19452364149721
249,98.25714699599823,121.04243550173658,129.8327262651165,118.0554253602612,111.28020940243734,41.49503974885409,106.34242409953407,115.42319748639214
250,64.19118093865393,95.06868374325134,96.07465964444059,104.71197566148015,113.83517483278465,35.20535549055233,84.30618433234159,128.67880501477882
251,106.83584474265604,165.91628351186918,120.62670267487675,118.55017171147286,104.4297702489501,45.04416744923708,98.77331876509852,142.64674818663994
252,75.50149125621081,108.44831138931785,89.34934708644208,93.69848184061415,88.1850590632147,29.49714552364711,96.34189476407576,64.56204095136731
253,92.4891874034792,158.95134630425608,138.196139599115,117.97425868894234,117.49002733187419,36.00685488262148,93.30202956291932,111.4334239316914
254,70.11012078905581,126.06669365335479,96.73258394198149,104.92585752081669,103.48656404083049,24.921688511408192,80.44218335247177,102.6522071225446
255,77.11023194079443,121.87789124010578,95.94957143183251,115.19022702659036,79.47283305294782,25.268244869990756,85.40100321737683,114.30493798867816
256,61.90571188493363,134.26821044795693,109.34349065702891,98.90765502011475,70.4703075945469,19.247463827230213,124.36824621176115,108.95017574707343
257,70.02274899149722,131.46743584245718,111.35510397650067,102.79427399827308,69.35922238270156,21.04909450515104,102.41598468735035,112.73973845487474
258,60.33396261500487,146.69337390810287,121.17565513751482,100.07178139724228,68.64486147762969,17.33241822890075,92.12261815744638,108.90914434069036
259,72.12202957231625,133.30032317905847,113.89064910529866,98.13923444619569,53.24278574438441,20.87277067208459,75.46838705313134,126.73864514218583
260,42.47062792072688,99.94106301279201,92.56175801339255,88.74048381449151,51.701676803415346,20.32799767151253,73.98691190013221,121.71770735082475
261,54.74284830281368,141.74547016604615,121.71788213743825,98.53815520225747,70.9248014060861,27.723974246112796,146.91817468432507,151.17812923051318
262,38.460938131451094,106.92669011185498,94.44197215664111,99.32680444239264,57.57559715738333,21.379512754891554,130.04165813463104,81.9924987459164
263,46.564493902012714,162.15638682639081,116.08480739906588,111.65978227399148,73.2938426636266,23.208214221354808,165.04083955173107,171.66357900472264
264,46.03986356591839,121.91343702617223,86.76917254001431,105.20625417504505,64.03219618141355,16.261956976642853,110.72903962760888,110.42934640575706
265,46.514655041984746,107.03658101613787,88.2730815759571,111.53231527689073,49.50977004771066,21.92209744627072,112.02420732301033,108.77911987700801
266,48.265336176742004,133.25781970083273,107.83052429661234,95.74602733190623,77.80141745172402,18.916690310040558,117.66136183347373,115.49920885239254
267,63.15366448263513,118.02219166109458,109.93956068117491,107.94798424150582,75.08964862549003,24.52401894279844,168.49528727523528,116.69923793866758
268,53.52423278168075,137.21124750378982,126.05744399022761,85.9112027146853,89.40171964933741,21.25869850478882,103.38024134575576,122.82159268485104
269,69.45732473569797,134.11416358466644,118.12151675976739,103.16991528410045,85.35390954946216,25.7027807834225,108.37873383129882,130.20055133431256
270,48.19800719856175,94.85086086788893,94.69409633081692,73.48876069331072,87.00726619189963,17.170912724948433,95.19316134910913,124.3044452471787
271,54.01960746704871,124.30484650882168,127.37237840771388,96.31151480270125,84.75925062302294,22.812137657235084,113.41768581836283,140.55751282742972
272,46.94370857372872,101.74626715791969,84.60767149316968,92.46048489724583,81.06257440202064,14.09817439035217,119.78792299853305,178.76569642891434
273,51.71677284502354,157.1623028294198,148.3610409118282,100.84623377481853,103.51137133601155,18.075155838598004,174.00058719203238,207.44289049313315
274,40.89760632431035,120.62419065519269,122.63726964111997,83.69501277569594,97.28690180163669,14.887049196023659,134.09863132171932,103.68735162656318
275,47.746260718925406,111.755920858215,114.9886152085255,114.06087245372424,97.94615546976082,22.51952617022809,117.1980205744138,112.78427577090203
276,31.376175438906397,111.67064959691041,126.79846066860516,97.935999442156,81.54970907598144,14.864032932031312,107.34616277857006,173.9940948914693
277,41.56792166916448,103.05402807431979,112.54956367862962,112.69088348081182,104.4817977986533,18.791820412573973,125.58393901157659,139.75552641615494
278,35.86339684905013,122.55980661537538,102.46377601685886,81.91566486714109,88.92120889297648,14.67602716386641,122.88646835032999,90.80164093148227
279,44.89525008067928,140.30188953006416,98.05334069843278,108.89903978961848,105.91337590327505,16.86354467692564,131.64928559302228,154.84198755878734
280,42.04719858234995,103.53263472304155,72.22917858922497,91.19595677171152,77.86974439706695,11.098472247144686,81.20695988152184,102.25935046413282
281,56.13997999440719,146.65560380102087,117.10169838826054,101.23914642208376,124.27559423215392,15.466010773995903,116.46395575299495,123.67019455479738
282,51.73884880454786,103.03153666895874,95.71248512469668,82.4817115980099,93.00502076565817,11.866386074280701,98.89132756716157,135.431604850099
283,63.04993620873277,160.2838705399067,101.35090349544915,99.16337371155869,110.76284915074176,14.267823783754372,158.15918394332658,191.04088624908584
284,47.54848635579523,131.87720851961032,82.70687634167071,87.70882003846954,88.2118873232578,11.583423703330313,159.1236258201798,213.14154537340306
285,54.51318138169931,120.40116794132696,76.20367711177413,83.33480664155717,96.15000016443732,17.025055158755478,185.91416059146417,146.1032791988378
286,50.610967615547004,116.69358015215946,89.89412086647702,79.61825886680002,89.45721777027313,11.568091514902019,143.4227372547746,168.95897042406443
287,54.05097202380668,104.43149509777776,82.2117920257726,90.19734282463527,80.44070971322505,13.994048901640443,119.47042468405421,135.03661020018896
288,51.871488203776686,129.12935398844132,80.35139844931622,71.34738954641557,71.41326650135886,10.3536883044471,174.44439899073322,199.81654849734147
289,62.32807790165083,125.00419713263224,72.00927876935624,81.40946143681298,68.92057093956349,14.38122644250463,214.98555359455895,188.14760645219215
290,43.81590197317783,100.32955658548852,55.931191437428154,67.38801435798155,42.732251176210234,14.99933517848874,129.9498525385373,110.42504978488792
291,59.20437698320206,144.28207834115747,85.97916433239234,78.56740679041272,68.48776525195228,18.68724217779328,186.25892050431654,138.94548471448323
292,45.49118961014746,107.87753520814749,61.46637691772397,58.04988085976185,44.66999018231979,18.26790451632134,111.99782878919632,83.74194457775745
293,53.018422096656366,143.5788379065822,113.28332210252113,77.67740873833712,56.80081661742981,17.04477876372123,157.05143709469002,147.21658156974428
294,41.179408930951055,127.09591138689272,90.41348298817451,61.13638993288638,47.41307121468181,18.45741988881444,137.40623484989646,133.9644861603365
295,54.326445297960205,116.75167382264846,89.61855428725023,67.01193035994378,43.955714957214326,21.3803291759238,139.0869232896983,130.12778793366962
296,40.597193211419,135.06570639143828,90.78151231956288,59.931934541606665,50.97092939163453,16.141467866309057,131.88916625433666,181.77013447355077
297,47.20607932990496,107.27754094470865,83.89081560503834,85.11794007136089,48.76528048879459,19.935489363816586,154.20192008490844,190.60687205763622
298,40.65993004609574,140.3166932880002,102.68514716521774,65.10299202691452,61.52885373093103,13.656335002158297,125.02786694358518,185.55758928890674
299,43.96095600978777,123.85635640848886,114.67600325693162,90.3853980648022,61.27479068599484,19.352980228349328,123.02245048418065,237.01761256890865


==> csv/ZRH_NEW/NoControl/results/input_results.csv <==
,GS_29798700,GS_267459439,joinedS_1397530090_5078466478_cluster_1397530093_5078466469,GS_27495542,cluster_1602416382_60552192,cluster_268039552_268044432_268044433,GS_261618411,GS_4366133,GS_2114253,GS_60022499,GS_266629541,GS_27495540,GS_28851230,cluster_1388680649_1388680652_261614546_28961409_#1more,cluster_30841368_4166372092_4166372093,joinedS_cluster_1828996344_469716_cluster_2027070071_2027070079_455570,GS_146628678,GS_26823805,GS_1600183706,cluster_10827082799_10827082803_2267154351_2884075320_#1more,cluster_156387639_300385611_3017726326_445397476_#2more,joinedS_260746805_cluster_260746774_260746927_5728001583,cluster_260746808_4377135802_469720,cluster_268486965_4962059699_4963456272_4963456273_#7more,joinedS_2114258_cluster_10836944685_156384136_156384137_156384139_#3more,1043342308,cluster_2968383201_4032163524_5113304830_5113304831,917977971,1967357708,cluster_3630408114_84486754,cluster_1239656112_1239656277_1239656623_3684320899,2027070087,2968383809,2027070117,cluster_2027070182_249092469_71303014,joinedS_5116225778_cluster_10269992522_10827082625_10827082628_10827082629_#7more,cluster_26114485_30202173_3335765730_364713590,cluster_10249375925_34436404_4963456221,cluster_10827082585_2275635875_316284659_34505879_#3more,cluster_3662614140_4789040911_5183760625_917982634_#1more,2968382602,5333039618,2027070092,3683429072,2968380742,1043342290,5713657682
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
37,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
38,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
39,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
40,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
41,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
42,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
43,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
44,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
45,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
46,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
47,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
48,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
49,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
50,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
51,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
52,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
53,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
54,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
55,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
56,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
57,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
58,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
59,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
60,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
61,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
62,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
63,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
64,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
65,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
66,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
67,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
68,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
69,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
70,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
71,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
72,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
73,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
74,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
75,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
76,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
77,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
78,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
79,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
80,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
81,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
82,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
83,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
84,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
85,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
86,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
87,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
88,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
89,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
90,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
91,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
92,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
93,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
94,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
95,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
96,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
97,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
98,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
99,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
100,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
101,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
102,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
103,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
104,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
105,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
107,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
108,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
109,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
110,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
111,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
112,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
113,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
114,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
115,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
116,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
117,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
118,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
119,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
120,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
121,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
122,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
123,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
124,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
126,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
127,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
128,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
129,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
130,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
131,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
132,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
133,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
134,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
135,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
136,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
138,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
139,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
140,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
141,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
142,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
143,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
144,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
145,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
146,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
147,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
148,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
149,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
150,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
151,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
152,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
153,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
154,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
155,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
156,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
157,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
158,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
159,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
160,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
161,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
162,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
163,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
164,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
165,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
166,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
167,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
168,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
169,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
170,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
171,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
172,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
173,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
174,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
177,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
178,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
179,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
180,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
181,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
182,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
183,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
184,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
185,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
186,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
187,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
188,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
189,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
190,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
191,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
192,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
193,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
194,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
195,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
196,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
197,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
198,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
199,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
200,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
201,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
202,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
203,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
204,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
205,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
206,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
207,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
208,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
209,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
210,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
211,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
212,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
213,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
214,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
215,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
216,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
217,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
218,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
219,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
220,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
221,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
222,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
223,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
224,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
227,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
228,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
229,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
230,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
231,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
232,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
233,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
234,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
235,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
236,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
237,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
238,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
239,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
240,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
241,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
242,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
243,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
244,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
245,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
246,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
247,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
248,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
249,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
250,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
251,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
252,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
253,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
254,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
255,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
256,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
257,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
258,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
259,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
260,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
261,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
262,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
263,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
264,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
265,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
266,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
267,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
268,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
269,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
270,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
271,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
272,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
273,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
274,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
277,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
278,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
279,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
280,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
281,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
282,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
283,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
284,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
285,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
288,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
289,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
290,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
291,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
292,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
293,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
294,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
295,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
296,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
297,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
299,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> csv/ZRH_NEW/NoControl/results/metrics.csv <==
,0
travel_time,45.23
waiting_time,28.27
C0_abs,16.91
C02_abs,4992.15
HC_abs,0.11
PMx_abs,0.22
NOx_abs,1.91
fuel_abs,1618.41
nvehicles,176821.0


==> csv/ZRH_NEW/approximated_mfds.csv <==
,reference x,reference y,baseline x,baseline y,control x,control y
0,0.0,-3.487976819606161,0.0,38.317234011379576,0.0,21.39045431228274
1,0.6811702637405778,21.811262353367983,0.3854178107689959,45.69052302150044,0.3301396879047712,29.90602251662024
2,1.3623405274811555,45.03799320544901,0.7708356215379918,52.71198685273265,0.6602793758095424,38.02147176491767
3,2.0435107912217334,66.30941741672846,1.1562534323069877,59.39182002660485,0.9904190637143137,45.748116837405405
4,2.724681054962311,85.73815942048432,1.5416712430759836,65.7400768238922,1.3205587516190849,53.09712081147761
5,3.4058513187028887,103.43237837630475,1.9270890538449794,71.7666712846164,1.6506984395238562,60.079495061692256
6,4.087021582443467,119.49587883119985,2.3125068646139755,77.48137720804573,1.9808381274286273,66.7060992597711
7,4.7681918461840445,134.02822006870113,2.6979246753829713,82.893828152695,2.3109778153333984,72.98764137459968
8,5.449362109924622,147.12482414594936,3.083342486151967,88.0135174363255,2.6411175032381697,78.93467767222737
9,6.1305323736652,158.87708261876978,3.468760296920963,92.84979813594514,2.971257191142941,84.55761271586731
10,6.811702637405777,169.37246195473574,3.854178107689959,97.41188308780832,3.3013968790477124,89.86669936589645
11,7.492872901146355,178.69460763422003,4.239595918458955,101.70884488741603,3.6315365669524833,94.87203877985552
12,8.174043164886934,186.92344693943403,4.625013729227951,105.74961588951575,3.9616762548572546,99.58358041244905
13,8.855213428627511,194.13529043145522,5.010431539996946,109.54298820810149,4.2918159427620255,104.01112201554541
14,9.536383692368089,200.40293211524218,5.395849350765943,113.09761371641392,4.621955630666797,108.1643096381767
15,10.217553956108667,205.79574829263774,5.781267161534938,116.42200404694009,4.952095318571568,112.05263762653883
16,10.898724219849244,210.37979510336004,6.166684972303934,119.52453059141368,5.2822350064763395,115.68544862399156
17,11.579894483589822,214.21790475398151,6.552102783072931,122.4134245008149,5.612374694381111,119.07193357105837
18,12.2610647473304,217.3697804348959,6.937520593841926,125.09677668537046,5.942514382285882,122.2211317054266
19,12.942235011070977,219.89208992527276,7.322938404610922,127.58253781455372,6.2726540701906535,125.14193056194733
20,13.623405274811555,221.83855788600073,7.708356215379918,129.87851831708446,6.602793758095425,127.8430659726355
21,14.304575538552132,223.26005684061792,8.093774026148914,131.99238838092907,6.932933446000195,130.33312206666977
22,14.98574580229271,224.20469684423074,8.47919183691791,133.93167795330044,7.263073133904967,132.62053127039266
23,15.666916066033288,224.7179138404202,8.864609647686905,135.70377674065804,7.593212821809738,134.7135743073105
24,16.348086329773867,224.8425567061371,9.250027458455902,137.31593420870786,7.923352509714509,136.6203801980933
25,17.029256593514443,224.61897298458365,9.635445269224897,138.77525958240238,8.25349219761928,138.348926260575
26,17.710426857255023,224.08509330608422,10.020863079993893,140.08872184594077,8.583631885524051,139.90703810975327
27,18.3915971209956,223.27651449694412,10.40628089076289,141.26314974276858,8.913771573428823,141.3023896577896
28,19.072767384736178,222.22658137629526,10.791698701531885,142.305231775578,9.243911261333594,142.54250311400924
29,19.753937648476754,220.96646724093037,11.17711651230088,143.22151620630765,9.574050949238366,143.63474898490125
30,20.435107912217333,219.52525303812575,11.562534323069876,144.01841105614287,9.904190637143136,144.58634607411852
31,21.11627817595791,217.93000522645036,11.947952133838873,144.70218410551539,10.234330325047909,145.4043614824777
32,21.79744843969849,216.20585232456492,12.333369944607869,145.27896289410353,10.564470012952679,146.09571060795926
33,22.478618703439068,214.37606014800716,12.718787755376864,145.75473472083215,10.89460970085745,146.66715714570745
34,23.159788967179644,212.46210573396544,13.104205566145861,146.13534664387265,11.224749388762222,147.1253130880303
35,23.840959230920223,210.4837499540414,13.489623376914857,146.426505480643,11.554889076666992,147.4766387243997
36,24.5221294946608,208.45910881499944,13.875041187683852,146.63377780780763,11.885028764571764,147.72744264145123
37,25.20329975840138,206.40472344750387,14.260458998452847,146.7625899612776,12.215168452476535,147.88388172298437
38,25.884470022141954,204.33562878284488,14.645876809221845,146.81822803621048,12.545308140381307,147.95196114996233
39,26.565640285882534,202.26542091765214,15.03129461999084,146.80583788701037,12.875447828286077,147.93753440051216
40,27.24681054962311,200.2063231665966,15.416712430759835,146.73042512732792,13.20558751619085,147.84630324992463
41,27.92798081336369,198.16925080307914,15.802130241528832,146.59685513006028,13.53572720409562,147.68381777065449
42,28.609151077104265,196.16387448790854,16.187548052297828,146.40985302735123,13.86586689200039,147.45547633232007
43,29.290321340844844,194.19868238596655,16.572965863066823,146.17400371059102,14.196006579905163,147.16652560170354
44,29.97149160458542,192.28104097086145,16.95838367383582,145.89375183041645,14.526146267809933,146.82206054275102
45,30.652661868326,190.41725451756753,17.343801484604814,145.57340179671093,14.856285955714705,146.42702441657227
46,31.333832132066576,188.61262328305747,17.72921929537381,145.21711777860426,15.186425643619476,145.98620878144075
47,32.01500239580715,186.8715003749165,18.11463710614281,144.8289237044729,15.516565331524248,145.50425349279408
48,32.696172659547734,185.19734730794812,18.500054916911804,144.41270326193992,15.846705019429018,144.98564670323339
49,33.37734292328831,183.59278824876733,18.8854727276808,143.97219989787467,16.17684470733379,144.4347248625236
50,34.058513187028886,182.05966294838262,19.270890538449795,143.51101681839333,16.50698439523856,143.8556727175935
51,34.73968345076947,180.59907836276045,19.65630834921879,143.03261698885854,16.837124083143333,143.25252331253574
52,35.420853714510045,179.2114589613881,20.041726159987785,142.54032313387924,17.167263771048102,142.62915798860678
53,36.10202397825062,177.89659572381333,20.42714397075678,142.0373177373113,17.497403458952874,141.98930638422652
54,36.7831942419912,176.65369382417975,20.81256178152578,141.52664304225686,17.827543146857646,141.3365464349792
55,37.46436450573178,175.48141900374526,21.197979592294775,141.01120105106475,18.15768283476242,140.67430437361242
56,38.145534769472356,174.3779426313924,21.58339740306377,140.4937535253301,18.487822522667187,140.0058547300378
57,38.82670503321293,173.34098545212376,21.968815213832766,139.9769219858949,18.81796221057196,139.33432033133076
58,39.50787529695351,172.3678600235473,22.35423302460176,139.46318771284763,19.14810189847673,138.66267230173037
59,40.18904556069409,171.45551184034616,22.739650835370757,138.95489174552299,19.4782415863815,137.9937300626396
60,40.870215824434666,170.60055914674106,23.125068646139752,138.4542348825025,19.808381274286273,137.33016133262518
61,41.55138608817524,169.79933143693844,23.51048645690875,137.96327768161424,20.138520962191045,136.67448212741772
62,42.23255635191582,169.0479066435641,23.895904267677746,137.4839404599328,20.468660650095817,136.0290567599115
63,42.9137266156564,168.34214701409235,24.281322078446742,137.01800329377906,20.798800338000586,135.3960978401647
64,43.59489687939698,167.67773367525115,24.666739889215737,136.56710601872095,21.128940025905358,134.77766627539918
65,44.27606714313755,167.0501998854261,25.052157699984733,136.13274822957237,21.45907971381013,134.17567127000066
66,44.957237406878136,166.45496297504934,25.437575510753728,135.7162892803942,21.7892194017149,133.59187032551887
67,45.63840767061871,165.88735497497052,25.822993321522723,135.31894828449362,22.11935908961967,133.0278692406668
68,46.31957793435929,165.34265193282587,26.208411132291722,134.9418041144244,22.449498777524443,132.48512211132189
69,47.00074819809986,164.81610191738665,26.593828943060718,134.58579540198687,22.779638465429215,131.9649313305247
70,47.681918461840446,164.3029517108979,26.979246753829713,134.25172053822806,23.109778153333984,131.4684475884804
71,48.36308872558102,163.79847218940887,27.36466456459871,133.9402376734412,23.439917841238756,130.99666987255694
72,49.0442589893216,163.29798239108666,27.750082375367704,133.65186471716635,23.77005752914353,130.5504454672871
73,49.725429253062174,162.79687227251986,28.1355001861367,133.38697933819003,24.100197217048297,130.13046995436673
74,50.40659951680276,162.2906241530086,28.520917996905695,133.14581896454516,24.43033690495307,129.73728721265573
75,51.08776978054333,161.7748328468459,28.906335807674694,132.92848078351136,24.76047659285784,129.37128941817787
76,51.76894004428391,161.24522448358417,29.29175361844369,132.73492174161476,25.090616280762614,129.03271704412063
77,52.450110308024485,160.69767401628943,29.677171429212684,132.56495854462807,25.420755968667383,128.72165886083528
78,53.13128057176507,160.12822141778366,30.06258923998168,132.41826765757065,25.750895656572155,128.43805193583682
79,53.81245083550564,159.53308656487886,30.448007050750675,132.29438530470776,26.081035344476927,128.18168163380406
80,54.49362109924622,158.90868281059358,30.83342486151967,132.1927074695521,26.4111750323817,127.9521816165799
81,55.1747913629868,158.25162924435753,31.218842672288666,132.1124898948625,26.741314720286468,127.74903384317074
82,55.85596162672738,157.55876164021376,31.604260483057665,132.05284808264423,27.07145440819124,127.57156856974672
83,56.537131890467954,156.82714209299115,31.98967829382666,132.01275729414894,27.401594096096012,127.41896434964193
84,57.21830215420853,156.05406734248533,32.375096104595656,131.99105254987546,27.73173378400078,127.29024803335436
85,57.89947241794911,155.23707578560703,32.76051391536465,131.98642862956862,28.061873471905553,127.18429476854544
86,58.58064268168969,154.37395317654133,33.14593172613365,131.99744007222003,28.392013159810325,127.09982800004056
87,59.261812945430265,153.46273701486473,33.531349536902646,132.0225011760675,28.722152847715098,127.0354194698294
88,59.94298320917084,152.50171962168608,33.91676734767164,132.05988599859592,29.052292535619866,126.98948921706453
89,60.62415347291142,151.4894499037439,34.302185158440636,132.10772835653646,29.38243222352464,126.96030557806338
90,61.305323736652,150.42473380550584,34.68760296920963,132.16402182586668,29.71257191142941,126.94598518630559
91,61.986494000392575,149.30663344926901,35.07302077997863,132.2266197418107,30.04271159933418,126.94449297243665
92,62.66766426413315,148.13446496321208,35.45843859074762,132.29323519883945,30.37285128723895,126.95364216426381
93,63.348834527873734,146.9077949974696,35.84385640151662,132.36144105067044,30.702990975143724,126.97109428675999
94,64.0300047916143,145.6264359281844,36.22927421228562,132.42866991026725,31.033130663048496,126.99435916206029
95,64.71117505535489,144.29043974954064,36.61469202305461,132.49221414984052,31.363270350953265,127.0207949094647
96,65.39234531909547,142.90009065378806,37.00010983382361,132.54922590084672,31.693410038858037,127.0476079454367
97,66.07351558283604,141.45589629925928,37.3855276445926,132.5967170539898,32.02354972676281,127.07185298360332
98,66.75468584657662,139.9585777663762,37.7709454553616,132.63155925921959,32.35368941466758,127.09043303475536
99,67.4358561103172,138.4090582016259,38.15636326613059,132.65048392573289,32.68382910257235,127.10009940684772
100,68.11702637405777,136.80845014955082,38.54178107689959,132.65008222197224,33.01396879047712,127.09745170499968
101,68.79819663779836,135.15804157270443,38.92719888766859,132.62680507562814,33.34410847838189,127.07893783149245
102,69.47936690153894,133.45928055961738,39.31261669843758,132.5769631736358,33.67424816628667,127.040853985773
103,70.16053716527951,131.71375872073102,39.69803450920658,132.4967269621785,34.004387854191435,126.97934466445092
104,70.84170742902009,129.9231932723235,40.08345231997557,132.38212664668552,34.334527542096204,126.89040266130047
105,71.52287769276066,128.08940780842374,40.46887013074457,132.22905219183284,34.66466723000098,126.76986906725868
106,72.20404795650124,126.21431176073995,40.85428794151356,132.03325332154247,34.99480691790575,126.61343327042731
107,72.88521822024182,124.2998785465291,41.23970575228256,131.7903395189828,35.32494660581052,126.41663295607098
108,73.5663884839824,122.34812240447485,41.62512356305156,131.49578002657037,35.65508629371529,126.17485410661986
109,74.24755874772298,120.36107391859116,42.01054137382055,131.1449038459667,35.98522598162006,125.88333100166471
110,74.92872901146356,118.34075423002456,42.39595918458955,130.73289973808008,36.31536566952484,125.53714621796408
111,75.60989927520413,116.28914793695638,42.78137699535854,130.25481622306535,36.645505357429606,125.1312306294372
112,76.29106953894471,114.20817468238894,43.16679480612754,129.70556158032522,36.975645045334375,124.66036340716856
113,76.9722398026853,112.09965943000374,43.55221261689653,129.07990384850672,37.30578473323915,124.1191720194059
114,77.65341006642586,109.9653014279364,43.93763042766553,128.3724708255047,37.63592442114392,123.502132231561
115,78.33458033016645,107.80664186059798,44.32304823843453,127.57775006846057,37.96606410904869,122.80356810620961
116,79.01575059390701,105.6250301884521,44.70846604920352,126.69008889376235,38.29620379695346,122.017652003091
117,79.6969208576476,103.42158917578281,45.09388385997252,125.70369437704406,38.62634348485823,121.13840457910806
118,80.37809112138818,101.19717860644748,45.47930167074151,124.61263335318637,38.956483172763,120.15969478832793
119,81.05926138512875,98.95235768765096,45.86471948151051,123.41083241631682,39.28662286066778,119.07523988198126
120,81.74043164886933,96.68734614167234,46.250137292279504,122.09207791980953,39.616762548572545,117.87860540846235
121,82.42160191260992,94.40198398557192,46.6355551030485,120.65001597628495,39.946902236477314,116.5632052133297
122,83.10277217635048,92.09568999890853,47.0209729138175,119.07815245760926,40.27704192438209,115.12230143930523
123,83.78394244009107,89.76741887945572,47.406390724586494,117.36985299489734,40.60718161228686,113.54900452627588
124,84.46511270383164,87.41561708688788,47.79180853535549,115.51834297850863,40.937321300191634,111.83627321128958
125,85.14628296757222,85.03817737443394,48.177226346124485,113.51670755804957,41.2674609880964,109.97691452856161
126,85.8274532313128,82.63239200856276,48.562644156893484,111.3578916423728,41.59760067600117,107.96358380946714
127,86.50862349505337,80.19490467662379,48.948061967662476,109.03469989957946,41.92774036390595,105.78878468254926
128,87.18979375879395,77.72166108250323,49.333479778431474,106.53979675701524,42.257880051810716,103.44486907351201
129,87.87096402253454,75.20785823021913,49.71889758920047,103.86570640127229,42.588019739715484,100.92403720522415
130,88.5521342862751,72.6478923955769,50.104315399969465,101.0048127781904,42.91815942762026,98.21833759771809
131,89.23330455001569,70.0353057857428,50.489733210738464,97.94935959285584,43.24829911552503,95.31966706818969
132,89.91447481375627,67.36273188684939,50.875151021507456,94.69145030960051,43.5784388034298,92.21977073100032
133,90.59564507749684,64.62183949957073,51.260568832276455,91.22304815200317,43.90857849133457,88.91024199767241
134,91.27681534123742,61.80327546269211,51.64598664304545,87.53597610289023,44.23871817923934,85.38252257689382
135,91.95798560497799,58.896606064657746,52.031404453814446,83.62191690433245,44.56885786714412,81.62790247451655
136,92.63915586871857,55.89025714313053,52.416822264583445,79.4724130576497,44.89899755504889,77.63751999355638
137,93.32032613245916,52.7714528725093,52.80224007535244,75.0788668234058,45.229137242953655,73.40236173419106
138,94.00149639619973,49.52615323944209,53.187657886121436,70.43254022141336,45.55927693085843,68.91326259376378
139,94.68266665994031,46.13899020636001,53.57307569689043,65.52455503073077,45.8894166187632,64.1609057667816
140,95.36383692368089,42.593202562931175,53.958493507659426,60.345892789662386,46.21955630666797,59.13582274491519
141,96.04500718742146,38.87056946558736,54.34391131842842,54.88739479575855,46.549695994572744,53.82839331699773
142,96.72617745116204,34.95134266496362,54.72932912919742,49.139762105818235,46.87983568247751,48.2288455690278
143,97.40734771490261,30.814177421377003,55.114746939966416,43.09355553588622,47.20997537038228,42.32725588416781
144,98.0885179786432,26.436062108275298,55.50016475073541,36.73919566125222,47.54011505828706,36.11354894274213
145,98.76968824238378,21.79224650360427,55.88558256150441,30.066962816454083,47.870254746191826,29.577497722241084
146,99.45085850612435,16.85616876936781,56.2710003722734,23.066997095276008,48.200394434096594,22.708723497317973
147,100.13202876986493,11.599381118896416,56.6564181830424,15.729298350748518,48.53053412200137,15.49669583978886
148,100.81319903360551,5.991474172329099,57.04183599381139,8.043726195148494,48.86067380990614,7.9307326186358384
149,101.49436929734608,-1.2850609465431262e-11,57.42725380458039,-4.547473508864641e-13,49.19081349781091,2.9061197892588098e-12


==> csv/ZRH_NEW/deepc-freq-1/info.json <==
{"taskname": "tls", "id": "deepc-freq-1", "actuators": "tls", "gui": 0, "horizon": 3, "Tini": 6, "begin": 54000, "end": 75600, "seed": 2389, "scale": 0.8, "rate": 1, "deparr": "", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "ZRH_ASP", "output_type": ["density"], "freq": 1, "n_threads": 2, "labels": "./dep/sumo_files/ZRH_ASP/regions/labels.npy", "mfddata": "mfddata_final.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 36, "parameters": null, "controller": "DeePC", "files": {"net": "ZRH_ASP.net.xml", "trips": "trips_ASP.rou.xml", "routing": "trips_ASP.rou.xml", "sumocfg": "sumo_tomodify.sumocfg", "additionals": "additional.add.xml,taz.xml", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "DeePC.json"}}

==> csv/ZRH_NEW/deepc-freq-1/results/density_prediction_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> csv/ZRH_NEW/deepc-freq-1/results/density_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.35461876472703113,0.6441151179217153,0.41764617630016676,0.17643026136370735,0.6302374586893496,0.12735264485919934,1.2044150183143456,0.7743625564098005
2,0.7522618601717628,1.2472317356405773,0.8675233703727754,0.5340456247426452,0.8633692780774742,0.22636417354754307,2.0313855076206897,1.7243920482409387
3,0.970766584271957,1.8891182814109102,1.0064996984919434,0.7784671296457576,1.340844969251715,0.44359196919846355,2.2732313713245547,3.474201626591322
4,1.4659968906458494,2.5345585451567074,1.5136760118948964,0.612325417218406,1.572093729520026,0.653671041016654,2.418828814753269,4.790328270861135
5,1.6639281529126448,2.809167307954491,1.6335550948992243,0.8433032271374821,1.930578375877762,0.6660591192860147,3.426949209329717,4.450208141934628
6,2.0254327242279238,3.288511882712671,1.7492039989553725,0.7616755905720223,2.0599254773962703,0.8000552809627518,4.662026501060044,5.650662203108396
7,2.3685679504583077,3.235076794434419,2.0788781585034157,0.8890913589735603,2.7476536596659553,0.6634323733704686,5.54406775585326,6.090270172934216
8,2.7643529067781785,3.8457870974162165,2.24577322401142,0.9937598227810711,2.485226025624119,0.7517025097391113,6.42525471401524,7.1707145600902455
9,2.6795615003089535,4.012565078170668,2.270240506379285,1.1404568099118124,2.767601729563533,0.9554787900554449,4.988915595894951,7.865055134157895
10,3.3791147737799636,4.202115863313125,2.512924376978674,1.658537858349879,2.7055842732971116,1.0235547109638223,5.536250797821386,7.945426915578502
11,3.5077031053398806,4.209022121158154,2.5095168884721635,1.1986330968488241,3.3268548032708884,1.0487644792459978,7.033357898740106,6.464271851396526
12,3.5318058119717826,4.611562464177214,2.878102524412329,1.449690007007007,3.00268274255131,1.0546035043080209,6.32994136988391,7.354066284413418
13,3.9486009169820546,4.673733351479477,2.6362819105669835,1.471587889591265,3.068814823824129,1.2425024762973202,5.770011099247521,9.156255467260538
14,3.743162727705974,4.743066460146261,2.7827643443975254,1.6816688975950418,2.8685471463419745,1.076558088780997,7.360737429909747,7.891622698055518
15,3.611506769505574,4.759013367649619,3.004608864245396,1.6497982107100146,3.395718355831283,1.208616681535503,6.839440191277115,7.162315306953373
16,3.9393422051635936,4.471654133064536,2.8841715906749474,1.5675450260064725,3.3424768272435412,1.1663087296783876,8.033262988343898,7.806563054409698
17,3.783109914489274,4.597041149367808,2.6504031974258,1.3790760178039139,3.5266341810431308,1.5405593038592116,7.933747024323386,6.766401800906833
18,4.016717058343478,4.62851479148268,3.159294582310206,2.0768937076494165,3.0855300836270674,1.4547754581050856,8.97916708554173,8.97058854907245
19,4.082020856511162,4.771133914359896,2.867883582688886,1.731186059325878,3.4564152039830676,1.6323195340304102,7.735782110384334,8.505528836243235
20,4.31792848105584,5.5772270136625774,3.1060969112029095,1.4572173139255595,2.9616696642100466,1.6140918151324797,7.683417810929244,8.045608406579206
21,4.37261813408463,4.905416904421409,3.2199522924614894,1.6005274570413996,3.3400212665356657,1.5503949621607143,8.532697070866375,7.520716425525912
22,4.235417959960316,5.15036652943334,3.1821231568703134,1.9496822141502765,3.228315704775344,1.5762312864243178,7.457077338923681,9.592405824509944
23,3.963249328576932,4.899796730982777,3.1880540966778894,1.7974499927892673,3.232171173216091,1.6487899603551261,8.955462212937816,7.849815208077331
24,4.136323726821318,4.9187717848368795,3.0972493759532513,1.8363516512926759,3.3586650796526816,1.8477435820781793,6.5987534610669885,10.553275533032595
25,4.160376801320269,5.387514717387451,2.9818721379452895,1.9268762061692306,3.5648059033465667,2.2135383655337857,7.50471188393359,8.980357613605891
26,4.063678290672882,5.310532098413706,3.100809368758421,2.0395206368239127,3.1784821641272076,1.9652478465310774,8.450345122294735,9.373138040610439
27,4.198951107375848,5.187267538733653,3.157622238940279,2.0355208686386064,3.5402713864291697,2.226999313561322,8.836905065420408,8.600507188258408
28,4.131034313246482,5.018586861035304,3.1727651931787992,2.247331790067077,3.4303421836740977,1.8765569662777568,8.347723139221353,12.388479835948756
29,4.300790996680131,5.313183569795532,2.8172038680461635,1.8294222915113407,3.3353401552024016,1.7174544427264833,9.691543120055,12.471543381806937
30,4.307602832676924,5.9302160033665015,2.823002980483,2.229984519658073,3.20769615255224,1.8779032437372147,9.850398007794427,13.21511386780004
31,4.639724129767547,5.404591798064532,2.932094330593108,1.7983820576799165,3.5551916140419135,2.0351519019748734,11.232831401422851,13.40114525379255
32,4.350202988075769,5.640979147185314,2.814983887532192,1.947947500238621,3.310396983028808,2.0126207207642883,11.608086558875458,14.84021179185994
33,4.23548325373316,5.573197560446347,3.0660451444156047,2.3206530332567006,3.5060569731210314,2.0099477586769865,11.860931244896328,14.459133781500121
34,4.055027101068279,5.819560963496754,2.924158060272827,2.2581672490033333,3.646787970261017,1.8091200373805483,12.478546555881504,15.096876133673346
35,3.772557855074732,5.407442537961409,2.869451167977428,1.807904055794946,3.756805788202887,1.796102225289778,13.826838599540583,14.521661664039721
36,3.7390783887846033,5.587460523852174,2.907764956768141,2.145694982498422,3.946897284268018,1.8831805889192959,12.672149573116906,19.130061384266032
37,3.95730090736384,5.381362484528833,3.1400288474559455,1.8138572752392692,4.113951090961989,1.7141781946120926,12.723699001239437,21.005571333350666
38,4.283119210356366,5.414003821884009,3.066645241177222,1.9574556929580018,3.5172328713847656,1.6972442359917765,13.655138923978873,22.517847299169222
39,3.8965532755797705,5.272120495399673,3.294293005983076,1.8790151783181013,3.4653638438278973,1.4575106656698251,13.782955021829313,22.11284051390095
40,4.4978857648849315,5.210505369233871,3.3068543205349528,2.14961087046874,3.5115336891072553,1.56003483665575,15.204000022814618,22.868720887787447
41,4.304654410266082,5.202630920148529,3.1391533639102627,1.731045729100122,3.8206601096253348,1.5210056444065445,15.185452842418906,22.418818633294823
42,4.141871446714638,5.301112081529481,2.9485076001708808,1.888096684593373,3.5891772602988463,1.2799373619173853,14.485682560227637,24.01872717603587
43,4.433065418248374,5.50802790245565,3.2551278433331863,2.113006445398606,4.13845588522388,1.210575953273301,12.160259386261593,24.243982979829184
44,4.433154572028227,5.6829989369531315,3.2113077641366474,2.014932958586908,3.7766502507491193,1.303244636342833,12.96930036800736,28.156201326667947
45,4.539072443628274,5.58147038212978,3.3816789099322637,1.6042019760497466,3.6467070843152483,1.4741008242599343,13.644303323085134,29.08640280562766
46,4.724520088749336,5.760781991341428,3.3939854075404585,1.838019907340339,4.099183040284961,1.4248117680483694,12.840771550402483,27.308417323045564
47,4.5495480322177295,5.741358361054116,3.274561255218435,1.5863232850539264,4.3385937205823835,1.5487894154626671,12.175081924428357,29.53286583518777
48,4.470091046582687,5.959825644485879,3.192470726405254,2.019611376153362,4.3972274891579755,1.6519093724551113,12.000854568196157,30.658575723976824
49,4.569087871614399,5.779460445139955,3.1704391660388413,1.7060852472327983,4.396908124189909,1.5450709432939378,12.854068921395239,28.586888262164763
50,4.636507338942198,5.9155543339939065,3.3488125883397095,1.931021076787177,4.483223350575927,1.6372314598768771,9.611223136239415,25.374523345666052
51,4.496693789959417,5.873550335906583,3.4258262856756243,1.8450203172147,4.5476215890764875,1.8625804291826193,10.569333182472729,20.104345787926835
52,4.751108375449727,6.553903281043108,3.7392901732501374,1.9406329532242041,4.6602784287648324,1.8922088380869275,9.069761814101602,18.93084282673166
53,4.8064725611754975,6.629407077656482,3.5274420537734446,1.9100826000079478,4.875827811247671,1.742273125776415,10.642263817915795,16.23010353795905
54,4.965429445668949,7.248057352877825,3.786273487782006,1.9603983129096398,4.925023937948801,1.9618663370434652,11.176047068249941,15.46564403061888
55,5.1881948222857535,6.885115525392516,3.972074290771489,1.8424177943248519,4.9255614479593515,1.987293214591515,12.01609501359303,13.781683196708633
56,5.301876905276074,7.176776956605772,3.8407210651422568,1.7704849232807662,5.343370836500877,1.8498358406647453,12.289380435902379,15.292857131728102
57,4.912526654367323,7.097527000027326,3.8542232623718777,1.878406080643898,5.362129940135015,1.8596000044001875,13.396326524783882,14.002929225473553
58,4.9902533201026715,7.431430511729626,3.8627281522192214,2.2590719681081213,5.169332392645642,1.899959284215232,14.291014291766666,15.569314314749871
59,5.175283138302042,7.165268178036125,3.9099765866698935,1.792400556660718,5.793844528316857,1.9296885277406288,15.517057522329734,14.684941804122493
60,5.716695158608495,7.181768074327369,3.8951501491101017,2.3393987438631525,5.588670848809958,1.6497378257246895,14.956288007471029,14.743650421468448
61,5.3392788187407225,7.043441566888633,3.827100069457541,1.6733927494207153,5.70023367558923,2.2280575445611364,15.705437767049498,15.146898253092294
62,5.708773698457995,7.028639252239094,3.9206763474906436,2.04804285468597,5.796209568648731,2.1186507739927407,13.723693715862165,16.096841729436075
63,5.24491252804364,7.159143049120031,3.707753598927567,2.0392541833671087,5.799924061972312,2.1207233850535236,15.418436080724478,15.540668742914164
64,5.448223242309506,7.134649776110338,4.056119226807494,2.071061963165871,5.907113627465893,2.0301060295378717,14.161898825944201,16.18194672136074
65,5.494822314036814,7.243640459268335,3.7598887860200216,1.721347628425624,6.057314792967245,2.2377753651467795,14.99911887290935,14.049091780241195
66,5.439784128362215,7.209661363876139,3.9688175299969912,1.8361343738234974,6.112517897817316,2.1763083392296445,15.591927359652853,15.717339099155819
67,5.4270084499915106,7.240461568445178,3.790235380415197,1.9691058435772664,6.7097339759249355,1.871910960304399,15.370386619649455,16.966513221701604
68,5.673600331065041,7.145361749924415,3.6619926662964626,2.26472127449432,6.641338935228638,1.9075133269476792,14.284405787208447,19.25151661262064
69,5.6947026606713225,6.827015113023217,3.662129802261391,1.7697604391305015,7.054731273228056,1.9993300958610654,15.463610574066479,20.453071826528628
70,5.704512017594454,6.7204210824716135,3.4792662664827017,1.9466260543555793,7.370461757175625,2.0668857448222133,16.859870347056017,20.58785598272467
71,5.563146822587233,6.775555255132724,3.313927148916655,1.833695509944072,7.174491278846512,2.280414162533145,16.30786764433248,19.82212495863564
72,5.331720711800384,6.8645672797459225,3.578731251456009,2.24216710209646,7.687523792613177,2.3898922758251153,16.00729339360165,21.794424417223574
73,5.5816280569632974,6.620729023056478,3.693831221153454,2.045568890046867,7.829537250777171,2.2643108935114613,16.364162374552684,21.84085234408894
74,5.432990678195826,6.799850551510572,3.6447335932878073,1.9406219551152537,7.6484153570511095,1.9100620156139354,19.005374382409016,22.839466736824946
75,5.514879685307148,6.434087016101456,3.7789746997764073,2.2222294979020614,7.738455287468932,1.7633016689589123,17.824981655465063,19.601337042542625
76,5.621559754127846,6.807316800563633,3.629526925926834,2.045939045280339,7.756536453230744,1.7910033311870417,21.102526025431143,18.76992853094491
77,5.7596264262726855,7.147267123935069,3.6656261823491016,1.9236025196019346,7.840216168269742,1.7086830644434408,21.67382922234506,18.4968136891907
78,5.813304141633706,7.08814053635513,3.978621488787845,2.3092050760266454,7.7165662610116454,1.8026895588242324,22.13853110269362,20.379242587716494
79,5.772487954150613,7.198057896616975,3.8236981136714814,2.099190066222575,7.6349802382831395,1.9113865553731528,25.75609464272801,20.49318273017314
80,6.090259861896216,7.2646416422097415,3.9034741211415174,1.9993414472055515,7.715157005007336,2.091345223638541,25.369155121538594,17.91695754641693
81,5.967123917473533,7.506407373489323,4.04454146383459,2.037740277498103,7.859009516687065,1.7671404241169288,25.057251844111747,19.111515183523867
82,6.3526649978203915,7.592737886952843,4.092721960752752,2.014935604998749,7.866322429392572,1.9294628576873782,24.692371306071493,20.476821358199008
83,6.470311969128543,8.121145475124788,3.995923913222946,2.1696106707291953,7.821459204841674,2.238620341125154,23.03081237622848,22.129203919213683
84,6.383150742892955,8.068948478410048,3.854416531357651,2.099357481169609,7.787105514070475,1.8580286095723753,25.6725162938213,24.20383055157808
85,6.297015220422711,8.247591827119614,3.854282503457155,2.532177927323042,7.526878005070319,2.3470179245394402,25.797890463918552,27.284388922657094
86,6.394202347436295,8.570970518896841,3.68046289590616,2.3004148220919816,7.8627668348908974,2.0252745737257896,23.734340159405267,27.569697948182593
87,6.433389664494607,9.04364812277309,3.640736776792047,2.2290956672025857,7.868963460271044,2.061583801225994,21.45170319698526,29.880094429804558
88,6.4816995155120924,8.85673538676397,3.632662486342531,2.8192076705876805,8.225357026398694,1.9866972463066102,20.875811599442237,27.770413668834006
89,6.544888603949541,9.132242270613895,3.3936890843925163,2.6179088728929063,8.225813508550633,2.001723581791922,21.10436074236941,30.78839737286006
90,6.860156865554244,9.152670951681715,3.569106154354672,3.02054455886746,8.00254656471343,1.8901965325614158,22.10476140993915,30.36720490484379
91,6.702552428072778,9.051083418857633,3.6372571024595395,2.3716242830884857,8.331167568514676,1.9435748405086697,22.7170150874785,32.23937084315327
92,6.708941484555438,9.164687529450262,3.7893703574339073,2.5833881492287936,8.2316299604364,2.1482367832350557,20.77294373249077,32.126243244869
93,6.304066852751407,9.186870523689347,3.7436960562996533,2.002491960669293,8.425820465727751,2.4390024195512634,21.53913497188744,33.2415162965749
94,6.493238085826008,9.41671997818717,3.8670967697692564,2.3823045543674177,9.06215834837631,2.1842435153036504,20.510637712929892,32.62522465758155
95,6.218410085266192,9.161201964314248,4.119775755504975,2.301967739725746,8.117679922788655,2.0677711255139677,21.46955085027332,31.901994227517726
96,6.61462805300367,9.321272398942753,4.315685596358336,2.2760610382680206,8.649702271290632,2.178322090068854,20.796004734117947,29.586423011370258
97,6.347017796497738,8.837450475322283,4.5121205973112595,2.133315639427741,8.757751273231483,2.497181034602055,22.026295016124987,28.4351467376498
98,6.060294338625043,8.754668424141423,4.515907165862561,2.1190608150612573,8.80641392669786,2.2432877056869036,24.0404680788229,27.090982082096446
99,6.094038255265559,8.884463090664276,4.69398303684122,2.0310228326648585,8.907925585494796,2.298572765249966,21.689237267097027,26.555324082462022
100,5.897143854338686,8.906481555055269,4.511352473321452,2.352725202368401,8.805913715434896,2.230937589435533,22.89651404687846,28.798458843437675
101,5.844205738932813,9.140257802076283,4.271354859540938,1.9755580578242804,9.169667914933244,2.338664758611403,24.487940208972148,29.276522022440812
102,5.461709134652852,9.237249393839857,4.635861021501711,2.056658842009495,9.32465780942687,2.247869304064347,26.392956419110703,30.421597807085732
103,5.536975394895906,8.959574253923432,4.6209438226467086,2.1642387128028195,9.333210489843118,2.7503796969509544,26.54204210493834,31.901605379744158
104,5.618688905102909,9.312372835620016,4.591728325200812,2.10647857995495,9.576792701659784,2.651158575811805,27.658372714203104,33.41827657324152
105,5.638558074701137,9.53206268039945,4.42996921942295,2.1686237242186994,9.748062299200843,2.463273157624142,30.209604638974337,34.35844606000669
106,5.498866289061463,10.176743819166234,4.510556263634607,2.103276869497634,9.932871133922502,2.419683843479974,32.80026162131175,35.05190578883657
107,5.970768040005476,9.790179336839838,4.750233419606161,1.8411007293211878,10.318171885014037,2.7546005015664394,32.214444464438714,35.619543004692304
108,5.840837751802028,10.12460091703496,4.812709948707613,2.5398141160311267,10.677946990796153,2.595804913492683,31.82405168317147,35.482745664740115
109,5.973575675604819,10.297665969504383,4.686745341234961,2.0399962636911475,10.746031884899239,2.4426690232256965,38.07675411415986,37.62689463926557
110,6.334928030232919,10.819734928360091,4.59134260744893,2.407810687790196,11.09463441726862,2.349796219902582,38.87740200792797,38.164570435992815
111,6.339991465631455,11.28395372679189,5.008773781106714,1.9070865956353253,10.975694256231634,2.655105595906622,37.74871265881634,40.422482891982675
112,6.446195304191241,11.546345924209103,4.739470406020718,2.3310546554352474,11.327666721217962,2.1769248303835456,39.76864984413831,41.5603984743392
113,6.399096428779684,11.739251936570307,4.947512460252273,2.0912808202841178,10.713814521566903,1.9455557584679823,41.10346781301448,42.30972206009057
114,6.27703741992153,12.223169066756356,4.774175190067054,2.3048895262914777,10.816309528972202,1.978146419470702,41.23456372740188,45.25423600010334
115,6.456986333492147,12.540595389469658,4.848157622527141,2.1658646959323034,10.501368743307241,1.9971146016447419,39.325008376181074,46.70955417796629
116,6.624670513045023,12.822877618436507,4.7977008759594755,2.083389430622916,10.477204582299066,2.0453363254656547,37.84874306685277,42.25736161831646
117,6.632010805731332,12.753968424276113,5.250670541453208,2.2317745811066723,10.02700436972352,2.2577948175950753,37.47919783986009,41.04853337343022
118,6.327163683379951,12.64784958167361,5.3000814496531365,2.4793880933272745,10.146639739481191,2.086804115223004,37.86240563335616,42.91057465370863
119,6.309834309743149,12.67771951599481,5.361787074289256,2.2217604507036905,10.362178428873015,2.197794187397247,36.66978071065656,40.73243307783636
120,6.412682285946126,13.077195333826573,5.547676136533805,2.5536618364327635,10.178646234333877,2.1930165227845224,36.588526875538896,42.43943885490335
121,6.268529243022852,12.934981035952273,5.942590085894119,2.0116030322499325,10.13145671456797,2.2960346902517683,37.05036680633317,43.59095430674442
122,5.762802634236015,12.846888096490828,5.84715671734281,1.914806011517158,10.280688955257274,2.517388868551259,36.16517144244084,44.42850204126032
123,5.82077634425744,12.844810230881912,5.884464567387853,2.3559433574787163,10.458785786438053,2.201501431535735,36.77391870127403,45.84314662992454
124,5.858277462912012,13.02400458372367,5.910842718025578,2.4070288418552916,10.633334170461056,2.402128511575758,34.7825973161886,46.38625589156713
125,6.074441518093851,12.760568853822642,6.377003716720268,2.3723130152095515,11.453234990785399,2.667607165865909,35.46876302170194,46.48048530801367
126,6.019091291578734,13.148578356034854,6.755964569894121,2.2300154608643443,11.639026744216316,2.3573078825989953,37.079488256699875,45.91943090014334
127,5.75039085489464,12.641323333399681,6.604940682034333,2.5520335351263053,12.156369874914047,2.5805827419243146,36.682745233322684,46.078426716026385
128,5.886287387407758,12.98593947966409,7.200407801138786,2.393511166755663,12.465675845306501,2.6910500127800114,37.00925067198903,44.667647146149974
129,6.034880428183652,12.902259337625269,7.1074335281532575,2.203847859992207,12.859601522288003,2.8518525815993563,38.74502542116197,44.51511128170266
130,6.013688445138691,13.409615643093757,7.875423927162143,2.1976911380102186,12.617576310587106,2.174774820268723,42.67995933286872,42.81811144493211
131,6.08132824175863,13.077572310303378,7.89369067252976,2.0171965383089856,13.017041366500491,2.5771654619866693,44.22790533851386,39.902034532278805
132,6.43510673907893,13.392365393353073,8.169297614039776,2.2454445024025445,13.074263127324352,2.3558227794671183,47.12960944616929,38.788069763739635
133,6.729902608440137,13.52733974681198,7.946949040203442,2.5242809573583753,13.270352245793354,2.080130250059028,50.63338584234228,39.544471616379816
134,6.9876691396606585,13.751419006965326,7.883176860330516,2.320051842212763,13.311778394580175,1.888078852076942,51.638231943803085,39.862013961535226
135,6.6928933130380965,14.008810525428935,8.192795718649027,2.337055011462511,13.067499151745183,2.132797948669793,52.185838483547855,39.795220887077114
136,6.533976375890831,14.567574225290091,8.020959988359097,2.5367322927246625,13.73272610711431,2.4540137437483973,50.5800861436285,39.87189703871013
137,6.42513088016439,15.194440638296298,8.141041157577638,2.4516306664584726,13.318895113430305,2.0907253821986527,51.73015265583632,39.75107561273097
138,6.3551686773940546,15.708152741221928,8.20445597366969,2.39015348078779,13.532900877417207,2.0747306266147754,52.68668825697506,41.07742063740187
139,6.247844638106574,15.932765379368846,8.280460651545193,2.2640826086468775,13.687254143708142,2.2066109761590846,54.93325034773034,40.088934580720355
140,6.423966704731472,16.41557350706351,8.394444815308903,2.556196099364213,13.916558445159023,2.028052551540452,52.28903894190353,40.60267828355865
141,6.734802527077941,16.954523098630602,8.594872629309203,2.100203687312174,14.010355719092649,2.311169717988413,52.64045347718365,41.25152288884513
142,6.817093112205252,17.63377567013121,8.99542750617676,2.2528701095154995,14.447415520266938,1.9678598900381175,53.04083772268379,43.588694916894674
143,6.548151872569692,18.191389070725617,8.634797455562449,1.9279866491192637,14.649701601112097,1.9524377961878188,53.12903441249212,44.10549025948163
144,6.8215402982744555,18.502090912025075,8.731934847100895,2.007834139863939,14.410682901587476,1.855227074339148,52.789909664280444,47.37080366033388
145,6.962160912514421,18.829972047254554,9.209394620668784,2.319941843025491,14.499457172153814,1.958454078296136,51.169075309351314,47.98090735755146
146,6.665961993880269,19.39774490294732,9.511749026754579,2.0587455189137653,14.974188219716028,2.0031623615603023,43.753132847320124,47.02685932305935
147,6.850393006344838,19.697502926931033,9.088967911445096,1.844554163177462,14.843905539790551,2.1818402082348443,43.28796526429348,47.51431022520401
148,6.721061482215313,19.569122461000475,9.403741970919663,2.3613570025768635,14.791765743628535,2.1827739791111833,42.4534683421742,50.31199046706236
149,6.72476134367131,19.247923970349028,10.10163263069374,2.0673159380411605,15.170346260479267,2.496550693580977,42.58822129450798,49.469803446561095
150,7.023165332071581,19.104847817896573,10.111274833414413,2.372874200155863,15.188967522091348,2.2673516683131614,43.84773027022903,48.845046436063406
151,6.552142234933038,18.959021046545185,10.590618462361437,1.9543480067450905,15.621650791306198,2.089016201761398,43.27107778135959,49.62548621878357
152,6.547429538393065,19.29550657794039,10.418598769010833,2.0703739300256814,16.2075387742018,2.05951876843965,42.826374124799464,50.51544224338945
153,6.56307113448716,19.26871490401416,10.602149901721333,2.1894926384933635,16.277665405093632,2.075891506761925,43.785911271429995,49.4152959891164
154,6.664337173439945,19.570375881608484,10.739178440851024,2.4665863231716334,16.08179050086826,1.9277835159014456,44.051655027697755,49.07642088942178
155,6.447355917100718,19.772226562925017,10.80948494055897,2.316410116729852,16.076021840533738,2.0571571483969087,44.73771345511646,49.242276300096655
156,6.471841660054727,20.07376335000634,10.954439519123376,2.2802084946612835,16.728896655842195,1.8516212175172533,44.49747170442442,48.22508959974393
157,6.662584605855524,20.40023372360006,10.915408701842024,1.7895217758619701,17.045726394254654,2.361018256653107,43.68606075912557,49.94579585389004
158,6.776232836362096,20.831540192471028,10.985796459829489,2.14052926845941,17.12517112389942,2.2041183228890464,44.94421020810174,52.673896698683606
159,6.868976135726845,20.930652231945608,11.539125742724476,1.937722654189044,17.25633461833728,2.176255686984508,46.723592713984004,52.83542357218787
160,7.07373667769232,22.10162305796728,11.547470796769861,1.776512053872881,17.010274452896674,2.0961703246408687,49.70730078402979,51.06108796490624
161,7.0786427496798225,21.9375143729844,11.693624633271162,1.9928537630113397,17.436322041635947,1.7791479681114664,48.5991492154727,52.16069589219353
162,7.07614715542429,22.404892684920256,11.444872697259893,1.9125357861981753,17.238101022477654,1.9747329145469574,49.755367491219204,52.83888678557063
163,6.9130106405191185,22.180957838577395,11.375783352264651,2.183638702531577,17.51313891839817,2.2553117711008634,51.15631506704973,52.04337835237173
164,6.7606240167179035,22.472022771485825,11.311525115704454,2.1834029775925226,17.298962219737597,2.2171826193456536,53.81926953866974,51.09615221751868
165,6.495090754487897,22.661614910453533,11.21367070420872,2.048492748444075,17.4840371950863,2.414208140484975,55.33790248387746,53.243964769914115
166,6.36026376253778,22.816982458724738,11.236416352628426,2.0304193584936496,18.112409364398225,1.9328884411539216,57.823349571812535,53.44118310806699
167,6.201167825732505,22.808005166980653,11.647990964995948,2.052733400778844,18.51435386518281,1.8679624418689669,61.62796538391221,53.56731660739641
168,6.252940388810598,23.18053777205845,11.575883839796022,1.990494121934251,18.398180088891067,1.7760969618248466,60.39330250556305,51.77285448662556
169,6.56482789957049,23.511220594115063,12.065550814694955,1.8802013758859262,18.441202470255288,1.8700984910605158,59.891805741446774,54.43037928205612
170,6.502544592548939,23.79854622098056,12.296944384100668,2.100205174888749,18.614030688380478,1.798153569988497,60.34406886748486,52.56677542668053
171,6.457750693112344,24.261663060675165,12.30675492715159,2.016280120921759,18.775113904941335,1.7055740451081558,60.55063219954408,53.570849548038495
172,6.415717280585437,24.684491512326503,12.61076389356603,2.178574792140193,19.1720418824915,1.59035842668971,59.605778972798284,51.72405015275196
173,5.996597922806825,24.269818339918846,12.774858835863121,2.0530920016011716,19.254291793759037,2.067389872773254,61.79719631743335,52.2982754001514
174,6.227196618307149,24.710501514623484,13.176517450908271,2.1588394419514945,19.199617714160734,1.7725437812531515,61.890934345455555,54.732090810788684
175,5.97241574304335,24.99499014637882,13.448249634082448,2.1413732354644885,19.184586250341354,1.6354889737015663,61.03571769090733,54.97597892104505
176,5.89409437188977,25.384888121935276,13.722313089000302,1.9401388869714842,19.185853851718104,1.6142032998179627,57.75108370599549,55.551676160301334
177,6.174183108624917,25.65196945514227,14.146804864276003,1.9536951162463525,19.42770668813966,1.7652546699113947,56.97220883232461,55.94348432679168
178,6.194353759832742,25.881941420146482,14.588444539245124,2.528830546817458,19.315649419748336,1.9266994362722605,56.58639355026004,55.880727669668055
179,6.274258246015227,26.56682340670413,14.843973496812342,2.3806228240357497,19.14128087868361,1.8353942897879627,53.577277288317774,55.872614409591776
180,6.210450994707568,26.453813976512155,14.864884339277916,2.248585583870715,19.347803106700162,1.7219171151192592,53.46879771710788,56.34256491068789
181,6.041209025461056,26.59267273960582,14.954852239569751,2.2343978713200143,19.076827157101917,1.9802748912894195,52.328009570423845,54.290612903896395
182,6.297373684737449,26.342435999460186,14.806300423776179,2.169898303986644,19.429195824545328,1.7296134131913872,51.52090332549279,56.928083160877904
183,6.506247624205184,27.05144498291596,15.488801880341853,2.4856637416839287,19.29614108107896,1.9235058258071867,53.52177169758448,59.103773660742554
184,6.462628264945339,27.020997840225895,15.220349000227824,2.3641142780329063,19.59329582650424,1.6935835261791146,51.783179476988856,60.822603189010906
185,6.528876834406474,27.298022972029635,15.73203740110317,2.31759792593687,19.74229782721289,1.6773444189334477,51.4960787875042,61.90212136911895
186,6.412049117932234,27.08288416848104,15.964903552576432,2.2784600293340125,19.490983493431354,1.5561696025223954,52.340511860923854,59.67739866163793
187,6.5033795481453724,27.588687688371085,15.916774093930746,2.0571537954366175,20.065549723098794,1.566307527116157,52.75412893360629,60.5235890851118
188,6.4880804413182815,28.031473334429034,16.16504123834576,2.234477877260876,19.739099872187243,1.996499733158919,54.86137738314934,59.498576738741065
189,6.851328964787223,28.098325345909213,16.33456509730329,1.9425743053925972,19.89168085748574,1.6316707636944054,55.247304337602046,58.2772586840275
190,6.950791936029323,28.38951267514116,16.618670857471297,2.3333723357400156,19.01852543855725,1.7832787582173206,53.147932055892795,57.060631158375315
191,6.891649410650829,29.086960350269404,16.41361412278962,2.0625617985961346,18.72925311096675,1.9536216512790952,54.304299109707664,57.03933146512313
192,7.401753164846717,29.43217263602912,16.36635925500817,2.262107150891845,18.79631622269791,1.9458229626133323,53.84538784795353,57.21445946640181
193,7.4722790040274925,29.966899875923275,16.422954365638265,2.137359615610714,19.152082676187128,1.563982573121122,52.50237288708581,58.25293992394249
194,7.3592925655359025,30.61081507758912,16.180055780441663,2.333849738600779,19.426203445279462,1.6950387027621219,53.03364357715803,58.64317099676909
195,7.59444828280546,30.905650271671682,16.008626760915206,2.1224004565719685,19.603405313910944,1.7753574536076875,55.49391657098853,55.170996629837774
196,7.893731053616771,31.178005827916262,15.957496069168078,2.110947881010552,20.093041557257813,1.481372638477841,57.20683359922874,57.99916298320889
197,7.884739480747047,31.434891550638955,16.67838250490408,2.1110959418124065,20.408015204921337,1.5916373198589342,57.82512817874757,58.155574482378654
198,7.713445458848067,31.255295914697165,16.93765899470842,2.4588270731034068,20.34197305137525,2.037711353573865,57.878655916462236,58.03169672110901
199,7.418748946803348,32.101123029766576,17.001162464632813,2.004875439438603,20.168395996214052,2.124299239551277,58.144520176549854,57.70741555784205
200,7.479635966613646,31.91443472898791,17.061003608068443,2.304356358865605,20.390499382848166,2.0302063732343796,57.241171983845845,59.95225246233182
201,7.232468799401903,32.197259007520294,17.27786875010916,2.039308443322149,20.442154305503053,2.0131729209307836,57.2470670675787,60.96231517232217
202,7.056170896427029,32.29897071297902,16.87358506595733,2.015718212502548,20.665133562930077,2.0284164125205453,58.92488576675363,59.23285785392607
203,6.99871169487611,32.665375023129116,16.37826661590739,1.850300865377648,20.807099023471906,1.8890018858228668,57.737923368397986,58.36521328053286
204,6.950929645259589,32.63285968320983,16.27095073714442,2.1403082936880584,21.059999445143134,1.9038593567714666,57.84425837218748,57.48225617909808
205,7.083770216884026,32.764560366035234,16.450057580666492,2.01884644572446,20.982412774604576,1.9183388372924384,58.341708352195816,58.42810834434486
206,7.061932886771838,32.943123310761024,16.184324935236734,1.7799953292564226,20.351505088315527,2.0272726222470654,59.103274022343165,59.308938949940604
207,6.556977257575986,33.02331877430681,16.78121629453211,1.9760596418773495,20.3994758903014,1.909276119939964,56.26494679777615,59.43929744934681
208,6.832036942000761,32.873911644013994,17.181315227808646,2.0408924723038933,20.362668700865818,1.7819731896797362,54.864020765522675,58.92233415400999
209,6.6163123605681875,32.65510347897532,17.134607730330007,1.9446947769849463,20.27450686632013,2.013537529113274,55.6247747363081,57.08798366731065
210,6.3873392549658,32.548558982440845,17.39244472391882,2.215132532187491,20.4019921968494,2.0456270355479553,53.25797675166508,58.36449404414771
211,6.492907650428026,33.0557684197374,17.7037857461587,2.2216931111330753,20.546930396437013,1.9567609801654573,53.825266777536854,55.398523553993954
212,6.088737728647134,33.05681267833567,17.62942303841353,2.0708764325144253,20.298989405240196,2.065420141260923,53.48721815177724,55.502993743648204
213,6.334724245253785,32.79530633435138,18.00735527824064,1.9878767425206807,20.15777254644132,2.063121199145326,53.52027220822812,54.274569933047204
214,6.341925401668867,33.460140059720736,17.939874575482268,2.178747995098644,19.90462578716203,1.7271887058831632,52.20770489794088,54.579164611226645
215,6.189151405644446,33.865878019722814,18.360346639783927,1.990709083681542,20.115574617481567,1.6873357278755805,54.190198090163584,53.052391963781055
216,6.635185458432097,33.479703534411364,18.617115642321608,2.1688192820141863,20.25462976154927,1.7966293593368485,51.54978618466122,54.32301441731387
217,6.463249775575664,34.03135957248133,18.83413504431469,2.1380272084696186,20.469315938071205,1.9751608931374738,52.97990064450471,53.426374948037996
218,6.472937012546658,34.11447419045476,18.693674702362127,2.3018888953417354,20.444679695608666,1.8596623417230835,53.83021756477926,53.09992505426121
219,6.0597183190144,34.56618892180024,18.585025061905583,2.2623470517754423,20.374409278474026,1.8913042593597458,56.36568517242172,53.599301740492585
220,6.00181882218983,34.57478696149522,18.68991724416397,2.6101875931657714,20.206882317216547,1.7458871443150765,59.019790704897986,53.21459227615298
221,5.954764734863467,34.56247109770675,18.51583730132049,2.0854955151877275,20.2310442351646,1.928669268209299,55.60131010095295,54.96537228524159
222,5.78166743702413,34.67558526402247,18.5350989709794,2.3871844240138973,19.866734551709072,1.8900416558955775,56.921242385163595,57.84540662350767
223,5.859888594410814,34.46643836718376,18.759111735732812,1.974258951658853,19.94572826204019,1.6670652134878883,57.144625895125365,57.930656800514946
224,5.972981256774388,34.09008443380019,18.86218061805052,2.2160729738560896,19.709803048004616,1.5614313290130244,57.93307866451005,58.78497060290898
225,5.754436070544154,34.44659974179554,18.655992930604608,2.1599891003838074,20.283950196630673,1.739810895189653,59.16144438103067,61.40900109953567
226,5.608361229547078,34.08997295819892,18.44404682126335,2.1441059035430876,20.514076455726432,1.695900077458448,59.637628807223656,60.749146758296284
227,5.345443183180379,34.78645791934898,18.220470634852763,2.409609915662565,20.831104765959655,1.8890039869144475,59.82261301227471,61.79993877759335
228,5.291975548102918,34.4738403843921,18.315839807325244,2.1804913099647267,20.751787934571404,2.0206348657659,60.49624406454516,62.578336946556874
229,5.4729097627262515,34.387329907051644,18.197325342530437,2.1597023239628297,20.373388092161477,1.8536148688438803,62.201640244904034,61.32853037841923
230,5.583407717893832,34.058722017976734,17.807267671590022,2.3621815359186944,20.31310556425981,1.8681382668917783,62.85755297988301,62.736205225812846
231,5.632305151341187,34.24770285267787,18.242980400270188,2.4558844938398083,21.02284144403168,1.66967066569058,63.457693185574186,63.48352244290864
232,5.706912298791821,34.97121705086223,18.22388093731464,2.337434765980959,21.241550909706643,1.6429469052179464,63.50645715402165,61.47436558605997
233,6.007424632013662,35.2361929618302,18.235529486850794,2.428113385616334,21.29779999027964,1.5809754078738218,64.17976150584363,62.7724779998496
234,5.791745572620777,35.0990033702938,18.52712510195269,2.5931855576590888,21.57139479910709,1.7263825239317752,66.05617700010025,61.35360158950841
235,6.060977272853796,36.15208894266783,18.73871035059535,2.6993730316983457,21.63337250950029,1.7397630130574722,66.97359749067239,63.05791402436143
236,6.22846048619297,35.66049018621737,18.859014364155477,2.5361959888614836,21.141966791269915,1.4734280125756032,65.8106506130924,62.43013190146484
237,6.349272063240287,35.9366263343538,19.287598583390842,2.8556896669812684,21.318738093520448,1.820991763596574,66.18987018522766,65.30947845970844
238,6.459528815217939,35.738520309999615,19.36309523568307,3.0593403564057997,21.57752828808651,1.6015309285060488,66.36878663749482,66.49296657999938
239,6.358031924018756,35.81094182206809,19.72782105889858,2.813497749571427,21.857459662085336,1.6397300397589738,64.25002391935065,62.09838875997913
240,6.734353257253943,35.53755099237791,19.725522150109303,3.4149590647575705,21.942186658399365,1.4162570259683556,63.68921610029381,64.7566019786669
241,6.4882059197859565,35.69745230060545,19.931552155137954,3.2141527206895155,21.481003990145894,1.7937569733530099,65.65342685841033,67.442841821808
242,6.661080212201937,35.99558186688025,20.501608614131758,3.530045294163167,21.459635983660256,1.5558077075994037,66.78459095456257,66.06227908417065
243,6.674001256315856,36.10771532957568,20.496750817739322,3.4691803330152364,21.757953439740838,1.4222101159084506,64.55010275129229,63.80164522560525
244,6.988459254022326,36.536981643983445,20.71783267527723,3.4749149062016134,22.1871679069415,1.8527239414938883,64.13752600654003,59.53285599019915
245,6.763029643793919,36.40029393999456,21.00580413138603,3.37208297968181,22.27503408297755,1.5577709539201967,64.68475476723404,60.61464962053014
246,7.0299235399610325,36.09652073844154,21.10660052405406,3.499543361881939,22.10094305286853,1.5983015874836721,67.26284457671322,59.090380628891154
247,7.057173892462006,36.18697399022571,21.15328043939324,3.4805156229673866,21.573887721629003,1.86201895050757,67.63827290462196,57.400295339525485
248,6.886527971767634,36.107256177368065,21.09173879278214,3.5099961064427943,21.005392569335196,1.7305788385251681,69.7938611266043,57.979678334222896
249,6.560869583398098,36.357474039354486,20.938484109732144,3.5349556271588827,21.802787921605894,1.714929612399404,67.75575053011154,58.93858750124648
250,6.695898503897497,36.591752572870526,20.936079484213945,3.407985409717861,21.787360839351972,1.5199288895292096,68.20884186507475,59.06493111897618
251,6.718494651941858,36.63791226926736,20.70408164012533,2.9895151435404776,21.761306103640926,1.640346916901811,64.30067791799186,58.27606182534674
252,6.486891720109384,36.64980755848932,20.631704085640834,2.8609218158738146,21.252331191696065,1.3993170510882524,64.26524348896737,60.012491356355355
253,6.502284920530402,36.85590750483118,20.330824239618895,2.8177922668943793,20.80164258470877,1.3420619927167052,61.3696457741775,59.69631123497749
254,6.595494162217723,36.623761770657055,20.206401356533274,2.7564185910345724,20.660816053699445,1.4626289250777442,62.864671382539974,61.62911830341695
255,6.139144266825249,36.69549566582263,19.847680147779506,2.4362825767253815,20.65276853232411,1.2978262096107893,61.988922051207105,60.31407783252957
256,5.746647139914725,36.382956981598284,19.798989329650006,2.6539271900998664,20.99859613915002,1.1304771893728405,61.9220941436213,59.564616272352225
257,5.478586166300039,36.396755793137444,19.492299334027734,2.423019847344017,20.35418060705138,0.879785520290625,64.25213221447645,59.984724649301945
258,5.412826365242109,35.786328356284535,19.39457104057364,2.67999353676334,20.500186583233155,0.7439614196714133,61.98612693077614,58.622960367628586
259,5.107397122257881,36.05453736407269,19.574818051933878,2.8714018537027197,20.24527387160059,0.7007242049516929,61.90331645993726,55.81300698110458
260,5.090907468585923,35.50830237549552,19.447241309233593,2.4689715221489874,20.187912334453703,0.6740999051581413,61.85603988324605,54.27407039350545
261,4.860500449612918,36.05194011066687,19.137945325762892,2.014994258874817,20.783532012840787,0.6578779693880314,62.35076477657559,54.465075649666936
262,4.871849346580627,35.61100720595494,18.684413750488467,2.4897458820679783,20.750256544139535,0.6898418525851031,60.967961071769665,54.4580123350517
263,4.787191495722268,35.41481206236061,18.37745890696806,2.1292082588228163,21.188891883201794,0.5588590717789261,62.72589463825301,55.51661611266393
264,4.666404935657953,34.95959231132635,18.1177899333886,2.1341919394360334,20.877826599057848,0.6328270886776721,61.41693840416749,57.06973941252469
265,4.56347386726127,35.22551944122532,18.240971258815087,1.9683101955853826,20.069898913585543,0.4512603186458121,61.18370834927197,56.993879851324394
266,4.423247232285594,35.078777670643035,18.156829189836095,2.0073151509742124,20.918050933879563,0.4977000075183062,60.38121839272783,56.484177673056905
267,4.3253770522585056,35.35721748727519,18.269903022079404,1.9764190154324586,20.939017660232267,0.5186495541083843,60.1604045431928,54.92576806313832
268,4.146938649170684,34.98267302236006,18.09721904064564,2.1108726364299084,21.09208874868544,0.49739491589797563,58.63503830419042,54.05415021160759
269,3.9700456440217846,34.99337276531373,18.682318122140202,1.858151826884844,20.912861718467333,0.5027327467759192,58.016842169013366,53.80764577574123
270,4.028753735778129,34.70390541199057,18.43464403960575,1.9866508771312048,20.481440052654754,0.45424270828627467,57.30876535038932,54.1882926925002
271,4.039937835432451,34.25311598992838,18.521246894412712,2.000790942961224,20.51268289853854,0.4597267411492368,54.48907160673361,52.77533346167317
272,4.121983257732049,33.895305193507056,18.360002572902022,1.6337543294635866,20.721024192860487,0.4625881867314691,54.39850300009289,56.05201452454656
273,4.162811878530887,33.10127771974433,18.569172584621473,1.7426626993745125,20.973414528354564,0.4400858658510409,53.691062359628305,56.024936068957416
274,4.129144484785761,32.96603386706893,18.264097093634714,1.7216417301115003,20.22599197986,0.48612671976329314,52.82578204635868,57.17714182421675
275,4.233397064074857,33.216075167188684,18.211527089778897,1.373759550352543,20.00181416280395,0.42953202432333515,51.80391923541239,57.89204076099268
276,4.073113821692963,33.461615637627766,17.884233248774756,1.4437459918379163,19.990297098826634,0.40829833603592564,50.21796251509324,57.529073959456994
277,4.038566798621488,33.001462720456274,18.433814135573584,1.4317669815354503,19.276819540810237,0.5056260236094522,53.750848074280505,54.24114684579574
278,4.122073971800101,32.974502939826934,18.3595976025854,1.525123923697189,19.663859207501254,0.43168238263748465,54.070304780977516,52.07690034086942
279,3.840164561384817,32.879682676201,17.697093818383983,1.49634708649063,19.65826729649393,0.4739682673475158,55.05236040706921,51.40411910068625
280,3.936665691473706,32.573048600821096,17.544667101739567,1.7980704464060648,19.610249731449713,0.48108575073752285,56.15924916717018,50.98349963865393
281,3.8108424028454975,33.065099112802045,17.409361702757256,1.6613180960171015,20.018991937822875,0.42144361852756096,54.505107534183644,48.61777012564558
282,3.773684293376124,32.70148590220612,17.157033930276032,1.8325018451384554,19.972599757628487,0.4612391004441575,55.63849399174418,49.518664637744806
283,3.4953478857515248,32.43768298398126,16.936573266715488,1.776946293787484,19.771630117057878,0.38212847162265023,56.3332478418499,50.98929985492524
284,3.3865792405063546,32.35040212219641,17.02462336241397,1.5479947621649768,19.73118593645484,0.3837860646044681,57.21801279821985,51.10635647836011
285,3.1639391351080177,32.119303558914304,16.85809824790521,1.4298531662170306,19.722849474643073,0.41037343855267006,58.07885353656619,49.805079001597804
286,3.1531131761644975,31.611458845618564,17.01494077816995,1.3898212399749825,20.423554814600646,0.41081448467973924,60.1090394922342,53.34411489446262
287,3.1196978856210107,31.693970103938035,16.91451101227931,1.5544956352754702,20.016803359082502,0.5199929709383087,58.69268738872335,54.413668222646564
288,3.0945574370672757,31.453483082844674,16.975942736742468,1.4920807873276876,19.693625524266135,0.42101192595777,56.19097185593309,54.47977316590913
289,3.1893045224851635,31.54094221748938,16.7309003660469,1.4654378381428184,19.6284531190423,0.5272545229027077,59.82715291247574,52.89818027484292
290,3.182525884232414,31.39233118703685,16.214763178569793,1.2355993819561097,19.829150987389404,0.5846019447051758,61.19879044979509,52.06536941482702
291,3.0987425333268623,31.636470678527644,16.43988526803645,1.1616200981064078,19.48603783751282,0.5146141939968429,61.381134518667174,51.719622383371615
292,3.1803661947852384,31.762263995180803,16.2773638558076,1.3172361380577946,19.44516645421101,0.490808218734408,61.768617903704296,48.48992433883499
293,3.2375688885719223,31.80122934845269,16.14268330069835,1.0315567677637132,19.25412149837453,0.5349828320187525,61.39888898665111,46.3499607190277
294,3.240192322380636,31.346251152190387,15.710357045864832,1.0927116290957284,19.20246952909884,0.47071083697205046,61.478542656016145,43.102064843994384
295,3.2990152057065583,31.61425724406053,15.307297073686895,1.109798913935925,19.48397348345388,0.44858277237189564,60.76838146017059,42.968406909325815
296,3.3890485939663675,31.151322512614893,15.31856746486452,0.9792105269282839,19.49584836975261,0.4739476521603533,59.886973711374345,44.71434926083446
297,3.1700506312671,30.992948941442982,15.405520690261515,1.0189604018790457,19.394607742011463,0.5248107324384903,60.30173770417774,44.61053415346938
298,2.8917295203635347,30.294467602171718,15.294415487217552,1.1109043332538429,18.839382423455106,0.4657549224938045,59.61566736859144,45.77434645874358
299,2.9151029383520486,30.361428213775703,15.011309408908382,0.8662787722378706,18.808312473404083,0.44121884864000394,58.33453662170449,47.71522560433068


==> csv/ZRH_NEW/deepc-freq-1/results/error_results.csv <==
,Error
0,5856.8208090589205
1,5636.630019943459
2,5444.519662416805
3,5263.9263382549825
4,5116.877047089975
5,5020.3784156346155
6,4868.031411249321
7,4751.92765437395
8,4630.7127670721175
9,4633.52814460403
10,4525.343749195789
11,4495.7744396060425
12,4465.63225118569
13,4411.790287549542
14,4388.793571505531
15,4395.379798260258
16,4339.304529052286
17,4365.468729352012
18,4214.149478977636
19,4269.802953714722
20,4275.782041528188
21,4252.461933222505
22,4219.624373972691
23,4234.037668043281
24,4230.306337691523
25,4182.541878579893
26,4164.441859238379
27,4133.220776056221
28,4084.8584359135916
29,4069.1924146144734
30,4000.6994842093604
31,3947.163428598314
32,3925.0400395170145
33,3889.344589098688
34,3875.745496911635
35,3895.9284776391764
36,3837.1660097433446
37,3835.622826998915
38,3815.313545023756
39,3846.1130250326937
40,3760.5244135423895
41,3788.336156734025
42,3837.9653732981474
43,3837.7780476835546
44,3854.8767500572812
45,3856.9854879610634
46,3813.7732493918174
47,3869.025407435313
48,3857.374419828995
49,3829.307332811236
50,3868.1966272258114
51,3823.5576722122896
52,3824.10473226913
53,3800.6897561260735
54,3736.477436072156
55,3735.4626341401795
56,3689.023497737833
57,3687.3646123967196
58,3609.2219485206288
59,3587.117681654714
60,3573.7114305763207
61,3568.191628749774
62,3569.000649229355
63,3556.6096087886863
64,3557.1733692301755
65,3574.28642410737
66,3524.0204557184884
67,3508.1721529326405
68,3498.267963464661
69,3476.694392167285
70,3428.528129305003
71,3455.9539118836014
72,3401.61702213066
73,3399.484304870807
74,3384.730252990113
75,3407.2313546954438
76,3356.921738559686
77,3342.804419493721
78,3289.869500381437
79,3276.1298110236257
80,3267.312280802093
81,3263.553085594615
82,3228.911855215459
83,3194.3914011392108
84,3220.631918865656
85,3193.8834094897215
86,3222.2356409215263
87,3261.9491215291227
88,3204.781128464683
89,3253.091327744815
90,3207.631889254926
91,3260.150733842252
92,3249.76974576724
93,3286.7707827647323
94,3239.6794435899333
95,3266.841510426063
96,3183.595200387942
97,3153.3741471985963
98,3149.3768246769996
99,3152.152738479009
100,3167.638072132442
101,3168.3469097366587
102,3170.7937164828763
103,3163.971790444309
104,3182.7556869277114
105,3213.4230389438117
106,3236.4140631466958
107,3207.2619736489874
108,3153.0768870953198
109,3336.574519489062
110,3321.2500492370264
111,3357.600214666195
112,3440.535557493608
113,3540.859403565636
114,3653.8352849160883
115,3673.713979369076
116,3437.0418795265164
117,3359.7067422400396
118,3445.255214312558
119,3335.4067499148796
120,3367.917267488977
121,3442.3951023932036
122,3474.7597389984835
123,3535.14015658193
124,3500.761429195518
125,3453.894710632023
126,3457.20047937103
127,3436.492676883998
128,3336.611961648577
129,3354.070160718289
130,3398.9803593462043
131,3314.804721233679
132,3352.3382780125276
133,3517.034403542966
134,3585.765324105325
135,3596.6812156744754
136,3475.736893185959
137,3554.502833343821
138,3640.7489289589535
139,3715.9887247018914
140,3568.1143134258655
141,3589.1547535089935
142,3680.58942319962
143,3737.7230612555213
144,3863.5097885521227
145,3765.308490851383
146,3419.565527578277
147,3436.987449389391
148,3527.640177375825
149,3453.9659339455793
150,3446.2773858167866
151,3499.2462870940794
152,3519.4297536769172
153,3474.2262262758823
154,3452.9890594955473
155,3490.3719006183883
156,3422.841036385941
157,3468.5218366929803
158,3648.206830122872
159,3714.4052575796804
160,3740.6788298918686
161,3752.520210993242
162,3845.3314719922587
163,3832.1051365176663
164,3923.6096642101984
165,4137.86502807894
166,4318.508912089994
167,4562.177414644279
168,4382.306017426395
169,4487.015490886414
170,4386.915781252564
171,4472.321632111452
172,4286.419468242511
173,4452.548968233221
174,4606.165938245557
175,4578.730292973457
176,4418.444862570237
177,4364.654985994527
178,4288.454456934343
179,4134.8415751480015
180,4173.427345720905
181,3975.3281308282667
182,4115.856431888603
183,4326.362164262941
184,4391.366748301615
185,4452.866578063423
186,4335.648812036247
187,4425.032263127041
188,4426.657172586292
189,4379.784681871681
190,4158.423271725362
191,4240.346652024999
192,4202.233707068518
193,4235.642760622918
194,4284.817176266581
195,4180.005114453445
196,4478.384751639669
197,4507.275492917707
198,4453.969701138875
199,4493.97056623681
200,4582.364099691971
201,4685.602087871674
202,4670.353075627889
203,4567.9590524500745
204,4494.499321687589
205,4593.264077060682
206,4728.5603088150365
207,4573.638716827544
208,4442.005997018912
209,4350.506084724183
210,4297.215193259537
211,4127.0109076999315
212,4138.210447099439
213,4046.58767420655
214,4027.856826170737
215,4052.8524172485577
216,3950.478903456272
217,3968.255130875579
218,3993.8561799819613
219,4193.58345812579
220,4323.291099295895
221,4251.503565667664
222,4522.997175126328
223,4567.3942445641105
224,4658.343934686715
225,4935.111003856495
226,4915.743257175301
227,5007.90799774045
228,5112.772190117553
229,5138.167320933994
230,5277.674991092459
231,5375.612718816281
232,5237.995863831914
233,5382.262748866609
234,5390.933501469503
235,5603.642894674111
236,5473.383084067931
237,5696.50498296164
238,5802.909072851806
239,5284.894986686174
240,5421.240292692248
241,5804.638674687032
242,5763.829478154331
243,5412.402084301658
244,5012.5677288791885
245,5160.254584190534
246,5217.695401435577
247,5117.464018275634
248,5354.06597545144
249,5266.067629999867
250,5332.399316442128
251,4990.053459936515
252,5152.890498532018
253,4944.229665150258
254,5183.85704660693
255,5073.254439826818
256,5014.800274609521
257,5263.709246853532
258,4982.718760581758
259,4795.135335702726
260,4704.3110359612365
261,4796.328883640339
262,4667.166986282018
263,4882.588275580499
264,4893.459385244393
265,4913.576606312051
266,4812.462550364011
267,4703.994677649673
268,4543.999533188007
269,4506.710191871457
270,4483.291198341151
271,4222.139201308745
272,4435.103928117505
273,4366.720845694543
274,4411.517078147996
275,4438.941563053983
276,4353.124686872827
277,4295.493287013543
278,4169.896340418303
279,4202.334595772161
280,4215.406051696396
281,4017.142008739707
282,4114.193975108096
283,4257.686707520949
284,4331.464250224664
285,4324.119834752831
286,4639.702290715453
287,4610.183029350501
288,4475.600649649008
289,4595.037631910055
290,4648.578440003353
291,4658.601160507558
292,4500.905509115754
293,4385.898964911874
294,4248.1140101132105
295,4200.568646853842
296,4211.071154644161
297,4235.0781130940095
298,4255.191394296884
299,4290.758462046364


==> csv/ZRH_NEW/deepc-freq-1/results/flow_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,12.499631472583786,20.829618514301668,12.669882473393127,7.556924381018216,17.630048438043282,5.671173275037624,32.96441472024056,26.612027193562206
2,21.695066815636547,34.779161124376465,21.09455804721467,13.45166845561791,21.313221577144528,9.612785175699083,52.18428221060757,50.27029575709929
3,34.4722442295729,58.434295237330105,32.29500085608713,20.109226005824627,40.815185301555964,12.202161673345914,65.79828516334261,109.30220551237369
4,35.23396628855028,60.317713764104255,37.35213331697277,16.99403918743521,42.57983146294689,15.901159170878833,58.25472097160203,106.81994948196039
5,59.64442755980443,82.98603125515865,53.22111790351441,23.07105872462683,56.86855272939315,21.60964680750563,101.47207708182141,141.29319669256486
6,47.3681453557283,77.5979077414666,43.185986019969356,19.846802676624108,51.93976133478336,17.58306715325427,97.69551943943075,107.8472279338146
7,72.11268538553234,95.63620472775067,62.81504181632069,28.40693936277024,74.5617975200341,27.835299809388978,155.52837289546352,194.74021638818778
8,59.322961765873806,88.86992852414016,53.400857943421485,31.289921140554572,58.56948236353944,23.53758275674266,88.12534267255894,129.32847420642918
9,79.67106281055571,115.09314720071103,73.32715438303947,41.682085352535935,76.97696575537658,35.443119059227705,125.83426489267353,233.77452727497703
10,62.54304683288115,86.96800619233883,57.243979241409974,37.564933698613636,70.07656317307321,23.781504956519584,78.17328541657643,117.36542591301658
11,97.16586581899689,117.81422222254184,78.89473015957235,43.11551478101506,95.81813848540332,28.435670235532545,188.8822939922635,186.25243263708504
12,63.42409454829833,95.45743152791684,60.99660960847149,35.179121832854726,73.25553478342206,23.577797793165463,94.86227579218506,92.08265491226769
13,102.35828063366566,130.82081597289707,76.37470984544701,40.78678554145317,84.59232379687087,36.39812621677003,126.60028586118149,279.5099192805211
14,63.85414991453061,104.92862292516291,60.89981808151524,39.46285712568493,67.67108445296071,25.69018739736962,133.25076801968103,133.52884567839993
15,91.84999618902148,120.71030900469029,88.72768537165223,43.092079459190614,97.8654859475588,39.80089527771028,181.05154284417904,224.98029626623952
16,76.38059746764603,101.21508645172358,63.56761381918419,40.369644750354574,81.57939559737689,32.96315815997114,134.79461619545268,130.2713384109921
17,94.00545161099797,127.5133934486264,81.9012404203413,40.366961660804954,97.61177522859171,48.95646250946158,185.45597109771214,212.18722876223111
18,70.30908173805084,105.93222890809633,65.79279560888494,43.63499631407494,76.48403678682521,33.95569226538841,158.26144424328407,154.63453937404452
19,98.11627353610352,126.61811210353937,87.39514615862619,45.53954923901512,95.57772502254103,47.84428714331311,183.9548395480531,244.0178293679913
20,70.81049678488021,122.99708370031293,69.56589017132796,41.813308946623444,75.56529818230541,31.958321503645365,118.91573023280233,142.92142111104306
21,109.74456724350746,131.52096051714298,91.80120199248738,48.50467471059908,97.9794724960689,48.27736784619721,193.33084513463382,204.08456062004623
22,81.04874443611247,111.20643368521716,71.71765926344625,45.54833082072928,84.58401351039326,41.16691658989059,142.68631669593964,168.55538547318025
23,110.27717133925964,124.17294388482104,93.60368714983656,54.95993351968992,98.35724300770642,61.379358412523146,197.87531140061859,233.81048163769347
24,88.87316408007088,105.7423852612667,74.21087531193487,42.6734486367152,89.24986404774826,47.27220185008938,100.16249485344265,157.93515085386062
25,117.77824908398978,137.03061795427914,83.67945292278675,51.277535274533975,105.42949587010249,76.42155940135424,189.80435701236775,233.19319726243307
26,84.22214295483043,107.04355765642669,69.96150722210652,56.974807984779964,82.42320747572995,44.91849162164009,102.74481070035928,120.40441194284584
27,117.85116218288881,128.91196740230222,93.24526679137027,52.21419873698399,106.10651678575204,73.28116036644919,186.53748275929183,204.47335600611657
28,87.68791132108744,107.4706726231336,75.57845717152043,48.705804618877195,87.78049898306091,47.94182480533758,106.60067578270412,138.25729955508515
29,125.09010849912265,125.59513456315777,87.66676023994164,60.60568872666559,98.28005973022195,55.46817313544948,183.87839342975545,274.6661628463171
30,88.20152917228803,121.51469230138883,68.60729039015469,49.456302901636455,86.32429606611875,41.213721578997884,118.36496323730562,132.02214357225364
31,134.73051761982123,131.98581346987197,88.0596385822382,58.004511050829414,102.15649650708195,55.93378241908692,170.3542036351869,227.60521109637025
32,87.86774127109264,112.62257636396501,64.68359748622382,47.22694223532165,85.40027138833452,48.99623209117748,110.90439199087224,116.80183066023268
33,122.5202664416854,130.50645334663744,96.32152505264528,58.08173376135969,96.7433419368435,52.73383523077042,188.16871701129034,175.4580950278765
34,93.98132452077405,111.63635320697263,69.36159080388701,55.67724393315989,87.51258172028278,37.80223445786311,134.04373543429963,76.36751387481405
35,109.96810067791851,131.2087820745235,86.26419988219699,59.98790879009908,103.44052360851154,49.759625070233135,192.8947028484779,155.7683263700578
36,83.66486951079507,112.52631999159452,71.50155586434357,50.1536994055333,92.1280985662182,50.726544174937764,135.15801620134832,120.40907688361543
37,108.80201281087575,132.48717759693994,93.59806977986952,55.76280558623974,105.73992380261447,50.560284946607624,177.72926076006132,156.09163674697893
38,82.28878186230268,108.13022152106949,68.5436795502927,47.65051594767083,85.38425590555472,43.81429965124586,108.49356262021593,107.50701394432654
39,95.30757041902956,129.81377267719503,92.70030252901137,54.31581623342216,92.85318777150498,50.54168415739198,170.97444671253265,194.60340136884994
40,81.66151119493604,105.56961286904142,69.35309413569493,47.05347988299909,82.31518301780488,42.74991101585691,152.71318048970662,109.37248987671168
41,105.55094807646327,131.6125757354494,93.95864409823838,56.79196853972808,107.98486452379447,45.80217778045475,199.81801945143005,285.37006478456
42,68.69603867114027,107.0693258201359,67.10638577413559,47.00551327607144,84.76698503139768,34.97943175248739,148.87446523376886,126.99297584991784
43,96.42833953976346,138.24790591469937,92.69885164581858,47.81501729649473,106.73998423969475,45.33316089566808,171.67363871068872,240.0145389527472
44,74.04412570259224,116.06922042901742,68.6506065100661,56.266791084309595,90.12206317099051,29.849533244243954,148.6581021815303,147.24008046985273
45,105.97427082181711,136.33524645054547,99.25331843728938,57.1250189658711,96.72470196532743,42.487275812148894,211.37214206691067,225.39236629231038
46,82.41460075260187,105.55183454076023,74.50292531664388,46.50500753857161,95.76011857786627,34.595921475245305,149.2023363737446,119.70747114141666
47,98.51088709239423,132.76594531517483,92.14267376446438,54.562651397691305,113.86365585953043,48.94907571872974,218.6462419602709,184.4593400715788
48,79.39508848539207,107.68359380625193,68.921890604366,49.15290513538747,99.64176484162213,38.30952531987339,122.3067672464842,180.35201974651116
49,102.70958232646491,131.5498830119904,95.85776887528954,54.209132631363914,105.37524944605683,48.71590567080014,235.86291991572983,259.55711947642294
50,77.3853426768479,113.66323923175341,73.79286194567382,51.16761436219744,94.01709599639729,36.27780176002419,118.16769561536817,174.43574777797798
51,107.3536066019368,127.6749170894453,95.70876650489089,54.86012898931645,101.35596664065326,52.698211190169474,210.82764121056303,217.60927105787277
52,83.1778335270764,117.2191250613588,78.01112509092549,47.14646436004755,89.61895156994902,42.20376206218594,85.59325880220563,174.03235558916023
53,113.41132737223717,151.68286463880287,96.04518678028414,54.75687684212324,105.97559828636737,60.04382223715878,219.09461537885198,207.2318619196329
54,89.54617662291139,128.2110005156779,78.8490917749558,55.30575317528425,104.3364552897546,41.09706626680783,156.77827725188828,122.74785824592585
55,120.57001070597549,142.3963435558935,102.5550090565409,53.973144605294735,115.0270664227996,55.99770999663503,207.70573450433454,178.46630793765
56,96.23714255807765,126.38236168833804,75.56509461460304,48.67758437874539,98.93499870780987,48.29561405903776,131.50691161908424,140.2961787328281
57,113.36026307373622,141.65378858879177,99.17477020900355,60.0570062910818,112.94045484948839,54.13825268033209,175.93684293772648,199.63932499892286
58,89.46537559101618,121.46999615009068,73.66153579246424,50.27993881255952,94.39131506274953,44.65657628639319,99.72339829866539,140.56156401136323
59,122.33050221089412,140.6892092249872,100.46825050665359,57.32280266377605,118.29323615927773,56.80535033585599,177.1422094355525,210.32586059280237
60,97.5261075276744,111.3061808478776,72.29095895846218,57.05120959080997,95.9577532968332,41.192976431190424,74.3090538842526,100.21545294944528
61,125.72494959327638,137.99134492322182,95.1637883551021,55.58073779889242,119.64357529108352,62.189728243862454,176.9446972954487,187.34349144072257
62,93.69709700846276,109.66712055173514,75.18746203653326,51.24476644293081,92.10885503970837,46.46229947124878,103.04978984591136,71.91271684791921
63,123.92126261675627,130.23563002509476,101.4090797679064,53.05113251522416,108.57508856266931,67.20360620363913,200.35982327992554,221.86045885050115
64,92.92390257027495,124.29430270044837,87.93930590080085,51.165485499217446,93.16934896945192,52.79105150217148,97.16702766273013,93.42210782994067
65,128.63048182117194,137.24868624417462,96.05850366451547,55.2258946011576,104.20273179181841,69.94081875477737,153.17068694085862,180.78314972507795
66,93.92940184644796,120.59220651002148,85.86292759832556,53.635999884756686,88.17253822161597,48.925626618092664,152.39498354852773,103.86392875420461
67,120.44216291128159,147.32137706771366,103.46094082766332,62.9025299146882,113.98189760854137,56.91761622856217,213.43992922551476,200.04752059514743
68,93.46160794503105,129.74003061690334,81.67098655436651,57.55668926253881,94.70589204416203,46.15251579948153,124.08007110657101,99.1439750621891
69,128.28348093621284,147.87401866401655,101.1888704375391,58.4206330407662,111.50228475486308,55.193144358750054,217.815014116501,232.6394462146163
70,101.7459178990885,122.5363918514581,78.24254542052229,55.61589769303251,103.08117075617149,47.70474200305876,179.14363180686365,100.78297540435504
71,126.97003624674295,145.1098404210527,93.02475422869124,55.77605378317014,113.39280886350159,60.45691238339106,216.05286192796905,216.55998483970592
72,91.13685518585623,125.69347929577648,80.19077875320315,48.742094563686045,105.83373227271859,50.85816926849464,150.13494644212003,135.80241395199874
73,119.44068768554827,145.48899431930943,102.31170049966842,54.111784211407596,110.31439166080717,66.73268564328463,234.75730265040843,284.3611080661926
74,89.33938903980331,113.20583132536106,84.08192177584198,53.98429541831513,94.51687306508752,47.77989270320605,156.61858583161913,199.83405382168655
75,116.33117180122707,134.7488092075999,102.69340821021851,67.29966461995438,105.63347024154788,59.531846602130145,173.01733953145646,235.977344622075
76,90.9396808750333,119.00267836934765,77.50064692406791,57.607642654569666,102.18590658817749,45.45377707245911,119.41042436955958,112.20906760308496
77,121.08037847686941,152.84765797277532,94.34374810296497,63.21093007840396,109.12016552567975,56.34034502123464,221.05075679136124,157.5328495247036
78,96.74646880928981,131.60194247925588,80.45709035810629,50.833028117462796,93.70838667249257,48.94474908412534,176.56493269229455,129.81305414287257
79,118.09980280535181,159.7556203683893,93.45346854585642,59.52263832783117,109.14898587256742,60.62746531170617,253.3528752251447,211.0695112362712
80,102.0170531776419,126.42998821339579,72.11794739239929,54.44709154754752,94.66988087604749,53.198644427641554,140.7787269754328,99.34386148447535
81,118.50585523884438,154.11016871352894,96.59644094519139,57.46459287761937,114.44250402826111,61.00827029032935,207.33585194435975,157.24974386908818
82,102.11557899334069,125.07761280949434,76.50932627251305,54.153070160391835,96.00318201085037,46.461647317594014,166.67319270812015,103.16356186764648
83,138.5263201077442,151.04603159965762,100.30926198777911,69.37951151053039,117.41411742057001,68.72768883595182,183.494362734634,174.26064463701604
84,106.97753152082598,126.36271272885826,76.91279395705342,59.90549630271973,96.80334667559336,45.815874068019674,196.69448916397275,109.36977391864556
85,129.94302056008752,139.4218771403487,100.80948870159514,74.44675226141939,96.64956299541925,76.90980483514215,288.68187270001397,229.15259117882167
86,108.33126042662973,119.6513216997591,76.17427495350277,60.15792362222566,87.69255695959433,43.163435018885615,192.22987130554617,122.07643320093818
87,126.87864930364005,145.42594842123864,95.34473239315544,69.87692288338995,95.52225304154159,59.764971029886986,219.6605777830753,224.45490606959564
88,93.85835543163817,118.34107496652474,75.84514904209746,66.45510674149475,96.17146659719197,48.686771414251815,186.27040781731708,96.73495099320492
89,124.95549759091216,146.53783555864283,90.00910786539954,65.29919518568842,107.21553309101701,63.77507406138101,262.5659340955055,193.57702659549494
90,90.31968486636794,125.86708838381081,69.73938763694667,63.08864713888012,101.96993713205126,36.536495757707456,170.9961145842495,77.97838901062515
91,124.63435610998545,144.6557042485423,85.74030648394373,64.81779720767165,122.55037560981744,51.03038940317073,225.02375590811533,229.74628009356232
92,100.0063520897818,127.2402093229435,78.57090677593469,67.25833303757767,102.4361280785709,43.10128910129588,140.12381071178598,131.5405380455684
93,124.33914907359836,155.5746030855529,89.22225373365866,63.83919140760738,119.50786510203793,57.873010982650165,270.68294050503823,205.16187427451885
94,96.97758461595389,131.90959422952668,73.72284781271898,54.024848492635414,106.69690385638827,41.062248685511896,162.45719368561265,205.1258192324326
95,124.86209733527664,163.1048206877542,93.43397329857291,67.90186262497963,108.74324122620675,53.69239032532397,228.03808888252019,288.7273560555763
96,105.69606472497543,125.56436862606529,76.23870659795998,58.97045698374848,92.53761268565923,42.29095583094753,149.08925202548127,130.95140801036464
97,135.2539143898511,152.0003688907084,97.70197076874653,54.957517747837485,104.27757280964498,59.366581985399996,247.14984596594272,170.9660076968949
98,98.68317236303587,123.17695860545695,73.08915655689607,56.123340024329416,98.2631465585583,44.331399028868226,184.7502140013471,125.60878399226276
99,131.31879929133146,146.77301888467866,101.6184961926701,60.83437899025771,120.79618594702147,55.82200226921906,211.4425151461226,187.96223659663767
100,88.88401227996336,124.75294383659907,78.14415965018809,55.46876377666853,106.79321835464548,44.0081923854953,159.89089329978262,134.73670947634133
101,129.23440204200318,168.51282022344523,93.68429925886544,60.77022668319492,116.46826530187755,56.67946226021875,182.1789785204533,223.33934537964515
102,92.75228941186792,138.91568098879742,79.65722572352314,55.51842686544522,97.0199341536158,46.57044244415002,204.66507738067477,122.47314758368618
103,119.7687661356552,164.74816619194516,99.9581058950585,58.75030665021435,107.18461103386211,63.803640082777704,222.81972797583316,152.8010540992617
104,94.29668483890849,127.03187441516442,73.70841185492502,50.073275129666754,100.69765520960958,55.65160927024327,142.10138519871361,92.39941035051473
105,127.04594877041035,151.52010887650943,91.4055838541197,61.66157122866971,114.52133085601353,68.11505634820395,170.91306555285217,118.15901598865246
106,94.77933486706142,128.21471954665236,74.19202181664632,51.38609037556664,111.05939795438236,57.675675818285306,162.11371229529752,103.54114973816571
107,129.2949807438954,151.3253016503569,100.23207017575297,65.91389763087265,122.37743385709791,87.41885780235661,179.72929094419672,106.1142256706775
108,98.17017161135878,125.66207723069726,75.43348994342217,64.0304761908656,105.46454154938776,57.040885258245986,182.28298909222886,115.64194871109332
109,132.93194960716082,147.10847762343235,91.72738924228658,65.14395450781797,118.2782127479836,77.94588347362789,197.74660521993079,178.7414456630019
110,107.86446327278493,127.00011320324319,61.01507209343055,70.73282551169207,97.93603932863951,54.63645395893167,159.11316334927997,112.15380442255349
111,136.87208550563224,146.72208021723497,90.39904499429026,66.47280234144506,117.62213068846984,84.97035938996822,278.9808482537795,149.74645975689353
112,101.50651594161984,122.46771492687398,76.41169354172303,71.73837100697187,107.54630451816391,57.54290108195739,182.57341093217573,94.50278913068247
113,143.38995704475923,153.1891226720681,105.71407799981502,73.5209815973263,127.64345141420038,63.130383287533114,257.97197624422137,208.7049032315215
114,101.4471706354053,121.84188454089644,82.84104764660971,59.44932415044499,109.6111838245103,51.50522319209127,195.3326648657326,127.78360552545682
115,138.73205216664044,140.31328065393296,103.00817838616801,69.80634716284571,108.35800796424101,65.39931474377345,187.4552922908939,197.8806911200911
116,109.418586073845,131.0045709823874,83.09839622969088,59.10635626502504,117.14791739548536,51.983439609200175,151.09985413318776,245.78260105056503
117,134.659574895023,152.0476762878511,106.51993339991328,76.05791366138058,114.39849901410452,63.93635420545358,218.80824699729263,220.9817680621597
118,101.5110774706182,127.27200281354969,87.20015411154978,59.185977825585546,106.75221385879267,49.67795012932194,170.74910445481873,169.6953806372359
119,136.10733205357099,154.95917666846975,101.0114986640483,71.36189415653976,123.04577885986268,66.87292094913855,183.0184680636317,152.03159602499508
120,94.29959098711977,126.47922208897262,83.4639115082949,60.32429081360299,93.89793847827228,46.32921927569953,158.87424845128612,155.82288939704665
121,153.46798152427752,162.35856502517785,114.38692659091596,60.5413324892462,129.84600648398288,60.53538716185621,217.9445436773456,255.80302116175795
122,105.22054485702895,125.21512721075814,83.03164320968257,53.691186672767635,104.64357060625744,58.29495597441236,195.92588841092368,137.80136314589285
123,147.79044867437204,168.71022566370158,94.68487555156796,71.90743608820816,136.03341041570738,58.07562587563378,297.3186396122964,220.3184554975509
124,111.67443808682603,143.0898873293014,71.25826447081559,58.61712992598297,94.09695464176995,50.73631697539205,181.67307194898714,140.81796626331098
125,142.48126870501588,142.48106992620276,94.34910306212977,78.07760523466523,124.13389671037679,67.67070297355089,221.41294399907193,163.83175150931416
126,110.10447356391332,143.04784492346283,72.75220998066385,60.54065727810037,99.54854280612612,58.65545727410353,181.1131275304162,187.8202332425592
127,132.36149543494875,144.6739926314223,85.94567579718789,75.5441088966741,105.78287237308398,83.34150130241531,195.17985520532432,228.75167345140125
128,106.58373588245021,146.79260984425414,69.04444432640464,57.42150461364853,101.05479664827577,64.1106041880301,163.81820440386863,181.9830075296542
129,136.97503728943684,159.92271449358478,88.29169863320786,74.08199635064813,109.26634570311482,84.75825659892685,179.47215704589496,162.9400714415555
130,104.68597974463214,134.35414215992864,69.75757466923302,62.38785408461379,89.4099516038054,49.62741906888074,173.52242781217726,99.87006893419597
131,141.83615192563127,160.94925196280474,117.29833119207758,67.97240105395416,98.33124937843347,73.00320655686767,197.18615812453663,238.28554199847918
132,99.67258740301423,136.5067672560368,86.28627044052212,61.81278585093007,80.04969389890768,50.93755464833707,145.4517863351373,167.01470932556188
133,144.85326322237754,166.47949118768153,104.91750061415107,70.14793578434971,108.36452015062673,59.36789113021503,239.77876560982546,147.39139079524358
134,112.72086218360778,128.96269766643317,70.96240917193084,66.41599845107153,106.88534167949395,48.392742666423594,177.87838358726285,123.39776865605393
135,142.21650650068023,139.35996437392842,85.63731860617104,66.7430355986555,110.39508846244408,66.79993833811166,168.1699358750332,113.1491152198514
136,102.63540853979323,118.63100280664605,73.87420064869059,69.78957899935412,110.21057235402012,54.01802462827552,136.47944453570398,153.16944300278615
137,138.21118153219845,145.6429252480191,90.75529703494678,71.39100673043843,109.78368305017798,64.58197783460774,142.3894809335548,200.38176359516248
138,108.6700774644079,130.2554214696645,77.82498722108828,60.38874338021999,99.61660174875713,52.601822452333586,174.84724161432902,124.89547849516063
139,121.53732100198411,149.957597915363,87.78118103018936,72.03745575263262,103.88383818290106,61.609960994278985,139.24624584187958,137.35881910811753
140,93.90015826403813,107.36851389108693,71.96913976140482,66.2104651514798,85.81262524894265,51.71524645781085,117.16203898522753,99.3376779420418
141,141.41514016591114,148.83255480341109,94.61567980717757,67.82100271441693,104.37055533125806,74.7400108372501,135.69521710072598,89.07022670058424
142,93.98576925885088,108.87944684403229,83.19055117539095,63.919247728344935,95.82464622839181,50.14494758719551,80.3874602960648,96.34970928500763
143,126.76225490503333,147.5219963370928,121.1104048091533,59.069582901987935,106.29011950552734,63.43314364628569,94.32657911077956,195.25184499100837
144,87.9068366095827,122.15706622463306,97.75285623003873,62.908732532592616,90.95742418559871,48.956016582496716,110.77121308198882,204.9631465849185
145,126.31432683545331,118.95038416015414,118.41100329362,67.09078227088462,104.15625742264527,67.5812582146104,197.11821130424804,230.32222035704888
146,106.8275587532052,129.8642458237716,96.47907757642332,62.54289926835314,108.7075467941626,51.023810819665115,189.66078807925837,205.9570761741975
147,139.6024494327827,139.50989597396907,100.86139344867607,68.70814243416739,119.42788943402931,78.77758807638152,181.05407317973274,216.41474761651133
148,113.73747983529724,160.0037007252843,94.5725080261813,59.26575186274832,108.29644633608163,54.24886681202897,257.75139331799954,186.18138739045693
149,137.81969410347975,175.55202588395576,100.76012804451015,67.32327376680547,108.68872308017825,74.78668999250527,197.0632807443851,198.41151846154105
150,102.1326169478819,131.6451576483263,67.98827093739943,61.44341590022123,80.85179466823006,48.527726303402694,155.6647205678955,122.21110853896691
151,129.32104100771062,184.4922508772771,93.50817870968287,58.62282088177813,111.98201686290733,53.96395888947179,201.34305354367285,169.50843762207057
152,100.11578981263322,145.37110453531145,64.28335455710337,61.394352192212864,105.86644784916835,48.344210729114316,175.45747930545403,88.64288870430228
153,138.01430946226188,176.364787828562,86.77523223917326,64.59541992737029,122.000683863222,55.41204875500948,239.2298652161116,205.08116612818597
154,105.05705948469416,135.50029583645232,77.48045626498961,59.406472205364814,94.7251175244197,44.50642019474823,111.52644554811931,93.0320856712681
155,120.71382697237266,145.43974870025804,81.30459533831963,68.83634301502397,105.96389615229812,59.38349558606725,111.26332160590229,100.8880131817994
156,99.72998684865244,132.01742215377726,77.17987212618354,58.89311011632037,85.76826795613454,42.49793156450449,182.43711093317123,58.64312920661401
157,121.9293831604111,138.79395409484246,89.20913472072627,58.856813082651705,98.67624999504731,71.44032700946606,164.6557047725009,96.29534037243202
158,86.0302471785307,140.02154125378217,91.87906833081674,51.601420587537966,93.57902468235561,48.42028848621013,98.09119619228365,203.22474312381541
159,111.36916664411085,145.59790530128566,115.2289778990994,60.96723425478076,94.4903274390301,58.220982464662946,183.0306026248614,245.86922413487815
160,86.2654404120808,128.28986256938904,74.02425288184706,48.84111833663357,74.36719751695094,36.74776889776218,158.51972048374415,152.55054545455124
161,131.79363046858,152.28647031071532,103.91590567813131,63.48307579093793,102.12293360666919,44.38448184481398,234.88134291814913,146.029560849456
162,93.14074694671999,113.46317209115055,73.27292202128712,55.599278818990236,63.82199634650965,38.37997550406659,194.94733347397013,110.58242809827621
163,129.91488446136424,145.13590544833644,95.86952101632107,61.35657011450992,93.52243108745618,59.19936514845935,211.79667911450105,113.92352903840592
164,93.12603487820796,107.22728185977203,78.62842529403397,56.95998482086244,79.62295184305235,51.738933193329906,171.75570018273308,118.38869219218067
165,118.30258563962578,128.2576843751163,80.17287493541082,56.79698868414861,78.29795416678776,79.94186170632173,150.05023240015487,117.1594463524913
166,88.67719816982164,119.48133978048128,83.60238835786753,54.564058771934505,99.89390129624954,48.401279464145375,159.47615432889774,108.73944306919351
167,112.34760374853886,133.6841005238736,90.15564616100598,56.64124836526423,80.49088147037581,54.831838208343555,128.76790715108882,79.82380917013083
168,91.28104842428559,138.69367728643553,72.8438580091429,46.49085781684311,83.85430411046161,45.54123066516346,148.27727206917518,234.54835131711442
169,121.05308965058632,148.1188765040007,80.04810732415757,57.28536683228792,85.73585115418362,54.57226683970452,128.5191487986385,233.99396142941666
170,90.37581471527947,107.17294219155033,67.39099809193644,58.20161146159437,66.61603058526815,43.08489579409568,104.05097397667473,187.45467945432827
171,124.45990280934751,145.69219996478577,102.78648959887445,56.511551884065966,88.30294655630868,52.72178750687212,188.8023378046451,159.83509018079826
172,87.45555328173204,108.1588711697247,85.02852441842185,54.5346892578126,86.30005439981362,39.35747032311886,96.68551626713771,154.01639957654805
173,124.86190638357913,160.2421614020524,106.58613658134757,66.73457716415672,117.53612527292387,67.626184504221,190.79181995849038,164.9774530700097
174,101.23978463894392,130.9834266030242,90.53032146814355,52.44761119697044,94.51564702307932,41.438296353165875,122.35415475567798,155.01964948466198
175,122.96484082570362,138.7874121674728,88.01848442550266,68.27003851906352,97.76307980448028,60.42018272122709,116.34369945072507,129.23368934849384
176,94.59882880400544,131.8961439902966,101.13861839928346,56.83613348928915,92.76959906774766,41.541627994610444,189.96265270516682,168.93085085437897
177,125.4598227974622,145.49670393191565,111.17098690845386,60.61341324718568,100.06445500972649,56.53726264911738,184.75560825378074,126.88943920199235
178,98.57394910800468,158.9529929542255,97.89532517468575,60.18045224258195,101.49505819334405,43.79326150083013,155.78956559759652,210.00014705716856
179,123.16059979409742,160.0947027944155,97.63050809246333,75.41307597350823,114.97305492001682,61.55703132631853,130.44319237861663,87.86455022810918
180,86.84063797391838,116.04573810159033,69.7755181887455,58.75161418754252,92.98880799012267,38.41059385698956,84.99590420050542,74.34166201945396
181,115.02631019465518,156.29078844872706,75.35330188225547,72.20522236642904,110.1705529324369,60.78112113191284,181.60581461553994,151.71375700005845
182,80.06720514423975,122.09925919403315,55.65872745594262,62.443646277554855,92.027443533446,37.003620847871545,146.90573286304843,87.15242520635783
183,124.317483887452,164.33716097540238,96.06971239281596,70.15454059051918,106.89076743932304,61.59209573300189,185.20970916536822,138.10080205024474
184,82.66625559969836,122.57061335835675,68.81941862296465,60.693966127902904,83.99531656796317,41.32604822444244,200.78735454735533,86.03185726767175
185,113.38197042560795,126.57792787293619,86.37117651576105,68.33927663902247,78.86449331271217,47.97125000617354,160.63887596445844,82.43613845656343
186,88.44951920504128,130.6130997758412,87.57708028593584,59.81713834448955,89.85542575517232,34.53691351676262,163.3723126849903,108.7973340919553
187,113.96628544541069,129.93064993640832,91.18505941957349,70.64173030077383,94.08237056520751,47.03009349340862,154.8165063363596,109.753556172581
188,81.54936652493632,155.23190483181978,89.95519471033873,59.688705463860636,109.62711975929751,40.01113330862665,142.3076507839354,178.7179403802578
189,123.13534887536271,158.8310574024304,92.30056237378218,66.03599929272839,129.49007703073642,44.2606866103425,148.05709924037353,96.4666343623936
190,83.35741357851516,126.79537658771079,68.0244982652648,58.8696397960985,126.58988796691541,38.03632310861005,120.85086505689642,90.02446945621169
191,114.29426679067271,156.36505661855404,123.38039218537628,73.1662741913394,149.8012330921292,59.026033995474265,148.82146797845078,227.90262611278072
192,89.59102838374997,119.31743490584806,88.18018420275608,64.66800238517007,131.97188850199993,42.0036184077704,91.75417926353511,175.99869242610202
193,122.99382754900074,155.52124535789454,117.65215810070939,67.23796911501125,135.82378960381158,54.824629541999755,174.84478030259103,266.6165459098479
194,87.37529092422723,116.06425275547792,85.25527214150623,66.68116495561036,112.69157424031813,38.17940330565094,142.574287171957,164.03155894966463
195,130.09443606721737,117.67875781875789,91.63863731079417,66.74859884400544,105.8773228895096,56.172362783142326,126.85134267952083,159.83490717856967
196,100.04993991129098,116.8751603360138,82.79549300109224,60.543069833714,104.5078272987348,37.59469825468767,130.61344648504607,115.91264043287673
197,137.0719903075165,114.13344499288706,92.03234220982485,71.1942731836102,109.62928292196106,58.797101349388065,104.23854353792845,121.52223020096392
198,92.54750215785452,150.73987776937383,97.19147546633387,63.88422325947854,102.11941981755608,50.83463169110606,130.02398087483155,119.32752816175044
199,128.28889104411803,152.29258238045247,95.49961894296827,66.50027387048956,85.13540920383731,63.64591243496661,143.3530280442438,97.22383180464537
200,93.22851109741595,116.35646008210297,73.07751389592953,62.092844659332606,78.88740094572432,46.78587627405011,110.95839942988117,70.56185884916522
201,118.61582754917693,147.18434909522392,126.07630770601067,64.49016622936604,97.17762815742829,60.72007808572541,141.38079152437496,105.72895082612806
202,77.61561779745631,124.79927909407749,88.59031808453301,60.671258061587366,88.7764939393545,40.75153825697871,123.41923690690444,141.64953947709503
203,117.27217798609462,190.5885656337658,122.98365132450485,67.38372552607596,116.76410553084807,53.545814705937126,183.43759646368898,110.45603290478451
204,86.79344557147407,127.00939038960823,96.38774338555035,55.824207553103804,102.55315907367122,40.9229903723574,117.44842444563622,148.05973279861885
205,118.4228216022963,124.90601720891196,91.3171063035704,63.302539892284756,114.34050932905701,50.24357090221893,168.6277195014982,147.59741565917435
206,98.80365262072546,131.27186053971306,90.23380709905565,58.51346962591553,108.65691920899687,39.60603777563216,115.64451233423243,131.27608904898338
207,104.38018462721973,126.99214270546781,82.18944035919593,59.19698542944113,98.26816037264142,51.11295149864645,151.6805112716148,96.66609520127551
208,78.5253129732933,140.78226340895708,83.32342969083041,51.83547057749684,88.47356311115678,39.63486137226703,137.07198824610217,214.23443702401374
209,102.71061485004296,134.87661801946385,94.6234982509932,63.75912622414678,94.57098725632139,57.86035006480287,142.9398965538779,204.41448158503803
210,72.40932515419979,99.64182178924109,77.26143461357917,65.17367210066445,85.92477090818113,41.5981822262105,114.40016136651991,174.15939596532905
211,109.78278515746159,142.76691633505428,96.5382194819441,69.72910096059309,124.88747278009335,49.198224172081325,134.2015936135153,227.74167642752604
212,81.7386884770685,122.3411173488397,82.21310657592052,64.19592342656408,81.02567800371492,38.68543684975891,133.5114957393027,115.57359668049673
213,99.72149693407196,162.06489969218083,129.54377954082858,65.21307320088077,133.77788367737142,67.8482550638677,162.68076089500633,245.5258638258109
214,84.5768001395113,129.31664603081165,107.93404120072826,60.830164282429386,113.58338392888079,52.608418486829294,136.9260794751045,134.96260350264134
215,99.08711890335033,115.07605664791659,109.37884974978952,66.05069793720297,112.70585784527277,63.12297291365493,136.79489045685924,111.48505421837233
216,80.78507111222686,114.84247056627156,105.63927892294907,59.47831133258484,99.98920284328875,56.85012519698173,106.15237288332128,124.48091427565323
217,98.67877110034745,117.05709117640106,110.62201568908849,68.6006947753868,94.13267109557533,74.335622191499,120.66466716197345,90.37103776600874
218,85.36154300323223,130.26602664243393,119.77803357635959,60.06834232816551,100.99785586687821,54.909969113314176,135.87399887877157,101.37142783430849
219,118.81433207997722,125.73131287026376,122.63949315597925,72.63816991302551,87.38334906967422,66.14831880564205,155.61244275628235,112.7520997731144
220,81.65536112461957,95.09884048313843,98.72146577330506,60.861111911979144,68.89126800224581,43.460877359067034,158.6202183647233,62.323996161025605
221,113.72887678724683,163.35233916451335,130.6896913918782,66.24703384409125,110.62656979565224,59.95684672767717,235.23632361916083,190.2907561028022
222,76.16916811630854,125.79048720035914,93.11746422456042,59.420885443846444,83.57602670117544,44.32585675555298,127.87325777570011,102.8235139770074
223,109.58402602461534,170.43885387462606,134.5564273321696,67.82037264303922,115.78801446762141,51.075821202457384,178.60343535306544,161.2805061792032
224,88.98554598681727,124.45388779663202,102.26388650095045,65.28042893477259,101.97416715508062,36.05864274823612,153.8647016947736,133.8120155345948
225,109.29717935232331,130.09160349075103,98.07520661629582,71.47536653158656,114.48037421565977,55.971017136110795,111.9937708916006,120.30183641019076
226,82.23255709633534,130.35547458660892,116.05854494838925,64.4939797275005,117.62604042575138,36.013667872110275,166.62438272503422,158.26194215932853
227,104.71137909568456,135.5740963457947,110.20309536814497,81.43988684431056,107.26830603487704,51.215504144647355,147.16993509956282,121.04001192764233
228,78.85897759864802,157.39278868057013,102.55383805658767,63.932615420682346,109.79052390754669,41.904287594855305,114.98531437020304,182.37254497906963
229,102.56961540996258,147.50005463889846,102.50783804933455,71.66834692346441,104.18787768826427,48.94944825077447,91.69957362969627,107.60961617442184
230,81.40497503955629,105.01502495088052,77.14305326135118,71.10489964190155,103.40486404328473,39.50892966070471,93.99011106342103,72.79282685125983
231,98.92927844870412,150.20389438294453,101.0719529584306,80.24199009438368,136.93079812863382,48.8106001412667,180.7264409531427,101.4568361217991
232,73.53292135304952,107.12253489358,77.15877285666507,68.86738121187763,95.7762674274995,34.91640721025343,150.66156748409426,112.04326654112265
233,101.76711896539612,173.99353256561727,108.30972458842638,82.4799728856916,119.39596123678926,43.683287802955846,198.4489603734661,150.572053683474
234,73.77758335059133,118.55390214385346,87.68571429924569,74.52541794734624,111.73374001784599,34.486014379821,147.0626556196069,132.26552971738266
235,100.00665887210276,133.99004818739647,76.12278257750046,81.62634096709297,99.03409399872494,42.84333034709059,152.51976431951127,113.96171284645429
236,71.65524523023498,135.89177883819622,94.46351423920419,81.37683577678261,113.26264678429293,33.43604688753878,168.42634530123104,169.7222576129894
237,102.32941671691694,137.17048431989,90.27090854244545,89.78150708991086,112.70514871137404,49.520383658538044,158.25691745014944,142.47637087741006
238,77.09149832117373,140.76252358184192,87.7318083424063,82.07646239715125,124.93209548650674,37.16338783498293,164.9919659828382,217.39739451584705
239,95.9622360747169,127.3313875591837,94.0586319835055,90.05362005273602,128.70470875928203,52.01559053287778,129.37620629366543,171.0863573682529
240,79.77758144799854,100.30258841121197,68.47430713819958,77.37933887286748,100.59985704176347,33.55929552981725,97.96859841293252,186.15277350226512
241,93.15999820800583,149.23411971683956,102.39715698593724,84.40956129204204,126.94570752410405,55.744798522344695,141.2854836664424,199.37915764048583
242,78.88417787858435,105.56908203505823,82.76557851224607,73.51319101886082,99.4257014053634,37.965766686079675,90.68472146504304,171.84832336203254
243,95.825414755966,173.01692231569226,132.57272218041805,87.56187723105278,119.26021768300366,39.79271775469056,156.18799054784554,194.07269231442498
244,84.99298883260533,125.14291051345336,89.9736620469149,90.1180892884261,115.70500857128206,39.122245826672,102.07908223911653,171.9158234532168
245,98.35476175088006,126.39661236482573,102.54251798138002,108.06181209718326,115.31796167304849,50.107044653722525,97.92141072731152,160.21016224298623
246,84.27043332741164,145.64270459798234,104.07721853765041,102.72817536404249,115.95971718951314,35.58104889653426,155.16839605468127,147.81771991936057
247,113.07336152557774,125.77858232162278,107.63391286474018,109.66056881780251,98.47587836888631,52.51695002627909,135.5060042814354,182.57832449916083
248,89.50317033669447,138.05264020357802,108.83645214874656,88.14105314755338,102.35025525873077,35.6342644213617,174.11900911381636,233.20922972846452
249,103.99729015147948,130.86895911916747,122.67597432360064,112.57205231828542,105.31902858931257,51.55497316832284,162.66324392171776,222.45380251384339
250,74.020335924133,105.51040616028509,91.41177213402439,88.44114644233132,84.22653839450744,34.68181240538439,100.11314606859675,72.6177706437133
251,103.97209576969824,137.1282026496825,148.17749653643565,94.71833750319328,123.90590017696965,46.685119600310934,127.0001555957669,94.20952230971992
252,62.69827256551536,106.09172264933763,106.12766385008001,69.56199355549447,87.33363840591628,29.118069834831065,131.89485496924675,85.98246243450671
253,83.2947781436079,144.42800721466207,129.66943881770823,72.95582600198,121.16617392960762,43.41783901888588,128.48167427871016,170.64304843443227
254,61.349914580442864,107.37941701004227,92.76622292203749,75.20570972998118,109.26054111626345,33.468351515449115,118.61882884651952,94.04190625343396
255,73.7706430725138,110.60945881289287,85.19442162399748,80.82043412381736,101.37187454975889,38.713293704949066,126.52858912461451,62.900520456079704
256,53.00343915098341,125.32401032970621,97.03813843530932,71.02952947065974,121.82756020241786,26.747546780655995,140.804014356167,169.3793225357232
257,59.21029486337484,132.50726412125303,94.80286410234937,73.41815607734533,110.65477506244892,28.91986432556366,111.68667698998962,108.81003092129632
258,40.76561185232218,150.71914252521046,98.89588185591482,61.27598558815603,114.0417831705988,18.78542050719385,129.99653818608837,117.3054193618141
259,46.41765421367603,152.7874997749668,87.62243495095275,69.93586504769941,110.75530827634813,22.3593437336077,127.51958195428324,137.54737423136433
260,40.76454606149968,110.02685963518083,69.5454239699107,54.949120811436984,92.36598793267795,16.058314871432255,103.79997476703326,160.9147142552124
261,44.13168602834886,148.29700515677789,94.59885136841008,54.9559622285337,113.614860704205,20.58003675911021,136.82137339431083,203.8932522966418
262,36.08735153918551,112.72789303790614,74.05907803606716,47.65306441514986,98.31320874775398,18.652094499072152,127.9541094216198,128.57006873351062
263,39.37693926994634,157.56046919978425,114.40513658136483,50.189505347113936,127.58112641642603,17.604234853924236,203.43847485947225,152.4933414664935
264,48.39118881729301,106.26465136333418,77.56773961323128,41.38566700014884,108.5820444318168,15.618264002995256,121.65991289948352,92.1002240621985
265,51.52355430584084,92.41717722541588,80.4904795509042,48.33441738256431,99.21470801324301,11.902736339661509,96.41515728606608,115.50201694299959
266,49.14245886136952,97.00734812268352,99.56602347319468,37.6555263646494,94.38952474610778,10.284170011448376,108.71612033468634,153.01292569615575
267,43.53886211518541,86.01119079783422,89.35054232530818,44.658886991035146,87.51355277703306,14.226080375629122,104.78083550953518,178.6423807790105
268,39.11316078783508,113.98989007519368,104.95344507666124,39.906946897184184,99.74070236272256,8.232087462257187,108.07893959201449,137.23073343009736
269,39.14706010161958,112.9750019621858,91.75419226357617,49.4895736410084,90.85706069386602,10.916117348723533,93.04627163354519,139.2341083823644
270,30.720417756756078,91.39308658700588,71.254811336966,43.54177727054825,75.60082054917942,5.296838883780593,74.04825027931285,148.24426347331888
271,32.96008536439467,137.02377892062594,96.57333200231899,45.022859250323506,83.27723656329628,8.728789869370003,138.39182771988925,276.6707646584138
272,30.25657462479144,108.59671872057838,54.341302037175325,39.952472600711076,62.44846764612901,6.750701053487947,101.15440450688027,160.79259390470216
273,30.713194310308033,141.38463192475626,90.99297214085865,43.12949792910073,90.61939127602248,8.232959716526171,101.57884983209932,194.0341640221492
274,23.183458169585844,112.34152499531743,74.61004099887211,41.6011232293745,70.77584658037156,6.199334443567584,95.68206047097925,135.7283169218025
275,28.666244545855854,106.28973766299072,65.96071874842048,42.75428450765227,61.819568434749264,6.97601512934277,100.84214486540233,125.01928088231112
276,28.70473573794911,114.27189198577126,82.09428880081872,39.80762057376637,61.76309347759168,5.483247731707257,150.65198028376668,143.13128548975953
277,33.82010794117394,105.81093849810894,73.14908799286141,37.896752576897015,57.88902743965273,8.437685844007538,190.83063099553294,175.61146817518383
278,38.99074628018073,131.78839956819658,96.76982479621815,40.16220061946301,59.618008350695234,4.563067425508851,225.0083388961981,134.15995567680307
279,31.906413739383343,119.20815244474817,91.28713395261121,41.45674136395315,62.814127773168074,4.500063824501322,218.95803226093665,161.06262819042908
280,28.409501821009844,81.32684976355249,67.88701418359237,39.408786320020795,45.243749640014975,4.859397051131044,159.259917631191,62.190396426370334
281,30.661530478631644,134.9571791569862,76.06855200766576,44.13496470764498,81.16755923324072,5.692070546588994,218.08215540746727,82.17192115774458
282,24.618426336122063,91.01048954651603,58.54735793691185,33.420398763648784,70.14682867583687,4.470019016643349,153.19556347671363,90.05232901978674
283,25.335190633353825,156.18779237454828,84.61597641821683,40.183345647253105,108.66659105305209,6.919578079564219,207.08778595715728,171.85433912322145
284,23.615524887712283,125.14491712673389,67.77886907676533,42.456251798426,93.21130012044601,4.2498213474271855,165.41400270743193,145.10697466878858
285,26.655650535889276,118.02759157044396,63.026986893624404,36.837091654242855,76.3728686600634,7.48634478094663,200.45628122121258,140.16886044139338
286,24.903158987359085,113.58358931818866,80.81423968652753,29.13604742476675,78.65943337968211,4.295466875255973,170.1111737516541,254.24838560582194
287,23.884740218478356,120.86900288554828,77.7886281381894,42.99517772195428,82.66524832545697,9.862866707353868,140.8084743280715,129.12197658079072
288,19.341525953444506,117.99249382618201,75.58263011379589,30.248360848303662,87.36658855812192,7.101080499527412,171.68179895807603,147.72660762545388
289,26.99200783887734,105.48607917210016,74.19722970077504,35.610542804240275,88.99619831544571,9.09277854061106,219.23260740686402,133.1325758818413
290,22.914101666210147,91.68572039754139,42.7953245283726,31.794430110841365,70.67908735020917,10.31680463625091,104.34639720416467,90.35240680321296
291,30.152480860023324,119.04648455982831,91.82202058204103,28.17084221135611,90.13861911753206,13.332684113436116,163.9301601399568,178.10253028898637
292,25.54055813201502,93.11307214186044,61.501576507265334,26.914232092428506,56.38382922878021,7.41768351279725,98.16314231828575,129.35819043314726
293,35.09927813962302,140.24517690952217,79.28033903194381,25.27475021249876,58.82174795486397,14.003161414484682,115.33565243446546,150.62115012622397
294,32.31393624873838,95.90127720170331,56.88832698930893,25.989271060255845,40.924934264193666,9.73284351473363,87.65332143299398,110.41126911173086
295,32.45978096180034,88.64444577826939,57.69626751674013,26.472704693164516,38.67679338546943,10.4664309498098,97.87971749447128,145.47308043448862
296,36.09038282001067,104.11013069199795,63.479224448394035,27.073814527799193,73.21858950048724,10.403164437313656,116.89130774075213,165.94838459315898
297,35.81164889787663,109.308035879757,55.32474556324661,24.383247802811198,74.79519041451616,13.07843050679971,92.90796639469738,149.92211538231058
298,31.51963760074924,100.43603203743871,75.69701181195951,26.401600624205617,75.92499643930651,8.098596022329607,122.0380359081532,160.80382682005956
299,37.662145396134456,97.18055055998133,63.408651032600574,23.516188773891628,69.49776318427823,11.626563265029855,133.75971697731842,139.63008503457706


==> csv/ZRH_NEW/deepc-freq-1/results/input_results.csv <==
,GS_29798700,GS_267459439,joinedS_1397530090_5078466478_cluster_1397530093_5078466469,GS_27495542,cluster_1602416382_60552192,cluster_268039552_268044432_268044433,GS_261618411,GS_4366133,GS_2114253,GS_60022499,GS_266629541,GS_27495540,GS_28851230,cluster_1388680649_1388680652_261614546_28961409_#1more,cluster_30841368_4166372092_4166372093,joinedS_cluster_1828996344_469716_cluster_2027070071_2027070079_455570,GS_146628678,GS_26823805,GS_1600183706,cluster_10827082799_10827082803_2267154351_2884075320_#1more,cluster_156387639_300385611_3017726326_445397476_#2more,joinedS_260746805_cluster_260746774_260746927_5728001583,cluster_260746808_4377135802_469720,cluster_268486965_4962059699_4963456272_4963456273_#7more,joinedS_2114258_cluster_10836944685_156384136_156384137_156384139_#3more,1043342308,cluster_2968383201_4032163524_5113304830_5113304831,917977971,1967357708,cluster_3630408114_84486754,cluster_1239656112_1239656277_1239656623_3684320899,2027070087,2968383809,2027070117,cluster_2027070182_249092469_71303014,joinedS_5116225778_cluster_10269992522_10827082625_10827082628_10827082629_#7more,cluster_26114485_30202173_3335765730_364713590,cluster_10249375925_34436404_4963456221,cluster_10827082585_2275635875_316284659_34505879_#3more,cluster_3662614140_4789040911_5183760625_917982634_#1more,2968382602,5333039618,2027070092,3683429072,2968380742,1043342290,5713657682
0,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
1,1.0001206215013925,0.9999915745418191,1.0000075250657785,0.9999516404918217,0.7718209760947234,1.0000448943524998,0.6000771864367346,0.999837349719428,0.9999507402192755,0.5998773102596859,0.9999600800864289,0.9999690510517791,0.9999644026224269,1.0000760449686346,0.5999348672187423,0.6044190785637182,0.9289255184503794,0.9999310552976045,0.9999522236084104,1.000302085856506,1.0000183067294797,1.0000381093995077,1.0000118160777478,0.6000211468111678,0.5998990819346058,0.999991018539057,1.0000612155459778,1.0001144955723662,0.6000420636157862,0.8268224000395206,1.0001443580556313,1.0000441817823507,0.944724532563663,0.9998899062455103,0.9999374142896204,1.0000258452848516,1.0000274827543942,0.9999414534607637,0.6000730144418391,0.8040113508127001,0.6000598087959542,0.5997512766985005,0.739687863467297,1.0000534211516985,0.5999708365163292,1.0000408311789475,0.6000000144006166
2,0.738749573632061,1.0001100407232013,0.7402469496004835,0.8064839622501603,0.5999798756776586,1.0001023972331766,0.599925853486923,0.5999071035319435,0.5999986461959769,0.5997875768920942,0.9999479705627946,1.0002652258296645,1.000108377502651,0.7798031436278638,0.600071265680591,0.5999743723564361,0.685493967733793,0.7389277279197245,1.0001695795701484,0.5997412785750955,0.9999884507184897,1.0000207834251118,0.8063165239135597,0.6001179341885421,0.6000961896288393,0.5998362951845874,1.0000797381506765,1.0001052231535166,0.6000949096804357,0.7983068997225362,0.9997007922915666,1.0000124857692403,0.7033333575914356,0.6000194847187242,0.8025069059405054,0.9998899791855194,0.970415031878079,0.9999780139600458,0.6000245932364954,0.9999137375445962,0.6000299097270265,0.6552247009055614,0.6000752909161213,1.000019997002707,0.5999888955503789,1.000106893864969,0.5998648067525743
3,0.9982048044341726,0.9998987470826217,1.0000236578188355,1.00002838909414,0.6000436854030553,0.9999036961983123,0.5999989382238844,0.5999640105784478,0.8974310386647315,0.7186676046878864,1.0001014639082206,1.0000880357369761,0.9999583544186769,1.000013585725061,0.6000814513759034,0.6562843708087969,0.599833921618212,0.9405206240608047,0.7626449110271052,1.0000536226567995,0.5999716012761152,1.0000838847495637,0.5999179455446499,0.5999430024623763,0.6000211242499878,0.6884508584587112,0.9999908667470768,0.9999442732130538,0.7976582064503581,1.0000082208379,1.0002718763592315,1.0000596757666427,0.8476873516656314,1.0000043753308274,0.6817271837321325,1.0001263414618409,1.0001049447376307,1.000010574925453,0.605699215157286,0.5998399593410242,0.5999675018635373,0.5999504406229581,0.5998263724931137,1.000015813070179,0.5998622186603091,1.0000829070190504,0.5998342112448829
4,0.7155070236071975,1.0,0.6,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8143886191901595,0.6,1.0,0.6,0.7591719355689042,0.726423111627739,0.9945768424935094,0.8902510799384434,1.0,0.6,0.6,0.6,0.6,1.0,1.0,0.6,1.0,1.0,0.8346388738086284,0.7680456074499336,0.76924134005936,0.7459115596070885,1.0,0.6,1.0,0.6,0.9402382127687163,0.6,0.7188967146670185,0.6,1.0,0.6,1.0,0.6
5,0.8601498272335217,0.9998447927610012,0.6000246796865814,0.8689574269483517,0.5999406650485345,0.9999927579253926,0.6000048559314,0.941400408646307,0.5999205358043023,0.5998825127385814,1.000096522146658,1.0000535374719903,0.600023710172312,0.878454288461782,0.6000467060153183,1.0000645373818475,0.6000462575369125,0.5999877453068136,0.9999025246355434,0.5999259737049099,0.8653156696655175,0.65086759750746,0.5999546529952566,0.8060141660836249,0.5999669960200117,0.6000125399588252,1.0000170244247821,0.9609665422976144,0.7680477195560758,1.0001177130335206,0.9999607294674392,1.0000410941023854,0.999853313049532,0.7965068567582839,0.9710954666140529,1.0000260586619796,0.5998523457345184,1.0001331378302143,0.6375081018148169,0.9747453564129324,0.5999503989498285,0.7340200444962321,0.5999131531474999,0.9999982829319591,0.5999359587339921,0.999960895935676,0.6000055903931967
6,0.8809056936198774,1.000095044223809,0.7245706533598418,0.9999495493271634,0.5999733510421199,0.9625271773902032,0.5997509715030314,0.9999978401483924,0.7606206070333661,0.5999508942995528,0.9998845871228347,1.0000736452806929,0.9527497209160479,0.8646451420364897,0.5999795622380153,0.654422394878724,0.7318249377940134,0.7418236243025664,1.0000401727313464,0.9999703193251208,0.6077368335780486,0.8532381100933694,0.5999209152107066,0.600113374591742,0.5999266364045461,0.9324478985694962,1.0000573832928723,0.7838270052476715,0.5999962385483171,1.000129416324814,1.000014857955975,1.00013512190494,1.0000421531566421,0.980411182942164,0.9999195488357446,1.0000351017580882,0.6000357102375063,1.0000750063793649,0.6001161237561409,0.6415277298132144,0.6000311290921362,0.5999866137447909,0.599836509961471,1.0000085301655603,0.5999886161108938,0.5999825630182325,0.5999944118869658
7,1.0001304876982064,1.0001036573880038,0.7200592806122752,0.9999597476317326,0.5999626558047544,1.0000033411293083,0.6001239973284223,0.6380741856094418,0.5999107176788684,0.6000322231084825,1.0001200091591496,0.9998880506688611,1.000056524348326,1.0000137448233644,0.6000730220387931,0.8146071009761573,0.7645113635909822,0.7756920554043464,0.9998421833899833,0.999889649653023,0.9441356220511425,0.9999824881703601,0.6000929173512516,0.5998812700917806,0.6000295298556508,0.85454268515755,1.0000112457385004,0.8641504723423868,0.5999950056935002,0.9997023782459519,0.9999452730157251,0.9999567055969378,0.9999935454637527,0.9999081585046788,0.9998318916216334,1.000164907550253,0.5998548950474267,1.0000445149386166,0.6001552305949001,0.9455285634025216,0.5998664853306881,0.5998204567971915,0.6001555246508945,1.0001043945978612,0.5999599971331029,1.0000575471666238,0.6001281771492943
8,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6101434653357131,0.6,0.6,1.0,1.0,0.9210433781075259,1.0,0.6,0.7783299156567574,0.8143079745030539,0.6,1.0,1.0,1.0,0.9705922995070877,0.6,0.6,0.6,0.7361438513784746,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7997340503707909,1.0,0.6890640623502605,0.9773959728841264,0.6,0.6,0.6,1.0,0.6,1.0,0.6
9,0.8036652799503868,0.9999262714978386,0.9457109466731215,1.0001159458616944,0.5998827609386488,0.9999648745546081,0.6000768006241834,0.5999173923026473,0.599964747045141,0.5997954006117829,1.0000493792896648,1.0001042337461443,1.000277148804054,0.9898808981348579,0.8720344704436622,0.7471481506677069,0.7704670309144537,0.6290722004792995,0.9998303652178779,1.0001451294750816,1.0000514282161583,1.0000491992517413,0.5999898678915203,0.5998293758279227,0.6000940959540269,0.7814162861181326,1.000071129542748,0.9148148297416812,0.5999910311249197,1.0000457903775597,1.0000750923866597,0.9526295159653193,0.8784383104532226,1.0000306345904932,0.9999933683465817,0.9999049792164295,0.6001246402889602,1.000132562337848,0.5999423567577962,1.0000382407526422,0.600084411539431,0.5999654957703782,0.6000921954357095,1.0000060860858637,0.6000046742640377,0.8349462825637071,0.599884560756188
10,0.8266219870069387,1.0,0.8949435277347398,1.0,0.6,1.0,0.6,0.7552836871991225,0.6226489683633675,0.6,1.0,1.0,0.7850106963030864,1.0,0.685209191331202,0.8591714756900498,0.8896004758850293,0.8745188107060363,1.0,0.9661547449294678,1.0,0.9957731936765323,0.6,0.6,0.6,0.6,1.0,1.0,0.6,0.899945448968462,1.0,0.9148965715920395,1.0,1.0,1.0,0.9039741560863981,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.9792860391256011,0.6
11,0.7057533246121168,1.0000322213184285,0.9022344465931933,0.9999842083479693,0.599840422969597,1.0002410062342788,0.5999076654407733,0.6547091364498279,0.5999780384267335,0.5999300396369922,1.0000866604903793,0.9999680169803729,1.0001440816081661,0.9998876352990546,0.599960438258138,0.7976549515028102,0.933272282732949,0.5999904294227328,0.999976371665584,0.9999068945373342,0.6978707372243524,0.9998712469179692,0.5998688558973545,0.6000066411240983,0.5999984816331865,0.8593226418233175,0.9999505177222364,0.999892133313551,0.5999448731453825,0.9997645820463714,1.0000252141704584,0.9999528635220485,1.0000618867699793,1.0000727444587978,1.0000515249422313,1.0000685033366703,0.6000142325865634,1.0002531635468626,0.6000952012316298,0.9999651547128813,0.6000556536759174,0.6000923534539302,0.5999551426597933,1.0000470805274029,0.6025949789842089,0.9185640996909844,0.5998773117760139
12,0.9967594013910013,1.0,0.6077351598111659,0.9002582667584011,0.6,1.0,0.6,0.9389948782685948,0.6,0.6,1.0,1.0,1.0,1.0,0.807059653364573,1.0,0.6,0.6,0.9253770167225168,0.9164899601966718,0.7171773018709292,1.0,0.6694430733397788,0.6,0.6,0.8537599930083172,1.0,1.0,0.6,0.9739444566529866,1.0,1.0,1.0,0.8881690144984707,0.9846681670014202,1.0,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,1.0,0.6
13,1.0,1.0,0.6,0.9255223862106459,0.6,1.0,0.6,0.9706316948457093,0.6,0.6,1.0,1.0,0.9599457606428559,1.0,0.8505084165172154,0.7822817025256692,0.8955245987200938,0.8627139867586245,0.8699195171081269,1.0,0.9430617826357406,0.8733298029730614,0.6650491299475396,0.6,0.6,0.8254974079854495,1.0,1.0,0.6,0.9118632082712884,1.0,1.0,1.0,0.9021545056765231,1.0,1.0,0.6,1.0,0.6324334447662513,1.0,0.6,0.6,0.6,1.0,0.6,0.7843445523016837,0.6
14,0.7778879217569205,1.0,0.7261454059590141,1.0,0.6,1.0,0.6,0.7576052224112272,0.6,0.6,0.9073467679319063,1.0,1.0,1.0,0.8410830392113556,0.7208384200898159,0.9842703513674308,0.8098051258750338,1.0,1.0,1.0,0.8458352616125431,0.6,0.6,0.6,0.8926431247232426,1.0,1.0,0.6,0.9513913489089443,1.0,0.9271301958317909,1.0,0.9018331494650335,1.0,1.0,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.9521720967768784,0.6
15,0.8848515710236603,1.0,0.6237113293242939,1.0,0.6,1.0,0.6,0.8476858860572323,0.6,0.6,0.9110593393574905,1.0,1.0,1.0,0.91510611531245,0.8992844507499935,0.8418836172760573,0.7178869929551117,1.0,1.0,0.9803253398519015,0.8432668135027682,0.7832486552980191,0.6,0.6,0.7706209154697087,1.0,1.0,0.6,1.0,1.0,0.9400728090873386,1.0,1.0,1.0,1.0,0.6235045156534349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,1.0,0.6
16,0.7505744319602506,1.0,0.6835120552780248,1.0,0.6,1.0,0.6,0.710306784416768,0.6,0.6,1.0,1.0,1.0,1.0,0.7998889990648249,0.9177723200765991,0.7767406986938147,0.8161220346115344,1.0,0.9321968770503746,0.8574586061155796,0.9342699173153438,0.6664846839857078,0.6,0.6,0.9556960535884476,1.0,1.0,0.6,0.939038356678799,1.0,0.8882760984124398,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6982790552218282,0.6
17,0.7884342952039365,1.0000257295009956,0.8892243275146858,0.9041345876024485,0.5997737539482204,1.0001828358778977,0.6000263699404957,0.6000213436242646,0.6000746879839833,0.5998373843098167,0.9930341972880756,0.9999649838223442,0.9760357531930836,0.9999776001867801,0.8413249220998857,0.8145357561864385,0.7656534245813045,0.7698697897439652,1.0000999297061262,0.8328455257399277,0.9587652869425997,0.9556928241252253,0.5999844494281371,0.5999498901145204,0.599966516214551,1.0000852876593553,1.0000689393225919,0.999943828075549,0.6000499276690706,0.9155739117487242,0.9999366486640867,0.9968316696441762,0.999912390493993,0.9355315583852245,1.0001195755838503,0.9545787849150866,0.6000578330213757,1.0002724436356563,0.6000106896324804,1.0000876784557924,0.5998655287405881,0.6000967944345088,0.6000865703767971,1.0000411909993134,0.6001963905768513,0.799660316565971,0.6001163890048762
18,1.0,1.0,0.9552144300817403,0.9282694702342359,0.6,1.0,0.6,0.8414834596513615,0.634264586759445,0.6,1.0,1.0,1.0,1.0,0.9141465545781908,0.9731663883834025,0.708973866260923,0.8787939078508968,1.0,0.7830308638427855,0.9839591973433214,1.0,0.7992579183095165,0.6,0.6,0.848016070791957,1.0,1.0,0.6,0.9713896831843144,1.0,0.9383517109548204,1.0,1.0,1.0,0.9286467945610181,0.6,1.0,0.7456413631441645,1.0,0.6,0.6,0.6,1.0,0.6,0.7440502589535202,0.6
19,0.9999370317652129,1.0000615255858656,0.8897992326583023,0.9999944949730186,0.5999684844820536,1.0001163040036867,0.5998718390520545,0.612805639757092,0.7039730186897014,0.6000066155990418,0.9999937780516815,1.0000657260898747,0.9998655202868817,0.9999433959112276,0.88929690365614,0.9998633470096133,0.8337864692566208,0.962060864304604,1.0000343151414546,0.7560697741038935,0.8342592491571005,1.0000055977149267,0.6746844029533747,0.5999563577642533,0.5999452271017562,0.940565298223563,0.9999902099651357,1.000009861420561,0.6001238799411275,0.7880060868587293,1.0000610960114371,0.8216067808022407,1.0000845678328447,0.998664129054268,0.9999339682720337,0.9999679928232222,0.5999310971711298,0.9998819190323331,0.6001131378678091,1.0001406168009694,0.5999353416787752,0.5998617905892274,0.5999282815093872,0.9999606543063778,0.5999972353990026,0.8226488711509488,0.5999369488507003
20,0.93029624668686,0.999988013503945,0.7467681234315258,0.9999142624937495,0.5999051544443429,1.0000616912914264,0.5999239737708955,0.5999658900209777,0.6229036973238555,0.5999200194913912,0.9347914879183162,1.0000170717384194,0.99998361715805,0.9999369208632785,0.6615337068299241,0.8691959900587348,0.9290844594023062,0.7920370099605623,1.0000831729765691,0.7228332085247515,0.6322875909172736,0.9999011484414178,0.6348784032440375,0.6000846594923233,0.5999016746835495,0.9997535132645079,0.9998368973206703,0.9999249272080202,0.6001055998371086,0.902094093036823,1.0001974299880922,1.000103435481788,0.9780962570371039,0.7725792717253632,1.0001744709084617,1.0000205209206778,0.6359207938767423,1.0001596028065025,0.5999829437940163,1.000028469364904,0.5998524089795221,0.6003064627636336,0.5999678341554169,1.0000229900627013,0.6000126089629143,0.9168694811173527,0.5999947905673397
21,1.0000271894176738,1.0001158853844871,0.6243539238851794,0.9997877938693608,0.5999956163955522,1.000116935571219,0.5999742368628138,0.7515450705708693,0.6000144519603776,0.5999357346213654,0.9000778942041343,0.9999200777654388,0.9028727031908603,1.0001218960341394,0.7166928932330237,0.6871786593295057,0.8762062969561469,0.8306513601227745,0.9999815763706178,0.9049010434646848,0.6747371958895967,0.9123708735605877,0.69642175980604,0.5999848443352644,0.6002073671366513,0.9999447658624365,0.9999737254444878,0.9998924197749057,0.6001667395200214,0.9996965887020459,0.9999485790342394,0.9999791904635824,0.9999125674962562,0.8649059048335241,0.9711888430069152,1.0000280619460482,0.5999200870816055,1.0002361464975003,0.6416748885991617,0.9327532796360432,0.5998237380492112,0.6305481816456648,0.6001825390704285,1.0001168070807764,0.5999273546818166,0.76965952180643,0.6001624794546068
22,0.7682503407582078,1.000009263755237,0.759216713708798,1.0000501086399343,0.599854955955172,1.000148777031808,0.5998015108829857,0.8785850151017143,0.7122222300223537,0.5999780619416952,0.9715562033415749,0.9999721226518304,0.9217314743924258,1.0000694457233616,0.8758744072641412,0.8100459124618322,0.8527976446835199,0.8858054202740401,1.000114661344839,0.9998618786949341,0.7577287968176337,0.8975731087716645,0.6000216100712602,0.6000792547968639,0.5999710921053497,0.8082138746031149,0.9999797952417218,1.0000535397247567,0.6000400335536451,0.9344599410579234,1.0000151050035717,0.9998395284115017,0.994864417248687,1.000007060313128,1.0001449105828288,0.999992213688009,0.5998673942365476,1.0003325455641714,0.6000988342663265,0.9999475722584509,0.6000203299110938,0.5997333193741283,0.6001288865596721,0.9998628644733407,0.6000609991133676,0.8165883644746159,0.6000386569202365
23,0.6184370399192807,1.0,0.7925857834539574,1.0,0.6,1.0000000000000002,0.5999999999999999,0.6929830487320047,0.6,0.6,0.986137834967779,1.0,1.0,1.0,0.9710918006022361,0.9022690413740928,0.8677169333698447,0.6989786265992494,1.0,1.0,0.8844938852478919,1.0,0.6,0.6000000000000001,0.6,0.9999999999999999,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7439311865405119,1.0,0.6512090565230512,1.0,0.6,0.6,0.6,1.0,0.6,0.9350797532505859,0.6
24,0.7902810031667806,0.9999930968662523,0.8976846416667912,1.0001845334470452,0.599961962415133,1.0000233689352744,0.59994058630618,0.605596936938378,0.6118658409025666,0.6000797505498408,0.9777331375294156,1.0000779077486408,0.9812037085560463,1.000017179203256,0.9853035107734494,0.8387934523697386,0.6692355877465948,0.6203850395421848,0.9999339237116154,0.8182455971899641,1.0000541930310898,0.9754797905126972,0.5999415342768933,0.5999216216207852,0.5998599045502764,0.8992400544554133,0.9999908164557719,1.0001107561661449,0.6000819035591225,0.9532825396794389,0.9999215899915838,0.9051304597697878,1.0000542430345383,1.00013269994156,0.9999873516661603,0.9951455337664997,0.6000546394905681,1.0000857328639297,0.6108880176013187,0.9998471864169336,0.6000160622193356,0.6000626099274198,0.6000715046820768,1.0000895025740542,0.5999604193798393,0.7236675267762629,0.6001586576647424
25,0.8418987628540273,1.0,0.8968194106035511,0.8250318671823622,0.6,1.0,0.6,0.6397049660574854,0.6323053096707634,0.6,1.0,1.0,0.967104034532727,1.0,0.7689775981870085,0.7799542944983278,0.6,0.7221006783487485,1.0,0.6833697243324307,0.7091883740054766,0.9713875290982841,0.6,0.6,0.6,0.8514471291956099,1.0,1.0,0.6,0.8296265161228886,1.0,0.9590781576277073,0.9352412071591182,0.8942323540902883,1.0,0.8554083815335409,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6437812291708039,0.7938127959039534,0.6
26,0.7388891605205855,1.0001357558018562,0.7897384348532277,0.9756573038873051,0.6000315594263632,1.0001884780674442,0.5999266375487728,0.6846063806864477,0.5998733357493238,0.5999531126865223,0.9287503267725785,1.000014155110041,1.0000877670965664,1.0000487874014317,0.8379800622077417,0.7486871114967054,0.9042323427075241,0.832906661994042,1.0000026960336357,0.8665326322553898,0.7006452935517559,0.9999910748938731,0.7110244334723277,0.5999137396604368,0.5999866877554509,0.8472264693012485,0.9999548234966595,1.000126548428161,0.5999953872769126,0.9999077378919687,1.0000451673769184,0.9628782022001138,0.9873145317079756,0.8425130253350982,1.0001553719897789,0.9999832006312205,0.5999290334148555,1.0002811028310656,0.6000989112275938,1.0000518576110178,0.5999279970120392,0.5998513418177059,0.6001913823648215,0.9999964206397854,0.6001020548376825,0.77897670091197,0.5999044097942914
27,0.8802978003508983,1.0000664373084311,0.6903466585052124,0.9999255879883399,0.5999691395656308,1.0001067378827995,0.5999734829950053,0.5998594090975364,0.6122153199810023,0.6000293647214681,0.9999112781846049,0.9999650064152403,1.0002197876414294,0.9999998407760238,0.8497357539834879,1.0000952120260367,0.8335365466195575,0.9860393011506416,0.9390799571270992,0.9314666010753444,0.741315928943269,1.0000408230357642,0.7610339166699405,0.6001135861115543,0.5997952437662513,0.8371917195646648,1.00003586252485,1.0000625844628934,0.5998194290167265,0.8826931667618115,1.0001035207875613,0.8902733813195294,0.999870877454851,0.9758877004278064,0.9999745983685209,0.9992477478502158,0.6000832706419312,1.0003420568455414,0.6001448514307186,0.9999226835462396,0.5999363639148465,0.5997950061052096,0.6000081877010812,0.9998331577935237,0.6000540153328554,0.8426633331816675,0.6001998566875015
28,0.6669792812101989,1.0000971160814491,0.6873768457505689,1.0000075657520837,0.6000257043790704,0.9999654571987,0.6000818159421715,0.5999043090528754,0.6000581237530348,0.6001904083589207,1.0001183679639514,1.0001078378944817,0.9999883310759498,0.9999063762338234,0.8854253589722347,0.9997672374112961,0.7192156485236781,0.9999894732904359,1.0000586677109646,0.9698411650510925,0.6633710154221275,0.8860398429444881,0.8543065465094338,0.599979674457644,0.5998535034500305,0.9997934732354049,0.9999388031921185,0.8981732945101002,0.5999786766064019,0.9067005403727452,1.0003074000637788,0.9999615867903721,0.8487847093591585,0.9867685511931642,0.9400273346021026,1.0001921735555876,0.599787973496497,1.00009558451851,0.600037055219375,0.9998271843744307,0.5998989539520352,0.6000479718738878,0.6000688212084744,0.9999787678181784,0.6002435818211542,0.8109543647513856,0.6000742473030874
29,0.8796475590633163,1.0,0.767482664110787,1.0,0.6,1.0,0.6,0.6,0.6,0.6,0.8652716136244349,1.0,1.0,1.0,0.8105131024987747,1.0,0.7055423761345746,1.0,1.0,1.0,0.7796223825078848,0.9327479920879947,0.6297260834584759,0.6,0.6,1.0,1.0,1.0,0.6,0.9062374029189776,1.0,0.9945770220386392,1.0,0.9904957321906991,1.0,1.0,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.8305974533215956,0.6
30,0.7397770255702433,1.0,0.7529296029223244,1.0,0.6,1.0,0.6,0.6089333350956135,0.7229301035837393,0.6,0.8814152042719386,1.0,0.9133487968947825,1.0,0.9271535438586307,0.9778608487255248,0.817915236453869,0.9849918857519185,1.0,0.8519081341873052,0.8398449255895544,1.0,0.6,0.6,0.6,0.8655383901988221,1.0,1.0,0.6,0.8955667883398291,1.0,0.9731936531493979,1.0,1.0,1.0,0.9505190762254929,0.6,1.0,0.7701884991940153,1.0,0.6,0.6036966581742512,0.6,1.0,0.6,0.8308519490117343,0.6
31,0.7553590001983012,1.0,0.6962699446462596,1.0,0.6,1.0,0.6,0.6,0.6783556033505881,0.6,0.9860147466553743,1.0,1.0,1.0,1.0,0.791885904312939,0.793642230438263,0.7865006542180573,1.0,0.887552516013536,0.7447738924534207,1.0,0.6,0.6,0.6,0.8835300070375522,1.0,1.0,0.6000000000000001,0.9834176619847356,1.0,0.9402461579296986,0.9619854134879505,1.0,1.0,0.8861092453884891,0.7513749942973581,1.0,0.6000000000000001,1.0,0.5999999999999999,0.6567701232304779,0.6,1.0,0.7717568949653787,0.8512757707994473,0.6
32,0.880192823376416,1.0000479799268542,0.990782826681058,1.000068180187044,0.599982852243312,0.9999835159082828,0.5999378481097668,0.6001089643407818,0.600116301051334,0.599931878669318,0.9428937985491139,0.999939730583927,1.000018857658792,1.000080925422743,0.8043286848365827,0.7960909278454235,0.7730653239529548,0.7332176112579148,1.0000466012721658,1.0000280073958925,0.6000725924390535,1.000017719820791,0.5999882596810913,0.6000541460104132,0.5999855252876614,0.9513946795608297,0.9999614791533441,0.9999321569250836,0.5999706735980537,0.9998398039650626,0.9998217338997795,1.0000879837435968,0.9999255523053912,1.0001029571224667,1.0000236554555826,0.9612914299398975,0.5999876590512008,1.0001133165019276,0.6000557954164982,1.0000546567742299,0.5999335952543636,0.708777321489463,0.5999415032408392,1.0000632300676715,0.5999279546737173,0.8489494752782185,0.6000567076372376
33,0.7603189018189613,1.0001938646319881,0.9751250949555355,0.9998862688181755,0.6000657218332355,1.0000542759478241,0.6000801109884636,0.7136074222862093,0.7227511262606681,0.6000376273990236,1.0000694736156697,1.000159192494419,0.934834019237124,0.9999404533978047,0.9681221665943214,0.8812170280776775,0.7020026936260192,0.931008240162962,0.9999629404253829,0.9195493991140956,0.7474626968767559,0.9646020302356939,0.5999455257207733,0.6001051049101989,0.5998960621304528,0.8735770073553673,0.9998532810288833,1.000030051211482,0.6000698923676913,0.9910911301141802,1.0000850349494876,0.7369059427637537,1.000021650879176,0.9721329733513308,1.0000105692753762,0.9204302511966346,0.6001005036312114,1.0001998437973312,0.749267324975915,0.9999095100686684,0.60000674809798,0.599900559031324,0.6848609353465815,1.0000906535036982,0.5999693875055571,0.716620293209411,0.6001437869359376
34,0.7500587478447471,0.9999914031522091,0.8019663044653684,0.9999299367067233,0.5999891399541977,1.000157179927961,0.6000344278143602,0.5999349771147799,0.7578101000876258,0.599868409433989,0.8386186769773629,1.0000120257719711,0.9999234367545439,0.999953122086188,0.9999676648500644,0.8855725045586419,0.6721058902175557,0.9329375588680128,0.9998835181525277,0.7705449531521327,0.7388767671146148,0.9956428201269467,0.5999981295770328,0.5998214782289746,0.5999611521758274,0.9389461424426958,1.000030941995593,0.9999982613798447,0.5999990097494199,0.9268335385084038,1.0000857679897754,0.7485027591731993,0.9508673763576145,0.9815725833737169,0.9999837333980139,0.9317446582226008,0.6000212391448456,1.0000838745260054,0.6000627609994098,1.0000705819722284,0.5999498214435237,0.599921335001533,0.5998909322433235,0.9999567606277545,0.6067413158781763,0.8332474833745809,0.5999103926109788
35,0.727403158730282,0.9999253076780255,0.9931387067609122,0.9998622131904271,0.5999249613459003,0.9999700100224443,0.600015671895344,0.5999624688020542,0.5999659262981347,0.5999989668631623,1.0001585516897094,1.0001046581479063,0.9173299930823766,1.0000147557521868,0.9999609474858022,0.947113171221729,0.6788116706693887,0.9340776139131973,1.0001612378587248,0.9782994463483412,0.722733058012526,0.9255972192937465,0.7805465493540789,0.6001854745729454,0.5999181026014926,0.8741741910733098,0.9998197198210595,0.9999484663573676,0.600049208843453,1.0001529282546433,1.0000544077982094,0.8393580521533668,0.969696183640449,0.987754280326093,0.999953113741097,0.8266893871457668,0.599931801633359,1.0000971845951532,0.5998702063223011,0.9999540056045356,0.6002722877847833,0.6001922227366957,0.6000920400765973,1.0000182149489585,0.5999980448403857,0.928229548866659,0.5999834882726607
36,0.7676255681354075,0.9999725521320803,0.9645335566706896,0.9999499895899474,0.5998280753826217,1.0002339299190117,0.6000493099049502,0.5998200486155094,0.6499846584541662,0.5999668913183731,0.9998067995540929,1.0001011000891782,0.999912475849492,0.999953401517626,1.0000540670747653,0.9015250438688975,0.7167718228984395,0.9957230850384281,0.9999617296776578,0.9999896361849914,0.7420543351602182,0.8463012670777971,0.5999329405905875,0.6001135707398961,0.5999062696101894,0.8409208192821028,1.0000646930409989,1.000138769031264,0.5999618614177155,1.0001212262643095,1.0000486055143436,0.8753826745713364,1.0000222561986931,0.9999538188270914,1.000023898461269,0.9337275443123703,0.7052542741044197,1.0001688103339053,0.6000073484062791,1.0000620554621222,0.5999781043275674,0.6187944203662686,0.6136850710411004,0.9999421647217992,0.6000677450003213,0.9932921900198448,0.5999518960952004
37,0.7402655282852872,1.0,0.8579418118850114,1.0,0.6,1.0,0.6,0.6,0.6377835157955776,0.6,0.8882982131541358,1.0,1.0,1.0,1.0,0.9687549984632402,0.7852167688178272,0.9319056234956975,1.0,0.9422779463725575,0.8114205682242023,0.8934368921872206,0.6,0.6,0.6,0.8728920086369166,1.0,1.0,0.6,0.9927392237389663,1.0,0.9314096591274573,1.0,1.0,1.0,1.0,0.6492242663203144,1.0,0.6,1.0,0.6,0.7991642447133609,0.6566637299495586,1.0,0.6,0.9452784136622799,0.6
38,0.7776022837489869,1.0,0.8703973669851528,1.0,0.6,1.0,0.6,0.6,0.6035162997338311,0.6,1.0,1.0,1.0,1.0,0.8777965405685393,1.0,0.8538510214375296,1.0,1.0,1.0,0.6773597105691028,0.9148050890139622,0.6,0.6,0.6,0.8686963267220168,1.0,1.0,0.6,1.0,1.0,0.7342962263428937,1.0,1.0,1.0,0.8966132727160541,0.6183567860567282,1.0,0.6,1.0,0.6,0.9153148624580836,0.6,1.0,0.6,0.8795668499061301,0.5999999999999999
39,0.7432220990560425,1.0,0.8117087328701652,1.0,0.6,1.0,0.6,0.6595823752415407,0.7200531094202169,0.6,0.8008854947971148,1.0,0.9006266240664392,1.0,1.0,0.8643066413977101,0.8413164033104565,1.0,1.0,1.0,0.802763636549443,0.9228436780131849,0.6,0.6,0.6,0.6584637152326984,1.0,1.0,0.6,1.0,1.0,0.8421674042843157,1.0,1.0,1.0,1.0,0.6528825263800494,1.0,0.6,1.0,0.6,0.6922306497010003,0.6,1.0,0.6,1.0,0.6
40,0.6,1.0,0.9254706332072704,1.0,0.6,1.0,0.6,0.6,0.6837664734981875,0.6,0.9484415969443089,1.0,1.0,1.0,1.0,0.8612270158577587,0.8094633827822134,0.9486875216569657,1.0,1.0,0.96324388752501,0.8717410264930032,0.6,0.6,0.6,0.6,1.0,1.0,0.6,1.0,1.0,0.8713771567022166,1.0,1.0,1.0,0.7777078461699043,0.6314001978975451,1.0,0.6,1.0,0.6,0.6192986630894323,0.6,1.0,0.6,0.977222935657582,0.6
41,0.649300510789353,1.0002751900293059,0.9894885515314477,0.9999781498414244,0.599986492579498,1.000127414284387,0.5999337272516113,0.6001531340535813,0.5999510828157677,0.600050175353837,0.9998395910892534,1.0001843998755724,1.000095214482554,0.9999593053033171,1.0000579438208204,0.6957896451609819,0.6109855996691642,0.8143192153775385,1.000126294843355,1.0000059391104563,0.9999386772413524,1.00011247284529,0.5999553977775314,0.600100226008557,0.5999892284036218,0.7697194779714791,0.9999616732952633,0.9999447763168734,0.6001172945626823,0.9474789042373223,0.9999976831747844,0.6538019192022579,1.0000924578084558,1.0000570865329563,0.9998561969545056,0.6034781510116827,0.6445017584371227,1.0000791514430865,0.6000867177489112,0.9999534672511695,0.6000843682855416,0.7091365082757269,0.600001041929269,1.0000891207443625,0.6000466944738503,1.0000678893731485,0.5999743699489314
42,0.9999353541407812,1.000175048983857,0.9632037575255945,0.999908912232487,0.5998450836485423,0.9999462511541138,0.5999046398380374,0.6898186533728801,0.7547608998973827,0.5999680613921778,0.9175235777692554,1.000073255758143,0.999910550439742,1.0000143426272072,0.9999939133337825,0.6545581958453083,0.7033557527534529,0.9549258441979834,0.9999780112125553,1.0000135386493534,0.9994183550020074,1.0000008690046087,0.599930273396336,0.6000114413100108,0.5999283879941792,0.7012786514154701,0.9999821688351909,1.0000465851105307,0.6001132976083958,0.9354804234650788,0.9999599736233709,0.772271628405581,1.0000322786247513,0.9999266257213072,1.0000804342228231,0.5999749888793484,0.5999065798757645,0.9999539232557385,0.599989596458143,1.0000737064300331,0.5999443504046476,0.5999869681633514,0.5998833530561511,0.9999714830109416,0.5999453085270869,0.9741995291696145,0.5999958264146412
43,0.9733346464169035,1.0,0.6233265078824028,1.0,0.6,1.0,0.6,0.721338877943119,0.752884668171437,0.6,1.0,1.0,1.0,1.0,1.0,0.9672146231100177,0.8425458247231844,0.9265576903270214,1.0,1.0,0.8614320879698725,0.9256219732488181,0.6,0.6,0.6,0.6007927005026206,1.0,1.0,0.6,0.9825031328457812,1.0,0.9141206655886693,1.0,1.0,1.0,0.6502047555131619,0.6,1.0,0.6,1.0,0.6,0.6367471856423846,0.6586879535589686,1.0,0.6128390444508279,0.953685621275782,0.6
44,0.7657328073024292,1.0,0.6,1.0,0.6,1.0,0.6,0.6932300027512096,0.709153689141578,0.6,1.0,1.0,1.0,0.9900258704146848,1.0,0.9805394540192774,1.0,0.936289772717342,1.0,1.0,1.0,0.9297525739632485,0.6,0.6,0.6,0.6,1.0,1.0,0.6,1.0,1.0,0.7492929192463734,1.0,1.0,1.0,0.9721544191276901,0.7372110827130419,1.0,0.6,1.0,0.6,0.7191199417766774,0.6,1.0,0.6,1.0,0.6
45,1.0,1.0,0.6315703978749633,1.0,0.6,1.0,0.6,0.6878246062026565,0.8706153570356082,0.6,0.9573692232612928,1.0,1.0,1.0,0.9040525734518681,0.8874138560018335,0.9293690348792113,1.0,1.0,1.0,1.0,0.8871846166803775,0.6,0.6,0.6,0.6,1.0,1.0,0.6,0.9651907284734463,1.0,0.8950658338987483,1.0,1.0,1.0,0.996402354965179,0.7780879177901977,1.0,0.6,1.0,0.6,0.7208782580311497,0.6,1.0,0.6,1.0,0.6
46,0.9999138374669791,1.000041607931677,0.6486452676950691,1.0000719599482126,0.6000227799005269,0.9999953417956315,0.5999101132226254,0.8002721891286739,0.9006716858978143,0.6000647758562501,0.9916903523047654,1.000083454164515,1.0000116555283658,1.000049214533151,0.8756295689501218,0.7142220753232567,0.7179087657988489,0.9884917721784527,1.0000467744598938,0.9940243468210826,0.888819508142344,0.8185201061584257,0.5999620625586946,0.600022478351484,0.6000631464484631,0.720525648062029,0.9999971961074994,1.0000655766395168,0.6000729873244222,1.0000432910411372,0.9999690271289107,0.9413048953816138,0.9999820882719763,1.0000521121154815,1.0000680046954107,0.7957420552401613,0.6037837335541001,0.9999486483272999,0.600017360096649,1.0000047965336776,0.5999865894309266,0.6725955263862785,0.7433346764956805,1.0000499149353153,0.5999900503959334,0.9763799412539614,0.5999993345836332
47,0.8401167263799917,1.0000408117385997,0.714849191741967,0.9998981551922107,0.5999046436612288,1.0002676302845692,0.5999805529980885,0.7500201027937874,0.7363427261935097,0.5999200784326384,0.9121080957597864,1.000035823710304,1.0000539401067892,0.9999925293650676,0.7775772794332612,0.6543544574778608,0.7077268650371146,0.7690836130294776,0.9999957117624939,1.000029728041915,0.9999832978872575,0.920792719008091,0.5999036220402358,0.6000940997734172,0.599960624096485,0.6000440415505561,1.000001635943389,0.9999597369992024,0.5999581625276229,0.9998715461892628,1.0000156256394668,0.7876689067808256,0.9999201494744145,1.0001031223884302,0.9999378171579621,0.6963505604459996,0.6000752452552341,1.0002494096458858,0.6001297144721554,1.0001447190150943,0.5998490974923287,0.7399962861742546,0.625172035408752,1.0000998637769585,0.6001116975431097,0.9999516765418343,0.5999357841025288
48,0.7038412085777906,1.0,0.7411859806108729,1.0,0.6,1.0,0.6,0.7049277405268124,0.7948996937597649,0.6,0.8475912935354805,1.0,1.0,1.0,0.8994851290461685,0.6451154983426771,0.9581795949329621,0.6597522365131875,1.0,1.0,1.0,0.9451160603128428,0.6,0.6,0.6,0.6,1.0,1.0,0.6,0.9774214796834092,1.0,0.795849399153527,1.0,1.0,1.0,0.8151918639890389,0.6,1.0,0.6,1.0,0.6,0.7019022580152584,0.6,1.0,0.6,1.0,0.6
49,0.738508631932342,1.00002315814399,0.9042394191616533,1.000194222988107,0.5999360992438127,1.0001581747358104,0.599969899699643,0.6680821671487989,0.9660688357294588,0.5999148135664742,0.9567444867555913,0.9999368159411187,0.9876826484774368,0.999914129682754,0.9999280441185767,0.6068512064118181,1.0001486169261866,0.8673872174955392,1.0001090754475683,0.9717498507263719,1.000037966450564,0.8399632049453122,0.5999557032654406,0.5998267710864678,0.5999397306002658,0.7869028325755935,0.9998632049936386,1.000067037452918,0.6000159735575612,0.9997988634475251,0.9999266899362015,0.6001116379047046,0.9998929753310819,1.0000421076616495,1.0001169566394825,0.8205733319344697,0.6000314977402972,1.0003380835112825,0.6000709099879693,0.9999609310761532,0.5998276291562903,0.5998602825773707,0.5999314749059783,0.9999579810486007,0.6000878049316691,0.980660713770967,0.5999035136392152
50,0.8638532336877328,1.0,1.0,1.0,0.6,1.0,0.6,0.7133475169975004,0.7410056063449922,0.6,0.9383762190548802,1.0,1.0,1.0,0.851646544621854,0.8341203039254654,0.7702703917315522,0.9725522709581808,1.0,1.0,0.9414263107690177,0.7621472743896797,0.6,0.6,0.6,0.9256388324058029,1.0,1.0,0.6,0.9787030551445961,1.0,0.7609018239018148,1.0,1.0,1.0,0.7349910993103863,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,1.0,0.6
51,0.9494558942610034,1.0000919862678226,0.7921783449433881,1.0000696831292477,0.6000014045706479,1.000023026413468,0.5999571657364243,0.8457455629425571,0.5999121809537968,0.6000181812229577,0.9809648056075089,1.0001189774577732,0.9622113969801944,0.9999575128348204,0.9121003588122233,0.9539547895454727,0.6875658597188083,0.8967495657312762,1.0000490296929447,0.9999844864989778,0.9352084671763412,0.6472407038014129,0.6153561153355928,0.6000514306378351,0.5999017187451994,0.8976084480609074,0.9999203719408274,1.0001179573756533,0.6000822875087974,0.9999691728638158,0.9999819366580448,0.9216249863634501,1.0000809229362861,1.0000287574872022,0.9999331503201462,0.9382209781705411,0.6000925213492674,1.0002827404167363,0.6000073640444827,0.9667423753273019,0.6001718676180281,0.5999809568474743,0.599920749447916,1.0000564740699676,0.5998593513342387,1.0000165297483594,0.599930263401643
52,0.892407489723632,1.0000552968356988,0.6000019040427226,1.0001261758171134,0.6000249390841756,0.9999135998525617,0.5999786094052962,0.7684380607967589,0.6379319355786948,0.600079268570946,1.0001399599934233,0.9999641588456664,1.00017190840434,0.9981147014957643,0.9489394449837981,0.9470776951256941,0.729248661327101,0.9106364098454472,1.0000470715001228,0.9999777218568332,0.9999674745847617,0.6978134988181721,0.5999375465666272,0.6000337264014506,0.5999153310300158,0.7895016491242912,0.9999185395980877,0.9999840557722094,0.6000627187288986,0.9997405096226336,0.9999794692063285,0.9999643929581942,0.9998638484039927,1.0000551534159956,0.9020679427315261,1.000016299290876,0.6290060953303644,1.0000602454979828,0.6000945746734578,0.9999376583800507,0.5997027145481948,0.6000294838159579,0.6001444008385115,0.9999487107408557,0.6000574933009073,0.897071277001669,0.6001010139535664
53,0.7386222996740255,0.9999055643198701,0.6000793882786638,1.000016243861618,0.5999274327118855,1.00009681252393,0.6000525305733344,0.7856283216370141,0.752536970917709,0.5999166433305883,0.9820729656497204,0.9998548635085738,1.000288594119445,0.9587452847917005,0.7294776730065539,0.869854010750034,0.999848370822205,1.0000256163708918,0.9999108889340527,0.9999836931390746,1.0000372094959098,0.8430737260016464,0.5999514346372432,0.5999790126052829,0.5999027001280866,0.8757430667173179,0.9999981208792879,0.9998825801979317,0.6000685593487927,0.9998088919499676,0.9998145013590192,0.8826126975908827,0.9999320895697398,0.9086553445013412,0.9999548863400121,0.9999292536174088,0.6294160177974286,1.0002967554638198,0.6000529734031115,1.0000495625380077,0.5997226432307594,0.6168567951333901,0.6000467866302084,1.0000674591122642,0.6001476474652045,0.8396490413771359,0.599940116632908
54,0.8794860995696782,1.0000137628495716,0.612611186791531,1.0000187734944133,0.6000480758117179,1.0000753624743886,0.5999966668822856,0.7505497011038047,0.8398412828999028,0.6000008471898644,0.966381632521593,0.9999721367813474,1.0000016062824746,0.9202180093959074,0.6000371576833567,0.7788404615689437,1.0000357854093145,1.0000561556313867,1.0000113901759589,0.8689653007681533,0.8960458787543732,0.8297038179395234,0.6000251409262127,0.599963801878038,0.6001143381427743,0.9983347221931971,0.9999611038488525,0.999994022081444,0.6000227783711842,1.0000128992015314,1.000004880139197,0.7728945579208235,1.0000359629563114,1.0000458643808554,1.0000867135922271,1.0000248907864697,0.6000594128911163,1.0000633978633002,0.5999729670901697,0.9999611054187618,0.599891925820941,0.6000021783006739,0.5999745258719624,1.0000435705498225,0.5999298047635222,0.7573626997543523,0.5999183452133319
55,0.9660677046041284,1.0001216043782843,0.705957034824455,1.0001232928033548,0.5999913913208355,0.9998274530619227,0.5999311097218674,0.968341915861597,0.7005446540794376,0.5999877294300198,0.917429643263484,1.0001677228404509,0.999828530114756,1.0000355559105623,0.7112613262505769,0.668927145418124,0.9498940033551224,0.8060688964372618,0.9999562831571381,0.9356461729009736,0.9999745792895052,0.7068366339898289,0.6566842780887314,0.5999850159684937,0.5998398721693065,0.9255394354373597,0.9998926101301402,1.000029243151329,0.6000828900496527,0.981002190593518,0.9999748480513441,1.0002193680407854,0.999900635557689,1.000096466671678,1.0000773972225552,0.9999909910062341,0.5999511859191455,1.0000707188397633,0.5999931983282796,0.9998982105238073,0.5999199755546112,0.6001031163418836,0.5998937504583834,1.0000680631052772,0.5998859536097558,0.6899850577104005,0.6000502350935166
56,0.6648369404572357,1.0,0.9284649856523324,1.0,0.6,1.0,0.6,0.9369641567731067,0.6,0.6,0.9939071800782168,1.0,1.0,1.0,0.6,0.6970406962244127,0.9068829745837724,0.6859249599212347,1.0,1.0,0.8960297716260034,1.0,0.6,0.6,0.6,0.9545966989643561,1.0,1.0,0.6,0.8061680629149628,1.0,1.0,0.9776121030923459,1.0,1.0,0.8545650414058189,0.6,1.0,0.6,1.0,0.6,0.6247613146911587,0.6,1.0,0.6,0.7155669082331715,0.6
57,0.7152099883631082,1.000017893036299,0.81965698758801,0.9999602385085229,0.6000544640634368,1.0000534851345253,0.5998841231333677,0.7841183068705528,0.6814573622886095,0.5999666635561778,0.9954312308479026,0.9998685502771536,0.999949122706967,1.0000306261701253,0.6700944572778167,0.8753629712541517,0.9650504870234352,0.742195972211697,0.9998152603799565,1.0000296832188575,0.8987187196953805,1.0000783178996253,0.6000711027026817,0.7012539307843294,0.6001045593817526,0.999913805559359,1.0001886083985287,1.0000070991876868,0.6000175296609624,0.879908346900959,0.9998924115499892,0.8160868402707424,0.9999720413460949,0.9438410631469764,0.9998627450466462,0.9999712982149799,0.5999980968624798,1.0001291591621797,0.600060327744367,0.9999322285150671,0.5996701590210625,0.5997925067107708,0.5998385922957772,1.0002383161604604,0.599761892486322,0.837067756994264,0.6001477390669443
58,0.7636727683774525,0.9998133075497001,0.6967012012996632,1.0000343496941588,0.5999736922925312,1.0001459357078126,0.6000516749264775,0.6284014890360323,0.7641666881139334,0.6000498676247026,0.8609025091049582,1.0000369895732513,0.999829468713698,1.0000330879268118,0.9840859515271172,0.8287577337111584,0.8867892052239992,0.7131969140542209,1.0000391527462684,0.9717969407844366,0.9614247653736486,0.9999836002517806,0.5999374166870937,0.821027773945606,0.5999264500493311,0.9233428834350077,1.0000978106020062,0.9999525801617654,0.5999531243668792,0.9312502364983619,0.9999710590767208,0.6814957054609712,0.8353394102188285,0.9151495372130917,1.000156384318051,1.0001450526829814,0.6000068880448794,1.0001903258381963,0.5999469720374653,1.0001265327396394,0.6000600434649708,0.6268078649563793,0.6000661417353266,0.999940669491107,0.6362157375516593,0.7835812838177525,0.6000288843949098
59,0.7141394946141019,1.0000766287720417,1.000008142089634,0.9998879324179973,0.5999997837174029,1.0000489110837874,0.5999039685535913,0.6001799286446488,0.5999949730147877,0.6000520471679457,0.9331219964832814,1.0001070067922222,0.9619960459490451,1.0000329217141684,1.0000692387527739,0.8209742996647045,0.7551140866708608,0.8325606950705828,0.9999870378778786,0.8276438060736421,0.8084840743844761,1.000038450695723,0.7230354504459886,0.6496347278518866,0.5999288586843048,0.9999248653030769,1.0001425335811656,0.9999634812848714,0.599945017102075,0.7799260335324288,0.9999052119898408,0.7912795332286404,1.0000322686049854,1.0001493361939813,0.9999532362937026,0.9807884556907304,0.5999504813903958,0.9998484062987031,0.600132708658536,0.9999896313959291,0.5998863755671417,0.6285585652157956,0.5997926380135672,1.000036032509171,0.5999451456681226,0.7835764709771547,0.5999290906444613
60,0.9330441471201467,1.0,1.0,1.0,0.6,1.0,0.6,0.9573225887797036,0.6,0.6,1.0,1.0,1.0,1.0,1.0,0.8529946203616537,0.9798925535040743,0.9361441038316016,0.9932989321149713,0.8508532249366105,0.7743378582972253,0.9023213370475063,0.943352094952162,0.6,0.6,1.0,1.0,1.0,0.6,0.8593080081044138,1.0,0.989194274867912,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,0.6576898879732307,0.6,1.0,0.6,0.9640071182080009,0.6
61,0.9310283151623432,0.9999751387703343,0.7683457345713923,1.0000391430263604,0.5999569331679855,1.0000081671759886,0.5999715992796062,0.8587778324942185,0.876141615689242,0.5998505255575608,0.9999546789133414,1.0000359474440597,1.0000491511627982,1.000128255104091,1.0000399858385665,0.9668482335405131,0.8322734217093432,0.9294197263371076,1.0000327242724505,0.816262948114455,0.820033754087129,0.9444839894924232,0.7876681735654968,0.5999303500899322,0.6001990240870851,0.8540747749082175,1.000114379114942,1.0000266334984982,0.5999844025231793,0.8363920154621786,1.0001358960569449,0.9050747880081405,0.9999127518456695,1.0000782875509349,1.0000635321510294,0.9999577240973548,0.6000442297800345,1.0000580272177388,0.5999140021121226,1.000092762380211,0.599806053865649,0.5996668970989723,0.600005573901107,1.000087071816355,0.600037257195007,0.9274179179071501,0.5999281769862069
62,0.8073141235993113,1.0002178212288355,0.7254621692217784,0.999930414320928,0.6000180849737293,0.9998709045597372,0.5999260470757443,0.6232856275438063,0.7943023824405961,0.6000522511562334,1.0001019559396327,1.000017760311141,0.9999877055591297,0.9999468009237346,0.9663102123495866,0.9999200214897133,0.6931569945945919,0.8054525363124913,0.9999922046886376,0.906947166130218,0.7977614416328144,0.9714416593419339,0.5999401593119906,0.6236438397353203,0.5998205790560145,0.9831494373681258,0.9998554222950901,1.0001176212544671,0.6000455784072134,0.8177130437351845,1.0001258183362103,0.935924648641676,1.0001201114504843,0.9998925011777138,0.8994595830789508,0.9999093420610904,0.599760816186238,1.000055850922195,0.626922196798997,0.9999241968504663,0.5999631064727159,0.6001990844654009,0.6000172391686498,1.000022206599353,0.5998812342023694,1.0000369903407198,0.5999812086665459
63,0.9401058405836993,1.0,0.9069672695440617,1.0,0.6,1.0,0.6,0.6442639556940066,0.7062098557304224,0.6,1.0,1.0,1.0,1.0,0.8985525154958379,0.9122393628577922,0.9158224763529088,0.9024985485850178,1.0,0.9563434780272384,0.7024697038200048,0.9494458151344268,0.669434122452892,0.6,0.6,1.0,1.0,1.0,0.6,0.9373871761552656,1.0,0.9361390351309612,0.9666087592486856,1.0,0.9631712457601961,1.0,0.6,1.0,0.6,0.9578291492331659,0.6,0.7154810837590496,0.6035144584571199,1.0,0.6,0.975725574012492,0.6
64,0.9013361039137675,1.0003256512804053,0.8688898868977005,0.9997783547961026,0.6000303196142509,0.9999358437112928,0.5998660579333192,0.8183123328846333,0.7471022514628081,0.6000107569837834,0.9724092390555139,1.0002421837023152,0.9878491812826269,1.0000005613541694,0.9999536410138724,0.8195344218177203,0.9579225097961193,0.9745858392885262,1.0001584501141014,0.6726895682448608,0.7151817322293748,0.9967564092352849,0.8014328168721758,0.6673754627865788,0.5999249775990236,0.8278369809025063,1.0000172495656416,1.0001433214359343,0.600086258279082,0.9217668692667647,1.0000676052844903,0.7871941487514318,1.0001012410922598,0.9341125767750644,1.0000317105502683,0.8755140746466541,0.5998372650484283,1.0001111476484366,0.6002404487474986,0.9998691080968075,0.5999872316837069,0.6964532110963382,0.6001020347608799,1.0001758069094306,0.599754528526894,0.949089089500244,0.6001592608482746
65,0.8200054212746237,1.0001032770188865,0.9307549723077646,0.9999973216217807,0.5998511837568401,0.9999565750139158,0.6001144142208891,0.7959765629423794,0.6721439610998772,0.5999839486683181,0.9999461598536279,1.0000585396852215,0.9999347626809266,0.9999909158284782,1.000111090965885,0.8511712188550885,0.789643792008819,0.7852525694386092,1.0001879886516911,0.6789973641847439,0.6590101095902492,0.8112901226252978,0.5999801335845651,0.6001503025251596,0.6000775271238326,0.9999464171732885,1.0000739036924853,0.99987751227814,0.6000235947926169,0.8361136543480827,1.0000371665937067,0.9740841027985578,0.9997967266169434,0.8706133949179602,1.000040081914877,0.7808675529679416,0.6643607170689223,1.0000878522802328,0.5999160162905715,1.0001334460165574,0.5998394274500884,0.6547382274861693,0.6001018817851351,1.0001719671194835,0.606752730909382,0.999764524659035,0.6001190743264642
66,0.8356011497359196,1.0002024982711266,1.000044655335985,0.9999834474297663,0.5998308741147715,1.0001544367690405,0.5999333875109332,0.6767141932393768,0.5999448579846247,0.5998149860796741,0.9999307882651612,1.0000699704092444,0.9998859711738488,1.0000109661269332,0.8585632662927087,0.9315644862844781,0.6294461598554687,0.6826956071379762,1.0001255669236637,0.8649240501647856,0.5998938813652264,0.9717950576282457,0.6440901754062524,0.6000168015889025,0.6000002818241323,0.9998067855134074,0.9998431922189147,1.0000317679183623,0.6002790902662343,0.9874030861299967,1.0001022232820969,0.9431067728716965,0.9997626221367831,0.9781804297822192,1.0000642558664947,0.8952044381145683,0.6676529001923086,1.0003401160765582,0.6000220018776448,0.9667668708587219,0.5997690998728922,0.6000323342607748,0.6001465238605883,1.0002143046808605,0.6001111850790803,0.9997293888069227,0.6001247951682013
67,0.9682688984781072,1.00014234891183,1.0002079835442843,0.9999585642013324,0.6000003918634668,1.0001679245706443,0.5998596418328754,0.7218143817477489,0.681523634476952,0.5998765441327079,0.9999316217516568,1.000097254373951,0.9997364027924155,1.0000996054273323,0.9619012293696856,0.9765227121624153,0.7622297912900666,0.9999157931472498,0.9999703789795323,0.9998942307083257,0.6881254250768658,1.0000924694682767,0.6017529407317944,0.6001900289222722,0.6000457612343592,0.999833192841084,1.0000877681133051,0.9999351220970688,0.6002347781829281,0.9228991718553652,0.9998819238328535,0.9141169039291817,0.9998541604688227,1.0000567384320977,0.9997599460101143,0.9998636315670889,0.5998282800861409,0.9998638776569553,0.6000044192529704,1.0000565529505647,0.5998925414182027,0.6000927499741595,0.6667760658812594,0.9999685116161664,0.6000952790335273,0.9262694772130067,0.6001201768291302
68,0.802754416555095,1.0000018916318396,0.9404751755524975,0.9998728025834016,0.6000052294822631,0.9999613356546846,0.5999247182272942,0.7045495270619208,0.7054047883621964,0.5999263692353611,0.993571915456995,0.999916754667389,0.9999652457621813,1.0000049190363571,0.9683190422060097,0.9153858204678986,0.8978890720706846,1.0002060063072307,0.9998523411617802,0.9597894001731816,0.7562258833673583,0.8896541778830678,0.6267280448501158,0.6000311364366981,0.5999547318044305,1.000185740115572,0.9999270660202648,1.000002310769742,0.599950233418564,0.9655333138936637,0.9999602115263213,0.9355021938457875,0.9999790316080739,0.9999082917728739,0.9999968423885359,0.9379006374286791,0.5999139346233613,1.0002273353051077,0.5999145114037093,1.0000940507713787,0.5999626016233357,0.7341164871683135,0.6127005162082741,1.0000198637076547,0.5999536266629975,0.8710713803997115,0.5999601110219874
69,0.7524498986823672,1.0000760123215187,0.9936828951023905,1.000041962680215,0.5999345739230882,1.0003388623241063,0.5999225117532496,0.5999163808609895,0.5998516820607018,0.5999068766837217,0.9302181845334477,1.0000146093283275,0.9999460412320151,1.0000047427048313,0.9999304758815911,0.8748378050491686,0.9013602659103706,0.8573994498989808,0.9999354025776267,1.0000648442147986,0.7109560025290629,0.9838398280418468,0.7252525060772125,0.6000198281710896,0.6000422230316091,0.9634940261015963,0.9999374922007438,1.0000267761647508,0.6000230518132794,0.9887086807488452,1.000114631358017,0.9097898958128506,0.9999070708630897,1.0000399859028963,1.0000797576757803,0.9306720988079833,0.6653115430263772,1.0002072428903885,0.599922353384333,0.997830159173582,0.5997781681530163,0.7465456375264536,0.6082073906617167,0.9999529128275227,0.6000065136303268,1.0000087586276671,0.6001197607914908
70,0.8364414637351776,1.0,1.0,1.0,0.6,1.0,0.5999999999999999,0.6611477301415722,0.6,0.6,1.0,1.0,1.0000000000000002,1.0,1.0,0.8919603423090526,0.9597314090303444,0.750550556775709,1.0,0.9838750167732202,0.6500384423223396,1.0,0.6,0.6,0.6,0.9574935653688368,1.0,1.0,0.6,0.8232751680496668,1.0,1.0,0.9708630018630097,1.0,1.0,0.9170021944347791,0.6173395745021125,1.0,0.6,0.9684403902785885,0.6,0.6810197424293902,0.6055918016394294,1.0,0.6,0.9634963803651808,0.6
71,0.705589320226438,1.0000066456458054,0.9945991979773159,1.000019991191492,0.6000323646704337,0.9999993101631053,0.599785970758102,0.6198558130975601,0.5996988688290308,0.6000583132821387,1.0000232850996222,1.0001181951603413,1.0000377557355669,1.0000357370695139,0.9209229164735866,0.856829554555131,0.818290039784502,0.600011098203457,0.9998743820616183,0.9999299017784834,0.6779997763079894,0.9998758128234465,0.600137834809116,0.6774056648794191,0.6000282080329777,0.9876199141748311,0.9998452217219044,1.0001292990294137,0.6001309875366483,0.7986228772464548,1.0001363678377242,0.7712395209401135,0.9997970603659873,1.0001818150877024,1.0000238908670283,0.8995930751689222,0.5999592866511692,1.0002558319575512,0.5998610244039606,0.9998950493641853,0.5999687600497533,0.7013796082679165,0.8142007117284588,1.0000396609231579,0.5998839675350436,0.7917585481762399,0.6001614211117645
72,0.7903422055192357,1.0002480869518982,1.0002472430390161,1.0000422277363987,0.6000227112890144,1.0002466292440761,0.599877963071459,0.5999806328221536,0.5999481630408567,0.5998456470606301,0.9998166275274784,1.0000998821005074,0.9874297781491177,1.0001398705821227,0.9999508914279753,0.8290532303863642,0.8140520891080301,0.7632716105080849,1.000071487186562,0.989589435450156,0.7878526670791415,0.9706451769236601,0.6000532611510612,0.7338037550566694,0.600157579911607,0.8904285586295559,1.000035627214952,0.9999806202934856,0.6002090892684356,0.7981137520357151,0.9999155270876756,0.6002221776092028,0.9998013626128617,0.9999987688089478,0.9999973136771897,0.812183312709836,0.6001658949114839,1.0000502120692665,0.6000236883574382,0.9998937655501837,0.5999229122401382,0.7677236892849151,0.7124445117552574,1.0002447541977113,0.5999397949350012,0.9999003618572772,0.5999596174755477
73,0.7813008841322322,1.0000994378158852,1.0000557528524692,0.9999182825269116,0.6000177023578643,0.9999576517839237,0.599996457541083,0.6121300165069925,0.618701525947424,0.5999078757444791,0.999886756333872,1.0000377371797398,0.98680332015005,1.0000762921241442,1.0002357843427592,0.8373776410226782,0.9341121937730978,0.8929859072025055,1.0000547364131465,0.7926996916648028,0.8379071973737304,0.8930165171803846,0.656001281055153,0.5999256746379513,0.6000629491547086,0.919212174947646,1.000123250146957,1.0001647780879037,0.5999633041415426,0.7331531278649881,0.9999166119491202,0.7392564120198399,0.9211193189071388,0.8177097645477069,1.000099509624229,0.8258092810410826,0.5999695828092226,0.9999985439385587,0.5999875805798836,1.0000297964062952,0.6000045646181041,0.7416908486976276,0.5999233765067071,1.000212025487027,0.5997574198537408,0.9999379748149909,0.6000070635150996
74,0.6803338522173069,0.9999991969887237,1.000087025843278,0.9999206076473631,0.6000223849348995,1.000075612614376,0.599939530484795,0.6424472593007359,0.600044463066347,0.6000115894069602,1.0000810419234123,1.0000866149360987,1.0000126844418706,0.9999721548534455,0.999845375541102,0.8591531532037292,0.79033873360486,0.7691829794798072,0.9999600705600175,0.8927683215380516,1.0001118951068977,0.9779386900172236,0.6494437307445311,0.6000139030332584,0.5999744093478273,0.995237575278149,1.0001656285630196,1.0001290162090535,0.6001228245339927,0.8788492985643709,1.0000844842307761,0.8303606738201852,1.0000380066821153,0.9845168265233724,0.9999257520097268,0.9555344348693212,0.6000785209497783,1.0000352637609793,0.600008518670349,0.999874387990792,0.5998522714486707,0.6171550904422924,0.8502026404892087,1.0000834157081249,0.6001759473882856,0.9762380744917545,0.600096111932682
75,0.8418161916224808,1.0000238697106765,0.9195310377130035,0.9999035219372339,0.5999894158227433,1.0000269039735876,0.599806787612793,0.8108558370518535,0.5998778686503178,0.5999628738398607,1.0000142324443013,1.0001211499470561,0.9998307026949808,1.0000734096392225,1.0000550746269257,0.9541407874494343,0.7395012908070129,0.9290094337466069,0.9999138318139177,1.0000470588168935,1.0000773618928809,1.000029790781461,0.7304033297774644,0.599989180702023,0.600099450468088,0.9637309951425054,1.0000659899415698,1.000149819426373,0.5998753306663516,0.8849763888719957,0.9999822965581435,0.7580489417632915,1.0000428054241772,1.000127603790018,0.9999724324789794,0.8721319892889094,0.5998405027036064,1.0000156059837355,0.5999777297849415,1.0000516494082687,0.599930606641399,0.601464354641811,0.599922766848584,0.9999797167202873,0.5999206562642116,0.9999739212208151,0.5999929676186945
76,0.8519371257970738,0.9999768913808346,0.9909124812985348,1.0000781872191646,0.5999497896891657,0.9999682083008156,0.5999833777454426,0.6349803164609231,0.5999394938382673,0.600014196619669,0.9999065455117185,1.000002843320781,0.9998803671245214,1.0001056921329683,1.0000726634619337,0.8531467127966877,0.7871497377092901,0.9999939449108983,1.0001062624154697,0.9949189803136564,0.87660694190759,0.8702964490353199,0.7582107294981599,0.5998620606540774,0.600010283375132,0.9998288037518909,1.0001061514422664,1.0000324868519495,0.6000130709511027,0.8746105576759934,0.9999363839476859,0.7209216140055461,1.0000161210225706,0.8843383393293729,1.00008193740238,0.8817131305772413,0.5999609454832899,0.9999329312672254,0.6000219878954427,1.0000974476821902,0.5998923532080558,0.5998584117295735,0.5999745647758823,1.0001294620590677,0.5997272884952607,0.8581577581576438,0.5999716310468552
77,0.9204528587929626,0.9999403099861809,1.0000639727236902,0.9999127929211633,0.5998217858954165,0.9999997753555198,0.6001141164904509,0.5999179368028293,0.6001141420331062,0.5999389357578833,1.0000179461139551,0.9999780105529695,1.0003315832322248,0.9999745827633995,0.99995016376691,0.8507680996698117,0.7160278754093029,0.8384933692238771,0.9999723001028182,1.0001099974344818,0.8558761140637031,0.9772374884148314,0.5999068856119316,0.5999608370749228,0.6000219549993359,0.9672551803011412,1.0000295402765362,1.0000171599023435,0.5999755519502467,0.9502329645693678,1.0002063422118759,0.8958521036409954,1.000069110643639,1.0000991428600556,1.0001042370518913,0.9525482906872921,0.6000214863876994,1.0002020402643814,0.5999232376213128,0.9999787488987257,0.5999754328292732,0.7155182158472151,0.7905160929260746,0.9999674633485413,0.6000432874216717,0.7370810354987374,0.6000544511447523
78,0.9999319814689813,1.0001110367749084,0.872888153316158,1.0000146654048028,0.6001745192337198,0.9997981057779061,0.5996963843916403,0.813929775890955,0.6993771436221349,0.6000265149689838,1.0000141791971449,1.0000627725738318,0.9998194623548813,0.9998904850507941,0.9998979873261777,0.8889365211559718,0.9535008458589253,0.865784941509527,1.000087613937221,0.9998427267237328,0.8980826083540256,0.9999751150013683,0.6205300346542704,0.5999750560994164,0.5998910948373759,1.0001456259969062,0.9999334742495075,1.0002458626146427,0.6000937409976911,1.000117516468816,1.0000326677196116,0.8215473548970874,1.0001331074334099,1.0000538664757386,1.0000017411044908,0.9842734593397262,0.5998900897028369,0.9999091996086299,0.6000231333319521,0.9998734179405244,0.5999953323469245,0.8765894261127068,0.6523160209246095,1.0000301385328731,0.5998607153727704,0.9463952417054647,0.5999632331736319
79,0.8770737905953063,0.9998984844491828,0.7447141179959582,0.9999514117443572,0.5998637156286508,1.000120290226794,0.6000927169607058,0.7883439137148509,0.6415650730442921,0.6000450613115417,0.9996693505103497,0.9999857173126284,1.000112597125076,1.0000131591632686,0.8832419824464506,0.9146189773077941,0.9589081724612734,0.8865453185693221,1.000191536668885,1.0000649356403515,0.8355008097367911,0.9185494388405432,0.6000850631160662,0.5999612837183126,0.6001299857295299,0.9999332492376282,1.0000130537603389,0.9998896719534657,0.6001553134466309,0.8972233746731371,0.9999382810876084,0.9238550028857881,0.9999098293343985,1.0000619116631073,1.000155935824976,0.9432283068187942,0.7204021209748471,1.0000913701701362,0.5999167500901619,1.0000724646407,0.6001678536518149,0.7681419530761644,0.8202036805115389,0.999959294173506,0.5998848149683069,0.9866636714333316,0.6001561947998435
80,0.9681513183206738,1.0003015958974735,0.8502347282237959,1.0000301571591832,0.599979265582121,1.0001303946660367,0.599811558694325,0.6964685725470202,0.6969291119273395,0.6000543270825536,0.9998169619900177,1.0000719940469973,0.9998349965798475,1.0000400824935922,0.9999937809714878,0.8914525252613588,0.6297878609894734,0.8735979491920542,1.0002559724209656,0.9999660765449082,0.8357534126089624,0.9663409326257396,0.6000996849429747,0.6001142463658078,0.6000081235667161,0.9999494287886829,0.999985009142021,1.0001513336368957,0.6000905729052808,0.999945055838496,0.9997994538449243,0.9727958707717577,0.9999809954654277,1.000023562662598,1.0000224978066314,0.8726294879036686,0.6077422221940711,1.0002400287890543,0.6001833280917257,0.9998169466256739,0.6001153917101831,0.6449921560123328,0.7610298337565449,0.9999478855139279,0.5999492459099052,1.0001144837474483,0.600149387245269
81,0.9108510112534141,1.0001009212324088,0.9911864771166953,0.9997810944452147,0.5999696646378514,1.0000294842955997,0.6000054435183937,0.8141121458942542,0.761677377378353,0.5998340802873463,1.0000580488018844,1.0000212108751136,1.0000911257806153,1.0001757996228076,1.0000358612976195,0.7149386289227264,0.5999286517782033,0.834380592285288,0.9999520860052806,1.0001123121234663,0.8391169875103939,0.9829137551344482,0.6970298379191088,0.5999806744213434,0.6000011309524786,0.9795037300115931,1.0001993433391394,0.9998735069042397,0.6000452382912835,0.9192110407595214,1.0000709653168443,0.7423625258375619,0.8922167154953224,0.9999447994755973,1.0000832037538063,0.8029786625089692,0.5998861310926886,1.000004614552915,0.6000870538993104,1.0001192572367161,0.5998136314243059,0.7013633518701643,0.6554862636398626,1.0000449275972312,0.5999829349899097,1.0000941318884737,0.6000548669161656
82,0.8157114825731853,1.0,0.9357737973214717,1.0,0.6,1.0,0.6,0.8337268074950246,0.768034236873424,0.6,1.0,1.0,1.0,1.0,1.0,0.7541492879264163,0.8181803980794304,0.6,1.0,0.987367557156255,0.9723472392420296,1.0,0.6,0.6,0.6,0.9919050723277643,1.0,1.0,0.6,0.7146672184627963,1.0,0.884938819188818,0.9915374774172024,1.0,1.0,0.7971425124802999,0.690684806810057,1.0,0.6,1.0,0.6,0.7597348502218682,0.6808083887804687,1.0,0.6,0.9247273605269389,0.6
83,0.9998980941784555,0.9999690211556385,0.8916277230429607,1.0000058159493803,0.5998884808289583,1.0000663454639924,0.6000080368062812,0.7535713966102078,0.7520712526791804,0.5999652352073812,1.0000147161949444,0.9998900520430788,1.0000007195731664,0.9942377241742201,1.0000661297487574,0.8097978988525998,0.9125441188554727,0.6000801253172998,0.929146057227706,0.936755380308426,0.69101183377325,0.9998844955770113,0.6000361629843576,0.6000395448289222,0.5999567857655753,0.8918311142238018,0.9999997191255553,0.9999752416029,0.6000832529241411,0.8288212909260648,1.000048198862542,0.8333210777522413,0.9999901290408884,0.9999551395005812,0.9999628194368454,0.9072708407716245,0.718941610690655,1.0002234987583962,0.599875749555036,0.9999994440697386,0.5999852141268656,0.6085101561451732,0.5999893963362846,0.9999794911121076,0.5999823816034655,1.0000868558669365,0.6000613062177025
84,0.9999364051099906,1.0000281265862572,0.9888489403351259,0.9998968660521933,0.6000870516199142,0.9999996994150512,0.6000558992418665,0.8264374987156835,0.9190219851663829,0.5999543275026107,1.000037375089863,1.0000381157022051,0.9999109906561005,1.000017090572551,0.925779100248208,0.7159967967054981,0.7723878324686531,0.8712313942715416,0.9999575275964288,0.7838770525298717,0.6827158432314165,0.9774867802595862,0.6000224406372007,0.600007579640702,0.600064913109551,0.9383596158647963,1.0000027657120425,0.9999989359311824,0.599990026081932,0.8255452883171895,1.0000574621881988,0.6862917486415405,0.9875200426057238,1.0000359155705292,1.0000276360607572,0.9343209578122503,0.6795271604538197,1.0000174836003262,0.5999211962504837,0.8614477563240625,0.5999255130060142,0.5999015785147628,0.6597707189631632,0.9999623381752862,0.5999427799729298,0.9904758422394885,0.600002451973973
85,0.8988169566709332,0.9999248072833097,0.9807942012775084,0.9999742548622949,0.6000196206306644,1.0001485516401218,0.599975346655595,0.8512115804936571,1.0001235883003838,0.5999600298488135,0.9999308853910607,0.999950478844143,0.9999526635197731,1.000008846891361,0.9999585681480017,0.7475438578491762,0.7668401768752631,0.9569261726028764,0.9998236304163686,0.7202410248824842,0.9192804403471375,0.9875218592685888,0.5998918373170219,0.6001353108392867,0.5998455611661221,0.8267922747644412,1.0000582671258456,0.9999130936259962,0.6000063362810237,0.9330890057421279,0.9998973021708949,0.7159625869570482,0.9999517036965118,1.0000439570347321,1.0000642343787538,0.8559486363762583,0.5999978005600621,1.0000044859106658,0.6000409852498296,0.7965701412980242,0.600035015041875,0.60012375875605,0.8116500252356698,0.9999468431066505,0.6001270691888849,1.0000233481168879,0.6001180204753209
86,0.9451407582280087,0.9999942699030953,0.8070187561457693,0.999974495165689,0.6000171965325468,1.000106164820377,0.5999585812491759,0.7563330089731255,0.9129721171556054,0.5998876973784171,0.9998602956364668,1.0000160236585152,1.0003392154176303,1.0001026446398225,0.9999556147627922,0.8219981718606237,0.7348890056429396,0.7810736301238987,1.000082190453179,1.000034835000669,0.990226001481067,0.8078592392017352,0.8508071256981835,0.600024444444903,0.5998953596299221,0.733572925249276,0.9999809999344001,1.0000763345192172,0.5999990591712397,0.9997837467468531,0.9999128128751489,0.6865719288590477,0.9740531292641432,1.0001098340898338,1.000145104827339,0.8532354193730285,0.6000193134076497,1.0002266362239598,0.5999862755950491,1.0000407254086099,0.5999726315967091,0.6139346175212413,0.600084761366509,1.0000461628257984,0.5999523451092033,0.9999672629891428,0.6000569782536558
87,0.9514498329857729,0.9999522556220097,0.6000469523267498,1.000220574902456,0.5999745317108267,0.9997787573569731,0.5998475609363126,0.6373305718492139,0.9998578296874593,0.6365029608808441,0.9999506908910782,1.0001041518183231,1.0002695741726482,0.9997865389854149,1.0000457673541427,0.7400865727144672,0.7733032472541341,0.7053808855339189,1.0001761093602402,0.9999278054498157,0.8976284672121383,0.8114741238067975,0.7598499271413559,0.5998574344516878,0.5998529836424706,0.6868519862620721,0.9999788897448867,1.000104214972623,0.5999253387530624,0.8926076019997677,1.0001370809003245,0.8145994376561838,1.0000242057374358,1.0000537299581373,0.9999810476957831,0.9999898342913247,0.7402380370853249,1.0000404607440638,0.5999940500320029,0.9999811577587052,0.6001116259867618,0.7223201960654217,0.6000374672223128,1.0000806720833348,0.5999323593121784,1.0000431771386384,0.60002684603207
88,1.0001048145099602,1.0000865187204857,0.6236257747785292,1.0000819121705247,0.6000289846440034,0.999858310407243,0.5999514792288885,0.7962650204797073,0.9265812960056848,0.6000229774422756,1.0000012587865115,1.0000113746171644,1.0002060740577914,0.9719140141212835,1.0000088150587962,0.8222579897600713,0.8585853591554139,0.9384103477370531,1.0001518645975278,0.9745704326301204,0.9332580402336355,0.7991543026693331,0.6000894128071217,0.6000336840361021,0.6000776587665222,0.8737605642244556,1.0000718090749587,0.9999258755329843,0.599896361178186,0.9998672803719465,1.0000113549342162,0.7241116403595571,1.0000292415716538,0.9999111332262125,0.9999325156371899,0.9999797264858763,0.6022063995519473,1.0001400866783507,0.6000315246736039,0.9999293811028347,0.5999565559148043,0.6106861481797038,0.600119299285462,0.9999935651390862,0.5999975791123093,1.0000426051533977,0.5999525026947239
89,1.0,1.0,0.8370322119897416,1.0,0.6,1.0,0.6,0.7581440358199417,0.8069481326757957,0.6,1.0,1.0,1.0,1.0,1.0,0.991768602795772,0.9179771346270323,1.0,1.0,1.0,0.8816939573079791,0.7991965296314251,0.6,0.6,0.6,0.7897635845103705,1.0,0.8663059820645316,0.6,0.9938151993338458,1.0,0.6,1.0,1.0,1.0,0.7834637121364514,0.6041444073960593,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,1.0,0.6
90,1.0001018047965335,1.0000952840363677,0.8287650610708042,1.0000712919057486,0.5998905380982604,0.999947696963478,0.5999646570648169,0.6802054219630944,0.6890035063490255,0.5998938648795082,0.9999939983277761,1.000162876248605,1.0001743274421817,0.9998739978744836,1.0000854646023583,0.7581439446681231,0.9101994869077463,0.8753618213272891,0.9999847215893518,0.9998790534675225,0.8791239817895484,0.8732161927275585,0.6000186178202842,0.5999919554614721,0.5999489508056199,0.705782345233209,0.9999530238432589,0.9561750206786294,0.600077798681605,0.9999686303300335,1.000015051180673,0.7390613358594491,1.0000145556576518,1.0001999091149167,1.000096719118935,0.9877339369338026,0.6271698838754067,1.0003000484220195,0.5999668380729519,0.8576023789726386,0.5999915674630515,0.7328647695047728,0.6638415000651461,1.0000394998429822,0.5998956422652107,1.000045613459803,0.5999737957009026
91,1.000014569926421,1.0000881524186018,0.8439969740655565,0.9999267459974641,0.5999890603773179,1.0000243859367668,0.5999346395474753,0.6845279147986258,0.8253648957572326,0.6000955635679892,0.9998339448650039,1.0000573933840158,1.0002480132027478,0.9998801933846188,0.999947112860064,0.6799164655537154,0.8691617390664309,0.8119746377367998,1.0000726033314358,0.9998615418830011,0.8432113860563049,0.7534044149369384,0.6000753221599615,0.599901577965622,0.6001903897916945,0.7988525538002949,1.0001197340865584,0.9999993264422964,0.6000336013252696,0.9998102598696922,0.9999736490534616,0.6254246919346422,1.000062652777811,1.0000750030968875,1.0001298074326324,0.8245043262619152,0.7774286999195253,0.9999962385001498,0.6001162341638714,0.7818184300894526,0.5998091930338807,0.8735747534482121,0.7133688200131804,1.0000960668771623,0.5997993430025332,0.9999579542831473,0.60004678378919
92,0.9930863179891399,0.9998803165566204,0.8808324148749604,0.9997805318386852,0.6000762927985166,0.9998805547845921,0.6000099000336856,0.636999104397256,0.9945085918892723,0.5999025275042136,0.999837111836917,1.0000296498699086,0.9998633874155906,0.9999437780622116,0.9999546947737179,0.7132587106365422,0.8998189598166814,0.7184652710195665,0.9999857964625719,0.9999867042124501,0.9999437076119414,0.7315543388919898,0.6001301965437622,0.5999014445663684,0.5999850085073357,0.7907140286354062,1.0000473791400974,1.00000804052689,0.5999116219659294,0.9653548911043833,1.0000303582544579,0.6730665646971797,1.000012743738378,1.0001364053612272,1.000171038407537,0.7154428154715802,0.7571910915421021,1.0002596033458764,0.6000378770112663,0.9235581021359809,0.5999302042262714,0.9430403313960514,0.7028595231763065,0.9998949416030425,0.6000002700008473,1.0000141507681355,0.6001418780692778
93,0.9199404967772348,1.0000990032539745,0.8245834877379112,1.0000584338082892,0.5998701439319916,0.9999247088322488,0.6000968542061051,0.6593915289341457,0.9999576433739605,0.600201907027698,0.9998636650544482,1.0000273732961644,0.9999446770257698,0.9998946876505922,0.9999385230946478,0.5998991481252649,0.8670207510472706,0.7678598693357767,1.0001104549401199,1.000024664225917,0.9999539018131548,0.712823361364078,0.6000180607442347,0.5998968573758081,0.5999699157457543,0.7214059776486027,1.0001501786476705,0.9999674581290662,0.5999585565300054,0.9655017795416732,1.0000179863201712,0.6678385528908124,1.0000390955623415,1.000022982306318,1.0001013119821676,0.8315732309356554,0.6000347364132315,1.0000106442215857,0.5999483586305698,0.9999442597227937,0.5998916182309934,0.6604426966082036,0.6104762024257242,0.9999186205296972,0.6000497740462973,1.0000575566798713,0.6000456323356227
94,0.884305805154507,1.0,0.9705372330667358,1.0,0.6,1.0,0.6,0.9537806843809069,0.8952922357792624,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.8453088595072084,0.8721925936099238,1.0,1.0,1.0,0.6111736659902345,0.6,0.6,0.6,0.7250096463798233,1.0,1.0,0.6,0.9777830296286605,1.0,0.712297326474776,1.0,1.0,1.0,0.8296797231916789,0.6,1.0,0.6,1.0,0.6,0.6249506841697677,0.6020861284984749,1.0,0.6,1.0,0.6
95,0.9276702177800695,1.000036403946455,0.9999684594163583,0.9999946394186007,0.5999101078791732,1.0000290249446535,0.5999529868363265,0.935433656797815,1.0000030114720717,0.5999544836328885,0.9999824018539719,1.0000735835407975,1.0000456377725342,1.000075828249817,1.000000974633801,0.6797985875283348,0.9999329377221647,0.943399023628973,1.0000543484883113,0.9999985943022991,1.0000179197180032,0.7606476111696592,0.5999717056816041,0.5999056880459561,0.6000258996925507,0.7124871951182153,1.0000125467052776,0.9999959010384732,0.6000126531976122,1.0000308142038405,0.9999518653326464,0.6783151545932439,1.0000099932876856,1.0000301717981404,0.9999396295061888,0.731739841975505,0.6434155043321637,1.0001391260406822,0.5999585692190419,0.9999527846630788,0.5998947398494986,0.7151929133400181,0.7891836901906516,1.0000336350719223,0.5999090898745203,1.000083194193608,0.5999498380237369
96,0.9905601064910958,1.0002057896825616,0.7840079888468832,0.9998952548362239,0.5999747714072962,0.9999776379605844,0.5998165997842105,0.9185215380882914,0.8612298095483387,0.5999235856365253,1.000068579542045,0.9999981086942212,1.0000323041968713,1.0000606413909023,1.0001040119115896,0.7211367230597254,0.8419860081008399,0.8293341528999629,1.000046223114193,0.9999812264339735,0.9015899342528947,0.6178584989270215,0.599994994281742,0.6000109844413177,0.6000382053177473,0.7858210241059509,1.0000670164093441,0.9999397232273749,0.6001895990657369,0.9997464847637967,1.0000184990770737,0.6496925682876296,1.0000183148766788,1.000028212145156,0.9999002855203779,0.7330089727358867,0.59981038865105,1.000201802886484,0.600104012700956,1.000001360980459,0.5998246297842798,0.599963360280833,0.6859283524185438,1.0002811144320924,0.5998465880821984,0.9641113051247184,0.6001990761853508
97,1.0000813178254853,1.0000482854104922,0.8610810351446903,0.9999407264472802,0.6000012733966603,1.0000599201194806,0.5999275195436027,0.9007104154329125,0.8126607534765287,0.6009589954984147,0.9999493471630314,1.0000208686392584,1.000064185736381,0.9999304029051747,0.9998848936393855,0.7557168089197455,0.7958902682807143,0.7032238182401515,0.9999884273741478,1.0000929424824703,1.0000388382041185,0.7105565599378886,0.6000339423020126,0.599946462432575,0.6000534587794313,0.9999083788701537,1.0000995587066601,0.999964683365785,0.5997017967210638,0.9999398889471169,0.9999669936375637,0.8193129533767729,1.0001515417370246,1.0001563130065148,1.0000393390670916,0.7859123881128091,0.7060292967506767,1.000031813592464,0.6000341936039175,0.8522535150354127,0.6000262146270172,0.62748298547233,0.5999617833594995,0.9999662733621477,0.5999302367299102,0.9999462460537186,0.5999359498359941
98,1.0,1.0,0.7822095257314152,1.0,0.6,1.0,0.6,0.920824758078812,0.9155024491833325,0.6,1.0,1.0,1.0,1.0,1.0,0.6920970667049372,0.8290660831510128,0.6839253368194804,1.0,1.0,1.0,0.8419095733131976,0.6,0.6,0.6,0.9883567662822548,1.0,1.0,0.6,1.0,1.0,0.9055623190556582,1.0,1.0,1.0,0.7006612184849689,0.6,1.0,0.6,0.9187877473364917,0.6,0.6,0.605492811534211,1.0,0.6,0.9920694201500732,0.6
99,0.9289656099154648,0.9998776966447471,0.6512951429768694,0.9786035489813636,0.5998736871029644,1.0000917569906946,0.599961032060945,0.9853167966691436,0.9998416753599488,0.5999373917160675,0.9998640671921479,1.0001489372370393,1.000071918197981,1.0001354154754494,0.9711264129417533,0.6904425283842273,0.8326809888707435,0.7588126103941517,0.999988917805571,0.9999740366374472,0.9999852306327702,0.8163819401597685,0.6203172059319066,0.7118674801409972,0.5999736155657807,0.9188053514101985,1.0001894228946322,1.0000928990193498,0.6001039918224823,0.7873545556171215,0.99995071090611,0.7721673491549459,0.9999926598326032,0.9999995196295759,0.9999861338047312,0.7182629938073741,0.6001114488412763,0.9999799813412189,0.5999683425596791,1.000093621362266,0.5999933466770712,0.6062726833854255,0.7246334657104995,1.0001842131087944,0.6000352783285001,0.9088358980447214,0.6001688723068904
100,0.7944361612501181,1.0001365118261474,0.9532100974222067,1.0000456586475006,0.5999121483348022,1.0000392587517015,0.599780924198611,0.8737645413796736,0.9044329517114521,0.5998618247985681,0.9923678585002192,1.000016110419418,1.0001329755913815,1.0000111384237569,0.9999874541796888,0.8175517669371604,0.9116241449400678,0.8784423987193194,0.9999433072740472,0.9692660053378728,0.8897018408139473,0.9562719613170421,0.5998684950627233,0.6319589777728258,0.6001571033354058,0.8166140739207628,0.9999137533332793,0.9331738274718646,0.599982399506628,0.8790137042008521,0.9998691354750652,0.6285978305451718,0.9999725261729717,1.0001427677007713,1.0001325781029038,0.7272732384000231,0.6346271184875978,1.0003005300334755,0.6000266494661066,1.000040010642245,0.599887793387301,0.657924197311146,0.7470467855049953,1.0002459544808613,0.5999254594459456,0.9998110798243693,0.5999083126921694
101,0.9415137282365895,0.9999194620647848,1.0000392239411835,1.0000667737036455,0.5999685333397011,1.0001104768853049,0.5998909084820866,0.7950098984408988,0.8952010957919693,0.5999278742345333,0.9999045694775832,1.000036936172441,1.000196569945829,0.99997086811028,0.9999874137138395,0.7539940575101658,0.8393627656008319,0.8438375970566362,1.0000711155489226,1.0000104361613928,0.9569455086999077,0.9781835026862593,0.6026865724977977,0.5999364350110811,0.5999422988523235,0.9898369548031213,1.0000595493867992,0.9976445883561987,0.5999652707779062,0.9167396645671948,0.9999245398437204,0.6094905181592273,1.0000209374747209,1.0000554306940166,0.9999405354877002,0.6936963512472246,0.6695850515771419,1.000270984482836,0.6000087335873836,1.000065684518863,0.6000977634165494,0.7423781355340744,0.6328853493391708,1.0000253546372848,0.6002072109196788,0.9999434781429176,0.6001041468007602
102,1.0000000032094714,1.0003375075960916,1.0000556516448595,1.0000084804243268,0.599929878837625,1.0002109442628777,0.5997426003406754,0.9260145809243889,1.0001276445279235,0.600185880237175,0.9999804065235753,1.0000151789153209,0.999966623138296,0.9999044874485361,1.000003163758702,0.6101509675258675,0.7691950006519959,0.9188240822021005,1.0002015369940742,0.9999130423025894,0.9998882976363973,0.9385185427371395,0.5999750782802247,0.6001042465055986,0.6001292841909569,0.9999518586128001,1.0000135673269162,1.0000114997647462,0.5999852563013004,0.8803118225890347,0.9999764455880348,0.8494368335259358,1.000158128144496,1.0001577976481157,0.9999571802041942,0.6851804754628266,0.6017213190040849,1.0000160480309357,0.5999659020085575,0.9802868033640357,0.5999101125097832,0.7180937805257974,0.8043560432433925,1.000081235499691,0.5998896636646965,1.0000587563689944,0.5999448182183234
103,0.972319324776954,0.9999945805411252,1.0000810876645325,1.0000410216869922,0.6000809788200429,1.0001083066186658,0.5998395582406221,0.969088879748923,0.999942346132267,0.5998721154750926,0.9999784561617876,1.0000781122982396,0.9999727895206375,1.0001943355503045,1.0000398133836745,0.6415474533566301,0.7565629489476275,0.8719040791812284,0.9999795178322443,1.0000982987028106,0.9166645311456106,0.7661760603199583,0.6000074271454983,0.6001032705412777,0.600164845245454,0.8300275502876667,1.000200356745251,0.9865972794283476,0.6000121795138509,0.999995859755015,0.9999414715226884,0.8102427832542143,0.9998599498705851,1.0000191522116464,0.9999923248835032,0.5999840288133866,0.6001031026084024,0.9999131655257766,0.6000708770097458,0.9749028838773195,0.599792012036129,0.620170397730698,0.7416497635292707,1.0003034059721836,0.6000508331899383,0.999842882032759,0.6000102524098145
104,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6373699782761164,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6648034963995286,0.6,0.878492202843151,1.0,1.0,1.0,0.7657292606260397,0.6,0.6,0.6,0.9610668622121422,1.0,0.9695835408028971,0.6,0.8951388522147472,1.0,0.656925195127897,1.0,1.0,0.9813798099472434,0.7972435381280611,0.6957136949405707,1.0,0.6,1.0,0.6,0.6863683031274466,0.6,1.0,0.6,1.0,0.6
105,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6212445335721196,0.6,0.9287597006463646,1.0,1.0,0.9914266944105172,0.8926191385429305,0.6645437201914542,0.6,0.6,1.0,1.0,1.0,0.6,0.9257443914665304,1.0,0.8295114172515846,1.0,1.0,1.0,0.7533694608432222,0.7657160260821768,1.0,0.6,0.984940388135742,0.6,0.6960604773274938,0.7902037812658822,1.0,0.6,1.0,0.6
106,0.9638000934456501,0.9999164606305486,0.9831410017838971,1.0000794779621758,0.6001140979544605,1.0001606309170696,0.6000556329977038,0.5999212273140913,1.0000594281684496,0.5999814628026894,0.9997810252640001,1.0000414407659357,1.000146199943136,1.0002067276284672,0.999988134272466,0.599918660392935,0.7707426010123123,0.976266213630659,1.0000028720811587,1.0001129716876278,0.9194543606807786,0.9663960435820285,0.6000904129816775,0.6000562185834113,0.6000755332691923,0.8907073109567122,0.999999393506455,0.9999394927562968,0.5999719238829574,0.9999277201178617,0.9999921388294952,0.6000703856496163,1.0001290550087354,1.0000598318140068,0.9998782398523379,0.5999163653407991,0.7468228901746224,1.0001150421844316,0.6000200523266535,0.8944315097238373,0.5999991626281627,0.8372957598502502,0.8653013808542475,1.0001411596125833,0.6000353565486103,1.000074176991459,0.6000079932112845
107,1.000006669610774,0.9998235183651802,0.9121132092362952,1.0001767481508153,0.5999567340174659,0.9998652206045615,0.5999231195896405,0.6434878843443248,1.00002542382097,0.5999481770866942,0.9998028708954397,0.99989016221399,1.0002944109159817,1.000096190538051,1.000090883313034,0.600044900996636,0.7864426043211795,0.8072962673717622,1.0000570159560205,1.000053530658707,1.0000880858705983,0.7768048408662169,0.6000600037918018,0.5999570484989964,0.599756568860587,0.9331837462285746,1.0001262179885595,0.999997949281571,0.5999015072672103,0.9996813821508092,0.9998923301766827,0.6742060596831496,1.000068266100353,1.0000971477288305,1.0000149818125048,0.6112946219410647,0.8608729328025437,1.0002305977629553,0.6000409404600153,0.8473505610081601,0.5999887570223266,0.768155766468776,0.6878121676077844,1.0001492153944227,0.6000129200991469,1.0000748984987489,0.6000348384245342
108,1.0,1.0,1.0,1.0,0.5999999999999999,1.0,0.6,0.6891649318925399,1.0,0.6,1.0,1.0,1.0000000000000002,1.0,1.0,0.6,0.7525758094258427,0.8674026832293078,1.0,1.0,0.8737593176568418,0.7111073693537326,0.6,0.6,0.6000000000000001,0.9847066377963712,1.0,1.0,0.6,1.0,1.0,0.8736170669461704,1.0,0.9807681435456139,0.9510941368498456,0.7374017390801749,0.8350832593388521,1.0,0.6,0.8560220214289327,0.6,0.7189757056470047,0.6452835261931333,1.0,0.6,1.0,0.6
109,1.0000230408927897,0.9998254783685918,1.0000183774344906,0.9999818423579416,0.5999392428364319,1.000234674199363,0.5998966989738423,0.5999752402353442,0.9999121080640561,0.6775358342555373,1.0001083278762413,0.9999037091576612,0.9999978523375487,0.9999487249457071,0.8861106218554797,0.6000450351032773,0.6965219851674358,0.9228975619351776,0.9999420205561772,1.000015794290664,0.9743979619308463,0.9021653121096345,0.600172662503732,0.6000630229727439,0.5999666634715034,0.8538499910305029,0.9999959247687445,1.0000084447417206,0.5999068656234192,0.9999743726158231,0.9999863880856508,0.5998980252393719,1.000021891085544,1.000018837096889,1.0000096544775479,0.9525338513018313,0.7361829642343816,0.9999274335347268,0.6000237724774655,0.999919787641123,0.5997552502079969,0.6761479531376553,0.9203153564173542,1.000017497030488,0.5999473184782659,0.9999372334753075,0.5999734610232006
110,1.0000663120321795,1.0000276396453942,0.976551598111907,0.9999923605198096,0.5998994952708191,1.0001111799718259,0.5998949111643178,0.6046178865118922,1.0000048861690154,0.5998839619610117,0.9999075073749045,0.9999315744951757,1.0000548342684479,0.9999448124953881,0.8761597243948857,0.6001145478622774,0.6883028493853178,0.7567941899150813,0.9999239303928023,1.0000401868600246,1.000008114610175,1.0000106075164317,0.5999528248166746,0.6000687151052774,0.5998697029932938,0.8690381867942322,1.000049742967032,0.9384384111419987,0.6000006671130413,0.877651037132327,1.0000101661953258,0.6856912085282917,0.9999029514673233,0.9999612161927887,0.9999074236682981,0.7222795135178441,0.7842001674634131,1.0001678411561554,0.6000205021282373,0.8497338741313776,0.599968246678429,0.6108017682018616,0.8570020669688017,0.9999747902274698,0.600185422045169,0.9998530170194709,0.6001422339440459
111,1.0000945473940208,0.999878008805212,0.8332590957659398,1.0000252758731074,0.6000542477339285,0.9999326714573114,0.6000984808499421,0.5999516756989695,0.9999956469585728,0.6042558165458136,0.9999771331207997,1.0000023055327953,1.000102094169858,0.9999728115221279,0.9999482296689056,0.5999056944612331,0.6372920058234699,0.8573251056519658,0.9998460299641699,0.9999101119975313,0.8840948382651025,0.9276137070608341,0.6000370541377473,0.5999326277081642,0.5999566083217819,0.7253408057872155,1.0001704034403591,0.8691894620502596,0.6000158453531579,0.999911613348565,0.9999463008170408,0.7681577306186669,0.9998774307377477,0.9711616993899884,0.9999249977808639,0.6484031018440545,0.9055099705112205,1.000185601650076,0.6002342470728718,0.7910894403007382,0.599907341062745,0.599877052456569,0.9101125638281681,0.9998987481776224,0.6002629961130793,0.9999350340454353,0.5999635422142076
112,0.9999854055822682,1.0000273878278034,0.7630617112682042,1.0000721693366716,0.599728079401096,1.0000659737486437,0.6000131373607385,0.6000351210514336,0.9999627087902451,0.6385715210877615,0.999888571200099,1.0000085165928847,1.000142090684867,0.9999185140359184,0.999955638161366,0.600017928772351,0.7357325063684234,0.9947732035342164,0.9999692453572506,1.0001220988068686,0.9431971866918901,0.7970046420057302,0.599836444598699,0.5999880393338415,0.5999934168510974,0.623693057459497,0.999954066523249,1.0000864706557773,0.6001646798411795,1.0001490645789965,1.000021149817714,0.8129560344246483,1.000032994819661,0.8870591765873672,1.0000021727389785,0.7986470141189305,0.8729029258997463,1.0002153690615052,0.59975772397046,0.8247760702443284,0.6001271550796015,0.6887258605086324,0.8219774999344687,0.9999870156826816,0.6001037286452803,0.9999745586046298,0.6000931820936543
113,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.9841962218636278,0.9958335134970536,0.601286031695558,1.0,0.7354528358115722,1.0,1.0,1.0,0.8466292617219523,0.6,0.6,0.6,0.7670768315691474,1.0,1.0,0.6,0.9468817978978885,1.0,0.7217554501757443,1.0,1.0,1.0,0.6403885374952165,0.9126750130550739,1.0,0.6,0.8001036251191286,0.6,0.7768980287232271,0.6983548676404291,1.0,0.6,1.0,0.6
114,1.0,1.0,0.9242161516317013,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.9645259659570646,1.0,0.6,0.7471829491004662,0.8378394800358708,1.0,0.9659241684528861,1.0,0.7651746466432527,0.6,0.6,0.6,0.6549660045231495,1.0,0.715769960210104,0.6,0.893438449041555,1.0,0.6,1.0,1.0,1.0,0.6,0.8004299103316912,1.0,0.6,0.7115327998692486,0.6,0.7020765674455162,0.6415499148324043,1.0,0.6,1.0,0.6
115,0.9999039463787789,1.0002281644400874,0.7347205092360535,0.9999993865574485,0.5996897247395118,0.9999027630081138,0.5998709674193903,0.6004410984380768,1.0003498655234566,0.682020439774273,1.0000739254621775,1.000112194813966,0.9995555117579842,1.0002888290565477,1.0000607926368463,0.599935529165191,0.6759407220953495,0.9848012370917177,1.0002715732922243,0.9409603367359487,1.0000216016699834,0.6263828822695989,0.5997613940261954,0.599793465380605,0.599982222870123,0.600001670707041,1.0000728156117868,0.9420461294147131,0.6002557724417846,0.8489892062822663,1.0000515361742108,0.6938863982944875,1.0002723705078291,1.00000157002988,0.9999543223062619,0.6000124354370717,0.9160117916236878,0.9997837400322369,0.5998124625768655,0.7140721212443983,0.6000609036554783,0.7024112385701423,0.7471175393145337,0.9996584430526463,0.5999679223327743,1.0002928090707999,0.5999516471686103
116,1.0000393830905774,1.000009279640683,0.6988813562315075,1.0001586900780026,0.5999005812244697,0.9999680333171813,0.5999851234038931,0.6000429255934365,1.000153306030016,0.7166927991340739,1.0000051461768953,0.9999191234102035,1.0002288253328726,0.9999958299725442,1.000091494622218,0.600134694361872,0.8332345569455164,0.7461478324508859,1.0001095744011934,0.975990377722669,1.0000272704617454,0.702087322733405,0.599874845732766,0.600020822114905,0.5998946075897238,0.6288681742496665,1.0000035708609396,1.0000269982352776,0.5999470604334027,0.927797343897477,1.0001501791333678,0.8323746330491231,0.9999249209689509,0.9999861217184687,0.9999691634693814,0.5998898844180538,0.9297211760073724,1.0001303164211734,0.6001279053051627,0.6006133251575627,0.5999751202798493,0.7545501604692091,0.7979737096483839,1.000043772557246,0.6000183471423552,1.0000334926102195,0.6001633685537691
117,1.0000690167977258,1.000029621610849,0.7253177790807444,1.0002208494838696,0.5999473835472618,1.0000541438234258,0.6000301894696649,0.7850775674965211,0.9999370519651954,0.6757974842425247,0.9999604154253571,0.9999220569257782,0.9999549760797505,1.0000331052668228,1.0001548926618755,0.604240057641058,0.768863982081401,0.822867422984165,1.0001031443016817,0.8668423153795384,0.8882782183032778,0.7370835209727447,0.5999523214008595,0.6000127248238019,0.5999251306058846,0.7402532437786169,0.9998684956222567,0.7115378071448506,0.5999836630906574,0.9997606016580272,1.0000054453226792,0.9371665183022772,1.0000181734588465,0.9443392002808363,0.9668235839384717,0.6442559073970431,0.7085455038557196,1.0001777239620955,0.6000761840286888,0.6268129871386037,0.5997926081708054,0.6182309553772873,0.7018841500398363,1.00008048455312,0.600019009312308,1.000150776729356,0.6000106917494143
118,1.0,1.0,0.657614335553222,1.0,0.6,1.0,0.6,0.6937358315115849,1.0,0.6,0.9667344413986009,1.0,1.0,1.0,1.0,0.6,0.7307392956162411,0.9943439907852433,1.0,1.0,0.8514903204280899,0.6550681622671399,0.6,0.6,0.6,0.7116176898970291,1.0,0.9670538892377161,0.6,0.8858650346666824,1.0,0.6,1.0,1.0,0.9543254346744818,0.6,0.7704111062072952,1.0,0.6,0.6342680286043074,0.6,0.6,0.6530244196564935,1.0,0.6,1.0,0.6
119,1.000060977939529,1.000139661562177,0.7454543048585198,1.0001647813216619,0.5997834661306715,1.0000362515516574,0.5999833182152444,0.5999671329141341,0.9999479636144739,0.6001119273804487,0.9997883446775685,0.9999002189601114,1.0002677992139666,0.9999019175525287,1.000169046246838,0.7400040943170539,0.67119437901188,0.7780621391870602,1.0001284390324923,1.0000685445636677,0.9998425556969407,0.6000411718187408,0.5999393114937799,0.6000323392790372,0.6000072240121441,0.7053461384443455,0.9998948349581942,0.9998020881866878,0.6000334684658941,0.7980917737454836,1.0000725312971768,0.5999339643277812,1.00005531551679,1.0000396583857016,0.9999250585849278,0.5999111042634256,0.7712548793062357,1.0002726333189764,0.5999290632317172,0.7282758235971376,0.5999841695819681,0.6163105930092838,0.694000523881425,0.9998881982739808,0.6001640842222715,1.000065640981433,0.6000417305416672
120,1.0002703019041965,0.9997224736572731,0.9175850312063323,1.0003479334772054,0.6000336073585801,0.9998458192453682,0.6002365323386039,0.7335745686430419,0.999822135404769,0.7281223247509564,0.9998434748657465,0.9997869499760301,1.0001177956634102,1.0002205032574172,0.9502899248377558,0.6755412905336443,0.6530204030018799,0.8919002448745562,0.9999569607007381,1.0002005612492089,1.0000183265281133,0.7935624544406528,0.6001494226866075,0.5998264928988228,0.6000058228004819,0.6904116862020715,1.0001805756315603,0.8228167913644404,0.5997791593787323,0.9211857947940977,0.9999931883296738,0.6531843075912878,1.0000375296316706,1.0002828503842218,0.9622823939912125,0.6199079772339398,0.8053485814424086,0.9999854568499275,0.6002273538321841,0.9045834031726425,0.6000101163520417,0.8071832596716377,0.7684543727468967,0.9996421348792698,0.600470750997842,0.9999911392220395,0.5999400859474686
121,0.9997821412024575,0.9999912768598193,0.7970799721344195,1.0000638653323746,0.599946509644512,1.0001409424322674,0.599794385744708,0.669857576453329,0.9998305431421413,0.5999819460697926,1.0000626712306422,0.9999492028863588,0.999963241713645,1.0003524102801742,1.0000613984953182,0.6123830676194518,0.6538883322134288,1.000218347883977,1.000015820483187,0.8507351423652446,0.8997905912112458,1.0000079374573625,0.5998882011234833,0.6000753956137098,0.5999052908686655,0.6001609727021608,1.000012742860898,0.8752248633360181,0.600114745105851,0.9851976026949583,1.0000304449983615,0.5998846887776934,0.999951217116637,1.0001075828624197,1.0001708662032205,0.5997187946332435,0.7765312728037609,1.0000979192674215,0.5995733524492701,0.8788441105230713,0.5998168818914122,0.7550851589023195,0.7204185986988734,1.0001449008062935,0.5999155140390784,1.0004337505100418,0.5999552574669915
122,1.0001501656695702,0.9998442227162243,1.0001290449524807,1.0000089997464594,0.5999863056503394,1.0001520723684414,0.5999022040444323,0.7400578373763713,0.9998399303905916,0.6553340832135455,1.0000715443510353,0.9999271058060536,1.00016751131119,1.0000294164878931,1.000167710820011,0.5999568792045511,0.7936638756093755,0.7852812281849098,0.9999935071927091,0.7470183106705821,0.9912178446202352,0.7768001101051634,0.600121821173484,0.5999329044200491,0.6000179266434622,0.6000193928987003,0.9998228686950738,0.9999327612045854,0.5997548357763778,0.9997958175542389,1.0001025680292428,0.7833520192223368,1.0000060268320548,0.9926048885282313,0.999977394893987,0.600018503745518,0.8031110100511614,1.0001230430949493,0.599876178195803,0.8381675271761406,0.59983060444011,0.7485083087361458,0.6458736136063215,1.0000356296813584,0.600004081586978,1.0000687376488835,0.5999934356317775
123,1.0001019756811824,1.0000581736545027,1.0001768048677664,1.0000542764855676,0.5999107995326356,1.0000772978459989,0.5999620596890451,0.600104782840021,1.0000506873641097,0.8645597942436047,1.0001392756518301,1.0000025923859923,1.0002355422019662,0.9998435066667954,1.0000057737606654,0.6548895870288205,0.8170787916396756,0.8028875549456853,1.0000197703832152,0.9998817484993857,1.000013209454626,0.8667328100712185,0.5997934147710172,0.5999139476293815,0.5998902077246271,0.7768360636688114,0.9999295280566665,0.9999852580184393,0.6001774355726288,0.99991921862528,1.0000413977019826,0.7142970707430825,1.0000374279141018,0.9999343859439698,0.9145704041757389,0.6001592891663003,0.8543138106486751,1.0001976309726577,0.6001367951263743,0.8573714369858584,0.5998717975431289,0.8561259168281504,0.6001217137654915,1.0001101580905987,0.5998737150036383,0.9999317524516843,0.5999901245642227
124,1.000091420546581,0.9999590578745808,0.9881555314889964,0.9999901128026629,0.5998871834682546,0.9999633231606055,0.5998728241037483,0.5999874550795188,0.9999788581320495,0.8660064927099584,0.9998359470336263,0.9999275411120796,1.0002826418124917,0.9999253850640073,0.9999971354143259,0.7782351612335402,0.7369204053740481,0.8257486794574458,1.0000376141631435,1.0001024511021583,0.9117645545398771,0.7321291291830325,0.600061372165894,0.6025040269450787,0.5999498647976329,0.6389020878852125,1.0000338999302534,0.8336839256995324,0.6000215617802234,0.9997896011956282,0.9999479954379019,0.5999504570757868,1.0001250109016722,1.000018032517679,0.8543328172653616,0.5997955852767893,0.7477195715930858,1.000211848214121,0.6000408165899132,1.0000698853738759,0.5998134909701551,0.7189772882910341,0.6412788228799011,1.0001479117475887,0.5999701645730027,1.0000829235580861,0.6000727589089376
125,1.0000205066250627,1.0000080993354228,0.9999211894546488,1.0000841671993708,0.5996369614196158,0.9999069058575394,0.6000122596475265,0.7424536038436786,0.9999778287610364,0.7112281941101454,0.9997162954315829,0.9999075225394861,1.0002921872744448,0.9999732149847645,1.0001344207807081,0.5998629464595588,0.8008806663369682,0.8477457980321703,1.0002659165760845,0.9145080752882095,0.9998550060639483,0.6366809860359119,0.5999388863777251,0.5999416067182543,0.5998905135796135,0.6002662069950011,1.0000457550892592,0.9757182907344084,0.599883272795942,0.9605048519689313,1.000007286127152,0.6466849580765903,1.000191667185642,0.9999805394029808,0.796341813090081,0.599934780853082,0.7425589827072332,1.0000543900844887,0.600012525386729,0.9615985405241585,0.6000850609708536,0.8338777144639166,0.619313934206537,0.999953941741158,0.6001171182602838,1.0001337740076965,0.5999003070125177
126,1.0001909481392957,0.9999826488581227,0.9999517392279608,1.0000061504023907,0.5997972442596244,1.0000419267810492,0.599963775888768,0.5999365223262155,1.000109478570861,0.8354518091132432,0.9998086235883732,1.0000910541565782,1.0003878588619672,0.9999182487644762,1.0000309303169868,0.6000010359579027,0.7484979918057579,0.8742454305939631,1.0002497061939062,0.8826618435462054,0.8985122267536451,0.870256011073225,0.5998924849024556,0.5999694007711984,0.5998331968984061,0.6216375040178015,1.0000263720305698,1.0001770134792505,0.6001170720816985,0.9777116818874434,1.00007609909845,0.7021293232329171,0.9999720234018009,0.9999118142126011,0.8488945838688001,0.7195945574993816,0.8869147123341883,1.0003360623214634,0.6002727281322553,0.8743984235688546,0.5999543606922545,0.8404968442150198,0.664488265698953,0.9998910554718113,0.600003315578383,0.999921635942348,0.6001741573355082
127,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.9047817131425524,1.0,1.0,1.0,0.971164880283747,1.0,0.6,0.7929870188428637,0.9230114148208887,1.0,0.7794390694773683,1.0,0.8432346725060086,0.6,0.6,0.6,0.6690292606609997,1.0,0.9034712445595239,0.6,1.0,1.0,0.6,1.0,1.0,0.9436468301584141,0.6453269456353272,0.8558161184710786,1.0,0.6,0.9346508525509807,0.6,0.6,0.8569611825673784,1.0,0.6,1.0,0.6
128,0.9999556265943882,0.9999923107809036,1.0000398342552448,1.0000550439997558,0.5999560844625256,1.0000764773414437,0.704203807987807,0.5999736052120053,1.0000628880070235,0.632762375966921,0.9999575344848719,0.999996315998448,1.0001645522499667,0.9998650558890592,1.000025513864083,0.5999395892835417,0.7439836118653961,0.9705587257462698,1.000048077153695,0.9999657453585574,1.000064224485784,0.5999151542016663,0.5998075496181767,0.5999630971482971,0.5999656695377545,0.6602167989402273,1.0000351928740208,0.9871738035372833,0.5998171378196547,1.0002305166336587,0.9998639383913975,0.6255912611861265,0.9999899500545966,1.0000128040787595,0.8149188769760166,0.6000276382201839,0.8746630072844758,1.0004388889236338,0.6000601945663651,0.9785996425865844,0.6000127192026035,0.6134975937364672,0.8328643714091882,0.9999618550243022,0.6002533846488323,0.9998874508402882,0.5999295050496387
129,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6672938818283826,1.0,0.7245067000482925,1.0,1.0,1.0,1.0,1.0,0.6,0.8084668215701641,0.8612904156002927,1.0,1.0,1.0,0.6427484496487257,0.6,0.6,0.6,0.6,1.0,1.0,0.6,0.9766536335024709,1.0,0.8018499526168289,1.0,1.0,0.8988679175530091,0.7134457407307958,0.9534321024630594,1.0,0.6,0.9125919136321188,0.6,0.7183120132459913,0.7476763133611295,1.0,0.6,1.0,0.6
130,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.9035968398943923,1.0,0.6818481390156036,1.0,1.0,0.9995683206544094,1.0,0.9564367882257933,0.6,0.9813234509118791,1.0,1.0,1.0,1.0,0.6357543499875039,0.6,0.6,0.6,0.6783727500072942,1.0,1.0,0.6,1.0,1.0,0.7296205023178896,1.0,1.0,1.0,0.6,0.896424418953837,1.0,0.6,0.8798166632975755,0.6,0.7452151366981999,0.9508441344777973,1.0,0.6,1.0,0.6
131,1.0,1.0000000000000002,1.0,1.0,0.5999999999999999,1.0,0.5999999999999999,0.6830217383676632,0.9999999999999999,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.6898406693360057,0.963408751291271,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.6960729834623903,0.6,0.6,0.6,0.7740516509742343,0.9999999999999999,0.8725618257127777,0.6000000000000001,0.9812973343276172,1.0,0.6,1.0,1.0,0.9829437818345319,0.6,0.7702389431342063,1.0,0.6,0.8149791636815253,0.5999999999999999,0.6804000094033731,0.9956306007909637,1.0,0.5999999999999999,1.0,0.6
132,0.9999413583418865,0.9999892648366389,0.9999609316345647,1.000037752586287,0.6000867266696099,0.999972525759742,0.6000213735639742,0.6844222019348902,1.000137645605098,0.6106308394008886,0.9999157754436401,1.000009445541555,1.0000400308088961,1.0000643961202513,0.9999742135056046,0.6000829541300424,0.6031427950711361,0.9585304314802787,1.0000915726898991,0.9999863252805733,0.9999540093444844,0.775362950284362,0.5999929335312446,0.6000231666140062,0.600025060890069,0.9548749826289906,0.9999541323747622,0.8164116667877764,0.6000226589839188,0.8504968254700995,1.000017337223658,0.7322848012114169,1.0000300628565997,0.7691111212693142,0.9727832883542751,0.705302109645072,0.8057594379192538,1.0001195692899887,0.599858692532209,0.6906616286102006,0.6000148084418492,0.7040730025283404,0.7457033787877938,1.000041912927335,0.6000317881746515,1.000073144275588,0.600013094097164
133,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6555327731980525,1.0,0.616939956269133,1.0,1.0,1.0,1.0,1.0,0.6,0.8403048350348351,0.965422757436806,1.0,1.0,1.0,0.7005222564737402,0.6,0.6,0.6,1.0,1.0,0.8426289939560558,0.6,1.0,1.0,0.9963670057206032,1.0,0.904191621326329,0.9561310926186481,0.6787429752792165,0.9423098502770061,1.0,0.6,0.6519990292306117,0.6,0.6,0.9351121711928241,1.0,0.6,1.0,0.6
134,1.0001077451921474,0.9999010375977534,0.9999987230522124,1.000093133609584,0.5996941574977799,1.0001778284034057,0.5998723671773943,0.6308678594241433,1.0000339695860254,0.5999145864363269,0.9999501149144572,0.9999857563806931,1.0003584163147448,0.9997587335346166,1.0000028585789602,0.5998729419404243,0.8985524044558582,0.8123360884955586,1.0002813320678263,1.0001624056842096,1.0001115836249042,0.8393544916964347,0.6000277737334248,0.5999274105397556,0.5999400888247926,0.8798054096091438,0.9999004678490858,0.8797085180957112,0.5997754286545504,0.7634641424099988,1.0000098611566308,0.6952883552227203,1.000041403573864,1.0000756496840149,0.8903784764198492,0.622158923107876,0.7469584612737588,1.0003250701404824,0.6000836714669375,0.7128740797098196,0.5999280813500665,0.697560742679156,0.8399524608379871,0.9997734200750932,0.6002646486006125,0.9999729538302402,0.5999744964944105
135,1.000250392054188,0.9999790056852871,0.9958716948122065,1.0000713636790328,0.5997107531577301,0.9998370605202108,0.599855839994299,0.6289188960742746,0.9997946593208862,0.6001779245796373,1.0001525774247184,0.999944235874804,1.0000382054811974,0.9999994220581517,1.0000109981943655,0.5997786403824922,0.7733381172548637,0.9271886488055276,1.0000603233261978,0.9999586675188437,1.000028403918681,0.9845532087946841,0.5999368624576378,0.6000433135002816,0.5999434240566268,0.8526104070355843,0.9998792129503369,0.92801206612953,0.5999545135570357,0.7215708974996211,1.000003410061113,0.5999951728681612,1.0000071929996235,0.677072117092963,0.9787168573723113,0.6001322601857464,0.7963518982129925,0.9998584025627404,0.6001619015583248,0.5998985320269842,0.5998466461571189,0.7216732091141808,0.82762988124821,0.999890901062549,0.6484363407103153,1.000070720291832,0.6000603268514231
136,1.0000840311897643,0.999923579797578,0.897203095045406,1.000181465408536,0.5998710553824789,1.0000403684349606,0.6000336134054263,0.5999091425877312,0.9998391117270105,0.600039222159143,1.0000264177196585,0.9998932106481072,1.0002243106471131,0.999917116874872,1.0001958506677076,0.6161591321923986,0.6741075555856997,0.9081805867076179,1.000049228992063,0.92767159444253,0.999801498172453,0.9599911484249688,0.6000440456560467,0.6749240967102572,0.600088924211475,0.9553612918936745,0.9998512607178217,0.863203163362717,0.5997291259094172,0.876949834067522,1.0002744685841618,0.6047568892006728,1.0000137962827715,0.8067065322716898,0.9156842832825501,0.6179507584647792,0.9285446884076397,1.0002122728367335,0.5998986897188523,0.5999794234075748,0.599928912100996,0.7362499436432991,0.8292622739227689,0.9999899663631067,0.6001673774828388,1.0001715586402138,0.5999441056707926
137,0.9999098917075631,1.0000792296054786,0.77490673724555,1.0001038217145877,0.5999313290967565,1.0003045943728752,0.5997544632194887,0.61120361209687,1.0000873562176742,0.6001494545084441,1.0001038032153557,0.9999188293784441,0.9408627574021963,0.9999971053735978,0.9999427769568882,0.6001953222363512,0.6427401384136167,0.756382876642419,0.9999230128631988,0.8974771789696588,0.9999399721649255,0.8469809504884054,0.5999880985452882,0.6001085419033747,0.6000290649140418,0.7827216206276539,0.9997818648535199,0.9618078194359415,0.5999968814798049,0.9244222416965321,0.9999633496431909,0.5999332632168678,1.0000207309624447,0.8409780220923844,0.9086513485563509,0.5999519345940802,0.9465504960265881,1.000179181840204,0.5998666485925033,0.653749952543732,0.599879412757788,0.7049627866097653,0.8530860644424266,1.00011432323485,0.5997577448249987,1.0002160970353169,0.5999015592087245
138,1.0000310599251696,0.9999503577591737,0.7979315989954749,1.0000848378928162,0.600041940905911,0.9999618759878939,0.6000104081007575,0.6400044179070506,1.0000348352719937,0.6000243508386165,1.0000062871208328,1.000004014241009,0.9927227435214029,0.9875277343601659,0.9999260575617056,0.5999971467045386,0.6309541177167455,0.6691034447323072,1.0000530130524137,0.8940804830567082,0.9999994289568878,0.8402670897640903,0.5999622385835652,0.6179280571971215,0.5999283935872743,0.7480032619827769,0.9999382306367098,0.9450643941570911,0.5999767651889798,0.9998538368502123,1.0000244810763164,0.59999101254918,0.9999765215579507,0.6999810483106206,0.9371525948527523,0.6643724181937734,0.9998478361500525,1.0000459630911875,0.600056362343995,0.6000915268181602,0.5999788978068836,0.5999542159646645,0.793972292707334,1.0000186732179137,0.6219593264218194,1.0000030555824266,0.6000431280863092
139,0.9999812071495363,1.000260399450387,0.9092659336249502,0.9998697410480827,0.6000163934040113,0.9998683029909071,0.6000022920972516,0.6237688453144382,0.9998203130437073,0.6653285490494878,1.0000666378261367,0.9998992709163369,0.9999544087972848,1.0002137239719762,1.0000654810741265,0.6275537062066612,0.6706086355149398,0.7315856403665739,0.9999617168618844,0.9367129682866646,0.9997939120470852,0.856747429400932,0.6000086206786938,0.5999506185555689,0.6002261113576058,0.8957799767166585,1.000143872835566,0.8917396122350809,0.599962505436092,0.9997718416469873,1.0001032396264147,0.5998564980192727,0.9998702110887573,0.6293174052999018,0.8004214569192512,0.6213999425834202,0.9732385933712011,0.9999291285594883,0.599833752941263,0.6000133495533073,0.5997175783770727,0.5996793815459354,0.6720340214431781,1.0000835752960404,0.5997160102864221,1.000001362268117,0.5999150409921015
140,1.0000630545605056,0.9999644265391782,1.0000592496043694,1.0001981130027682,0.6002101754455247,1.0000945873743738,0.6001450302404234,0.6000033837597873,0.9997851129489462,0.6423500881953496,0.9999612038132026,1.000028511871184,1.0001366617989242,0.9999135061082824,0.9999505596636408,0.5999706951819544,0.8110405079631863,0.7820948960855982,0.9999992727648057,1.0000159446039714,0.9469633354861762,0.7947409007408369,0.6000096620736879,0.6000134499456844,0.5999161458976788,0.9600766817342359,1.000082080998927,0.966607157669733,0.5997262511087862,0.999705613478656,1.0001564246811367,0.6000073715416345,0.9997741186910929,0.6787950781768447,0.5999250859263316,0.5999299600402944,0.9810108155568704,1.0001994598052681,0.5999492628116572,0.6001023002685333,0.5998571952267744,0.5999066613366949,0.8537812188941586,0.9998365939904144,0.6001029109328158,0.9997467334891084,0.59990413252375
141,1.0,1.0,1.0,1.0,0.6073964053983637,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8941871763581439,1.0,0.6,0.6011345595573815,0.6007837776186032,1.0,1.0,1.0,0.7144427747818598,0.6,0.6,0.6,0.8327355820830665,1.0,0.9547168585419964,0.6,1.0,1.0,0.6,1.0,0.8416086119644,0.7582697213145603,0.8178120711771832,1.0,1.0,0.6,0.6,0.6,0.770556424377283,0.9945664959671925,1.0,0.6,1.0,0.6
142,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6040615493074714,1.0,0.7009139275226105,1.0,1.0,1.0,0.9525070243024745,1.0,0.6,0.6,0.6,1.0,0.9788933981458245,0.98922928374144,0.7188073797401093,0.6,0.6,0.6,0.8169623469614755,1.0,0.9230251894606754,0.6,1.0,1.0,0.6,1.0,1.0,0.7416577157414217,0.8999657924243804,1.0,1.0,0.5999999999999999,0.6,0.6,0.8906806624630987,0.9231035782902186,1.0,0.6,1.0,0.6913282111498462
143,1.0,1.0,1.0,1.0,0.6,1.0,0.6630084504171816,0.6,1.0,0.6,1.0,1.0,1.0,0.942595627013366,1.0,0.6,0.8038037463948727,0.6,1.0,1.0,1.0,0.6835774476822157,0.6,0.6,0.6,0.8615048632254656,1.0,0.8637421225639073,0.6,1.0,1.0,0.6,1.0,1.0,0.6,0.9035348414199651,1.0,1.0,0.6,0.6813491503945958,0.6,0.673372644044905,0.9857494977862016,1.0,0.6,1.0,0.6750267134200733
144,1.0000383195008617,1.0001309009470634,1.0000185520626301,1.0000389699303307,0.6138586308899842,1.0000731188232403,0.741982671698754,0.6497494819534522,0.9998958236298832,0.5998869108260457,1.0000017386876268,0.999989438849814,0.9999702406963107,0.8583072428237806,0.9999477816386921,0.5998334768675995,0.9269293574138537,0.6643145832852444,1.0000384660487325,0.8561570731244563,0.9998846655732154,0.7012569572351481,0.6000724925141396,0.599998589410115,0.6000889702784251,0.6435903960980865,0.999839190203434,0.7327614333529733,0.5998228484847796,0.8557360387556193,0.9999480856530861,0.6000424017667678,0.9999140433389628,0.8475742636441855,0.6202057401004073,0.8259841033911062,0.9566470903709983,1.0000389602651172,0.5999349201581174,0.8412623455311985,0.5998944114346,0.6306689719551626,1.0001268168270967,0.999866551856564,0.6037617901687399,0.9999978755237859,0.5999526617281146
145,1.0000129115235543,0.9999896779102252,0.9996824666378065,0.999935428254145,0.6340586169717644,0.999974713253605,0.7445406614461322,0.7797506316202196,0.9998999208134305,0.6000753630679206,0.9999581327521366,1.0000422298055978,0.9998375492213396,0.969887517366413,1.0000934376497153,0.5999753192010475,0.8903796899697829,0.7650930344568234,1.000035749458243,0.8126944244237524,0.9998708625070964,0.6075762561289018,0.5999139865541101,0.5999969640461965,0.6000009241804338,0.6021298787599125,1.0002452165054785,1.0001278253528005,0.6000734505908498,0.9117269323823083,1.0002902846901538,0.5998354315226613,1.0003630218033017,0.8847581351630056,0.6383013218334531,0.7078646417264385,1.0001283214365544,1.0000337509970687,0.6000698587477018,0.7537518177740958,0.6001083960055036,0.7157056781348587,0.9997822216282715,0.9998672285566422,0.5997716044020152,1.0001719346379856,0.5999142091341091
146,1.000101570662519,0.9999198108658036,0.9999681245799376,1.0000934573847253,0.5998741702398727,0.9999563880845201,0.6778562751688731,0.8503416539329504,0.999869918555607,0.6000369097125428,1.0001035436684598,1.0001024801147873,1.000095754324198,0.9998589420655823,0.9999222976639046,0.6001727009229885,0.7569766465802468,0.7266044595420658,0.9998978528672625,0.8623502012379353,1.0000138181066105,0.6000859656739437,0.599847629923324,0.5998940373917889,0.5998773061663762,0.6224486242091307,1.0000402753020008,0.9998835154150935,0.6001249948826619,0.8671282160024473,1.0002448525478282,0.714694702679262,0.9998092318982525,0.9998930079586578,0.5995738135727626,0.6021998238213868,0.9698603963488635,1.0001425400707724,0.599857417367907,0.6000407822804327,0.5998867727226027,0.6240114659463869,0.9189844833259095,0.9999300025356455,0.6001735540022424,0.9999936105146244,0.6622776310326195
147,1.0000120114815059,0.9999096661048926,1.0000653084155917,0.9999946696208369,0.5998371476522193,1.0000430639935303,0.5998938916685704,0.7093904017575878,0.9998093079624606,0.6857167027659391,1.0000678358347588,1.0000438047958464,0.9999206830520816,0.9901065578491224,1.0000477686759015,0.5999464917934846,0.8270012899317953,0.6001174980400467,1.0000894138257956,1.000152318477839,0.9999162130270579,0.5999622437507227,0.5999861564256685,0.6894622681175091,0.6000563819177658,0.5996807030804554,0.9999691072583952,0.8694965595119338,0.6000443565069933,0.8138903965532744,1.0001014274263063,0.9527888114598371,0.9998200432926846,0.9719938390014794,0.5998851770209055,0.736857667665561,0.9997196502820459,1.0000435449204104,0.5999384812444792,0.6865154860400766,0.5998234675375725,0.6920487308149129,0.9086657587935014,1.0000144736513028,0.6448729136744178,1.0001573219218107,0.6000545947558229
148,1.0000952085851567,1.0001288245973603,0.9407901300073637,0.9999457191306383,0.5997871811883451,1.0001062078693046,0.7522283748182519,0.7615828788339596,1.0003227052255912,0.6904113173491295,0.9999304113945112,1.0002381075281699,0.9998185658549225,0.9998693808135408,1.000187956811737,0.5998856534446451,0.8695356731056925,0.5999194139095183,1.0000806921430625,0.9440961953449797,0.9999656662374694,0.6001966862076362,0.5997746090415812,0.798555042183044,0.5998988595822413,0.5999562660793014,1.0002954586267465,1.0002577285629743,0.6000443955804744,0.8724527781456038,1.0000846021190464,0.76634144500297,1.0002618685827374,0.999926976558024,0.7548076685765803,0.8229810464744836,0.9995641331684461,1.0000443252478142,0.6000708950449583,0.6820040892388155,0.6001372659701203,0.7190383408743038,0.8413428305388568,0.9999415842705224,0.6001439551457763,0.9999132993185796,0.6528314419739718
149,0.9999854758190821,1.000099176066969,0.9999818810230019,0.9999285011623635,0.5998652288095518,1.000023839653184,0.6920521038117312,0.8845411251635161,0.9998741607676899,0.7914614308408239,1.0000434867185404,1.0001994015318032,0.9998991430818579,1.0000321145005948,0.9999923559849764,0.5998381540898845,0.9077066307284998,0.5999752967367868,0.9999287826367991,0.8254932630618712,0.9999097081099113,0.5999186411011606,0.5998251424749793,0.5998662345156587,0.599922341989046,0.5998679250958725,1.0001180489607617,1.000098880186285,0.6000976552410564,0.8544548228466405,0.9999183636042869,0.6339601191962336,0.9999264096246975,0.9896744729647728,0.7814038334988427,0.820449047194288,0.8620178493858268,0.9998894559623959,0.6000817309363721,0.7242529790108522,0.5998539180156843,0.7174389370568416,0.772488196362074,0.9999018489179456,0.599941129356719,1.0001361531559114,0.6320651449119012
150,1.0000160307913724,1.0001575314053248,0.9999693589771583,0.9999584795629116,0.5999652279078513,1.0001040339539151,0.5998699695337231,0.7904030199160762,1.0000690072710712,0.8199030282527175,1.000057792094784,0.9999693031805261,1.0000490599120306,0.999812888489847,0.9999506408550978,0.6000210430655466,0.97295848125481,0.6432710748049817,0.999746907940068,0.8178997795340408,0.9999432155232555,0.5999232625362763,0.5998809773646481,0.5999042064738684,0.5999784270823034,0.6000087374846317,1.0000253027245554,1.0000276861242638,0.6001497094936548,0.9618351786288972,1.0001203161225478,0.8036321826964565,0.9999180780821132,0.7913508426998951,0.6835862272065729,0.711710784122208,0.7892067445564617,1.0000976845460336,0.60004951356322,0.7645674195787808,0.6000071684332593,0.7322359634535467,0.7615311215395011,0.9998649375562294,0.5999410276373329,0.9998563785034635,0.605890444533323
151,1.0,1.0,1.0,1.0,0.6,1.0,0.6068329437190565,0.7513820354125693,1.0,0.7746656412040376,1.0,1.0,1.0,1.0,1.0,0.6,0.8022222281817684,0.7642957043422054,1.0,0.844646510083615,1.0,0.6705583032060358,0.6,0.6633430124778762,0.6,0.6,1.0,1.0,0.6,1.0,1.0,0.8039250976682933,1.0,0.8988372925588666,0.6426615592519285,0.6,0.6600011980151033,1.0,0.6,0.8787912803397628,0.6,0.6,0.8409255703084466,1.0,0.6,1.0,0.6545977997506921
152,0.9999635530169168,0.999952603944912,0.9998872095676656,1.000012770854185,0.6003074911183766,1.000004338853359,0.6187240496335363,0.720307326201154,0.9998345906947732,0.8053917606976222,0.9999485099623041,1.0000870413827616,0.9995327509389444,1.0001382766912525,0.9997928381788278,0.6002010235382145,0.8011681180018402,0.7916424887239417,0.9999719222174459,0.8463323045476181,0.9999916524238379,0.6000114748782679,0.6000781914321434,0.6661107413625666,0.6002163456171945,0.6002033597802925,1.0001081594936976,0.9735035603734892,0.6000208104204594,0.9273780185086709,1.0001105993402541,0.6383923305195056,0.999999907855809,0.9337940770850323,0.6370044328491022,0.6167161962818092,0.5998197861093837,0.9997583028244456,0.5999243158450447,0.9997440112777989,0.5999962469378091,0.5999289286115939,0.7324723561861954,1.000403928148955,0.5999248839808886,1.0001430437669159,0.6614069674967239
153,0.9999357958737931,1.0000063131464343,0.9998364541767603,1.0001797490471778,0.6353852283567873,0.9999344712716091,0.63933278083922,0.6000554632491993,1.0000253494014506,0.7921084178431927,1.0000169044736493,0.9448304914547984,0.9998366445808511,0.9999784210498786,0.9999901871526361,0.6001340221454717,0.8827401687108636,0.786685363601718,1.0000152061042102,0.9967242477608496,1.0000860067797384,0.6001015774314185,0.6476525409057324,0.7557737349388589,0.5999339396003218,0.7592348898324492,0.9999865176357756,0.9515054981026392,0.5998946546950679,0.9548392039733287,0.9999601498548908,0.7646247035342494,1.0001170249483962,1.00001257957191,0.5999714675244432,0.6534862514064637,0.6901057916797517,1.0001782180184051,0.5999215111681218,0.9465974797062155,0.5999359936065911,0.6390231654333016,0.7365751580761887,0.9999860247260054,0.5998965620562781,0.9999877132730646,0.8658961864247356
154,1.000005417202727,0.9999719999077544,0.9998070900121898,1.0001584413635394,0.6164694672777109,1.0000202380520595,0.6658752160937602,0.6202673309272781,0.9999654785594047,0.6936816106027242,1.0001022308198944,0.9080348935541598,0.9997802762952388,1.000094370296718,0.9998435832366095,0.6000128576169363,0.8947079497101976,0.729884777093486,1.0000188995538701,0.9140686849800277,1.0000762599478783,0.6693328652155809,0.5999937052837028,0.6866708589626294,0.6001207908740883,0.6980921570948506,0.9998705929876792,0.9228401902504,0.600036857199014,0.9250970163382646,1.0001676588301764,0.9388119602552419,1.0002804714455733,0.9999175895010918,0.6581134324036362,0.6000843370503686,0.7047019786581658,1.0000190346953155,0.5998673838177127,0.9310922542307788,0.5999352172595281,0.6000233480332731,0.8827746640557232,1.0001083626058853,0.5996814324896855,1.0002139963587053,0.8496060030146697
155,0.999967776621202,1.0001153322756262,1.0000241764520865,1.0001833914082647,0.6069752634799577,1.0002289603238674,0.6642984877991281,0.6465641914366136,1.000043557695512,0.5999409115610607,1.0002035076194393,0.916367053062648,1.000137908178188,1.0000756444688546,1.0001096028075158,0.6000251218162467,0.9976070307154641,0.6417787521902591,0.9999115682722297,0.809962852094658,0.9999036191489337,0.599996355101755,0.5998762506135997,0.6000127426722142,0.5998855122603899,0.6144785483140289,0.9997506798422547,0.999927281588376,0.6001091555605949,0.7712839484801606,1.000078285692485,0.8843977669552413,0.9999140204536818,0.8099959520355458,0.6729469297412316,0.6401347866667841,0.900904849055379,1.0000647554166258,0.599971978135891,0.826856646108209,0.5997488931843242,0.6468125021718203,0.9632656337417945,1.0001636591868426,0.6001153209279722,1.0002625633449895,0.6005559244317895
156,1.0000682561434149,0.9999460310411208,1.0000735532222278,1.0000680625959426,0.5999930911311457,0.9999669148540928,0.6471631070812305,0.6000161520101734,1.0002398519360562,0.7245339430139239,0.9997847980149218,1.000101738240316,1.0000311285422223,0.9998470507977647,1.0000649831249246,0.5999058127827301,0.9636669305586485,0.6467457914200938,1.0000715266372775,1.000022529853536,1.0000939796465176,0.5999291657180532,0.599967556877266,0.6769312326570803,0.5998461518050655,0.8289183247207281,0.9998977415844558,0.9942145638978147,0.5999849457709197,0.8996497296089788,0.9999027953751908,0.6724314312539883,0.9999811904769971,0.8151027804463677,0.6002911485470215,0.6002295565220521,0.8957664946399809,1.0000654680050851,0.6001222155358661,0.6795255410374679,0.5999511846746186,0.6654374445991311,0.9163863457160907,0.9998305797506561,0.6001386136445129,0.9998370032937933,0.6286175513350687
157,1.0000230474314933,1.0000426658385786,0.9999765082523027,1.000161887329461,0.6000871660403888,1.0000792972662529,0.6838108820661235,0.7111234487776164,0.9999042325158907,0.8208675306435396,0.9999332474002867,0.9999954032404148,1.0000711476971034,1.000082776644013,1.000133129576057,0.5999684880132383,0.8054463183973003,0.7520323752346678,1.0000418526531205,0.90478825103736,0.9999511445706041,0.6000630034170347,0.59994288241945,0.6635962730690246,0.6000112157635951,0.7792157297168125,0.9999688137878562,0.9848441543870644,0.5998915935233413,0.9998678597888953,0.999891173583826,0.600043322196137,1.0000780723255633,0.9425091334306254,0.5999762688462589,0.7094789290020693,0.804294885408245,1.000370502349375,0.6000548762865763,0.8636275680584781,0.5999529007584734,0.6536270244082891,0.8420026996068639,1.0001913616127456,0.6001059570262608,1.0001839579266592,0.6903426394031633
158,0.9285964864908911,1.000299517781575,1.0001240399624218,1.000216758422925,0.6524512002182561,1.000014805172401,0.9030176001560547,0.7552532608914913,1.0001653435888038,0.7380584942133323,0.9999233524011215,1.0000258402384086,0.9978237274059678,0.999704443266569,0.9999210022532549,0.600188719187158,0.849640936041631,0.7341091938766162,1.000071652697193,0.8600323863084992,0.9998096465423887,0.6001882364928866,0.5997382742309706,0.7087841379580391,0.6000042795986373,0.6001305390771573,0.9998991355136453,1.000171393619044,0.6001870816961747,0.8448863008768261,1.000031718301638,0.7309708890456397,0.999978862657529,0.9883776842937921,0.711951074888781,0.6802654302115763,0.9311904534951304,1.0001807970841912,0.5999023533968473,0.8877481528548252,0.599762144879179,0.8086067236375076,0.8676136984747307,0.9999332502717468,0.6269149128480691,1.000101724848436,0.6001795621384497
159,0.970220716265533,1.000168794314979,0.9997578813258572,0.9997949273904071,0.6000772798701649,0.9998306999809967,0.7866452030145996,0.5997972491899777,1.0000870887193045,0.6526271212235846,1.0000393358991393,0.9999484859201265,0.931949287724174,0.9998607389216296,0.9996351551993198,0.5999901127624787,0.9051264436159482,0.6174744634736856,0.9999267110937298,0.8545986376111865,0.9997786541481866,0.6000191372242808,0.5999404583998866,0.6988762624082197,0.5999160800440142,0.61852418870078,0.9995731587361893,0.9999206172725055,0.6000159750960143,0.7758611053745287,1.0002299603069618,0.8966220786566474,0.9999771716278365,0.9328039818463354,0.6001236386769206,0.7758392109113456,1.000089725819952,1.0000713107661037,0.6001232054474932,0.8742892156204041,0.5998690395973867,0.7187338823501233,0.9248913051361485,0.9997833009398264,0.6000814682758958,0.9999709322928527,0.6707487396330367
160,1.0001544556212822,1.000015295442698,1.0000959075294014,1.0000786873174086,0.5998891268122115,1.0000178476366135,0.5999976010583095,0.8001086817665575,1.000013012115869,0.6837735510812671,0.9997523989486968,0.9999483384001238,1.0000178061601293,0.948069967252387,1.0000821390375745,0.6001187319146657,0.9999495002474489,0.6671783506460465,0.9999665600494677,0.8105018475380791,0.9998817424661008,0.5999858340443793,0.5999501980650535,0.5999748272860279,0.5998673357358578,0.6618713105412874,1.0001226109395365,0.8935318918695,0.5996626412354767,0.8564705282845856,0.9998943235429233,0.8684031580327017,0.9213806061260724,0.6336959901538074,0.6001172822166077,0.7029689662682578,0.7356401798238879,1.0001078217737949,0.6000944956447933,0.9999647879363429,0.5998785320126203,0.5999254519383086,0.7683759066064451,0.9999986778440341,0.6003156531102164,0.9998628911903726,0.7839716399025138
161,1.0000662874513,1.0001551787318317,1.0001489719540642,1.000077259434022,0.5998617338396213,0.9999360331668574,0.7217266510886482,0.798675794753877,1.0000426185565863,0.7034032329658031,0.9999894362059367,0.9990316035987992,1.0002005546238948,0.8723411240044461,0.999898735381848,0.5996369348445456,0.999878615889459,0.6895601512010425,0.9999611439232462,0.9979274880400851,1.000057580022127,0.5999810811741948,0.5997967094573745,0.8068426916388071,0.5999198196445512,0.7698559467338861,1.00026684860607,0.9273231895441373,0.600205129696599,0.9042345592618903,0.9999520279373111,0.7289398042004407,0.9838418542916993,0.6776084543742964,0.5999362488931814,0.6000541056805688,0.8009745184316368,0.9999837237055403,0.6000269497517908,0.7510545758623963,0.5998047045401683,0.6323780807544429,0.8389227055028202,0.9998631348499929,0.6496351516391767,0.9999307750252788,0.7398593315429411
162,1.00024014079162,1.0000847603725262,1.000033361697831,1.0001344208579586,0.7347502904028299,1.0000362897581079,0.7735168010118378,0.6000868650954418,1.0000555465638818,0.6000763403519968,0.9999951191623224,0.9998711607384261,0.9789337670452941,0.9848197537608775,1.000169358370658,0.5998271973015978,0.9234533895703564,0.600054444241876,1.0000343883644771,1.0000118034515626,1.0000062939985523,0.5999631457868427,0.6000183608910645,0.72673731156197,0.6000134344347403,0.6985954882258749,1.0000692814828125,0.9483297018332869,0.5996557315506332,0.8009943898653817,0.9999298917774799,0.599965847998901,0.9400728668179769,0.8998823859866122,0.5999407387753863,0.8011740016101642,0.9399774096573922,1.000010592138814,0.6000707340855435,0.7623595153356066,0.599973953903729,0.6320008232657349,0.9119390720679281,0.9996975334951169,0.709190382354161,1.0000325507665688,0.5999852764058368
163,1.0000516945934983,1.0000375420071443,0.9236207311875391,1.00004035604445,0.7509062821194139,1.0001208056192352,0.9210203795683065,0.7166678178226287,0.9999679018108747,0.6528872999446287,0.9999736694639663,0.999953740983371,1.0000607283859135,1.0000784550476283,0.9998998094165241,0.5999820656679729,0.9998996290213426,0.7244442011585155,1.0000187409499752,0.7437945832724404,0.9999326383578887,0.627800647639682,0.600013219923524,0.7068143416029495,0.5998900746386735,0.6949796831315722,1.000045807968167,0.9999273893576465,0.5999089133358231,0.6901459422844705,1.0001445009050567,0.8715389385776147,0.9740382719854305,0.8393277372305519,0.5999859608100104,0.7012148478543504,0.9999653498053187,0.9999714400054988,0.5998168969982504,0.7115233645867175,0.5999712599939935,0.6240203044093866,0.8583139871618066,1.0000756232150816,0.6000016326940651,1.000276873220037,0.6778545276118033
164,0.9906539079390858,1.0000662645472382,1.0000790417565877,1.0001044140531783,0.599931638864891,1.0000146708245718,0.9293484143048624,0.5999142254363021,1.0001532911952329,0.6446135259644379,1.0000352082492225,1.0000537185870808,1.000026011649033,0.9999603877005463,0.9998802273379513,0.5999149848554743,0.9900847229282902,0.6001152727228871,1.0000361453017115,0.6066664621585185,0.9999475133007364,0.6564536723690779,0.6000319970183532,0.9900691578439913,0.5998930469363173,0.7264128935641951,0.9999949063892767,0.9876286557932699,0.6001535318259346,0.6857042440757165,1.0001862355289513,0.9353257440916621,0.9644651641326514,0.7256687607235738,0.6352456854110602,0.6000178678719912,1.0000093973591047,1.0001180641355616,0.6001247382036028,0.6797675171402422,0.6000368020705021,0.5997310179383153,0.869338081732845,1.0000750351396246,0.5999256529192944,1.0001020566121448,0.7905599518679325
165,1.000097984797833,0.9999255761877311,0.999874036667859,0.9998931863151591,0.6178067873633815,0.9999928870403952,0.7699525972961447,0.5998475461815804,1.0002048416827067,0.5998925349222202,1.0000399882855966,0.9606388615245159,0.8543306476105527,0.9998691984282775,1.0001008282326511,0.6001489147826935,0.8944488553872009,0.59993998796805,0.99997484296163,0.7050864491540034,0.9999887750233196,0.6000316335536413,0.5999648627958516,0.7977314718487394,0.5999281003757919,0.6851442574531403,1.000152977168562,1.0000365683129853,0.5999989375522359,0.6379645677515725,0.9999867981110104,0.6389613477543818,0.8895642619418332,0.5999707780076601,0.5998049979841864,0.6222847481574068,0.8803576103573535,1.0001204702237616,0.6000162251566513,0.7725254578626268,0.6000141542811237,0.6543594643292651,0.8315854802540326,1.0000619091098693,0.6657661655362315,0.9997580141506527,0.8369898697049464
166,1.000055147529682,1.0002257548880644,1.000055072936883,0.9997336652860644,0.5996577644379134,1.0001574195849159,0.7452278598792788,0.6000552100920349,1.0001869429396826,0.7436508461824098,1.0001051446311142,0.9999820930911913,0.796429928590844,0.9998384037822221,0.9999811878627445,0.5999598313134826,0.8092707300556257,0.8953314802762151,1.0000395751857447,0.8597676136765424,0.9999182753870972,0.599976500542414,0.599780335159322,0.7043700825650645,0.6001767574859711,0.8113415346319041,0.999981734791682,1.0000727160231018,0.6003605719751048,0.779302610637429,1.0001731957397384,0.5998251996119065,1.0001453598946233,0.7354192400794146,0.6001708941347719,0.6000806427921643,1.0000738175207553,0.9998202994596473,0.6000667368992292,0.5999965627510694,0.6000963055674906,0.7070250203182076,0.8181524431173398,0.9998014294722316,0.7232761090339472,1.0001534170854156,0.9162647947512628
167,0.9999183433830255,1.0001431919069876,1.0000888180665886,0.999992326455433,0.739659719497824,0.9999442027950491,0.8553071171886149,0.5999712987016779,1.000085888277499,0.599937084736684,0.9999966761588159,1.000045700795272,0.8983381722503663,0.9803373839641087,1.0001482351467634,0.5998335514294069,0.6978782532811869,0.9456029687718261,1.0001175635834525,0.7923384189694347,0.9998365240187853,0.6963845975363021,0.5999781922702554,0.7404856238549141,0.5999108830330222,0.8390329462222534,0.999894482324353,1.000090463587828,0.599765825299882,0.7454466646715272,1.000066228540589,0.7395516878058941,0.9998415385597368,0.8688594684966068,0.6000859934290239,0.5997592568367514,0.9999273866403066,0.9999748851065975,0.6000427951091314,0.5999544112507547,0.5999426200270277,0.7994104783215675,0.8946406231815819,0.9997008591612282,0.6508110444415995,1.000003528872777,0.5999301078037507
168,0.9999603577361547,0.9997874788373319,0.9996480440510535,1.0001838075310558,0.7386049561706195,1.0000387958108958,0.7958609189614327,0.599831300288,1.0000612600084957,0.6000195167794196,0.9999119472560317,1.0000555552176993,0.8082498472926323,1.0000546126164975,1.0000222870886648,0.599818853588247,0.8517000862996158,1.0000636925223398,1.0001788521399697,0.8688196814498087,0.999961642454609,0.5999775153552351,0.6000581498039923,0.5999657200879891,0.6000446350282886,0.6882394154327882,0.9999109198279728,0.9999758442457333,0.5999666850297971,0.5998223827116633,1.0002103027885538,0.8261945516882215,0.9463976604820172,0.6724351254463424,0.6000284622096225,0.6001898420716931,0.8933030061195557,1.0003058489576262,0.6000516113647063,0.6178332174421755,0.599936293600885,0.7242846225377357,0.8938228118864565,1.0001296985372123,0.6001114311457826,0.9998930736065906,0.5998529971004707
169,1.0000491772769493,1.0000942435172784,1.0000326747291777,0.9999031985266857,0.6000273801887477,1.0000602169374548,0.8920363845229716,0.5998966913328794,1.000038561120326,0.6000741946329071,1.0001689458330163,1.0001910694582534,0.9072534234203025,0.9900393003833553,1.0002194482832851,0.5999372931329436,0.7669675181121558,0.6001209670253833,0.9999604965537071,1.000038279664333,1.000048699138681,0.8013196435963408,0.5997922659254468,0.5998148429560903,0.600158843058495,0.8556451287457847,0.9999195652404163,0.9999637556942141,0.5999065558412994,0.8147017423921226,1.00002425132886,0.8847558993158829,0.9312427316628498,0.8096739271266467,0.5998841574494622,0.6229739798835484,1.0000408887121819,1.0000721155927936,0.5999425487144318,0.6001203353032363,0.5999656919812348,0.614249105232817,0.9377324096797763,1.0000316896810566,0.7501483520728999,0.9998387991121345,0.8505319726923555
170,1.0001364573854417,0.9998884931101509,0.9999960680134038,1.000030753975783,0.7778494908361315,1.0001343644996767,0.980182034997404,0.59992031271425,1.0001744253028562,0.5998211576005359,0.9999146568532861,1.0001439737493325,1.0000470510834576,0.9999640561859628,0.999985439929353,0.5999992759963089,0.6645673668219716,0.6000262433206909,1.0000294184172593,1.000072516424142,1.000077999784691,0.6000688324682405,0.600029497290099,0.5999830193242566,0.5999401922886785,0.7963702402593805,1.0000886755093155,0.9999756752382292,0.6000752811646834,1.0000641830768568,1.0001456120760062,1.0000371069501233,0.8927768413534437,0.9844233287106099,0.5997643184932111,0.6499270062072984,0.9999961818566806,1.0000783210306203,0.6001039568385413,0.5998894096041597,0.5998594873257619,0.6998834726281793,0.9999821617466478,1.0002051225084234,0.6002082590097508,0.9999528522925075,0.9217897333678273
171,1.0000033417287277,0.9999773257787474,1.0000720836685788,1.000049596907647,0.7808019702312197,0.9999379770893411,0.9999394184535986,0.5997880647743086,1.000080553753947,0.6000530603632586,1.0001809735796345,0.9998858317665055,0.9637012626199755,1.0000235854446715,1.0001241422205163,0.6001169569995566,0.6001008751413984,0.7589120097747587,1.000093999691725,0.8999405373312694,0.9996804270401753,0.5999671981333206,0.6001180548056453,0.6001935056350299,0.6001643634454463,0.5998679577346617,1.000111371180962,1.0001392192736196,0.6002055814942344,0.8474702071109751,1.0002349643862862,0.8447444513233598,0.9291320114415951,0.8832173380372544,0.600163856668689,0.600177052033086,0.9997444703609678,0.999906111827343,0.5999066447298029,0.5998229869744318,0.5997858208743244,0.7574824146750867,0.9925644378570564,1.000005750786276,0.7939162471744892,1.000147613183446,0.8070398411476721
172,1.0000445543481653,0.9999657583789376,0.9830795361702,1.0002648316025957,0.817568992163475,0.9998660783832605,0.9999331718285701,0.5999529675874931,1.000133783226051,0.6003022891204512,1.000325079323786,0.9998604263720398,0.9705095388588784,1.000070171694142,1.0000970063409977,0.5999811154840091,0.7924323480212307,0.6001823612429154,1.0000184124234335,0.9677753235471002,0.9999730796489662,0.6977242038175153,0.5999956824793738,0.7622183494897203,0.6001512419526456,0.6000833521047135,0.9998509080900714,0.9435736748864635,0.5999486384796754,0.806675381856967,1.0000872017232427,0.8377020690256399,1.0000093092338036,0.9180302620318693,0.5999489616444078,0.600039136407354,1.0000007922073104,1.000047569282573,0.599995045846287,0.5999579824161891,0.5999993418802029,0.7205802253565055,0.9794317493124577,0.9998041035653681,0.8032316486675402,0.9999692154285094,0.5999022988907081
173,1.000263853682811,1.0000466066313356,0.9998415188198492,1.0000200428900297,0.8446152283075891,0.999995449042414,1.0000111576226551,0.5999578164152892,1.000010039735608,0.5999097807781913,1.0000901911415028,1.000095708568316,0.9822460088703792,0.913736164156314,0.999920439550071,0.59994999913433,0.9307352741510817,0.6001879193574948,0.9999285808032581,0.8252084326857247,0.9999548355528708,0.6017621332856676,0.5998245839093355,0.5998119488179499,0.6000173082177168,0.6000885468813086,0.999853940989109,1.0000986706181023,0.6000603937856475,0.793410766013654,1.0002759729477004,0.933541803120705,1.000244044155992,0.638009209313871,0.6002231767882856,0.7021426601016945,0.9782774169392693,0.9999638914739601,0.6000851906265849,0.6547258995963496,0.5999238580691324,0.6253847430174568,0.996349146398946,1.0000203070455964,0.6000280082805609,0.999919884583436,0.6001282760862158
174,1.0001139119789932,1.0001598407664913,0.9999020110022064,0.9999394128995144,0.6390930054104567,1.0000106131131148,1.0000239816364542,0.5998692162434909,1.0000516990024582,0.7146915588963931,1.00014125146375,1.000127678893821,0.8627148833662958,1.0001882878556088,1.0000311059586071,0.5999226240522635,0.7644187578257656,0.6001087914880352,1.0001214037827264,0.8689868533128011,0.9999868476237657,0.764637469847635,0.5998447293127214,0.5999300686008813,0.6001544037392659,0.6000389227811527,0.9999827437965861,1.0000308625778813,0.6002056194024169,0.6316745046669063,1.000221032145904,0.8424167909012682,0.925102266331707,0.7370310423523416,0.6000116362381878,0.6098954347610761,1.0000644017247047,0.9999224529904364,0.6000795928102547,0.6000408588312257,0.5997692683808318,0.6055508377545068,0.9750549192193856,0.9999789594936347,0.6001416123729879,0.9999393428429647,0.6835677147106693
175,1.000050476396807,0.9996536218872646,0.9999337554259453,1.0000420618014356,0.633081463355545,1.0000547243645859,0.9474090370487461,0.7249150861769511,0.9999545539717353,0.60008264224093,1.0000845438276742,0.9999242603352406,0.918792377890144,0.9999014726140466,1.0000473341014082,0.6000673107056658,0.6001987962227053,0.600212901709277,0.9998779911053568,0.9998439175085867,0.9999492692673659,0.5999051672166933,0.5999877152059236,0.7113288445202921,0.6000036828722219,0.6696915883465691,1.000365825690423,1.0001176282782995,0.6002068526010478,0.7193827027855705,1.0000414488372416,0.7812715043983843,0.9136213904012236,0.9060357641761972,0.6000906954397247,0.6150912746837072,1.0000064566642313,0.9999364149559749,0.5999860402012724,0.7000074067739046,0.599910910028336,0.75163623237642,0.9121988811519917,0.9998824847881366,0.611587527376855,1.0001750305113044,0.6880060105995418
176,1.0,1.0,0.9669064815049258,1.0,0.7516933530757578,1.0,0.9436208724799765,0.6061398574834125,1.0,0.6,1.0,1.0,0.911602009828568,0.8587904425080413,1.0,0.6,0.6,0.7943266288470183,1.0,0.7940671619923585,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.9678108844565477,0.6,0.7486488438272381,1.0,0.6653725003612784,0.9214901210671304,0.7625739172819531,0.6,0.7335264761741209,1.0,1.0,0.6,0.7616217894727642,0.6,0.8824946952819266,0.883895292128328,1.0,0.6740710729261591,1.0,0.812734166256843
177,0.9998508750662546,1.0000799120024946,0.9665604914931337,0.9997537880671903,0.6548893992157208,1.0000884146234985,0.9999133325239714,0.6507395648028161,0.999951027897979,0.5998189510677194,1.0000340686990066,1.0000138134718748,0.8189964530087694,0.9546300899830082,1.0000415316260232,0.6001469791268517,0.7019668715088183,0.5998713187300468,1.0000085512363257,0.9401023847547996,0.9998965281502383,0.6527594641034673,0.5998390669082956,0.6000795432272006,0.5998761035735491,0.6000838641009607,1.000141117058475,0.8927546275437965,0.6002242524584531,0.6619927704962454,1.0002352581992007,0.8164118167897696,0.877423699842157,0.7688388199609133,0.5999511260668923,0.6162394462218022,0.9998625184967922,0.9998017147363509,0.5999278271882758,0.5998880024137582,0.5999176492948948,0.98369529829441,0.9100918970113331,0.9999364092973125,0.7326502909695289,1.000145192989348,0.6863572020147211
178,1.0,1.0,1.0,1.0,0.7008490153938135,1.0,1.0,0.6,1.0,0.6,1.0,1.0,0.9530898745805927,0.9255959642569789,1.0,0.6,0.9442403541834926,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.6,0.6024834194828084,1.0,0.9002205818000938,0.6,0.8386175621098337,1.0,1.0,1.0,0.7361852105496162,0.6,0.7377877373985734,0.9747753633831867,1.0,0.6,0.6,0.6,0.8452189526579929,0.8265576761625606,1.0,0.6539809773712902,1.0,0.6866657184982952
179,0.9999885916640641,1.0000314357694873,0.9999389116105202,0.9999691619008464,0.6894575748215243,1.00004061510056,0.9489622468584542,0.5999627853168524,0.9999720752213356,0.7750589601617042,0.9999354670050474,0.9999595423237109,0.9500854199661576,0.9235907052421449,0.9999498408024743,0.600025896966103,0.802855939442165,0.7332326919581742,0.9999324200120099,0.9904787830636195,1.0000409147383529,0.6000190620902917,0.5999549526421757,0.599851377617657,0.599890029730104,0.5999688433487607,1.0000765133940077,0.7976996798961306,0.6000894330108328,0.9867132228781218,0.9998128472503892,0.7233374799309795,0.9778287362257924,0.9368455799827579,0.5999205417323532,0.8633059090065418,1.0000588539749407,1.000051681285548,0.6000067508539635,0.6558493447247811,0.5999541044994967,0.8490469075174248,0.7036209578521231,0.9997981480488781,0.6283112954394654,1.0000198015978392,0.7473201360717959
180,0.9999288946889999,0.9999955411534591,1.0000611084498765,0.999931709413746,0.6000301562545687,1.0000625468768995,0.8688987167482614,0.7300990311164098,1.00013214518878,0.8513497590374495,1.0000162839816895,0.9999478613579175,1.0000737158627007,0.9305529577364595,1.0000865131177297,0.5999257043569561,0.8311149531263466,0.621874720820706,1.0000677939720493,1.0000577806018942,0.9999728601898781,0.5999134855117989,0.6000358827618868,0.6087578472095734,0.5999811208203498,0.5999191919609443,1.0001122922746055,0.86727374356766,0.5998633045069558,0.9137826294037137,1.0000361538879856,0.8076532449330958,0.8788831937981377,0.9590513472743797,0.6000218032548701,0.6278142354293519,0.9999870809666684,1.000117667140038,0.5999758183746908,0.6790819734247517,0.5999271808941795,0.9562213655694991,0.737796630874373,1.0000274861673997,0.7261685174319543,0.9999981601715424,0.6230802890113339
181,1.0000033880850143,1.0000362773874532,1.0000329386947553,1.0001757315973951,0.7322503376024267,1.0000515874523392,0.9999925135929914,0.6915589835983567,1.0000908485729594,0.5998121051482334,0.9997073263425441,0.9999640518778845,1.000063211387475,0.9999950645380105,1.0001057967630715,0.6000802402663009,0.9636174243936532,0.6068408994526509,1.0001370910259033,0.8083346248962966,1.000059556134183,0.6001054924427085,0.6001757771175524,0.6000927222183727,0.6000005610538814,0.5999967218808442,0.9999416890029031,0.901961929481043,0.5999125532444218,0.8335968133480192,0.9998713562187727,0.8981958517672083,0.999918639971202,0.791234414904077,0.6001337517591488,0.5996168588211992,1.0000658165129717,1.0002288691627754,0.5998727811193674,0.7193309019634384,0.5999844962001571,0.8958077316518402,0.8533513264706243,1.000090243406512,0.8215059594635599,1.0000758346621723,0.6016244719537097
182,1.0,1.0,1.0,1.0,0.6770920022301563,1.0,0.9152903823663372,0.6795705716930465,1.0,0.6,1.0,1.0,0.9455673407186905,1.0,1.0,0.6,0.9420506205386354,0.6699301006547166,1.0,0.984229322583691,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.8212808078890095,0.6,0.6687642867521139,1.0,0.8362843399236509,0.980979179354851,0.9622381130991164,0.6,0.6247405729972128,1.0,1.0,0.6,0.6351376210368982,0.6,0.8121141638082616,0.7569549157335201,1.0,0.694902216337831,1.0,0.6
183,1.000028057009331,1.00020293647917,1.0000834217841394,0.9998407552794447,0.5999717779948236,1.0001064032194433,0.9998693219378533,0.726324248777102,1.0001253935382954,0.6579646607238339,1.000066069170948,1.0000090767504228,1.0000694515191626,0.9793878400626298,1.0000239765951473,0.6002556689596596,0.8568058634177549,0.6001319124948268,0.9998286112895781,0.912817494531873,0.9998847908127017,0.6001135804593716,0.6000405185584856,0.6001100248276885,0.5999152257589151,0.5998059266103442,1.000037240121841,0.860699746280369,0.5998961120303391,0.6942375816129276,1.0001540304184926,0.9345065644654533,0.9729016782868503,0.9999929508405213,0.6001803996774341,0.599935079321773,0.9704532209031395,0.9999951183847292,0.5999004132990653,0.5998828536662988,0.5999530495211413,0.772514557569799,0.8107526973598904,0.9997858704880169,0.6325335936177736,1.0002963781296494,0.7538077619055591
184,1.0000997842753558,1.0000346433165532,0.99972998282109,0.9999349264155782,0.5999758250054792,1.0000007750675368,0.9999129331561921,0.5999365431683508,0.9999563906004493,0.6000218703176716,1.0002291850168514,0.953538432472971,0.9999770973639922,0.9182833781633611,1.0001017969643233,0.5999523304427432,0.7693109897115454,0.7586300489607485,0.9998650309122851,0.8319924164170731,1.0000320934770803,0.60017372146251,0.600015580904629,0.5999459925413217,0.5999116394151087,0.6454789562062877,0.9998481941890514,0.817550672082056,0.6000301446802139,0.7911341217413093,1.0000096123150244,0.8068956495399269,0.9887210425305746,0.9499178797757214,0.5995921454326307,0.5999657055554117,0.9290262716457485,1.0001608211086441,0.6000688086749004,0.5997617153917152,0.5999708552561756,0.7007290994074902,0.7520458951170721,1.0000372470002088,0.6769695456600804,1.000174556191887,0.9663467539821926
185,1.000100571473357,0.999927510548948,0.9999011605177665,0.9999110686642115,0.5999237258786936,0.9999886848563281,0.910195735230813,0.6704371568126615,0.9998856764506202,0.6490153501798489,0.9996393510562319,0.9645230403073548,0.7747377851486703,0.8993896584379314,1.0000595551850866,0.6000091480241605,0.884576964940196,0.7816864701801011,0.9999574148900948,0.9724828689982751,0.9999747612319647,0.6687751437037286,0.600036356248125,0.5999408974621088,0.5998948979366839,0.6000291387182211,1.000031521586938,0.7008406611408944,0.600030248326096,0.6450785154251067,0.9999422239202218,0.7137060621407179,0.9069977292361352,1.0002366311224624,0.5998810135406616,0.65240307431354,1.0000787591780156,0.9999052702444284,0.5999433932373974,0.599775247251614,0.6000174447855131,0.8449502027553605,0.6702212292359138,1.0000067962600925,0.7132431067270498,1.0000453570545114,0.7107730509087211
186,1.0000147930258851,1.000096277173529,1.000116576718546,0.9999393733197232,0.625839351585074,1.0000465603547775,1.000001535630974,0.6456672955766944,1.000035424672257,0.5999552998565727,0.9999381672849164,0.999906051748661,0.8754944442103296,0.999780868063268,1.0000772878043995,0.6000307293301614,0.9453493509389576,0.5999892010268582,0.9999634397077725,0.9216448650262842,1.0000261504569437,0.7234605422881022,0.5999396784692594,0.5999728394753616,0.5999488270878812,0.6171637300998384,1.000196562192829,0.6792324542261299,0.5998842908109878,0.8187229360587195,1.000131470652133,0.8744129057447779,1.0000677749901832,0.9436691454848217,0.5998189182852152,0.6662608025537706,1.00005013209522,1.0000391773956196,0.5999926790138841,0.6000432308760595,0.5998536191628203,0.7257250179836376,0.8014566860631211,1.0000418070405788,0.6276739490436525,1.0001121435979146,0.6000926588733877
187,1.0,1.0,1.0,1.0,0.6,1.0,0.9865893753279091,0.6,1.0,0.6,1.0,1.0,0.9282663332890942,0.9876706551939012,1.0,0.6,0.795046495402524,0.7479871081799053,1.0,0.9597704368664627,1.0,0.8395305013479311,0.6,0.6,0.6,0.6102872860889735,1.0,0.8030918620066768,0.6,0.7129897613610439,1.0,0.7630935079395331,0.8171837463566373,0.9064175175235666,0.6,0.7189272419244909,1.0,1.0,0.6,0.6,0.6,0.8671524306187405,0.6160047471973429,1.0,0.6,1.0,0.6061586464389391
188,1.000075115496024,1.0002484881723968,0.9999765868922869,0.999876088125609,0.599896634623225,1.0001174201452312,0.9999558125629896,0.6000044618550057,1.0000458142552329,0.7465131793819751,0.9999882775749154,1.0000330641100885,0.9822820225683905,0.8637912803356359,1.0000418460006668,0.6000076991736094,0.7613176527607151,0.7167488785459885,0.999982622068455,0.9485893168042148,0.9999637860533013,0.6841550414643214,0.5999554180538897,0.6001674090390643,0.5999527697992983,0.6001465690982526,1.0001540956364836,0.869520901096756,0.6000106690695575,0.7415078077512633,0.9999744928512081,0.6854849836009047,0.8437567874877314,0.9999924182051929,0.5999832775110068,0.7516337120596168,1.0000120144955744,0.9999755155282961,0.6000261956391231,0.6001065968419865,0.5999130168155922,0.8759147212459062,0.6345522769862568,0.9998690489097742,0.6000749530781836,0.9999644788589269,0.6000318023494344
189,1.0000204041776866,1.0001843254690914,1.0000795960169468,0.9998764163223671,0.5998434106037698,1.0000548190643828,1.0000330250584633,0.5999766649516013,0.9999115422192802,0.6265842223606433,0.9998688132093865,1.0000076287984034,1.0000133153629904,0.888233083416094,1.0000365845995278,0.6000000393008127,0.769496137142955,0.6220244384160194,1.000069367281459,0.959417492703456,0.999867397481496,0.5999397144258916,0.6000663357166174,0.5999281709494874,0.5999897039748252,0.6746470159577709,1.0001473736343487,0.9247282829455066,0.6001052880022537,0.8832791931104272,1.0000141697777614,0.8248690055201618,0.7943115161785181,0.877381643799206,0.599973522157209,0.6025484759048156,1.0001133488086396,0.9999163429546005,0.5999224501242454,0.5999923083496999,0.5998463337967708,0.8841044880362401,0.7001804446030625,0.9999780260908818,0.7547456233524094,1.0001503839396073,0.599893073099318
190,0.9999692636081763,1.0000382471514722,1.0000589751351925,1.0000721129781913,0.7429470509846229,0.9999993571260184,0.9998959471412885,0.7356311702903255,0.9998961985565818,0.599839611298008,0.9999499093911134,1.0000277237475754,0.8852852036760467,1.0000126659707422,0.9999780018624151,0.6000996718249196,0.8948285056752627,0.8387074318773748,1.0000124940630422,0.9302605592311096,1.0000708898225115,0.6000360852106758,0.5999697898813978,0.5998965346616567,0.5998747758991604,0.600059527390497,1.0000025882803538,0.8085576833074234,0.6000503217668454,0.6903421577563866,0.9998188779433551,0.781868319942312,0.8814122788363138,0.8283759557251439,0.5998797205485809,0.6000559713494393,1.0001044065234113,1.0001415895090924,0.6001586611325779,0.5999782878125537,0.5999337164533618,0.9041535495644173,0.5999032544246298,0.9999812458146505,0.8607645441502626,0.9999366597314255,0.5999672278196919
191,1.0000101785223878,1.0000121828748239,1.0001541339456907,1.000043021451391,0.6720783046324916,1.0001561498288645,0.9999808598937229,0.8072963105544237,1.000089646746478,0.6000045334143755,0.9999913562400751,0.9124985570405442,1.000106712111057,0.9656993216185557,0.9999948929295004,0.6000917281755516,1.0000168506733025,0.8266929221503123,0.9999802211870992,0.750819886028113,1.0000221536346565,0.6000482830397191,0.5999188834888187,0.6000129123843096,0.5999587522235266,0.5999985862242991,1.0001464409243281,0.7463944434267067,0.5999537434100101,0.639794020643587,0.9999813706431457,0.821427233619865,0.9004421865078142,0.8941373974805528,0.5999808615449165,0.668560968329265,1.0000835182775167,1.000064402252074,0.5999130794520828,0.5999651224484153,0.5999016070438145,0.7916910455950497,0.7259621696177032,1.0000946542553868,0.908687347271272,0.9999684723699216,0.5999990131500521
192,1.0,1.0,1.0,1.0,0.6292137308680381,1.0,1.0,0.7382508253241008,1.0,0.6,1.0,1.0,1.0,0.8535057979827106,1.0,0.6,0.8956389512484743,0.7902090924682902,1.0,0.799560111272931,1.0,0.6,0.6,0.6,0.6,0.7890177617228841,1.0,0.8784666369864015,0.6,0.7315124584561893,1.0,0.9002287797007832,0.7802465879489432,1.0,0.6,0.6484214602075488,1.0,1.0,0.6,0.6,0.6,0.7474488322036804,0.8149004212376126,1.0,0.8722310531113776,1.0,0.6
193,0.9999965895093934,1.000059230141524,1.00001332641083,0.9999102287663563,0.7779261573067224,1.0000290618952934,1.0000524921754754,0.7699280206070307,1.0000257693562662,0.6471279965055117,1.0000212329692946,0.9167426616367859,0.999915472697125,0.7934087045813774,1.0000149214266374,0.6000398691487452,0.760437971577018,0.7988906541097636,0.999947487612598,0.88460496595198,0.9999731483746717,0.6035769565419371,0.5999283039125541,0.599850080096413,0.6001108928899155,0.7657785281209923,0.9999165769726356,0.8734405147389238,0.6000996784718247,0.7162079609518471,1.0001013713985778,0.7203033662631635,0.8681685462972901,1.0000012762770387,0.6001807632130833,0.7000894832843275,1.0001914608188693,0.9999732729472304,0.5999744544189487,0.5999920892949546,0.6000751918275969,0.7620894001302521,0.6400386157228886,0.9999911037522244,0.863502012455972,1.000062022817439,0.7413287718873431
194,0.9999812402874542,0.9999518483957596,1.00008970752297,1.000143918445219,1.0000280634327119,1.0000706109102935,0.9998881244182953,0.6000356785891716,1.0001675682766031,0.5999424658233918,0.9999345358313272,0.7154200280962919,1.000138792809147,0.843631869621011,1.000004556740266,0.600151503641693,0.9230318074863201,0.6000943402838559,1.0000642006932907,0.7824091156741269,1.0000498776058522,0.599992585614461,0.5999582317983555,0.5999875866978932,0.5998243358225428,0.6710614411127998,1.000088584070204,0.8920706973084451,0.5998585762413449,0.7392782602418304,0.9999572795612133,0.8993132359268156,0.963143892190973,0.9338855211937944,0.5999854628872496,0.5999674423163528,1.0001185882642165,1.000098179790328,0.5999012408720337,0.5999277685089235,0.5998840213879897,0.8975356488214639,0.7549760147579253,1.0002322348215582,0.9977759864188464,0.9999334054393872,0.7618218668789536
195,0.9999459943718229,1.0001341753985002,0.918498125633121,1.000032569464534,0.8853043413062615,1.0000784772010365,1.000028616714556,0.5999591788940726,1.0000749942925977,0.6002182859428484,1.0001510020028774,0.7103995265953482,0.8730572760478356,0.8728199707558169,1.0002856066823085,0.6000596348222813,0.9979868646136254,0.6000389117978557,1.0001131198787738,0.8312149963575504,0.9999668585717822,0.6591216040254678,0.5998827610718593,0.628780354465786,0.6001490629656534,0.5998719841849185,1.0000150726359858,1.0000019614669124,0.5998346948029124,0.6903345680622389,1.000130241218486,0.9999892509571372,0.8064773597486692,0.9938814959780319,0.6003311931057278,0.6000912514246886,0.9999505799330909,0.9999469219161035,0.5999125042153934,0.5999372612135958,0.6001114372777036,0.8555895851477198,0.7257416809040512,0.9998664537996041,0.9998445635371049,1.0002993468924446,0.6062404177032714
196,1.0000296868170582,1.0000060009256015,0.9999343124226427,1.0000814116370573,0.6288651705871482,1.0000244660884507,0.9999874400023734,0.5999550987183406,0.9999326911932523,0.5999626791010452,0.9999568928552562,0.8306365669843162,0.9105075610121628,0.9256741626032995,1.0000318675641797,0.600023583553501,0.8949688689073851,0.6000149717163055,1.0000376083971414,1.0000422990633049,1.0000224798362576,0.7131545579942976,0.5999433505899995,0.6846668627265473,0.599915114992571,0.7396639980134807,1.000022999634139,0.9578591602127958,0.5998803358574412,0.6335916731897231,1.0000233685374307,0.8108978818392868,0.8359928369370099,1.0000620165617855,0.6000187101365346,0.6805417088696353,1.000064888531015,1.0000654425416091,0.6703570314213871,0.6397164790506403,0.5999805980929585,0.8013620660592116,0.7768796422281964,1.000166554382697,0.9230392909208841,1.000036519595434,0.6907611496932626
197,1.000114412965847,1.0000038962204691,0.9999655741956761,0.9999769794519137,0.9253881977670875,0.9999868167455338,1.0000268150113014,0.5999128414385317,1.0000832101446457,0.6000451615145994,1.0000675880269714,0.889303321219966,0.9963672008423101,0.8968927721086821,0.9998621076657045,0.6001509192209863,0.9770416258156005,0.6000879611587855,1.0000439753768149,0.928105131611717,1.0000059525559586,0.6567841470538582,0.5999819759969471,0.5998850290740851,0.6001452736802743,0.8248149722621136,0.9999480453593514,0.9473691791026871,0.6000941029164313,0.7038059904435536,1.000279140843642,0.7021906493702548,0.7456289094968224,0.9228053310234564,0.5999986415964633,0.8114711181912253,1.000109416457536,1.0000339084736103,0.8398428315494266,0.5999906503678998,0.6000351192602342,0.9132605640124383,0.7313649815489807,0.9999485786740235,0.8085901425830219,1.000146263947896,0.6988859512572766
198,1.00002848538994,0.9999135542556477,0.8254362582264657,1.0000929120008104,0.9998655899656382,1.00009124401753,1.0001221692720699,0.5999896227853933,1.000085843696423,0.6001128922778116,0.9999421380315098,0.80114276728988,0.9999103411275909,0.7927025349143579,1.0000760592764644,0.6000872161971714,0.999918952281789,0.7069720410559119,0.9999570963270794,0.8119986460915058,1.0001108260575773,0.5999439566574564,0.5999853838277995,0.5997530483833037,0.5999482643370577,0.6264053304914883,1.0000090318872996,0.9114393408149112,0.599948157435643,0.8415473555839804,1.0001735391933901,0.6282509692587863,0.7198171708731802,0.8992525903068316,0.6000973153068883,0.8437616253974267,1.0001447636603997,1.000074980369406,0.7428596161956803,0.5999257050788445,0.5999169703165731,0.703914092609235,0.5998610771890741,0.9998559213419714,0.876068475470081,1.0001317677260853,0.6000547980367124
199,0.9999539104740139,1.0000070119556013,0.7916203515434843,1.0001076408406067,0.7376117473211861,1.0000079723344215,1.0000094510988213,0.7562670419810766,1.0000928177968502,0.5999619804288899,1.0001161848146585,1.0000065019383269,0.9999891326677605,0.6507128412201869,0.999965042198917,0.5999845140509992,0.7226396777326998,0.6643464670129051,0.999956379497101,0.8327171841768497,0.9999513430189878,0.599944002148382,0.6000173212142211,0.5999553791457246,0.5999905240287369,0.6322775440634191,1.0000363365899534,0.9692527446815912,0.5999239176350708,0.5999894687856229,1.0001382530927931,0.9200617361363094,0.7903765992752537,0.9176881387302397,0.6000228316341198,0.7609125862450912,1.0000613141626178,1.0000811410655532,0.5999648753122455,0.5999421867797975,0.6000357290885704,0.6369139907547362,0.7502132980605358,0.9998700391013358,0.8388084399264509,0.9999058816427667,0.5999918742393247
200,1.0,1.0,1.0,1.0,0.6413313528064782,1.0,1.0,0.6884765400977393,1.0,0.6229100375592393,1.0,1.0,1.0,0.7011514619873491,1.0,0.6,0.7909071344363781,0.6,1.0,0.7418803360810377,1.0,0.6,0.6,0.6,0.6,0.6018322201758501,1.0,0.9219217067523033,0.6,0.6,1.0,0.9959879108044989,0.7420854891256832,0.8869764735183514,0.6,0.7088297197696505,1.0,1.0,0.6,0.6,0.6,0.7453224293039824,0.8334656319413707,1.0,0.7515497676950958,1.0,0.6
201,1.0000634676654383,1.0000280406914217,1.0000499889729355,1.000114611425364,0.6703134462173401,1.0000009044028335,0.9999724525554189,0.6084856096551834,0.999806164877772,0.6000612674170664,0.9999921371828111,0.9999137782713876,0.8971811897077349,0.8920631805049869,1.000032851017945,0.5999673244543546,0.9305847116531791,0.786634831241753,0.9999756499256358,0.7575526310248919,0.9999640789356458,0.6001664770462833,0.5999338165726817,0.5998682459792053,0.5999618604699053,0.6001290688905709,1.0001567370854554,0.9999481990695561,0.6001142169993894,0.6539820736564892,0.9999392541298865,0.8309347996432181,0.6628587545945368,0.9481374607729096,0.5999338438435752,0.6633238486486226,1.0000795451806375,0.9999749909332563,0.6000609312173733,0.6991962610864637,0.5998937185965237,0.8990862642236253,0.6733518643800762,1.0000503666911715,0.7098657579500894,1.0000364622160438,0.6981669605708174
202,0.9999199405352969,1.000060668056852,0.8178183707864286,1.0000374572333273,0.8066490501315207,1.0000548373069673,0.9999806430772821,0.599928975373041,0.9998987796334725,0.5999041077988234,1.0002194880262776,0.9216422853243741,0.9131023325145878,1.0000230548388003,0.9999291323284282,0.6001116975393779,0.7997807552219904,0.8372215732337117,0.9999632950091086,0.6000800338225589,1.0000525230189994,0.6001676869611128,0.6000115347427377,0.5999138247104628,0.6000265471389425,0.6448415999679059,1.0001237743781093,0.9999182368561019,0.6000200707601117,0.7147503576050065,0.999891219519407,0.8569869606806391,0.6714721722825144,0.8469395103331145,0.5997700773531012,0.5998869079224796,0.9999547943475635,0.999925739312818,0.6000303450329404,0.6000483047446828,0.6000905103150662,0.7847879147866232,0.6304848601385469,0.9999174640225622,0.7984958335390119,1.0000259619814649,0.6188814772292243
203,1.0,1.0,0.9545850756250545,1.0,0.6774964891192153,1.0,1.0,0.6,1.0,0.7183685383949892,1.0,0.9094975362493836,0.9857630226883847,0.9069943697742998,1.0,0.6,0.885234456519853,0.6,1.0,0.6773575515189539,1.0,0.6326956275754999,0.6,0.6188417364987564,0.6,0.6696644352843225,1.0,1.0,0.6,0.6,1.0,0.8702894708836338,0.6903516723902557,0.851893059649068,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.9126143779096956,0.6,1.0,0.8503614734137653,1.0,0.6
204,0.9998601526569072,1.0000076890229745,1.0000526612779994,1.0000174413264733,0.7320107765485722,1.0001029468799938,1.0000568978028572,0.5999055822241959,0.9998973273107576,0.6000409961622648,0.9998879144885799,0.8627088325666444,0.710619493272851,0.9382149540988601,0.9999593484387482,0.6000699042496349,0.9955161926101675,0.599944741333251,0.9998139273653206,0.7527480790731349,1.0000388609956445,0.6554555211724644,0.5999810478518304,0.599863177334615,0.5998819451886854,0.64784652709463,1.0000508149551925,0.9966087431072823,0.6001133798049898,0.5998584392729729,1.0000163905109922,0.9471583659223555,0.7860124516997917,0.9845625615494754,0.6002855200303878,0.5999931409362417,0.999948985979683,0.9999963078915917,0.5999460381061674,0.6368747901052649,0.5999857066682999,0.8876498730136742,0.6388355590725745,0.9997146420633967,0.8671579352843497,1.0001233614514904,0.7049811194675989
205,0.9999137639750784,1.0000733813200133,0.96722451511609,0.9997843454374363,0.8662306677620496,1.000217625311281,0.9999376559870682,0.5999131045643753,1.0004009328498875,0.6189906214830636,0.9998004519797709,0.8352546978121232,0.6520778367379683,1.0000351307042818,1.0000425975396505,0.5999557035925662,0.9095605260239114,0.7484793558700771,1.0003001144119907,0.7121745702409656,0.9997650796279537,0.7362755855503553,0.5998520648336605,0.6000699391276375,0.6163299857197551,0.6793383019178727,0.9998561759934498,0.946440782283842,0.6002291726251442,0.7104000564668271,1.0001187784704175,0.9470816457464513,0.6989924780499701,0.7928235040642473,0.6002862775038598,0.6846592520259875,0.999785709564176,0.9997425566751968,0.6567380403235028,0.5999764592827794,0.6000438857332804,0.826322159799285,0.614143951959734,0.9998054827945528,1.0000420958601688,1.000120252094463,0.6001911816838654
206,1.000178623149116,1.0000715637282962,0.999942645323988,0.9999957707015706,0.7625273523182441,0.9999732127014983,0.99997547504641,0.5999822310225373,1.0000443544804725,0.6000395776513414,1.0001338156934072,1.000011791391342,1.0001010087310802,1.0001243513671578,0.9999196197589126,0.600113496053696,0.6866061480477934,0.7637674424371096,0.9999182169797596,0.8069713092970351,0.9998776880336624,0.7854091186378325,0.5998579440902703,0.5999360696710645,0.6000130598150294,0.6714915566985944,0.9998354608772076,0.9999898282690878,0.600116758699949,0.7591735974249797,1.000136594343685,0.7769538214523469,0.6761285018208039,0.85620178835311,0.6000478275902961,0.6001451773487778,1.0001620229651151,0.9998659547985362,0.6000936075415688,0.5998949086477983,0.5998681326668078,0.8443508553850524,0.6531637850307406,1.0001266795198518,0.9718953680075598,0.9999362204368574,0.7747413578325368
207,1.0000787139052267,0.9999750148776383,0.9985195834905444,0.9999616630650483,0.7419903059061314,0.9999128043930431,1.0000835453842472,0.6563516174984916,0.9998840046949422,0.7474802511714422,0.9999061391900541,0.7765706596247006,0.9112738440397563,0.8849323552530526,0.9998527046873068,0.6000721262902475,0.7976067578308806,0.7224207327891758,0.9998134683142188,0.7300544458895438,1.000036121173272,0.6000121471610671,0.6000908673249716,0.5998287975876005,0.5999774745041244,0.714580338307682,1.000051565985641,0.9999822908168581,0.5998506389183168,0.6678398048370894,0.9998980339494369,0.907992903896753,0.882733506053948,1.00024875730108,0.6000868017662995,0.6199504783526542,1.000144572536032,0.9999716111616833,0.5999543266050025,0.5998682392788316,0.5999121678825838,0.7044318043763746,0.7502705863268125,0.9998504677356511,0.9224378948506643,1.0001619570585785,0.7391471384208351
208,0.999883771642606,0.9997539699042693,1.0000004891471175,0.9996182629690223,0.814829831034273,1.0000173117311013,1.0000095563775737,0.6087095819107424,0.9999768581111668,0.6000061073500809,1.000104820672143,0.7078950868199065,0.9199990861675666,0.8196043907355295,0.9999186637313322,0.6001732913976261,0.9711142413955973,0.6435880287183129,0.9998592660742759,0.8043924710144079,1.0002238826501886,0.6000976958217104,0.6222855963657604,0.5998339909216341,0.6001064023212979,0.7069116717269328,1.000143807122467,0.8364585764426242,0.5998880904863324,0.7140101277166261,0.999849206173505,0.9028790583980931,0.7805405322881365,0.8401800718486431,0.6000570585583496,0.6264579055568751,1.0002256913408427,0.9999264034050072,0.5998802728784018,0.6071380367085505,0.6000463262138658,0.752807311968207,0.6984420775956088,0.999936454641177,0.8984227398691604,0.9998233358001376,0.5997328028979556
209,1.0002122378370046,1.0000594167979031,0.8365101445176255,0.9999926562034746,0.7323031586530016,1.0001858607666403,0.9999037484582601,0.7013457158341891,0.9998814324321023,0.5998288434202528,0.999857255467515,0.8345249516639932,1.0001773860957028,0.9884391525651107,1.0000872446353288,0.6000061134782566,0.7937066005063277,0.6867372418742803,0.999987374939739,0.8793991992533405,0.9999738598813133,0.7459211003688635,0.5999357493128354,0.6000341639968063,0.5999365942098923,0.6556797843764701,1.0001030389008516,0.9999771447570778,0.5998055573275087,0.8399694983502846,0.9999920454954001,0.9998400363271591,0.9347136482664631,1.0000597817219883,0.5999309061370814,0.6282450355659618,0.9999831460468016,0.9997311352241505,0.5997792916801394,0.6000472762416253,0.6449065153958,0.908671311372598,0.7579606724227416,0.9999371646165045,0.7288576387534562,1.000224888172724,0.6536526528429185
210,1.0000138982424043,1.000143814493054,0.9456135191574595,1.0000192621240602,0.7026356865078396,1.0000309430830796,0.9999805808442607,0.7879257621169888,1.0001015589187323,0.8902911046316039,1.0001793381473698,0.9335077931917314,1.000131056628463,1.0000489672317316,0.9999357570254905,0.6001315942126071,0.7402887426421415,0.6824089386520449,0.9999229687715138,0.6872587027529566,1.0000254569929037,0.6426929221953339,0.5999492501274872,0.5998640187401774,0.5998843035958807,0.5999730959514755,1.0001876636055254,1.0000112866309216,0.6000242272535835,0.9016656767875109,1.0000461936204488,0.8834692465160425,1.0000144771736041,1.0000080546477457,0.6001091300917728,0.7199365674302756,1.0000506028518523,1.000044986932496,0.6084046282994388,0.5999147302925021,0.5999914324349189,0.942547526156894,0.7272155362498238,0.9999579019753088,0.8171065992410471,1.0000111687598414,0.6690371280270182
211,1.0000112638353391,1.0000318159345538,1.0000620720592481,1.000084834759467,0.9157193350620457,1.0000982885360536,0.9999548147667889,0.6000664647317859,1.000076366544558,0.7275006596876594,0.9999668566651126,0.9133455770611365,1.0000780356445786,0.993193473991676,1.0000131626374462,0.6000181292358902,0.7558591258709051,0.599986739497621,1.0000409252405214,0.6260864153545743,0.999999049612039,0.5999934421314777,0.6000858343703324,0.6000283999706137,0.5999968164919244,0.6487950190049586,1.0001580926793054,0.999980954100396,0.5998078355347385,0.8849576982376233,1.000011972660094,0.7181872302240784,0.8489949775910184,0.9518134632368292,0.6000209304803081,0.6979573116435318,0.9807178895723186,0.9999538675087424,0.599979609946617,0.5999582301495644,0.6000299888163241,0.9999022488351015,0.6092950023381865,0.9999956174142773,0.8614334899185319,0.9999140807203057,0.7191613399799421
212,0.9999092885163846,0.9999559472358139,0.9471646352187478,1.0001205606752914,0.8740463439461248,1.000012082715293,1.0000113955395546,0.6508027173264053,1.0000622962971213,0.5999167558037292,0.9998678637366926,0.7562746204399311,1.0001225883802949,0.9533022481582328,0.999940247622001,0.6000244437223907,0.9243867690691774,0.7562252908739578,1.0001887567170864,0.7588928066996359,1.0000041765100955,0.5999109185426805,0.5999532812021282,0.5999366890926299,0.6000594515225885,0.677632985057736,0.9999655929152617,0.9998954359961985,0.6000257605955184,0.7832005267656497,1.000098844952725,0.8703411594334093,0.8402275182779732,0.9717052469367425,0.6000936854031501,0.6449286069334741,0.9999191150266372,1.000036883282323,0.5999392129023455,0.6110377017571322,0.6000553128316733,0.9213487540867236,0.658432608278247,0.9815219506061712,0.7377712586069594,1.0000885889728588,0.5999567092383606
213,1.0000872158177216,1.000033443955731,0.999940322195975,0.9999872877982706,0.6884403124449161,0.9999402799377608,1.0000717559551973,0.6704848997729271,0.9999300214472853,0.6858606633503981,1.0001895325988936,0.9248215637028986,0.999821809139423,1.0001181733193247,1.0000138074480074,0.59982982930368,0.9215378496427516,0.7233512568297542,0.9999811459552321,0.8519423815253648,0.9999494052852045,0.6443102912856293,0.599915245391961,0.600003749785017,0.5999906890615774,0.6207468499001034,1.000001803521061,0.9832086183516334,0.6000469056603639,0.7390076184265808,1.0001072264542898,0.9144836674202073,0.6965518394872638,0.9998703406319406,0.5998831499449472,0.6000982758468738,0.9999306274476492,0.999932242813407,0.5999407107127943,0.6000056220959968,0.599973350722028,0.7389964901192368,0.5999542846131806,0.9999332043839071,0.7831333802295162,1.0000765323963563,0.5999648405337958
214,1.0000716255090256,0.9998350335186144,1.0001254415331489,1.0001114421134254,0.8694365817242622,1.0001014753916788,1.000009319418038,0.7577395709314434,1.0002055920890018,0.599895562536156,0.9997181350317305,0.948440829289888,1.0001114183238893,0.999890173329792,1.0000569131862886,0.6001031116674398,0.9999772868448069,0.5998954893554453,1.000066658618014,0.9245607490048939,1.0001369264351023,0.5999982562622039,0.5999104681682765,0.5999484501232903,0.5999561206508249,0.71422898479353,1.0000337640889474,0.972933918768191,0.5998715453439627,0.8559126159244366,0.9999260588645723,0.9185424404312547,0.6000681603285944,0.9999655415438898,0.6000651059055051,0.7070674444077008,1.000226013742816,1.0001166172565767,0.6001348897460479,0.6931607239590993,0.6001159058848173,0.9157620452558842,0.5996966789712388,1.000085877193193,0.727891332641039,0.9998805364137643,0.6000263742204822
215,1.0000140455916346,1.0000541563089898,0.999959724553282,1.000014368631644,0.9214880634625947,1.0000528093236243,0.9999929290637939,0.5999734983354827,0.9999631711716832,0.5999229400826784,1.0001031433275256,0.750382706521078,0.9999075029930062,0.8200621663287142,1.0000479293558169,0.6000190204530984,1.0000394242938673,0.8422292255317563,0.9999723239794359,0.8340642226906916,1.000005303282119,0.622568156321639,0.599970930826401,0.599893158232806,0.5999616165580579,0.998857632529638,0.9999901391649064,0.9620293818441709,0.5999841847019713,0.7937888680312863,1.000107048273756,0.767899521597537,0.6534312010440972,1.0000298397198097,0.5998919030195264,0.7981844442187054,1.0000201821948702,0.9999587180175209,0.5999132376188079,0.5999765692202269,0.5999436194194872,0.9598685909404837,0.6444069255941876,0.9999665260792727,0.8486879239742313,1.0001361310362278,0.5998908555385034
216,1.000018287243064,0.9999768389920914,0.9999286549780895,1.000027945397818,0.7127553677236409,0.9999535173837424,0.999960791574628,0.6000704771400306,1.0000222938356735,0.7577831285981291,1.0000016716227904,0.9999709736036172,1.0001199688559614,0.9123212295293034,0.9999731663752874,0.6001234676828271,0.8364077309610184,0.732002840067611,0.9999306100322346,0.8151922304578376,1.0000270211023188,0.7511392504180964,0.6000037499348934,0.5998743974143252,0.5998773210470997,0.8310043712657984,1.000058143435182,0.9645554890131111,0.5999148959830589,0.6767784840205617,1.0000585402845472,0.7168400381582335,0.6000096122311614,1.0000855742844927,0.5999935320502481,0.7067640670094172,1.0001499186312943,1.0000333217210506,0.6159592736357282,0.5999930635721618,0.6000062260672905,0.8877562693387068,0.5998391684888076,1.0000151787374003,0.9042854040931596,1.0001216938882624,0.5998872786512635
217,1.000053963273329,1.0001119079290133,0.9999461942133616,1.000134534827966,0.7919349827882027,0.9999928415771974,0.9999826684315513,0.6458000221925673,1.0000226800911824,0.6000072703170712,1.000053322672422,0.9618026855496191,1.0000046103210565,0.9999139804843159,0.9999722134055943,0.5999483525799875,0.8736665050912391,0.6734052866061188,0.9999828415155192,0.7307947252320406,0.9999344716761658,0.6762960572260315,0.599874554627335,0.6000735741255039,0.5999819057475094,0.7653728281502301,0.9999787319203983,0.8295747949284792,0.5999705618173012,0.7225656668868714,1.0001090404374704,0.9823839002465441,0.783714138541799,0.9998852518343209,0.6000528001541224,0.8718318288769741,1.0000325544094915,1.0000061791443358,0.6000692556662638,0.6452192723791492,0.6000828129821227,0.9213526739343336,0.6674856308834884,0.9999934176481591,0.7766997112092275,0.9999297480599386,0.6000262333037095
218,1.0000298164538215,1.0000060492968526,0.9628272074775731,1.0002187740653536,0.8193297775871624,1.0000268939200474,0.9999024034365606,0.7124537944605565,0.9998061858641537,0.600037520558333,1.0000418326836247,0.7078136950131635,1.0000655845901658,0.894443196344688,1.000029800404176,0.6000663481972439,0.9587756362377652,0.6294070271535255,0.9997645649838383,0.7346079361945448,1.0000343462155876,0.5999272490731136,0.6000046890820532,0.5999950138993515,0.5997924318409502,0.7890777648136151,0.999914453831907,0.8845699828556178,0.6000758511024498,0.7381204865701221,1.0000932549386226,0.9959728632878102,0.8012278547280478,0.9917406502887893,0.5998748657520963,0.8971971496772285,0.999975593295584,1.0000911485932305,0.6001069654365271,0.6854615135080337,0.5999254081623568,0.863138045580962,0.59999318491626,0.9999998547637078,0.868808977066096,0.9999869282469671,0.5998962008810114
219,1.0,1.0,1.0,1.0,0.693468933829978,1.0,1.0,0.6667926675472089,1.0,0.6,1.0,0.6915224159440069,0.9797389546836381,0.9550087929885337,1.0,0.6,0.986825699062803,0.6,1.0,0.7589941153398919,1.0,0.6,0.6,0.6,0.6,0.8014206654036321,1.0,0.8476562026241288,0.6,0.7156631133620647,1.0,0.7545800312740695,0.8108486319672371,1.0,0.6,0.8164905200916575,1.0,1.0,0.6,0.7034470596760858,0.6,0.89951009967704,0.6,1.0,0.7724200226926689,1.0,0.6
220,1.0,1.0,1.0,1.0,0.8464067259546953,1.0,1.0,0.733190709735201,1.0,0.6,1.0,0.6,0.9481775995320127,1.0,1.0,0.6,1.0,0.6744485329214078,1.0,0.8114641100900026,1.0,0.6,0.6,0.6,0.7081870255366847,0.9145374124092626,1.0,0.9350254755364753,0.6,0.7399414837452631,1.0,0.6,0.7117639258154271,0.9316778885823421,0.6,0.734888963730388,1.0,1.0,0.6,0.7299245440689075,0.6,0.8712268543898437,0.6,1.0,0.8300742179577165,1.0,0.6
221,1.0,1.0,1.0,1.0,0.8610624128278602,1.0,1.0,0.7961829189065888,1.0,0.6,1.0,0.666499582405053,0.9590651719898046,1.0,1.0,0.6,0.8371988117334145,0.7216028148320239,1.0,0.7921180869117103,1.0,0.6932705955764201,0.6,0.6,0.6,0.7331151029721347,1.0,1.0,0.6,0.7258911915940037,1.0,0.7254839239870681,0.6251343421306538,0.965479324715665,0.6,0.6,1.0,1.0,0.6,0.7288672207493699,0.6,0.8604467554439336,0.6,1.0,0.7925907592221448,1.0,0.6
222,1.0000953045053673,0.9999633935183305,0.9999094642360865,1.000098505566541,0.8620686736077301,0.9999693445577573,1.0000359584438212,0.6398570454178121,0.9997839183718256,0.6001614489092402,1.0000965256556147,0.815801117155454,0.9999615123322614,0.9998912276572115,1.0000102916447842,0.600053607861921,0.8027397215999563,0.6503997598129778,0.9998401200867583,0.6011272091969355,1.0000104882287357,0.7369483567739022,0.5999831299053224,0.6000140403405776,0.6000087830141294,0.6592168695073564,1.0000820606518688,0.8854152973236228,0.5998745261220187,0.7259469883929133,0.9999746139780274,0.9163120769965735,0.6799212221966175,1.000098438658469,0.5999089163421909,0.657672352030098,1.00007377209353,1.0000340187662395,0.6000626442223009,0.5997321849364365,0.599862135142964,0.7819328357083553,0.5999642114118463,0.9998022652321428,0.7695858732144261,1.000048861130812,0.600033931454094
223,0.9999665922612702,0.9998435421538132,1.0000735756977956,0.999905527121934,0.7169943047542398,1.0000323386523875,0.9999174914920455,0.6000835035976668,1.0001492966197962,0.5999902311908754,1.0001942224206664,0.915132407433395,0.9578399223333335,1.000055854667178,1.0000928102173916,0.6001183581230254,0.7185001839603063,0.5999747731891203,0.9999534205026931,0.7848124850163877,1.0001079308013403,0.8385299339239031,0.5999492527284086,0.599772850446628,0.6000975826089275,0.6782950517197757,1.0002908644928592,0.9229113547416085,0.5998858478577429,0.709769394025508,0.9998930668208762,1.0000199468139983,0.6117576467618826,0.9024340480433586,0.5999179596883049,0.664546968069712,1.0001736559072136,1.0001134092095474,0.6000427265954658,0.6001438465607898,0.6000474311409918,0.8051534080391296,0.5998380307878295,1.0000745429392426,0.8448095130687341,0.9999390180176019,0.6342039783031255
224,1.0000644889429728,1.000058903645824,0.9998079063028333,1.0001732316861,0.6829025506531146,1.0000057178113582,1.0000525905830049,0.6000202148174709,1.0000800887350554,0.6000611090665329,1.000072456441997,0.9999637153714553,1.0000467713264263,1.000256620407804,1.0000638945807712,0.6003064588782017,0.5999461973096356,0.7332913885600916,1.0000484407052865,0.7726382773332943,0.9999839682646892,0.8682731488303751,0.5999063205479849,0.5998055273436861,0.6001147314108182,0.6947077458460096,1.0000529690906022,0.9998753593282904,0.5999860097486371,0.7636845479205537,1.0000179976828492,0.8901213294286229,0.7543670044913887,0.8650904637078359,0.6003082825711965,0.6001877878748699,1.0002852980375612,0.9999552106308937,0.5998518693793014,0.5997428066264388,0.5999664617169367,0.8816935720248334,0.6000408893070748,1.00013682539136,0.9224384524874907,1.0002823922119592,0.8124181049893037
225,1.0000138396038625,1.0001005513190129,0.9998644751926666,0.9998774159884104,0.7996843708413524,1.0000221752107794,0.9999148001342757,0.6000512235522291,0.9998186094814339,0.6450260122536557,1.0001684606786136,0.9386812943853271,0.9926640662761349,0.9692949994612651,0.9998589108307844,0.5999823961931636,0.6571822729986372,0.7573313345950108,0.9998661023096151,0.7097436456023973,0.9999246038595953,0.7102680916900018,0.6000309251208327,0.5999117272175468,0.5999479258076255,0.7884892832393673,0.9998836623384986,0.999853796355303,0.6000852553513165,0.6342007472228798,1.000080285687337,0.7685082712520219,0.7753645040202705,0.9791689233009936,0.5997923199894879,0.6662572395200217,1.0001835047410257,0.9998907358812312,0.599871092597222,0.6000828356622767,0.6000945146787239,0.9903320524273773,0.6000064354888781,0.9998687006185554,1.0000865362074582,1.000008338882287,0.6728925004402041
226,1.0,1.0,1.0,1.0,0.8913109175177905,1.0,1.0,0.6,1.0,0.6,1.0,0.927826318915233,0.9969388096430901,0.966457036117064,1.0,0.6,0.8067394440863641,0.663498990621533,1.0,0.8798163518082096,1.0,0.8138788426488804,0.6,0.6,0.6460266315492947,0.6852482063799001,1.0,1.0,0.6,0.6,1.0,0.7647056681020978,0.7390283618309126,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.8407012825481419,0.6,1.0,0.8927213690095276,1.0,0.6
227,0.9999874498627992,1.0000469348332395,0.9958633434599378,1.0000678518580084,0.9101551045634877,1.0000417590990314,1.000086026774991,0.599981035450064,1.0001273790653866,0.5998941522480129,1.00004587964588,0.6805319896308926,1.000001896322558,0.9999823789930096,1.000010518826058,0.6001236479643757,0.9606905882751737,0.651907287447443,0.9999601263501178,0.7908179237938298,0.9999735375713844,0.9481482412318871,0.5998933473780707,0.599930516251614,0.5999779635398286,0.6708030354957422,1.0000121219404594,0.7743239733757117,0.6000099426314962,0.6816890448923425,1.0001663834596286,0.9059075666312261,0.9999877846420934,0.9811711394051779,0.6000610421122883,0.6157343066448184,1.0001946745555703,0.9999589590386678,0.5999376160993253,0.5998507170247969,0.6000312735704849,0.8388426639656886,0.5999679686752064,0.9999952995662406,0.8720959954859583,1.0000959498022477,0.5999743667932111
228,1.000055842046343,1.0001301220862853,0.9999615539687274,0.9999809977849489,0.7321769761865451,1.0000097873048093,0.9999873168517494,0.5999561613001481,0.9999841192021609,0.6147573815474796,1.0000898503214892,0.7229920721554344,0.8951381117675264,1.000078264143993,0.9999912034257047,0.5999972844164951,0.6443011204924805,0.6308080917169123,0.9998891419292283,0.684514076630872,0.9999936085183811,0.9823051734876679,0.5999249352361788,0.5998637011358474,0.5999559199510438,0.6157837160071908,0.9999939827303725,0.7496642423106488,0.6000053977727541,0.5999426606299385,1.0001788537727565,0.9278369399834351,0.8365608148063725,0.9642402092600889,0.5999777711513982,0.6000888778882238,1.0001548459809562,1.000064592724467,0.5999726399729115,0.6000353758832959,0.5998663320009885,0.964006080528386,0.6000177030826979,1.0001534109035366,0.9803789579993558,0.9999816044629259,0.5998988716454778
229,0.9998600175546959,0.9999966068484221,0.9999574730745652,0.9999808032583415,0.6452297206089641,1.0000579106130445,0.9999797725218701,0.6000299498727368,0.9998897267741953,0.6635912328258045,0.9998669731518234,0.9234994465870315,0.8718122173766776,0.9999507349034594,1.0000421117409004,0.5998459878383362,0.6000747096218528,0.6000231220723782,0.9999320179688198,0.6408003516093397,1.0001129054842652,0.8710612827006192,0.600004163179988,0.6000897342376785,0.5998861846495519,0.6325822465621356,1.0001511412495585,0.9373261116978286,0.5998136783222516,0.7462378233943447,0.999822832360964,0.9528943574076261,0.8091676893277806,0.9701829915213602,0.5999369336231342,0.5999524468188453,0.9997064248986491,1.0002004980435526,0.6000347849756553,0.6001070104958669,0.6000851254373702,0.8299916236599346,0.6722588130050133,1.0000433568054965,0.8893382897149074,1.0001366231891484,0.6803610896106265
230,1.0000229150891422,1.0000282458924126,0.9226283946962716,0.9999455515790537,0.9760523424501295,0.9999894444501077,0.999985927819154,0.5998864018887702,1.0000385511888816,0.6001242113428034,1.0001328201705473,0.8457009267270802,1.000013745335766,1.0000012241554428,0.9998212012767133,0.6001263535880164,0.6584960158954671,0.6000286095926421,0.9999138590331436,0.6229508509216353,1.0000622880365206,0.7864541733981554,0.5999929062932206,0.5997148797903128,0.599951507315597,0.6628411158840883,0.9999406361279445,0.8699881218902917,0.6002244873946437,0.8280957588966753,1.0000662167361132,0.7863580409619262,0.6799007295478119,0.8956309168497947,0.5999647105847108,0.6000798149443911,1.0001759346433952,0.9999938227569458,0.6001840951971872,0.5998424003256491,0.5998700878288412,0.8588140009861017,0.5999744784776748,1.0000228926698922,0.8942644914523349,1.0001913818132708,0.7048603388914515
231,0.9999991194946075,0.9999832787203196,0.9394894172608048,1.0001344679866455,0.9935264056712925,1.000088833995399,0.9999507331344841,0.5999415381623735,0.9999909707574184,0.5997962961470064,0.9999300049312291,0.8405262624022872,0.810119024432583,0.9999336540769596,0.9999432713078944,0.6000313086479001,0.6748958386636976,0.6994725772166157,1.0000948166651527,0.9424903825612737,0.9999993271630612,1.0000708617380885,0.6000275330111815,0.6000162505538971,0.5998343268847475,0.5999309067479122,0.999895285742568,1.0000080602180264,0.5997499907042771,0.7347775931099758,0.9998306547491652,0.6300828738350133,0.6194462543090421,0.7968803803359751,0.5998434756268904,0.5999530761766817,0.9998092731236594,1.0001817299382951,0.6001485480264035,0.6000445436599207,0.600125991422717,1.0000916868818455,0.6000847948196624,0.9747409771622909,1.0000818699115603,1.000062982404606,0.663161419790367
232,1.0000481666599983,0.9999955919174117,0.9592575117392893,1.000109543510506,0.8738742622754484,0.9999931008417992,1.0001373417361112,0.6000016529882626,0.9998410124467405,0.6000017069487633,1.0000328215598913,0.8050968883321532,0.8810234595657476,1.000016539286878,1.0000119749163248,0.6000358203115476,0.6654289036677841,0.7021671604920169,0.9999523561462333,0.9307075105438036,1.0000486147452499,0.9986709544161669,0.6000068924434233,0.5998885901003135,0.5999125196283746,0.6448567600028745,0.9999125569649877,1.0000568972022377,0.6000808905582087,0.8666054264247378,1.000064763497399,0.8003927916424112,0.78600819153349,0.8681526410981572,0.6000654561964032,0.6444765948325019,0.999852684868777,0.9999222488528974,0.6001482665715364,0.5998178897728336,0.5999701030059186,0.765233667867393,0.5999052421222413,0.9998659134685015,0.9995809029732106,1.0000893762853935,0.6000081900977525
233,1.0000030037153382,1.0000522710752697,0.9832041940176446,1.0000688038850336,0.9293084320797638,0.9999414938559361,0.999951522490456,0.5999545144884706,0.9998801268359018,0.6000113824344615,0.9999105956065537,0.6225063907467261,0.9807001352731504,0.999995640473985,1.0000175701610354,0.6000651454362234,0.599993338475888,0.5999647950246665,0.9999275787159211,0.8878620998684751,1.0000678169591217,0.8850287070897039,0.6001133715936829,0.5999173779840958,0.5999825957847227,0.6252681219200042,1.0001133386863887,0.9681854202831643,0.6000105872784318,0.8645117424221858,0.9999396881570735,0.9265032801221599,0.8004139291952606,1.000032372381491,0.5999628699722827,0.7272008052595541,1.0001123522202413,1.0000903503321508,0.599996429135979,0.6000181388882113,0.5999315919073225,0.773202399606846,0.6478528021525145,1.0000064282951662,1.0000633789362678,0.9999879762570829,0.5999275110093862
234,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6517921699420436,1.0,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9659325585486244,0.6,0.6,0.6055425187540712,0.6,1.0,1.0,0.6,0.8275171240848881,1.0,0.8460707025843586,0.8964675543083673,0.9621625862675801,0.6,0.7645176287536056,1.0,1.0,0.6,0.6,0.6,0.9348239904929733,0.6791426053590696,1.0,1.0,1.0,0.6
235,0.9999711803785909,0.9999742134930703,0.9080331954008832,1.0000579670894467,1.000057337909865,0.9998970911479632,1.0001062578497253,0.5998313352809725,1.000109467452981,0.5998647820063084,0.9999194852483628,0.6314428901427305,0.9999976266867758,0.7431754866249547,0.9997394178100777,0.600054344929414,0.6000799968461847,0.6001351732791411,0.9998664078192909,0.9607323904834475,1.000042008642744,0.7599180045775644,0.5999791510535772,0.6000396986511052,0.6247712318256087,0.820081680816239,1.0001675908440872,1.0001146054206145,0.5999715954667932,0.9667032013983606,1.0001580130937477,0.8461094150661449,0.807204869937478,1.0000288180033776,0.5999343454023651,0.8477703414665233,1.0001417059063578,0.999957814901967,0.5999439509630615,0.5998451296517668,0.5999247422669538,0.8734161465614798,0.6445196309460921,1.0000638801337587,0.9998711653837695,1.0000955025088385,0.5998977237570633
236,1.0,1.0,0.8500227023405326,1.0,0.9259097299757997,1.0,1.0,0.6,1.0,0.6,1.0,0.723551990033475,0.9969267861202499,0.6886060688016802,1.0,0.6,0.6454085216763166,0.6,1.0,1.0,1.0,0.6264954955608947,0.6,0.6,0.6,0.6,1.0,0.9497727617075162,0.6,0.7825706063649984,1.0,0.8878862055440676,0.6,1.0,0.6,0.7834820534369812,1.0,1.0,0.6,0.6,0.6,0.938583786047164,0.7218224569952625,1.0,0.9251487143562166,1.0,0.6
237,1.0,1.0,0.8316103605160613,1.0,0.9243428737549814,1.0,1.0,0.6,1.0,0.6,1.0,0.8201405384423802,0.9944658737975374,0.8678561386799031,1.0,0.6,0.8564672572236525,0.6,1.0,0.971391765548384,1.0,0.6911089520266386,0.6,0.6,0.6,0.6,1.0,1.0,0.6,0.7135943793937807,1.0,0.7827231879812875,0.7327188571060095,1.0,0.6,0.7870625635992585,1.0,1.0,0.6,0.6,0.6,0.9896937651674763,0.7333735232039075,1.0,0.9295744479859805,1.0,0.6
238,0.9998921383081601,0.999961990563123,0.8809165649912257,1.0001577753988158,1.0001292537750768,0.9999289408855958,0.9999962063408118,0.6001034419816433,1.0000900583726204,0.6000115040573353,0.9998985776662499,0.847055855647343,1.0000967639100269,0.8368125588499856,0.9998329758391351,0.5998990570999774,0.755721194445961,0.5998474509496668,0.9999622301722759,0.745143071653712,1.0001238919132884,0.9064037308688486,0.5999099305549442,0.5999302135470331,0.5997006121460685,0.808045655420133,1.0001865108869517,0.999926562611304,0.5999519862049266,0.7075823325135155,0.9998698861790125,0.7028812073115942,0.7512032358856473,1.000031167789997,0.5999851681346315,0.7845370008865754,1.0000468905158135,1.0000539702190618,0.5999688274741461,0.6002120707590425,0.6000020670662961,0.9998521906709142,0.6000608941392189,0.9999794532517946,0.9999017499479098,0.9999291467196889,0.5999416698484312
239,1.0,1.0,1.0,1.0,0.7917095788073134,1.0,1.0,0.6,1.0,0.6631766662680143,1.0,0.8977688855438704,0.9279081092222236,0.9555792918779213,1.0,0.6,0.6,0.6,1.0,0.6548982680222499,1.0,0.8477397762534911,0.6,0.6,0.6,0.694120037882837,1.0,0.855841103244088,0.6,0.7551965577968467,1.0,0.7847361998230976,0.7346005700390609,1.0,0.6,0.6585751825157753,1.0,1.0,0.6,0.6,0.6,0.929572025265968,0.6291988438953858,1.0,0.9115575430054159,1.0,0.6
240,0.9999720589718966,1.000183975178853,1.000106098748186,0.999926505763447,0.7774224735746871,0.9999987504782623,0.9999181713805765,0.5999889218406851,1.0001889746771373,0.6000206500078615,1.0001315019476724,0.7616259164250174,0.9223311650974355,1.0001126240804517,1.0000635348072322,0.5999771300460099,0.5997959717334049,0.5999133876187177,1.0000702941507236,0.6647655889896601,1.0000890352942426,0.7059291004592048,0.5999702745954856,0.6000636744295341,0.6000496330379259,0.5999655548284956,1.0001521213303841,0.7206806138530357,0.6000405071163255,0.7336729252064029,0.9999600848559246,0.779429254788907,0.8273873133915832,0.9998517814317651,0.5999371636675238,0.6000310086921661,0.99994662039429,0.9999617019178603,0.6000182266139128,0.5999316200906477,0.60000309067243,0.9143539747861763,0.6000103654926823,0.9999655670988733,0.9544732481136954,1.0001041481729485,0.599971220632754
241,1.0,1.0,1.0,1.0,0.9702427208349687,1.0,1.0,0.6,1.0,0.6,1.0,0.7964829622593318,0.8657680413119774,1.0,1.0,0.6,0.617310152882448,0.7089834011065966,1.0,0.7140673910307542,1.0,0.8052369188688574,0.6,0.6,0.6,0.617256288003427,1.0,0.7713559719748901,0.6,0.6236462277312911,1.0,0.6,0.7618194006340896,1.0,0.6,0.6593558331274347,1.0,1.0,0.6,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6
242,1.000059694100158,1.0000964650946669,0.9615513161073964,0.9999413648653308,1.000001692535187,0.9999155393271669,1.000110490203793,0.600032931824976,0.9999789265430175,0.5999612902031375,0.9998924531707806,0.7395925205338503,0.8982561734240644,0.9999000333280458,1.0000673110483014,0.6000019047497196,0.6248388077160631,0.6363465258207299,1.0000383319589812,0.6342378274510669,1.0000197136224234,0.6000035978793057,0.599950448211654,0.6000634384109482,0.6000692239611667,0.6827640981330875,1.0001351954546789,0.8674005378340678,0.5999723147208567,0.855790959863893,1.000063203760305,0.7052745982907641,0.7603756352576776,0.9999603893979971,0.5999812833787372,0.599985197314546,0.9998293101127183,0.9997756209413493,0.5999164733803679,0.6001062608940337,0.600042799132331,0.999262584477994,0.6001166409309381,0.9999669398139823,0.9209174172547525,1.0000406019520525,0.6001025759937815
243,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,0.9662947400176928,0.8942386579430206,1.0,0.6,0.6874851406270406,0.663659296635711,1.0,0.7442210063154295,1.0,0.6,0.6,0.6,0.6,0.7290898936755729,1.0,0.9395880042345675,0.6,0.8289358597087656,1.0,0.8222737285899159,0.7382399525581407,0.923554910440436,0.6,0.6226586252605982,1.0,1.0,0.6,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6
244,1.0,1.0,0.93345302337617,1.0,1.0,1.0,1.0,0.6,1.0,0.6576438357009667,1.0,0.6,0.8898691256208285,0.913053855705606,1.0,0.6,0.6082611208827607,0.6624992600031716,1.0,0.9287714351109726,1.0,0.6,0.6,0.6,0.6,0.7814142498256402,1.0,1.0,0.6,0.8473922653849338,1.0,0.8720271175359549,0.7152067473101884,0.9839158260429749,0.6,0.6151890573517982,1.0,1.0,0.6,0.6,0.6,0.8877386092519854,0.620893648066871,1.0,1.0,1.0,0.6
245,1.0,1.0,0.6430477080213239,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8418100595431576,1.0,0.6,0.6,0.6,1.0,0.9027491734988643,1.0,0.6421289622257048,0.6,0.6,0.6140395263412696,0.7548060312980448,1.0,0.9890129724324492,0.6,1.0,1.0,0.8194180553879327,0.6772055159444041,1.0,0.6,0.6816130819033493,1.0,1.0,0.6,0.6,0.6,0.8528439995413708,0.6,1.0,1.0,1.0,0.6
246,0.9998768846253984,1.0000111466904449,0.8823714322952095,1.0000732229349663,0.9999880228029321,1.0001084693929,1.0000523604191645,0.5999878290227476,1.000042187574492,0.6000565438040433,1.000074398171897,0.743295670165552,1.0000808052745702,0.9627579366935578,1.0000332144897206,0.600013092123806,0.6517068011092028,0.5999641222898975,0.9999666218016028,0.8943251826648122,1.0000650605258836,0.6835688329824723,0.5999202481413868,0.5999696679568871,0.6879412649326171,0.8002853001231407,0.9999067744371228,0.9999558368605874,0.6000042070204878,0.9174795390773245,1.0001412921079305,0.6314548514258005,0.6896338266994455,0.9487503772759147,0.6000280788304297,0.694626932792118,1.000075131856927,1.0000945602335327,0.5999186387739988,0.5999985342965753,0.6000232790594372,0.7636197457201673,0.636022225838744,1.000016717785938,0.9999412920865521,1.0000496179530485,0.6229664744332293
247,1.0,1.0,0.944232475264154,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.7777769041276268,1.0,0.918511180623996,1.0,0.6,0.6145325104978867,0.6,1.0,0.9439962583687087,1.0,0.6,0.6,0.6,0.6,0.8858832569348885,1.0,0.9341834261670132,0.6,0.73739737239458,1.0,0.7924379983714184,0.7430722626198576,1.0,0.6,0.6712993049063322,1.0,1.0,0.6,0.6,0.6,0.7547843097040671,0.7426695176438449,1.0,1.0,1.0,0.6
248,1.0,1.0,0.7364069792548511,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.8097528606717495,1.0,0.7939971893624944,1.0,0.6,0.6,0.6,1.0,0.961813614235808,1.0,0.689517709781191,0.6,0.6,0.6,0.7702943256842801,1.0,0.829984026668008,0.6,0.7324700192276339,1.0,0.8195784275914209,0.6990921521324953,0.963129940222183,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.9905187912017395,0.8917232067887222,1.0,1.0,1.0,0.6
249,1.0000630999484401,0.9999908996316712,0.8234629795171621,1.0001371429036074,0.9814795481984089,0.9999414724579616,0.9999514489807765,0.5998827884880947,1.0000871697812839,0.6000496489147411,1.0000621038932813,0.8631002290622198,0.9680733875630185,0.9999125415777151,0.9999995826417598,0.5998748497064915,0.5999554359099621,0.6000005339607899,1.0001589401172255,0.8045730995288136,0.9998854049683128,0.78374019873985,0.6000148809116361,0.6000838442515721,0.5998920906184526,0.6684849180061903,0.9999798877370805,0.8510590858949552,0.5998669280203219,0.7299707487104394,1.0000891744191325,0.6829497563870595,0.7786621110587328,0.8365496281698624,0.5998253356644734,0.6000447678648996,1.0001741069588532,1.000263022036802,0.6000702966834832,0.5999380944471632,0.599904642799181,0.9529881154748424,0.8184082032388329,1.000074528398741,1.0004092977214283,1.0000252030940806,0.7826220960403094
250,0.9999528911962616,1.0000911994295325,0.9727669118750548,1.000104059031703,1.0000499199014519,0.9999309008789059,1.0000229122449638,0.6000226580699017,0.9999412093517865,0.600051674084134,0.9999969547889005,0.6980587201619741,0.7733312364235736,0.9997776092208728,1.0000039226584012,0.6001009128935042,0.7943712185339555,0.6000236678831324,1.0000153235278306,0.7538061076457071,1.0000077471046103,0.7577879704872214,0.5999209370788915,0.5999626778473022,0.5998099163489229,0.882087593459332,1.0000332863107362,0.8312778288856795,0.5999129296660637,0.6488184012802612,1.0001479008794716,0.6578269859551245,0.7308580696929775,0.8701039454664363,0.5998717992468163,0.5998900810190325,1.0001240666349678,1.0000090277228608,0.5999447588916731,0.5999996456529935,0.5998466403288834,0.834559714608387,0.599902206962803,0.999948579465133,1.0000586961303424,0.9999431641532348,0.6066892783552662
251,1.0000154931478655,0.999842463799683,0.7791537808021249,1.0001609770729774,0.9752117380182656,0.9999762541137014,1.0000706745268784,0.5999402982967295,0.9998740020276878,0.6000449775674739,1.0001371361524922,0.8994155258858461,0.8150050511817941,0.9681686947760615,1.000058696739722,0.5999075419781752,0.6931892204560259,0.6000376048055718,0.9999452266262242,0.8585671725723926,0.9999257043355887,0.898414828029795,0.6000569824490429,0.5998870093434756,0.5999176119608932,0.8191907794367224,0.9998203516967994,0.6432054239200059,0.5999350467710783,0.5999739952905049,1.0000850806744699,0.695149022253684,0.8297535666085174,0.7903697694062531,0.6000919107247416,0.6000726499673248,0.9999358898290192,1.0000407200148658,0.600019065451764,0.5999312559891612,0.5999858310244361,0.8069136638606794,0.7849539777901327,0.9999104193091201,1.00004087020311,1.0001300392545243,0.5999312028021948
252,0.9999474633550829,1.0001726409996696,0.8028706314274463,1.0001497092325073,0.9734247115208631,1.0000189674460163,0.9999549655089743,0.5998740620448726,1.000144505289836,0.599707450504219,1.0001338575107117,0.9998656863432106,0.8068914819037314,1.0003404526609612,0.9999163830893825,0.6001318330122014,0.6000435441337278,0.6000163378787453,1.0000433227709282,0.797298936560596,1.0001234537145463,0.9999087420638979,0.6001582414514643,0.5998478809127745,0.7942385466386606,0.785474433532299,1.0000815543237307,0.7987231917549322,0.6000041041029752,0.6825365469330149,1.0000056990673636,0.840592934094456,0.9540404785100444,0.8394009007138179,0.6002035030643882,0.6186501648808214,1.000010163109492,1.0002835604207034,0.5999746984089851,0.5999466383867751,0.5999828252960533,0.9997936328541677,0.8330855951036342,0.9999664035919883,0.9998233378428747,1.0000000117722094,0.6535725918754116
253,1.0,1.0,0.9140007805671732,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.677664303972176,0.8686853116821619,0.920600748491725,1.0,0.6,0.6,0.6,1.0,0.739235364207294,1.0,0.8522931672601047,0.6,0.6,0.6359774999093931,0.6818424152643574,1.0,0.8324138842792718,0.6,0.6,1.0,0.9169232054183707,0.7783984964728373,0.9714955228801473,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.9352632124781904,0.6123219511073997,1.0,1.0,1.0,0.6116476684689793
254,0.9999722622724454,0.9998461277787561,0.8571900710877991,1.0000858795836622,0.8792044033652695,0.9999370822765394,0.9999653739384041,0.6000021961410296,1.0000411725646303,0.6763356007791161,1.0000421169606861,0.9037847885142429,0.9589540762614949,0.9977580443634537,0.9999825322619421,0.5999829881923215,0.6296235497404614,0.6000210731584377,0.9999955912836278,0.9402808828478219,0.9999450871979739,0.6330639201171973,0.5999387845526948,0.6000733022388857,0.5999745325993671,0.7379153233204843,0.9999502518159179,0.8753707785762095,0.6000063413046325,0.6936483109205084,1.0001151768715677,0.899274304532793,0.8007379793586749,0.7793017618892467,0.5999197128874995,0.6000862417157173,0.9999969141958542,1.0000120918521103,0.6000262810204222,0.6103259374118477,0.5998563400360767,0.9549131719461671,0.6792832265802287,1.0000097445454594,1.0001789493314166,0.9998996395440138,0.5999024965094635
255,0.9999537988649013,1.0000060914061426,0.7413834255064566,1.0000347398341838,0.9706617620645237,1.0001012595943402,1.000031578311511,0.6000146941396529,1.0000872928267293,0.649945573167098,1.0001895874833566,0.8678569763832805,1.0000974682835182,0.9034520359091066,1.0000507624505905,0.5998748401518746,0.7072178177870468,0.5999644412423313,1.0000185227239737,0.9735894586704913,0.9999858889878712,0.7937763670759345,0.5999115725064803,0.5999436401925551,0.6000063594505738,0.7432604330234471,1.000012932650456,0.999992479395878,0.5999070981951022,0.8115774567619729,1.0000593398291784,0.735153705391095,0.6526998012765164,0.8940622777922859,0.599974755268857,0.6000186650804522,1.0000881542270235,1.0001131581347757,0.5998953264397422,0.6000173998031787,0.6000988756221983,0.9170771626374525,0.6001810635760616,1.0001123438196378,1.0001297185367388,0.999946464141406,0.5999001910997159
256,1.0,1.0,0.8351034196979327,1.0,1.0,1.0,1.0,0.6694352332752099,1.0,0.6,1.0,0.6,0.8463865019883273,0.9613827562218077,1.0,0.6,0.7394594536843608,0.6,1.0,1.0,1.0,0.8828290842142998,0.6,0.6,0.6,0.6135667426005532,1.0,1.0,0.6,0.7429733572666631,1.0,0.6396069242664786,0.6879592179406544,1.0,0.6,0.6,1.0,1.0,0.6,0.6844225069739771,0.6,0.9161027726398807,0.6,1.0,1.0,1.0,0.6
257,1.0,1.0,0.8417808735440555,1.0,0.9300316533725841,1.0,1.0,0.6,1.0,0.6250737057499222,1.0,0.7053423411708118,0.931843917137314,1.0,1.0,0.6,0.8208345649825851,0.6,1.0,1.0,1.0,0.7872118104467756,0.6,0.6,0.8849784109925495,0.8545742612785128,1.0,0.9090345841225698,0.6,0.6,1.0,0.6,0.8133869734285281,0.8431682850464719,0.6,0.6345889273597886,1.0,1.0,0.6,0.6,0.6,0.8997590556727402,0.6754623990570991,1.0,0.9790004519851733,1.0,0.6
258,1.0000341726521995,1.0000169255617546,0.9714291542005818,1.000055313897061,0.9186546793920997,1.0000466321043626,0.9999409615619143,0.5999004323118626,1.0001601042733408,0.6000001779388029,1.0000785983926523,0.7787768763834652,0.9845613709926259,0.9077924989555902,1.0000137799547035,0.5999442791923055,0.6372932032925975,0.5999656092076491,1.0001237390511806,0.9998351455975995,0.9999932810853551,0.9711380719340521,0.6000222146612153,0.6000035617177557,0.8638784061268344,0.7597794771343062,0.9998277634907391,0.9999995259558302,0.5998197966474859,0.6973972152969872,1.0001606452540348,0.5999128381314225,0.7197870550380401,0.8749385589526593,0.6000396183398304,0.5999868675691105,1.00008279420298,1.000057777170696,0.5998512907750091,0.6000120525709778,0.6000524920501957,0.9526002917238712,0.600120916779084,0.9998275917764058,1.0001589874674486,0.9999257531813938,0.5998588886096696
259,1.0001010063461226,0.9999123630487684,0.8910759036283534,0.9999745494909642,0.8978705724669419,1.0000788244295216,1.000093009131098,0.5999113195417183,0.9998604620607361,0.646623945808033,1.0001742101887112,0.6331108676004629,0.9201517361114953,0.9603655510920909,0.999890339426925,0.6000985456354276,0.5998941576670986,0.6729913838784749,0.9998401008742902,0.7372274163314991,0.9999062651383355,0.8748874053230472,0.5998421227541734,0.5997493856635392,0.5999920481168137,0.6750486251009464,0.9998344794570144,1.0000631366205834,0.5999727344247365,0.7691468878679921,1.0001346303812377,0.6873430083155452,0.8365956191967333,1.0000389442391917,0.6000908582535297,0.6002476654368721,1.0002448949044098,0.9999095034056048,0.6000842157454864,0.5996902667517344,0.5999921346409449,0.9098867427032827,0.6367907586657469,1.0000866459750406,0.9999403377535391,1.0001742285429727,0.600009957747454
260,1.0,1.0,0.6,1.0,0.91059738156095,1.0,1.0,0.6,1.0,0.6,1.0,0.7922235720836626,0.8788712816252781,0.9317947466680374,1.0,0.6,0.6,0.6,1.0,0.870612012719995,1.0,0.7793054354632928,0.6,0.6,0.6,0.7845812923180987,1.0,1.0,0.6,0.6933319085158294,1.0,0.6016053299266355,0.6335927725003063,0.9845771166147613,0.6,0.7808136698955913,1.0,1.0,0.6,0.6,0.6,0.8716388639018051,0.6,1.0,1.0,1.0,0.6
261,0.9998507578740622,0.999868252068561,0.8364429323175472,1.0000384376796785,0.9538845677333615,1.0000956578666835,1.0002020749476552,0.5999870245074999,1.0003296965883184,0.5999533919116691,0.9998701408547708,0.8527437648198706,0.9867158268859421,0.9999549585188982,0.9999839953291596,0.5999529113867041,0.6519104106150224,0.6277321617187648,0.9999464586942963,1.0000780011553725,1.0001063501971135,0.999885262626095,0.5999450951156753,0.5997719917147779,0.6000565726183006,0.8327332396712328,0.9999800873723694,0.9999210998813282,0.6000547481516055,0.7336770484690032,1.0003956047715103,0.6002806685634055,0.7084100831625035,0.9998619849550354,0.6003582747970129,0.689633960871811,1.0002594656555435,1.000212481538905,0.5998644626823659,0.6001044075912092,0.6001123474751136,0.9998724279505404,0.6000263337163052,0.9998306279324896,0.9744526438376272,0.9998502846865315,0.6026302112914504
262,1.0000707229051602,0.9997065960241779,1.0000130206123354,0.9999884145090107,1.000095611792507,0.999968758394385,1.0000730539864162,0.6000966899979943,1.0000879384433246,0.6785317013793487,0.9998981098897276,0.7642610718615754,0.9999453071428811,0.8931685749070306,1.0000023557621012,0.6000771063062855,0.7564612736519072,0.5999766394652222,1.0000003382366893,0.9165180568077551,1.0002511222667123,0.7965621570608457,0.5999715528104974,0.599801667584342,0.5999967644760632,0.9983636825228982,1.000060240122656,0.9835496061599021,0.599887127583264,0.7129687626721352,0.9999234373015301,0.8204401131093445,0.9005754755264532,0.9999872794648665,0.6000237177612606,0.6035328359807728,1.0000595062099054,0.9998146235852091,0.6000307377177805,0.6000167432962412,0.5999426514388034,0.9999844078555744,0.5997961973730823,0.9999068888584348,1.0000322097214327,0.9998022159749448,0.5998611921687382
263,1.0,1.0,0.8462004943609055,1.0,0.9712270596875617,1.0,1.0,0.6,1.0,0.7218533987996796,1.0,0.9310264506384764,0.8574683378182135,1.0,1.0,0.6,0.7541452366301686,0.607539805396624,1.0,1.0,1.0,0.7950275249753077,0.6,0.6,0.6,0.9080123046128747,1.0,1.0,0.6,0.6,1.0,0.8052005815733904,0.6578211962327827,1.0,0.6,0.6256362357447675,1.0,1.0,0.6,0.6,0.6,0.9615978511837594,0.6,1.0,1.0,1.0,0.6
264,1.0,1.0,0.8088441828862228,1.0,0.8062818486671594,1.0,1.0,0.6,1.0,0.6,1.0,1.0,0.9213747213328539,1.0,1.0,0.6,0.6756050644018032,0.6833753150341061,1.0,0.8891665977023551,1.0,0.9161667952358167,0.6,0.6,0.6,0.6848974844524353,1.0,1.0,0.6,0.6905096947593394,1.0,0.860258635802729,0.7458736260208122,1.0,0.6,0.68555353370554,1.0,1.0,0.6,0.6,0.6,0.7797046814127234,0.6201846946626007,1.0,0.8416849275375957,1.0,0.6
265,0.9997880485796737,0.9999546967200352,0.9998913192390764,1.000000275176552,0.7698432863246597,1.0001086743136491,0.9999374866380534,0.6000394164650391,0.9998991240867043,0.6803466926711195,0.9999938261181466,0.9089564763248394,0.8616254951997194,0.9868669404381238,0.9999554866143451,0.6001210762127273,0.6321193915821599,0.6000340186307247,0.9998284810708523,0.710351939655856,0.9999395117155339,0.7609129549208238,0.6001834828681132,0.6001220522785504,0.5999756703134815,0.7719825430923211,1.0002557665467848,0.9034700371966535,0.5999080066566352,0.599986274402516,0.9999716145588942,0.7001512251173332,0.7526240597653584,0.9998072188714302,0.6001229879955848,0.6702448686896509,1.000068743455845,1.0001747297729957,0.5998614142901646,0.6511582072902129,0.6001082110062947,0.9108786687766166,0.5998329731885446,0.9997874529641907,0.8749782230438979,0.9999739158812204,0.6001419634776419
266,1.0,1.0,0.9906787227157252,1.0,0.899663520711483,1.0,1.0,0.6,1.0,0.6817674015875281,1.0,0.9150045452307264,0.6660045425421385,1.0,1.0,0.6,0.6483707708958305,0.6752120648076455,1.0,0.8082844793811756,1.0,0.6642929447510681,0.6,0.6,0.6,0.9200760896224642,1.0,0.9763249513503389,0.6,0.6,1.0,0.6635204842497484,0.6,0.8104632585514109,0.6,0.6176676815935234,1.0,1.0,0.6,0.6,0.6,0.889439880547281,0.6509308762649766,0.9938322787147086,0.9586237656871194,1.0,0.6
267,0.9999543823872918,1.0001452404291196,0.8825553010518753,1.0001564404937187,0.8391861937774687,0.999826058291328,1.0000978302589492,0.5998371266634288,0.9999232566983499,0.6568816370778974,1.0001663404258512,0.959397601652646,0.9189228180759115,0.8999425350852567,0.9999158048091797,0.600154836207001,0.6000138590188748,0.6380337790263695,0.9999287834780267,0.8289206642739808,0.9998516566279445,0.9065895570168157,0.600004836492728,0.5999699772261129,0.6000428880763315,0.9765450229151303,0.9999269812986555,1.0000389537662766,0.5999560969343731,0.8415191267425787,1.000424671512783,0.7389021167336365,0.7676270472430861,0.9998952094662199,0.6000848568296125,0.7100322520815197,1.0001174115502989,0.9999140681863712,0.5997393181722371,0.5997645084392387,0.5999606186880903,0.8803712349411796,0.5999900345770307,0.9999348196550432,0.9147418156736111,1.0003013480163818,0.5999945058208248
268,0.9999141183603214,1.000194864465271,0.6847513972380995,1.0000850182100116,0.9836057489004393,0.9999994187772624,0.9910871795477093,0.7358860463737013,1.000117700263233,0.5998089870527341,1.0002507426933103,0.8229423111235261,1.000211432346887,0.8722726188685918,0.9998930545521562,0.5999918736674104,0.6000111185586126,0.5998507960498428,1.0000337788872078,0.943377132884323,0.9999560815509958,0.8434419456437442,0.5998128001463179,0.599932649050355,0.5998816609850333,0.6731198878327613,0.99981680734737,0.8302991167129541,0.6000137596806692,0.8312070880885544,1.0001955446228774,0.882215522064213,0.8740404191989856,0.9999364140600083,0.5999450935139932,0.6804620859455042,0.9999326119675861,1.0001950531012533,0.6000487280721502,0.6000956993153577,0.6000769711926273,0.9999266250814465,0.600290069895337,1.0000005223234547,0.8238430906524306,0.9999262130414905,0.6001429872517652
269,1.0000391916706879,1.0000276542149416,0.7436711300698888,0.9999935138548368,0.8586296981800371,0.9999894783363009,1.0000254228223908,0.5998785177795671,1.000130200499293,0.600027300550062,1.0000611989924197,0.752064443499668,0.8611562829648621,1.0001126036649417,0.9999758730804504,0.6001265871681112,0.6238721294539071,0.5999975357088468,1.0000703506140307,1.0000264840152975,1.0000400757563035,0.6509174450302297,0.5999744168592485,0.5998903961202169,0.8278097521283481,0.7716519034282334,1.0000659473614055,0.7812712269195532,0.6000284983058208,0.7831181061576525,1.0000966024460645,0.9990063459536027,0.8421283691951796,0.9999540731606369,0.6001444265227904,0.7557609999838353,1.00006252916786,0.9999842059312154,0.6000170033534543,0.5999803937890811,0.5999999780846612,0.9268111489422491,0.6168134314922673,0.9999473494153953,0.7896493230006405,0.9999745123604751,0.599920634794658
270,1.0000442723501677,1.0000116422381253,1.0000499392103093,0.9999607879236854,0.8498600279078844,1.0001462818990217,0.9735726826306257,0.600083721658203,1.0001312410837238,0.5998140788258397,0.9999769646635709,0.7822887324786449,0.9874563324243594,0.9646510176525874,0.9999342596380905,0.6001394216005149,0.8237844736279043,0.7201251298074278,1.0000615447358994,0.9524215575119578,1.0000521584169388,0.6000424053542894,0.5997978560524668,0.5999011814153696,0.6094851531119574,0.8279664202512091,1.0001028263431562,0.879115724834793,0.6000883661566401,0.9130327965306351,0.9999619823223678,0.6876324841170705,0.6679165618530889,1.000093082167627,0.5999808577608722,0.7596395663584392,1.0000492012083482,0.9999543483288266,0.600047042680615,0.6354890920006813,0.6000195758572483,0.853108628893458,0.599915927289161,1.00016793841104,0.8226684129402309,0.9999921426696767,0.6000756647197252
271,1.0000090136627664,1.0000631712802912,0.9961382962118754,1.0000277456133913,0.8836690269653594,0.9999678045157481,0.9012514853164021,0.5998579078084603,0.9999740000189137,0.6300562093496482,1.000265778880014,0.9209955967276305,0.9998939722239453,0.999879849607232,0.9999655717538518,0.6000974426193422,0.8031353137653983,0.7511256802245407,1.000011241683145,0.8676925872988044,0.9999595415669852,0.6508462713933886,0.5998976153464963,0.5999229237369387,0.5999319850292475,0.7613636876317131,0.9997999089598686,0.9850203332915066,0.6000169825051584,0.7497362502050215,1.0001242530573689,0.6917207285982423,0.8154178622920676,0.9999245337834423,0.599981432709558,0.60011210778781,1.0000416744567853,0.9999123406415874,0.5999789423016397,0.6270144006194518,0.6001204759846646,1.0001122845079722,0.5999036517566894,0.9998980640065943,0.8317069258530726,0.9999674517397925,0.5999131056504319
272,1.0000091777193574,1.000100063748452,0.9232522659876718,0.9999753788203165,0.9455001330592324,1.0000047844407856,1.0001520995283402,0.5998886023154617,0.9999120964341185,0.6002610931292379,1.000172939012145,1.000098492879929,0.8755400908038866,0.9998893695709435,0.9999779266565759,0.6000026302222226,0.815129740660757,0.6000516891591114,0.9999628240406199,0.7959467356463237,0.9999144951649183,0.7382163474052865,0.5999026613387122,0.5999299293785714,0.599965562525455,0.8627096282931166,0.9999328413521104,0.9999224754926621,0.6000916675779226,0.6001025400038683,1.0001581404163242,0.9122112834545923,0.8251395605566023,0.9999286298189141,0.6002028889580042,0.7506867496942855,1.0000899818983886,1.0001097550180793,0.6000868464686866,0.6000547821593083,0.5999636600424363,0.9287932380617868,0.5999848076528449,0.9999785146436678,0.9879357319163878,1.0000661765089902,0.6300016178723735
273,1.000163431867522,1.0000814104690567,1.0001710008161853,0.9999405452486984,0.8102033001070281,1.0000658923715022,0.9999820911779258,0.6240732496326324,1.000138998934292,0.6000977077386374,0.9999661415632591,1.0000476806166383,0.9999900696034115,1.0002143472203509,0.9999200085270581,0.6001309966397569,0.7224620968145415,0.600101720997484,1.0000136084587115,0.8391412769453281,1.00008014894352,0.935214927546946,0.600073418801694,0.5999843308081411,0.600217340342255,0.8023850300992446,1.000120505060901,0.9381870787049846,0.60010934472243,0.7676690713778339,0.9998946983940651,0.8248864501423236,0.8166965344343045,1.0001722558811679,0.6000737438173345,0.7334854360842682,1.0001605382219099,0.9999726147741795,0.6000513597656237,0.5999544923995571,0.5997965125456088,0.8384290014599087,0.5999960476793063,1.000162647039238,0.7039959512995719,1.0001777220208865,0.7287613153089014
274,1.0,1.0,1.0,0.9137067964849146,0.6,1.0,0.8611205113750143,0.6569038892059433,1.0,0.686807252756944,1.0,1.0,1.0,1.0,1.0,0.6,0.6340433475647687,0.7701261243644323,1.0,0.7893654492832063,1.0,0.8074081336965037,0.6,0.6,0.6,0.7415727699712502,1.0,0.7856696967232922,0.6,0.755662275811867,1.0,0.7405269248290611,1.0,1.0,0.6,0.6764797809682347,1.0,1.0,0.6,0.6,0.6,0.8187607737011966,0.6,1.0,0.6,1.0,0.8195304913939319
275,1.0001490041100451,0.9998607814138328,1.0001352629388567,1.000249533447295,0.6220444503151712,1.0001856137379201,0.7919602403934882,0.5997898171993801,0.9999217706670799,0.6731912708389531,1.0000163563068223,0.9999168039023881,1.0000748629609841,0.9995362853505168,1.0001713100848448,0.6000183312605794,0.6001471553397818,0.733280872239762,0.9999660064398077,0.7034479333701169,1.00006245281535,0.6000636560995405,0.59987936339348,0.5999177506857549,0.5999327618617676,0.6573467980046835,1.0001393901253535,0.9534552390464385,0.5999600589405415,0.6000150888584241,1.0001354810093839,0.7361163290160915,0.9212594526231012,0.9998360372305475,0.5999104615674151,0.6417144503236178,1.000204837558436,1.000087976067372,0.5999166333466888,0.6551128947743838,0.600039202192745,0.7308528486865455,0.5999074300272054,1.000121276891173,1.0002100751102847,1.0000834575605366,0.5997951167212037
276,1.0,1.0,1.0,1.0,0.791784954561457,1.0,0.8110149331480004,0.6,1.0,0.6,0.9361460237027,1.0,1.0,1.0,1.0,0.6,0.8143240575710512,0.6145619648840088,1.0,0.7207930807884476,1.0,0.651277124248329,0.6,0.6,0.6,0.6,1.0,0.8858765149340256,0.6,0.771250582015847,1.0,0.8573919020226859,0.8917212669394478,1.0,0.6,0.6,1.0,1.0,0.6,0.8009060914092279,0.6,0.7087061158506539,0.6,1.0,0.8814679487360986,1.0,0.6
277,1.0,1.0,0.9655359663110706,1.0,0.801745551237319,1.0,1.0,0.7219020345587446,1.0,0.6,1.0,0.8849728171361557,1.0,1.0,1.0,0.6,0.9514625269654251,0.6,1.0,0.7274529002537617,1.0,0.6,0.6,0.6,0.6,0.765921141212439,1.0,0.7525005347443137,0.6,0.9241929335659667,1.0,0.8309960682242666,1.0,0.8886302322105621,0.6,0.6,1.0,1.0,0.6,0.6270165984410879,0.6,0.7022980853044527,0.6,1.0,0.7012739560043778,1.0,0.6
278,1.0001230587809464,1.0000666260373183,0.9998891550026899,1.0001501289822308,0.7807656880516889,1.0000466990415298,0.9999661411869418,0.6346784120007276,0.9999701804352625,0.6907371007152125,1.0003626227918232,0.9828061068533613,0.9998034377180004,0.9999750337595626,0.9999932050166317,0.6000043390075729,0.6333359585265408,0.7555130829456543,0.999786391949724,0.9999179519723015,0.9999273990272068,0.5999712090372669,0.6000703207385485,0.5999260542577056,0.600121702420878,0.7910786236829774,0.999826639883644,0.8638547889555133,0.6000474329695515,0.9159321317550962,1.0001352474864948,0.8612396806034249,0.7868611300902124,0.7888088380974918,0.5998362268661643,0.6000493566244829,0.9997620146662488,0.9999109912063817,0.6001823709700886,0.5999644468329304,0.5998464795007132,0.8624939462930254,0.6001351058708084,0.9999372762450373,0.7661080446422333,1.0001394400059578,0.672367597997463
279,1.0,1.0,1.0,1.0,0.7514138831651851,1.0,0.9646383238487994,0.6,1.0,0.6446091214766397,1.0,0.8836432057769249,0.9841089594586243,1.0,1.0,0.6,0.6,0.861131643677626,1.0,0.9234735550987606,1.0,0.6088887254946642,0.6,0.6,0.6,0.879176617199041,1.0,1.0,0.6,0.9021784965724678,1.0,0.810705544551975,0.8732942357267082,0.8543957797139597,0.6,0.7600689058968996,1.0,1.0,0.6,0.8151950383337465,0.6,0.9935337361671666,0.6,1.0,0.6,1.0,0.6995797325295571
280,1.0,1.0,1.0,0.9999999999999999,0.8513540680021613,1.0,1.0,0.6,1.0,0.6,1.0,0.7659005613277577,1.0,1.0,0.9999999999999999,0.5999999999999999,0.9538841555858921,0.6,1.0,0.8720117673011878,1.0,0.6,0.6,0.6,0.6,0.7558464093413854,1.0,1.0,0.6,0.7633728167930486,1.0,0.7598361537207509,0.8007694677757653,0.9129840297962101,0.6,0.6932329601653056,1.0,0.9999999999999999,0.6,0.7915297354536098,0.6,0.9368857588198933,0.6,1.0,0.8760480293156371,0.9999999999999999,0.6
281,1.0,1.0,0.9569821709861493,1.0,0.9103692427859574,1.0,0.8995696956499534,0.6,1.0,0.6,1.0,0.7392402205874748,0.9144619164876344,1.0,1.0,0.6,0.8445441154900122,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.6246459733440276,0.6,1.0,0.8530495731937033,0.6,0.6660999596303399,1.0,0.7908083833586801,0.6451665033161013,0.8241689470698077,0.6,0.6,1.0,1.0,0.6,0.617037921215765,0.6,0.8749120546097751,0.6,0.940666032784451,0.9958360216826704,1.0,0.6
282,1.0000190305060008,1.0000473106757979,1.000048557532545,0.9997878050031788,0.6349577920805228,1.000018753906827,0.8133636378875786,0.5999385682082414,1.0000676346610053,0.7622893897584093,1.0000539386756462,0.7387848957513836,0.9526046455110706,0.9999887888229531,0.9997332588585888,0.6000128649583663,0.7827214509417537,0.5998579435670843,0.9999319967870468,0.6958980600380442,0.9999116828394928,0.6602145104663109,0.599940514875438,0.600052071623219,0.6000421683908306,0.8273790166305784,1.0002564332080741,0.8386962452317371,0.6000355394042791,0.7701028842263025,1.0001556325857979,0.7280427783079946,0.7144821439679042,0.7675280163426893,0.6000806698015215,0.6000948765262133,0.9999047559505541,0.9997824877903829,0.6000218391571193,0.6000929208666752,0.5999264189022252,0.8024470984573714,0.5999165384366811,0.9997912808994287,0.9023108097597032,0.9999994111789565,0.6000791517187507
283,1.0000470084369422,0.9998864702428436,0.9999607706224862,1.000232391460866,0.666200474438872,0.9999835878720946,0.866057151260002,0.599960189616364,1.0001347255781965,0.6000224133695204,1.0001342054000752,1.0000476302458332,0.9999406901632318,0.8965773500748404,0.9999705765670903,0.5999520250678647,0.8298730609064411,0.5999037132122655,1.000002071058272,0.8354066721779301,1.0000102886032343,0.6111317513939936,0.6000026577270372,0.6000170415490267,0.7129303761509467,1.0002029314679852,1.0000565515289344,0.9999316564456224,0.599907545922142,0.6767125603732806,1.000052996394996,0.6328300856903892,0.7081598795304749,0.999943700103663,0.5999195838376643,0.6000453519406024,1.0000860498361759,0.9999514151401535,0.600084793250846,0.6000227531865987,0.599899165381089,0.7088502469578919,0.5999245069191359,1.0000473287090554,1.0001318589339863,0.9999801836100313,0.5998574149897852
284,1.0000564371919767,1.0000174839914158,0.8939499867261723,0.999990821402946,0.9002022506065745,0.9999994920477709,0.9391579148239341,0.6000873224535364,0.9998960688614301,0.5995705154140605,1.000169113250708,0.999686070967171,0.9141787970813431,0.9905612326311807,1.0001562210441677,0.6001591519168987,0.6009338198556511,0.686840002011975,1.0001394769126406,1.0001025873854095,0.9998586850285737,0.6337737550659015,0.5997394713793556,0.5998367785893277,0.7116138736319126,0.8908180222541813,1.000018553901385,0.9999454969678224,0.5999775192191608,0.6002335850284802,1.000006683671869,0.5998699037779516,0.8209362829876681,0.999939481022922,0.6002809185612554,0.772193799048487,1.0001647966527056,0.9999051232438179,0.5999160373006888,0.5999189894168784,0.6002058321714998,0.782140476286658,0.6002091846105326,0.9998246731144926,0.9135961864221108,1.0002102562013861,0.7309054145685048
285,0.9999545923047254,1.0001690526142353,0.8944566145030509,0.999971911137952,0.6000167329766759,1.000086865951281,0.9960525081956231,0.5999908667351732,0.9999578933802111,0.6501488618391886,1.0000881278623233,0.8594717195604025,1.0000125944726663,0.9997852977116874,0.999942321315659,0.5999176201008227,0.6000155291612039,0.626476911723203,0.9999066136774185,0.6800814051248245,0.9999461758850152,0.6711551823917656,0.6000523305771579,0.600000085817542,0.5999124743063302,0.9998484634696855,0.9998816636220683,0.8882647685733243,0.5997598129806812,0.6521572871775432,1.0000064642164268,0.8105157149238224,0.9852261149241404,0.94395553700822,0.5999586447432207,0.6000058466241476,0.9999500212965081,0.9999946474434752,0.5999413656582325,0.600204310130594,0.6000184349830338,0.8137624078072201,0.6000793925385822,0.9998927521210507,0.6931425297410744,1.0002148106075903,0.5999860736580989
286,1.0,1.0,0.9878925563844249,1.0,0.6,1.0,0.9714187700555933,0.6,1.0,0.6,1.0,1.0,0.7932496333232067,1.0,1.0,0.6,0.6,0.6,1.0,0.7530731076658762,1.0,0.716940888871699,0.6,0.6,0.6,0.9770753959428227,1.0,1.0,0.6,0.6,1.0,0.803003888748842,0.6598366374103631,0.9932492346215213,0.6,0.6,1.0,1.0,0.6,0.6831272389064078,0.6,0.8341822601843907,0.6064141470005825,1.0,0.6,1.0,0.6
287,1.0,1.0,1.0,1.0,0.704429387591876,1.0,0.7470934859647341,0.6,1.0,0.6,1.0,1.0,0.9364663921246663,1.0,1.0,0.6,0.6,0.8750056383645749,1.0,0.8089631134555755,1.0,0.6,0.6,0.6,0.6,0.7102460704932526,1.0,0.9950010340308243,0.6,0.7656989854307023,1.0,0.8018658614706133,0.9757880884525051,0.8022127861008754,0.6,0.9737233631059256,1.0,1.0,0.6,0.8389844712539183,0.6,0.7921730539344508,0.6,1.0,0.6267933761275021,1.0,0.7211761971060981
288,0.999909853967579,0.9999002762062589,0.999992648317245,1.0000522059868837,0.6333267587119086,1.0000435595831105,0.6224675822101247,0.5997452333536482,1.0000044850329954,0.7613671168266614,0.999951481534192,1.0000725767458152,0.999990253400052,1.0000595393981082,0.9998292834842284,0.6001182821275362,0.5999425734248507,0.7346506904355727,1.0000421220412121,0.9575940742222235,1.0000134934830585,0.7063902338802592,0.6000130927002898,0.5999891608839749,0.5999234845123516,0.6163848783197274,1.0000715694988034,0.8236169643609422,0.6000827666815861,0.806258294188637,1.000103437395738,0.8183860022456886,0.9571652907765859,0.9687904417805522,0.6000938741478071,0.6639705166516663,1.0001456025231916,0.9998892885185167,0.5998199114910505,0.7615006497346133,0.6000290598871021,0.9286585187697257,0.5999833938785368,1.0000042517941892,0.9052333152347696,1.000112535384112,0.59993268390039
289,1.0000248580113458,0.9999276533158509,1.000155143812226,1.0001960233576097,0.6138567267441832,1.00005551436885,0.6920495341033097,0.5999839303665867,0.9999415173953621,0.6000103503471845,0.9999000076066602,0.9998844643163115,0.8328506619721784,0.9998237921991979,1.0000910989889982,0.5998608164551006,0.5999417539649332,0.5999036663804249,1.0000084582568458,0.9108034435879072,1.0000052616838682,0.6745866865316197,0.60005678705442,0.5999517435038485,0.6574992665051029,0.6957317918812913,1.00024110342272,0.999770069834586,0.6000191602618126,0.681347452080719,1.0000097876773195,0.912693416186422,0.7911629450707014,0.8491727686819059,0.600014403120501,0.5999866627558975,1.000057345165799,0.9999465741140523,0.5999176779975908,0.6906726404004606,0.5999351936408516,0.9707596876313656,0.5999845097167933,0.9999705009336882,0.7736379807315097,0.9999523069380827,0.5999997927402834
290,1.0002253163326258,1.0001415824888986,0.9989214780817351,1.0000402479183808,0.689815610566092,0.9999519882341988,0.8964867343906108,0.5999002139728671,0.9998436305719031,0.6000923780887126,1.0000999513852187,0.9999860812675184,1.0001294993765972,0.9999836311295438,0.9997479684050667,0.5998916022046621,0.6040044473120781,0.6507231456610574,0.9999404606980079,0.788880677892482,0.9998751465854437,0.6189102953173079,0.5997935373006098,0.5999661474997157,0.5999825014492326,0.927422497236398,1.0001084485058733,0.9795784404407016,0.6002060579547593,0.7423893346164485,1.0001729163706568,0.8555569345948204,0.8309711122689023,0.6421554815717939,0.6000497576091168,0.7043189369640079,1.000095319167758,0.9999053737119968,0.6001755565607791,0.6417409769651724,0.599880874431373,0.8358081058630533,0.5999475276077356,0.9998390415926057,0.7892882727243851,0.9997738502155283,0.6000986862232234
291,1.0,1.0,1.0,1.0,0.7656047546674769,1.0,0.775613404466907,0.6,1.0,0.8515895197886589,1.0,1.0,1.0,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.7582143830115086,0.6,0.6,0.6777909858164561,0.7856019022538616,1.0,0.8614281442291843,0.6,0.7854213847789336,1.0,0.796281321678816,0.8079836473696569,0.7408534180855585,0.6,0.6158376651430448,1.0,1.0,0.6,0.6,0.6,0.7816056442107729,0.6,1.0,0.9053018686829298,1.0,0.6
292,1.0,1.0,0.7683733256058205,1.0,0.9885469094567515,1.0,0.8821842611465477,0.6,1.0,0.6273282908024254,1.0,0.9412927921549542,0.8837122278663532,1.0,1.0,0.6,0.6,0.6,1.0,0.9773506195262461,1.0,0.6894998980294077,0.6,0.6,0.6,0.7199664523059278,1.0,0.8895877423007675,0.6,0.6566718828190573,1.0,0.9120851507427162,0.8248087951020681,0.6120614967199506,0.6,0.649374396672158,1.0,1.0,0.6,0.6789950066515678,0.6,0.6586127071421163,0.6,1.0,0.8315585193872296,1.0,0.6
293,0.9999687603264374,0.9999594058134402,0.9364136150077363,1.0000804008512139,0.818380843209101,0.9999600765128671,1.0000463521773262,0.5999100166226302,0.9999288999649866,0.6000073023101803,0.9999720833131338,0.9998426881995135,0.9917142496862201,0.9999808687470312,1.0000224770018713,0.6000587473399581,0.6381953587551368,0.5999422075130979,1.0000494565760505,0.9423763047595302,0.9999875135264225,0.8046261444283673,0.6000499380002262,0.6001692727194265,0.6000574225081072,0.8745229846800878,0.9999361940958879,0.9473163511186962,0.5997414655417175,0.7710772128867516,0.999995799931472,0.8640816656802637,0.9552263777920363,0.6585743120722076,0.6002097002927564,0.5999058245695292,0.9999832864301393,1.0000308867863374,0.5998841525965253,0.6194508389348381,0.6001332845354861,0.6002139026997746,0.6510590236828597,0.9999739137184945,0.9697463677478535,1.0001276400670425,0.600111746539211
294,1.0,1.0,0.9087548781402939,0.9604261264924401,0.6469918211708604,1.0,0.8593921876663901,0.6,1.0,0.6,1.0,1.0,0.9720860823377037,1.0,1.0,0.6,0.6151347841788918,0.6,1.0,0.9824979455015571,1.0,0.8670563664826847,0.6,0.673583395014537,0.7385636482553144,0.8033855338589999,1.0,1.0,0.6,0.6500817266036077,1.0,0.76091289171499,1.0,0.8643734525649042,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.6540716259958079,0.6,1.0,0.9739011495883825,1.0,0.6
295,1.0,1.0,1.0,1.0,0.7650699024224262,1.0,1.0,0.6,1.0,0.649968910591665,1.0,1.0,0.8515111935000358,1.0,1.0,0.6,0.6,0.6,1.0,0.8515607090519575,1.0,0.7304950911155732,0.6,0.6,0.6533466806522247,1.0,1.0,1.0,0.6,0.6,1.0,0.7770702118758486,0.9694178357837535,0.8561293605258785,0.6,0.7073002700741301,1.0,1.0,0.6,0.643714108871414,0.6,0.6975230390597003,0.6413996171114439,1.0,0.891560578412155,1.0,0.6
296,1.0,1.0,1.0,1.0,0.8441964150205507,1.0,1.0,0.6,1.0,0.6844146895223265,1.0,1.0,0.859582234455903,1.0,1.0,0.6,0.6,0.6,1.0,0.9833843061220312,1.0,0.8848808933367451,0.6,0.636496309232897,0.6,0.9888380079743168,1.0,1.0,0.6,0.791576710204402,1.0,0.6286153386328194,0.8995163741156513,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.8346084385169824,0.6,1.0,0.8753994932146424,1.0,0.6
297,1.000150142888995,1.0000340848744123,0.7710666169917748,0.9998684085938531,0.7810009478323523,1.0000954715367412,0.759493637804097,0.6957194801996885,1.0001100422888194,0.6000134881027406,0.9998566834937681,0.9999951553128722,0.9079217323483607,1.000074034088655,1.0001410683486658,0.6000464355733048,0.5998297968482347,0.6002953866190184,0.9999641029406536,0.8736621620935916,1.0000833481683857,0.8064558116558924,0.5999470085214698,0.6367852801727782,0.5998556831433963,0.8139085568663795,1.000031733931114,1.00000562496976,0.5998778002438705,0.7245919858442211,1.0001020607126119,0.7552390670439124,0.9971563120563409,1.000050466209792,0.6001153138597588,0.7019013945384619,1.0001144246781188,0.9997839826081523,0.6000594942052937,0.6000950100354565,0.6000350445971246,0.8499292650788283,0.5997244348935196,1.0001816771614684,0.6592611381296443,1.000058133584014,0.6000613628981373
298,1.0000992672894031,1.0001783661806378,0.9419403014005673,1.0000270767854906,0.6000072072613679,0.9999607622258204,0.8056331019029195,0.6000530699540871,0.9999860235548779,0.6000267530657777,0.9999130766133675,1.0001004435021943,1.0000483673234966,0.9998675439634386,0.9999014682230939,0.6000004560630356,0.6811760857671739,0.5999689718308343,1.0001250492785303,0.7621118523657193,0.9997934476169454,0.6000469420286205,0.5999464983664486,0.5999439260166363,0.6000313334216844,1.000049738720233,0.9999093260400234,1.0000444469986811,0.6000732949574454,0.6001790516759085,1.0001828703602205,0.8859774077923614,0.9484905400652676,0.8635205599198879,0.5999972656989593,0.7472054481548664,1.0000834256708488,1.0000180432444572,0.6000294862504267,0.5998387985041924,0.6000171270860002,0.8879066049491005,0.6001585182782174,0.9999290926830268,0.6615824070371499,1.0000509980284766,0.600039091246614
299,1.0,1.0,1.0,1.0,0.6,1.0,0.8772756275043119,0.6,1.0,0.6229523917129484,1.0,1.0,0.9837597577763392,1.0,1.0,0.6,0.6,0.7172891577120628,1.0,0.8220024881005892,1.0,0.6,0.6,0.6,0.6,0.9874510562297502,1.0,1.0,0.6,0.6,1.0,0.7227187203608515,0.7533759693092247,0.964492882351426,0.6,0.7589661881995543,1.0,1.0,0.6,0.8321586316201878,0.6,0.8844417117153395,0.6,1.0,0.6301383432379151,1.0,0.6


==> csv/ZRH_NEW/deepc-freq-1/results/metrics.csv <==
,0
travel_time,37.05
waiting_time,21.87
C0_abs,15.67
C02_abs,4184.46
HC_abs,0.11
PMx_abs,0.21
NOx_abs,1.6
fuel_abs,1356.56
nvehicles,178035.0


==> csv/ZRH_NEW/deepc-freq-3/info.json <==
{"taskname": "tls", "id": "deepc-freq-3", "actuators": "tls", "gui": 0, "horizon": 3, "Tini": 6, "begin": 54000, "end": 75600, "seed": 2389, "scale": 0.8, "rate": 1, "deparr": "", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "ZRH_ASP", "output_type": ["density"], "freq": 3, "n_threads": 2, "labels": "./dep/sumo_files/ZRH_ASP/regions/labels.npy", "mfddata": "mfddata_final.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 36, "parameters": null, "controller": "DeePC", "files": {"net": "ZRH_ASP.net.xml", "trips": "trips_ASP.rou.xml", "routing": "trips_ASP.rou.xml", "sumocfg": "sumo_tomodify.sumocfg", "additionals": "additional.add.xml,taz.xml", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "DeePC.json"}}

==> csv/ZRH_NEW/deepc-freq-3/results/density_prediction_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> csv/ZRH_NEW/deepc-freq-3/results/density_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,1.009331847591428,1.9145951547122557,0.9947386962338408,0.7912733774108597,1.3962894635312006,0.4454178414583664,2.397090265660808,3.4390240145399784
4,1.009331847591428,1.9145951547122557,0.9947386962338408,0.7912733774108597,1.3962894635312006,0.4454178414583664,2.397090265660808,3.4390240145399784
5,1.009331847591428,1.9145951547122557,0.9947386962338408,0.7912733774108597,1.3962894635312006,0.4454178414583664,2.397090265660808,3.4390240145399784
6,2.109209620611284,3.2150566332185258,1.8079979666038568,0.8120455251318229,2.0048343169519787,0.779422625584037,4.30955201437028,5.66663249081753
7,2.109209620611284,3.2150566332185258,1.8079979666038568,0.8120455251318229,2.0048343169519787,0.779422625584037,4.30955201437028,5.66663249081753
8,2.109209620611284,3.2150566332185258,1.8079979666038568,0.8120455251318229,2.0048343169519787,0.779422625584037,4.30955201437028,5.66663249081753
9,2.843896653107705,3.900557206292484,2.4094180462468366,1.1645557482803013,2.7980199106881876,0.8695880414414544,5.351890553844851,7.394776818295283
10,2.843896653107705,3.900557206292484,2.4094180462468366,1.1645557482803013,2.7980199106881876,0.8695880414414544,5.351890553844851,7.394776818295283
11,2.843896653107705,3.900557206292484,2.4094180462468366,1.1645557482803013,2.7980199106881876,0.8695880414414544,5.351890553844851,7.394776818295283
12,3.7316110547585843,4.619362320783068,2.731701254810153,1.4615143217752542,3.081788413933203,1.048957457466006,5.050088265124123,7.822103951378418
13,3.7316110547585843,4.619362320783068,2.731701254810153,1.4615143217752542,3.081788413933203,1.048957457466006,5.050088265124123,7.822103951378418
14,3.7316110547585843,4.619362320783068,2.731701254810153,1.4615143217752542,3.081788413933203,1.048957457466006,5.050088265124123,7.822103951378418
15,3.7146916768227194,4.524175981713173,2.9191041653256766,1.6659446588307616,3.6236053052849755,1.1215025709690187,6.98944910036357,6.752973445823613
16,3.7146916768227194,4.524175981713173,2.9191041653256766,1.6659446588307616,3.6236053052849755,1.1215025709690187,6.98944910036357,6.752973445823613
17,3.7146916768227194,4.524175981713173,2.9191041653256766,1.6659446588307616,3.6236053052849755,1.1215025709690187,6.98944910036357,6.752973445823613
18,4.028506521337084,4.767454325122855,3.1055239700528605,1.957230019429974,3.08033570949799,1.2166142829239057,8.020712245664082,8.164347230435713
19,4.028506521337084,4.767454325122855,3.1055239700528605,1.957230019429974,3.08033570949799,1.2166142829239057,8.020712245664082,8.164347230435713
20,4.028506521337084,4.767454325122855,3.1055239700528605,1.957230019429974,3.08033570949799,1.2166142829239057,8.020712245664082,8.164347230435713
21,4.327963190677536,4.934539903755618,3.4002918542750913,1.752565339991757,3.1398400014287993,1.5823706964854434,8.541554462985172,7.360761278445386
22,4.327963190677536,4.934539903755618,3.4002918542750913,1.752565339991757,3.1398400014287993,1.5823706964854434,8.541554462985172,7.360761278445386
23,4.327963190677536,4.934539903755618,3.4002918542750913,1.752565339991757,3.1398400014287993,1.5823706964854434,8.541554462985172,7.360761278445386
24,3.7396354662534996,5.0864265418375565,3.153134888987114,2.0875549597484557,3.198367673035387,1.6832289970368512,8.606671944329129,9.007124335918379
25,3.7396354662534996,5.0864265418375565,3.153134888987114,2.0875549597484557,3.198367673035387,1.6832289970368512,8.606671944329129,9.007124335918379
26,3.7396354662534996,5.0864265418375565,3.153134888987114,2.0875549597484557,3.198367673035387,1.6832289970368512,8.606671944329129,9.007124335918379
27,3.9756951704243564,5.247041154570295,3.2499190923562122,1.9569985088785984,3.2215335345256912,2.081519005724194,8.878526824945848,8.035910053718764
28,3.9756951704243564,5.247041154570295,3.2499190923562122,1.9569985088785984,3.2215335345256912,2.081519005724194,8.878526824945848,8.035910053718764
29,3.9756951704243564,5.247041154570295,3.2499190923562122,1.9569985088785984,3.2215335345256912,2.081519005724194,8.878526824945848,8.035910053718764
30,4.216213789538408,5.413025335213952,3.063187043253613,2.253918353460598,3.1139175300395108,2.121823999113841,10.356120248202707,9.453354642632481
31,4.216213789538408,5.413025335213952,3.063187043253613,2.253918353460598,3.1139175300395108,2.121823999113841,10.356120248202707,9.453354642632481
32,4.216213789538408,5.413025335213952,3.063187043253613,2.253918353460598,3.1139175300395108,2.121823999113841,10.356120248202707,9.453354642632481
33,3.980997160329066,5.048965863657824,2.9036884920930346,2.1499763119179574,3.532232965676332,2.0166313744821895,8.392243656102137,9.514772543686272
34,3.980997160329066,5.048965863657824,2.9036884920930346,2.1499763119179574,3.532232965676332,2.0166313744821895,8.392243656102137,9.514772543686272
35,3.980997160329066,5.048965863657824,2.9036884920930346,2.1499763119179574,3.532232965676332,2.0166313744821895,8.392243656102137,9.514772543686272
36,4.126492917885065,5.315950706033093,2.959945817771103,2.197089230249508,3.9317082577657216,2.093859133492747,6.494642194678311,12.270706008774825
37,4.126492917885065,5.315950706033093,2.959945817771103,2.197089230249508,3.9317082577657216,2.093859133492747,6.494642194678311,12.270706008774825
38,4.126492917885065,5.315950706033093,2.959945817771103,2.197089230249508,3.9317082577657216,2.093859133492747,6.494642194678311,12.270706008774825
39,4.237707949684177,5.040215373865584,3.29333613202404,2.1276969516701087,3.8424027174504833,1.604479192893058,9.816384201238236,9.54012105393163
40,4.237707949684177,5.040215373865584,3.29333613202404,2.1276969516701087,3.8424027174504833,1.604479192893058,9.816384201238236,9.54012105393163
41,4.237707949684177,5.040215373865584,3.29333613202404,2.1276969516701087,3.8424027174504833,1.604479192893058,9.816384201238236,9.54012105393163
42,4.3671195808503205,5.190159643194406,3.324329145130134,1.9312858371880972,3.918138929968649,1.3257384544106834,9.955908082367785,11.189372116061394
43,4.3671195808503205,5.190159643194406,3.324329145130134,1.9312858371880972,3.918138929968649,1.3257384544106834,9.955908082367785,11.189372116061394
44,4.3671195808503205,5.190159643194406,3.324329145130134,1.9312858371880972,3.918138929968649,1.3257384544106834,9.955908082367785,11.189372116061394
45,4.8763754722615325,5.391503597313571,3.661838572214095,1.7435346485342633,4.398665661234811,1.3012335596738784,9.865858187297512,10.559426648032428
46,4.8763754722615325,5.391503597313571,3.661838572214095,1.7435346485342633,4.398665661234811,1.3012335596738784,9.865858187297512,10.559426648032428
47,4.8763754722615325,5.391503597313571,3.661838572214095,1.7435346485342633,4.398665661234811,1.3012335596738784,9.865858187297512,10.559426648032428
48,4.744621544243525,5.625937988457929,3.5760634580037705,1.9559519441843773,4.760814012751359,1.4484106097174854,11.501087553283678,13.213784646871753
49,4.744621544243525,5.625937988457929,3.5760634580037705,1.9559519441843773,4.760814012751359,1.4484106097174854,11.501087553283678,13.213784646871753
50,4.744621544243525,5.625937988457929,3.5760634580037705,1.9559519441843773,4.760814012751359,1.4484106097174854,11.501087553283678,13.213784646871753
51,4.6984601007145725,5.573483370670198,3.0028023648266555,2.048864542528811,4.426898411230661,1.668688785835211,12.808332205983131,17.319514306472616
52,4.6984601007145725,5.573483370670198,3.0028023648266555,2.048864542528811,4.426898411230661,1.668688785835211,12.808332205983131,17.319514306472616
53,4.6984601007145725,5.573483370670198,3.0028023648266555,2.048864542528811,4.426898411230661,1.668688785835211,12.808332205983131,17.319514306472616
54,4.041977257061316,6.559055994014883,2.9850827252217607,2.001117030634724,4.6044786732731415,2.1079823911110926,11.036815579473974,23.475276370614434
55,4.041977257061316,6.559055994014883,2.9850827252217607,2.001117030634724,4.6044786732731415,2.1079823911110926,11.036815579473974,23.475276370614434
56,4.041977257061316,6.559055994014883,2.9850827252217607,2.001117030634724,4.6044786732731415,2.1079823911110926,11.036815579473974,23.475276370614434
57,4.400793409406989,6.454099676181525,2.8593441675944344,1.8959465487047875,5.322767513197576,1.892874332296409,14.236720820339025,23.345982261882106
58,4.400793409406989,6.454099676181525,2.8593441675944344,1.8959465487047875,5.322767513197576,1.892874332296409,14.236720820339025,23.345982261882106
59,4.400793409406989,6.454099676181525,2.8593441675944344,1.8959465487047875,5.322767513197576,1.892874332296409,14.236720820339025,23.345982261882106
60,5.117131801017868,6.493922000442179,3.0916067797674596,2.4366781910982467,5.00955946003727,1.8121213449792815,14.927393969967152,26.807248482970863
61,5.117131801017868,6.493922000442179,3.0916067797674596,2.4366781910982467,5.00955946003727,1.8121213449792815,14.927393969967152,26.807248482970863
62,5.117131801017868,6.493922000442179,3.0916067797674596,2.4366781910982467,5.00955946003727,1.8121213449792815,14.927393969967152,26.807248482970863
63,5.425806012558878,5.881250197627244,3.2367292853730945,2.0094703619866583,5.586426686502568,1.8717320859599844,17.888443034594363,22.506280708735325
64,5.425806012558878,5.881250197627244,3.2367292853730945,2.0094703619866583,5.586426686502568,1.8717320859599844,17.888443034594363,22.506280708735325
65,5.425806012558878,5.881250197627244,3.2367292853730945,2.0094703619866583,5.586426686502568,1.8717320859599844,17.888443034594363,22.506280708735325
66,5.146189193916631,5.823802412862221,3.728035081858242,1.8949734375261518,5.3204483100046085,2.11083478574037,19.75921405722729,20.112768030718993
67,5.146189193916631,5.823802412862221,3.728035081858242,1.8949734375261518,5.3204483100046085,2.11083478574037,19.75921405722729,20.112768030718993
68,5.146189193916631,5.823802412862221,3.728035081858242,1.8949734375261518,5.3204483100046085,2.11083478574037,19.75921405722729,20.112768030718993
69,5.275618164857844,5.951192320309049,3.638206642354176,1.9860948969555319,5.27357930623805,1.8531577530666443,21.979451581648767,20.36867863249124
70,5.275618164857844,5.951192320309049,3.638206642354176,1.9860948969555319,5.27357930623805,1.8531577530666443,21.979451581648767,20.36867863249124
71,5.275618164857844,5.951192320309049,3.638206642354176,1.9860948969555319,5.27357930623805,1.8531577530666443,21.979451581648767,20.36867863249124
72,5.238519952120831,6.575356546417997,3.644318969616562,2.263450161455292,6.05917838153458,1.6335431663331215,17.81660618254572,19.33004029609293
73,5.238519952120831,6.575356546417997,3.644318969616562,2.263450161455292,6.05917838153458,1.6335431663331215,17.81660618254572,19.33004029609293
74,5.238519952120831,6.575356546417997,3.644318969616562,2.263450161455292,6.05917838153458,1.6335431663331215,17.81660618254572,19.33004029609293
75,5.874695235918037,6.7614504172307575,3.828481895517884,1.7650370478524768,6.880968621058705,1.7034752631182053,20.732986350318527,20.164008353171344
76,5.874695235918037,6.7614504172307575,3.828481895517884,1.7650370478524768,6.880968621058705,1.7034752631182053,20.732986350318527,20.164008353171344
77,5.874695235918037,6.7614504172307575,3.828481895517884,1.7650370478524768,6.880968621058705,1.7034752631182053,20.732986350318527,20.164008353171344
78,5.435832639144045,6.991123845760371,3.6718237091864205,2.3790902135411094,6.860555748631105,1.7184822200467544,27.769978122676825,22.58202586024259
79,5.435832639144045,6.991123845760371,3.6718237091864205,2.3790902135411094,6.860555748631105,1.7184822200467544,27.769978122676825,22.58202586024259
80,5.435832639144045,6.991123845760371,3.6718237091864205,2.3790902135411094,6.860555748631105,1.7184822200467544,27.769978122676825,22.58202586024259
81,5.266000455361108,6.816406568426327,3.7312064527596807,1.997690267389587,6.833847676074054,2.0156538195714058,27.077152465734343,28.02392197326554
82,5.266000455361108,6.816406568426327,3.7312064527596807,1.997690267389587,6.833847676074054,2.0156538195714058,27.077152465734343,28.02392197326554
83,5.266000455361108,6.816406568426327,3.7312064527596807,1.997690267389587,6.833847676074054,2.0156538195714058,27.077152465734343,28.02392197326554
84,5.706012060267351,7.519581011280559,3.8283896280766263,2.2722516849124723,7.297956477564426,2.2074860688189175,29.523407796634984,30.79088955634347
85,5.706012060267351,7.519581011280559,3.8283896280766263,2.2722516849124723,7.297956477564426,2.2074860688189175,29.523407796634984,30.79088955634347
86,5.706012060267351,7.519581011280559,3.8283896280766263,2.2722516849124723,7.297956477564426,2.2074860688189175,29.523407796634984,30.79088955634347
87,5.778908451733509,8.075719369876518,4.30786413976588,1.87070549609891,6.740085704060692,2.2960127717665464,33.63954399515075,24.555703282840867
88,5.778908451733509,8.075719369876518,4.30786413976588,1.87070549609891,6.740085704060692,2.2960127717665464,33.63954399515075,24.555703282840867
89,5.778908451733509,8.075719369876518,4.30786413976588,1.87070549609891,6.740085704060692,2.2960127717665464,33.63954399515075,24.555703282840867
90,5.860764663633189,8.501350237961722,3.9760183921646597,2.8091456192396844,6.777867966449298,2.1459831201672106,30.794075581845764,24.14507718155995
91,5.860764663633189,8.501350237961722,3.9760183921646597,2.8091456192396844,6.777867966449298,2.1459831201672106,30.794075581845764,24.14507718155995
92,5.860764663633189,8.501350237961722,3.9760183921646597,2.8091456192396844,6.777867966449298,2.1459831201672106,30.794075581845764,24.14507718155995
93,5.9438801341296434,8.072442703263302,3.792097673289628,2.3867962467124686,7.117899929185507,2.3153126618027953,29.323034634323836,27.40272582473329
94,5.9438801341296434,8.072442703263302,3.792097673289628,2.3867962467124686,7.117899929185507,2.3153126618027953,29.323034634323836,27.40272582473329
95,5.9438801341296434,8.072442703263302,3.792097673289628,2.3867962467124686,7.117899929185507,2.3153126618027953,29.323034634323836,27.40272582473329
96,5.811236103526125,8.54455501195623,3.998591847444471,2.0749464058921707,6.9520338163261135,1.755421583538527,30.454044985442493,28.51358384453356
97,5.811236103526125,8.54455501195623,3.998591847444471,2.0749464058921707,6.9520338163261135,1.755421583538527,30.454044985442493,28.51358384453356
98,5.811236103526125,8.54455501195623,3.998591847444471,2.0749464058921707,6.9520338163261135,1.755421583538527,30.454044985442493,28.51358384453356
99,5.460516334802482,8.380334227849769,3.7873004662105405,2.0499908761494527,7.528193956880605,1.6806338729852428,32.19037085462329,28.217104247765697
100,5.460516334802482,8.380334227849769,3.7873004662105405,2.0499908761494527,7.528193956880605,1.6806338729852428,32.19037085462329,28.217104247765697
101,5.460516334802482,8.380334227849769,3.7873004662105405,2.0499908761494527,7.528193956880605,1.6806338729852428,32.19037085462329,28.217104247765697
102,5.609875509049686,9.08414171361039,4.118239971757891,1.9918667032945063,7.624972199399372,1.9697052401110742,37.2305742474401,26.649250454292936
103,5.609875509049686,9.08414171361039,4.118239971757891,1.9918667032945063,7.624972199399372,1.9697052401110742,37.2305742474401,26.649250454292936
104,5.609875509049686,9.08414171361039,4.118239971757891,1.9918667032945063,7.624972199399372,1.9697052401110742,37.2305742474401,26.649250454292936
105,5.46600544175962,9.945442782553462,4.641550256842629,2.032686506041827,8.381954058950015,2.2021081369265842,34.8152068555554,29.090446597469953
106,5.46600544175962,9.945442782553462,4.641550256842629,2.032686506041827,8.381954058950015,2.2021081369265842,34.8152068555554,29.090446597469953
107,5.46600544175962,9.945442782553462,4.641550256842629,2.032686506041827,8.381954058950015,2.2021081369265842,34.8152068555554,29.090446597469953
108,5.763252869641166,10.806288416186906,5.076777143423608,2.1208100190140335,8.79932227202931,2.335468276521255,36.353124408442355,33.856390694166706
109,5.763252869641166,10.806288416186906,5.076777143423608,2.1208100190140335,8.79932227202931,2.335468276521255,36.353124408442355,33.856390694166706
110,5.763252869641166,10.806288416186906,5.076777143423608,2.1208100190140335,8.79932227202931,2.335468276521255,36.353124408442355,33.856390694166706
111,5.670910099760553,11.671935754279959,5.623204410555099,1.8772963237475426,8.832915281144425,2.5560604213531453,41.834335321701616,34.69138624813604
112,5.670910099760553,11.671935754279959,5.623204410555099,1.8772963237475426,8.832915281144425,2.5560604213531453,41.834335321701616,34.69138624813604
113,5.670910099760553,11.671935754279959,5.623204410555099,1.8772963237475426,8.832915281144425,2.5560604213531453,41.834335321701616,34.69138624813604
114,6.254712998394606,13.256675164220342,5.986505039752655,2.2763955965484857,9.34186307453638,2.4668078695787594,39.54517070504971,34.900456722210784
115,6.254712998394606,13.256675164220342,5.986505039752655,2.2763955965484857,9.34186307453638,2.4668078695787594,39.54517070504971,34.900456722210784
116,6.254712998394606,13.256675164220342,5.986505039752655,2.2763955965484857,9.34186307453638,2.4668078695787594,39.54517070504971,34.900456722210784
117,6.02522871692224,13.731834521546983,6.1969212942454766,2.2594025487713685,8.471637500544427,2.4306598735926013,37.32848451846183,42.87002705784969
118,6.02522871692224,13.731834521546983,6.1969212942454766,2.2594025487713685,8.471637500544427,2.4306598735926013,37.32848451846183,42.87002705784969
119,6.02522871692224,13.731834521546983,6.1969212942454766,2.2594025487713685,8.471637500544427,2.4306598735926013,37.32848451846183,42.87002705784969
120,6.361844046441857,14.787711296573237,6.8123085607789235,2.501914588073887,9.449775227442291,1.8270051161998664,38.37899843222042,45.55867028681105
121,6.361844046441857,14.787711296573237,6.8123085607789235,2.501914588073887,9.449775227442291,1.8270051161998664,38.37899843222042,45.55867028681105
122,6.361844046441857,14.787711296573237,6.8123085607789235,2.501914588073887,9.449775227442291,1.8270051161998664,38.37899843222042,45.55867028681105
123,6.483379996533517,14.61551126042089,6.715298192185286,2.463778359576991,9.521335397827041,1.7995404285098624,42.855316998786954,49.710525388837326
124,6.483379996533517,14.61551126042089,6.715298192185286,2.463778359576991,9.521335397827041,1.7995404285098624,42.855316998786954,49.710525388837326
125,6.483379996533517,14.61551126042089,6.715298192185286,2.463778359576991,9.521335397827041,1.7995404285098624,42.855316998786954,49.710525388837326
126,6.412111769705113,15.774572887875673,6.911497086208249,1.9045860080094608,9.100795669565448,1.7730529771001036,43.11797333867326,51.10780604312117
127,6.412111769705113,15.774572887875673,6.911497086208249,1.9045860080094608,9.100795669565448,1.7730529771001036,43.11797333867326,51.10780604312117
128,6.412111769705113,15.774572887875673,6.911497086208249,1.9045860080094608,9.100795669565448,1.7730529771001036,43.11797333867326,51.10780604312117
129,5.906461536594728,15.454295328836965,6.769822723247424,2.0810974070627437,9.788064030881273,2.308214651720785,50.61912512255177,50.24916484874576
130,5.906461536594728,15.454295328836965,6.769822723247424,2.0810974070627437,9.788064030881273,2.308214651720785,50.61912512255177,50.24916484874576
131,5.906461536594728,15.454295328836965,6.769822723247424,2.0810974070627437,9.788064030881273,2.308214651720785,50.61912512255177,50.24916484874576
132,5.902461508628945,16.542551455409672,7.320277557068308,2.049980595774968,10.133217020137373,1.7562878566208406,49.172356307449654,46.73767274294334
133,5.902461508628945,16.542551455409672,7.320277557068308,2.049980595774968,10.133217020137373,1.7562878566208406,49.172356307449654,46.73767274294334
134,5.902461508628945,16.542551455409672,7.320277557068308,2.049980595774968,10.133217020137373,1.7562878566208406,49.172356307449654,46.73767274294334
135,5.8996818457842775,16.80815404713276,8.23127371792919,2.192235805371558,10.52485920543298,1.6883564176872219,46.05679328014253,40.169873724586864
136,5.8996818457842775,16.80815404713276,8.23127371792919,2.192235805371558,10.52485920543298,1.6883564176872219,46.05679328014253,40.169873724586864
137,5.8996818457842775,16.80815404713276,8.23127371792919,2.192235805371558,10.52485920543298,1.6883564176872219,46.05679328014253,40.169873724586864
138,5.958123355716681,18.329200953911933,8.575595356154759,2.3636062211447806,11.786758376835271,2.1613934845113905,43.78062164156493,41.61036164587671
139,5.958123355716681,18.329200953911933,8.575595356154759,2.3636062211447806,11.786758376835271,2.1613934845113905,43.78062164156493,41.61036164587671
140,5.958123355716681,18.329200953911933,8.575595356154759,2.3636062211447806,11.786758376835271,2.1613934845113905,43.78062164156493,41.61036164587671
141,6.268479449924692,20.074478285519064,9.376365521115027,2.092083501396816,13.427518057557444,2.5227775802365464,43.0012415564735,35.82141429522079
142,6.268479449924692,20.074478285519064,9.376365521115027,2.092083501396816,13.427518057557444,2.5227775802365464,43.0012415564735,35.82141429522079
143,6.268479449924692,20.074478285519064,9.376365521115027,2.092083501396816,13.427518057557444,2.5227775802365464,43.0012415564735,35.82141429522079
144,6.862117485947528,21.035024311851256,10.165161175419444,2.139873534134244,14.32008819028563,2.0513961690879627,46.035943759787145,36.05001207713237
145,6.862117485947528,21.035024311851256,10.165161175419444,2.139873534134244,14.32008819028563,2.0513961690879627,46.035943759787145,36.05001207713237
146,6.862117485947528,21.035024311851256,10.165161175419444,2.139873534134244,14.32008819028563,2.0513961690879627,46.035943759787145,36.05001207713237
147,6.634071249720168,21.389386133283796,10.839622460925359,2.539443676755653,15.493277257048293,2.1730615729678675,46.21292009817385,42.850486534593166
148,6.634071249720168,21.389386133283796,10.839622460925359,2.539443676755653,15.493277257048293,2.1730615729678675,46.21292009817385,42.850486534593166
149,6.634071249720168,21.389386133283796,10.839622460925359,2.539443676755653,15.493277257048293,2.1730615729678675,46.21292009817385,42.850486534593166
150,6.171237529623368,22.548209316136305,11.072605966815834,2.3301590811551107,15.526722804082883,2.16273466473641,49.4334889740258,41.392086693318895
151,6.171237529623368,22.548209316136305,11.072605966815834,2.3301590811551107,15.526722804082883,2.16273466473641,49.4334889740258,41.392086693318895
152,6.171237529623368,22.548209316136305,11.072605966815834,2.3301590811551107,15.526722804082883,2.16273466473641,49.4334889740258,41.392086693318895
153,6.08298458892945,21.977073457982932,12.160431570421085,2.1898061805080205,15.790798741999412,2.2775405147060774,48.31350281196326,44.99247248009649
154,6.08298458892945,21.977073457982932,12.160431570421085,2.1898061805080205,15.790798741999412,2.2775405147060774,48.31350281196326,44.99247248009649
155,6.08298458892945,21.977073457982932,12.160431570421085,2.1898061805080205,15.790798741999412,2.2775405147060774,48.31350281196326,44.99247248009649
156,6.154108778560258,22.51990066766475,12.076479154394887,1.9355181581767174,15.66586844733676,2.2251236315156553,47.6343704948111,52.79950207366019
157,6.154108778560258,22.51990066766475,12.076479154394887,1.9355181581767174,15.66586844733676,2.2251236315156553,47.6343704948111,52.79950207366019
158,6.154108778560258,22.51990066766475,12.076479154394887,1.9355181581767174,15.66586844733676,2.2251236315156553,47.6343704948111,52.79950207366019
159,6.44166025558729,22.692710915092743,12.870305220112641,1.9092224693405628,15.907090528829428,2.440267576485985,49.520355757265065,52.84517187621024
160,6.44166025558729,22.692710915092743,12.870305220112641,1.9092224693405628,15.907090528829428,2.440267576485985,49.520355757265065,52.84517187621024
161,6.44166025558729,22.692710915092743,12.870305220112641,1.9092224693405628,15.907090528829428,2.440267576485985,49.520355757265065,52.84517187621024
162,6.7247469843455185,23.637869850082385,13.046302918863942,1.7925597323919824,15.615686827294876,1.9303049888852608,49.9246328101246,53.56929796795333
163,6.7247469843455185,23.637869850082385,13.046302918863942,1.7925597323919824,15.615686827294876,1.9303049888852608,49.9246328101246,53.56929796795333
164,6.7247469843455185,23.637869850082385,13.046302918863942,1.7925597323919824,15.615686827294876,1.9303049888852608,49.9246328101246,53.56929796795333
165,6.351233337635293,24.654225020797394,13.04434929227753,1.947165202371707,16.29835097352898,1.8446224540405285,52.62754157139291,54.003552623443625
166,6.351233337635293,24.654225020797394,13.04434929227753,1.947165202371707,16.29835097352898,1.8446224540405285,52.62754157139291,54.003552623443625
167,6.351233337635293,24.654225020797394,13.04434929227753,1.947165202371707,16.29835097352898,1.8446224540405285,52.62754157139291,54.003552623443625
168,6.396688594908706,25.637397399458465,13.08384721837962,2.3812192032139956,16.36792562058354,1.5725584451375507,56.13665802762186,50.84386542047702
169,6.396688594908706,25.637397399458465,13.08384721837962,2.3812192032139956,16.36792562058354,1.5725584451375507,56.13665802762186,50.84386542047702
170,6.396688594908706,25.637397399458465,13.08384721837962,2.3812192032139956,16.36792562058354,1.5725584451375507,56.13665802762186,50.84386542047702
171,6.403997329661468,27.818831869974677,13.43467394353452,2.0433773942378797,16.07199883496423,1.8537542795633464,52.5787585568268,52.4862443049683
172,6.403997329661468,27.818831869974677,13.43467394353452,2.0433773942378797,16.07199883496423,1.8537542795633464,52.5787585568268,52.4862443049683
173,6.403997329661468,27.818831869974677,13.43467394353452,2.0433773942378797,16.07199883496423,1.8537542795633464,52.5787585568268,52.4862443049683
174,6.056805908395838,29.04919283430312,14.011870247019768,2.32234443132857,17.113734319230684,1.7097298106074716,53.324144927407545,54.0006672213483
175,6.056805908395838,29.04919283430312,14.011870247019768,2.32234443132857,17.113734319230684,1.7097298106074716,53.324144927407545,54.0006672213483
176,6.056805908395838,29.04919283430312,14.011870247019768,2.32234443132857,17.113734319230684,1.7097298106074716,53.324144927407545,54.0006672213483
177,5.856676447426823,30.193777435657527,14.555021961736726,2.1081018378339973,17.880389331727404,1.8634252414512946,52.61230488706426,56.49911099364951
178,5.856676447426823,30.193777435657527,14.555021961736726,2.1081018378339973,17.880389331727404,1.8634252414512946,52.61230488706426,56.49911099364951
179,5.856676447426823,30.193777435657527,14.555021961736726,2.1081018378339973,17.880389331727404,1.8634252414512946,52.61230488706426,56.49911099364951
180,5.8121145489213415,30.937405084019595,14.366792852194983,2.4853427293702954,18.770542434954336,1.7670472980552647,57.42486847812518,52.64231613917489
181,5.8121145489213415,30.937405084019595,14.366792852194983,2.4853427293702954,18.770542434954336,1.7670472980552647,57.42486847812518,52.64231613917489
182,5.8121145489213415,30.937405084019595,14.366792852194983,2.4853427293702954,18.770542434954336,1.7670472980552647,57.42486847812518,52.64231613917489
183,5.5841581390252255,30.295655020286915,14.84155502448591,2.3671757328227296,18.898889479665144,1.9163733918853574,58.89225658343637,52.788994236810304
184,5.5841581390252255,30.295655020286915,14.84155502448591,2.3671757328227296,18.898889479665144,1.9163733918853574,58.89225658343637,52.788994236810304
185,5.5841581390252255,30.295655020286915,14.84155502448591,2.3671757328227296,18.898889479665144,1.9163733918853574,58.89225658343637,52.788994236810304
186,5.443084031470062,30.030538253248658,15.297779550217996,2.0813311786685538,19.15612364127434,1.9001395630153597,59.635519386386285,54.37743447232503
187,5.443084031470062,30.030538253248658,15.297779550217996,2.0813311786685538,19.15612364127434,1.9001395630153597,59.635519386386285,54.37743447232503
188,5.443084031470062,30.030538253248658,15.297779550217996,2.0813311786685538,19.15612364127434,1.9001395630153597,59.635519386386285,54.37743447232503
189,5.72644098926595,29.720054130108856,16.07244424054119,2.4183070511359848,19.184749811067864,1.825805951949615,64.85060588475575,55.60216023230998
190,5.72644098926595,29.720054130108856,16.07244424054119,2.4183070511359848,19.184749811067864,1.825805951949615,64.85060588475575,55.60216023230998
191,5.72644098926595,29.720054130108856,16.07244424054119,2.4183070511359848,19.184749811067864,1.825805951949615,64.85060588475575,55.60216023230998
192,5.652877905587458,30.28793506961906,16.240078300747737,2.6108580517982585,19.33436481743488,1.8410382723276717,61.04135311687916,53.538181726405945
193,5.652877905587458,30.28793506961906,16.240078300747737,2.6108580517982585,19.33436481743488,1.8410382723276717,61.04135311687916,53.538181726405945
194,5.652877905587458,30.28793506961906,16.240078300747737,2.6108580517982585,19.33436481743488,1.8410382723276717,61.04135311687916,53.538181726405945
195,5.896049191584518,31.132431627219315,15.676347660877093,3.1262425367131255,19.46269606049146,1.7255064424628572,60.139626012032814,55.6821045932144
196,5.896049191584518,31.132431627219315,15.676347660877093,3.1262425367131255,19.46269606049146,1.7255064424628572,60.139626012032814,55.6821045932144
197,5.896049191584518,31.132431627219315,15.676347660877093,3.1262425367131255,19.46269606049146,1.7255064424628572,60.139626012032814,55.6821045932144
198,6.078021552063608,32.117581473489075,16.310202320675494,3.4962018328445117,19.234524646448847,1.377906173648224,60.96698199922824,56.99094212925237
199,6.078021552063608,32.117581473489075,16.310202320675494,3.4962018328445117,19.234524646448847,1.377906173648224,60.96698199922824,56.99094212925237
200,6.078021552063608,32.117581473489075,16.310202320675494,3.4962018328445117,19.234524646448847,1.377906173648224,60.96698199922824,56.99094212925237
201,6.411072952319747,32.83832520335419,16.860488755324713,3.3807402345195032,19.58439501836378,1.4955040927069887,63.48725919744586,55.11611407879902
202,6.411072952319747,32.83832520335419,16.860488755324713,3.3807402345195032,19.58439501836378,1.4955040927069887,63.48725919744586,55.11611407879902
203,6.411072952319747,32.83832520335419,16.860488755324713,3.3807402345195032,19.58439501836378,1.4955040927069887,63.48725919744586,55.11611407879902
204,5.869917700144569,33.814357881013436,16.791000091353666,3.4344343119272405,19.631869593231677,1.3322617298752728,61.255021979788594,56.66160860527522
205,5.869917700144569,33.814357881013436,16.791000091353666,3.4344343119272405,19.631869593231677,1.3322617298752728,61.255021979788594,56.66160860527522
206,5.869917700144569,33.814357881013436,16.791000091353666,3.4344343119272405,19.631869593231677,1.3322617298752728,61.255021979788594,56.66160860527522
207,5.803565801024018,35.08488118924463,17.324625393226132,3.569553321474668,19.53780148216602,1.2183736105369862,59.209162927486524,63.216870196363146
208,5.803565801024018,35.08488118924463,17.324625393226132,3.569553321474668,19.53780148216602,1.2183736105369862,59.209162927486524,63.216870196363146
209,5.803565801024018,35.08488118924463,17.324625393226132,3.569553321474668,19.53780148216602,1.2183736105369862,59.209162927486524,63.216870196363146
210,6.342523004935511,35.54112587172812,17.083903584952385,3.4955280872533403,19.540968240246524,1.1269287594998265,61.5510414707841,63.357944613860084
211,6.342523004935511,35.54112587172812,17.083903584952385,3.4955280872533403,19.540968240246524,1.1269287594998265,61.5510414707841,63.357944613860084
212,6.342523004935511,35.54112587172812,17.083903584952385,3.4955280872533403,19.540968240246524,1.1269287594998265,61.5510414707841,63.357944613860084
213,6.243647343083918,36.452571293875685,17.976550467180918,2.9263431302047835,20.410975993031776,1.5699935895648196,62.06378001177035,58.92634592422586
214,6.243647343083918,36.452571293875685,17.976550467180918,2.9263431302047835,20.410975993031776,1.5699935895648196,62.06378001177035,58.92634592422586
215,6.243647343083918,36.452571293875685,17.976550467180918,2.9263431302047835,20.410975993031776,1.5699935895648196,62.06378001177035,58.92634592422586
216,5.603343586826945,36.80535845649722,17.609123246172043,3.1426413696569817,20.390797564146396,1.7072980596506013,58.04275909283108,56.29234744955161
217,5.603343586826945,36.80535845649722,17.609123246172043,3.1426413696569817,20.390797564146396,1.7072980596506013,58.04275909283108,56.29234744955161
218,5.603343586826945,36.80535845649722,17.609123246172043,3.1426413696569817,20.390797564146396,1.7072980596506013,58.04275909283108,56.29234744955161
219,5.762922843691669,36.795375592031334,17.851564225280676,3.100901947826755,21.14637190550455,1.8678947853767967,63.72995420529457,57.070275175547536
220,5.762922843691669,36.795375592031334,17.851564225280676,3.100901947826755,21.14637190550455,1.8678947853767967,63.72995420529457,57.070275175547536
221,5.762922843691669,36.795375592031334,17.851564225280676,3.100901947826755,21.14637190550455,1.8678947853767967,63.72995420529457,57.070275175547536
222,5.9657542180208845,37.691075188665785,17.890173229559803,3.1356344702991863,21.47039131073695,2.116817087130518,62.02051156109763,56.514293019447145
223,5.9657542180208845,37.691075188665785,17.890173229559803,3.1356344702991863,21.47039131073695,2.116817087130518,62.02051156109763,56.514293019447145
224,5.9657542180208845,37.691075188665785,17.890173229559803,3.1356344702991863,21.47039131073695,2.116817087130518,62.02051156109763,56.514293019447145
225,6.014534340558396,37.45149937379299,18.12446371103116,2.8906106028018828,20.822405615960733,1.6626522754650106,62.63278095843952,59.37567994547142
226,6.014534340558396,37.45149937379299,18.12446371103116,2.8906106028018828,20.822405615960733,1.6626522754650106,62.63278095843952,59.37567994547142
227,6.014534340558396,37.45149937379299,18.12446371103116,2.8906106028018828,20.822405615960733,1.6626522754650106,62.63278095843952,59.37567994547142
228,6.062473870186308,38.36105919159449,18.72019763040508,3.271933499649,21.094374026561095,2.0457514979426747,62.28644501597866,54.679792505361426
229,6.062473870186308,38.36105919159449,18.72019763040508,3.271933499649,21.094374026561095,2.0457514979426747,62.28644501597866,54.679792505361426
230,6.062473870186308,38.36105919159449,18.72019763040508,3.271933499649,21.094374026561095,2.0457514979426747,62.28644501597866,54.679792505361426
231,6.027993703023709,38.33863965279199,19.23102571123705,2.959836489744134,20.640230592164567,2.0422822039683224,62.49960052373539,54.790588158007516
232,6.027993703023709,38.33863965279199,19.23102571123705,2.959836489744134,20.640230592164567,2.0422822039683224,62.49960052373539,54.790588158007516
233,6.027993703023709,38.33863965279199,19.23102571123705,2.959836489744134,20.640230592164567,2.0422822039683224,62.49960052373539,54.790588158007516
234,6.054377566224115,38.36892057372807,19.45896301411255,3.111150094761629,21.098870536527773,2.2181813768802843,63.404050108877286,56.20904691737719
235,6.054377566224115,38.36892057372807,19.45896301411255,3.111150094761629,21.098870536527773,2.2181813768802843,63.404050108877286,56.20904691737719
236,6.054377566224115,38.36892057372807,19.45896301411255,3.111150094761629,21.098870536527773,2.2181813768802843,63.404050108877286,56.20904691737719
237,6.29210612194573,39.41986016524531,20.313418605555253,3.601589815846658,20.40975241231405,2.11014791390728,63.72236547985609,55.35289057377766
238,6.29210612194573,39.41986016524531,20.313418605555253,3.601589815846658,20.40975241231405,2.11014791390728,63.72236547985609,55.35289057377766
239,6.29210612194573,39.41986016524531,20.313418605555253,3.601589815846658,20.40975241231405,2.11014791390728,63.72236547985609,55.35289057377766
240,6.204377915414038,39.68326453714475,20.241329377055163,4.099653346920276,20.63233831358372,1.9689259656628377,65.04001598822573,54.440509048423486
241,6.204377915414038,39.68326453714475,20.241329377055163,4.099653346920276,20.63233831358372,1.9689259656628377,65.04001598822573,54.440509048423486
242,6.204377915414038,39.68326453714475,20.241329377055163,4.099653346920276,20.63233831358372,1.9689259656628377,65.04001598822573,54.440509048423486
243,6.344637670642999,40.1538122198851,20.5535641271644,4.166700099606575,21.03849356391361,1.8691226670370034,69.09331656749806,55.523371365976246
244,6.344637670642999,40.1538122198851,20.5535641271644,4.166700099606575,21.03849356391361,1.8691226670370034,69.09331656749806,55.523371365976246
245,6.344637670642999,40.1538122198851,20.5535641271644,4.166700099606575,21.03849356391361,1.8691226670370034,69.09331656749806,55.523371365976246
246,6.723346255654497,39.93053419235354,20.868586604941733,4.289146491331666,21.899849807925005,1.663107558326497,66.99107128226419,59.81123515073555
247,6.723346255654497,39.93053419235354,20.868586604941733,4.289146491331666,21.899849807925005,1.663107558326497,66.99107128226419,59.81123515073555
248,6.723346255654497,39.93053419235354,20.868586604941733,4.289146491331666,21.899849807925005,1.663107558326497,66.99107128226419,59.81123515073555
249,6.842020240672524,39.8067539912751,21.376961968824922,3.8422410120574924,22.273092160674526,1.726809100362878,71.18657111979493,60.370402443995346
250,6.842020240672524,39.8067539912751,21.376961968824922,3.8422410120574924,22.273092160674526,1.726809100362878,71.18657111979493,60.370402443995346
251,6.842020240672524,39.8067539912751,21.376961968824922,3.8422410120574924,22.273092160674526,1.726809100362878,71.18657111979493,60.370402443995346
252,6.945617224103787,39.37761192177388,19.938875722499127,3.933797806174832,22.173115875358803,1.5462141755840173,68.78060719433967,62.094107537919605
253,6.945617224103787,39.37761192177388,19.938875722499127,3.933797806174832,22.173115875358803,1.5462141755840173,68.78060719433967,62.094107537919605
254,6.945617224103787,39.37761192177388,19.938875722499127,3.933797806174832,22.173115875358803,1.5462141755840173,68.78060719433967,62.094107537919605
255,6.9457300871563605,38.693447649998596,19.76370009482606,3.575730011905925,21.424218994144457,1.4498882269259723,71.14151119325493,62.32889060207981
256,6.9457300871563605,38.693447649998596,19.76370009482606,3.575730011905925,21.424218994144457,1.4498882269259723,71.14151119325493,62.32889060207981
257,6.9457300871563605,38.693447649998596,19.76370009482606,3.575730011905925,21.424218994144457,1.4498882269259723,71.14151119325493,62.32889060207981
258,6.209047404084431,38.325904013735254,19.084626640674976,3.265413826699679,20.699820406143832,1.3701223222807501,69.82474673934298,57.17130929585142
259,6.209047404084431,38.325904013735254,19.084626640674976,3.265413826699679,20.699820406143832,1.3701223222807501,69.82474673934298,57.17130929585142
260,6.209047404084431,38.325904013735254,19.084626640674976,3.265413826699679,20.699820406143832,1.3701223222807501,69.82474673934298,57.17130929585142
261,5.939825314465749,38.43409873529246,18.7696150678583,3.14523614952944,20.1624067095068,1.0823577249666114,65.52707700948422,59.799136866292855
262,5.939825314465749,38.43409873529246,18.7696150678583,3.14523614952944,20.1624067095068,1.0823577249666114,65.52707700948422,59.799136866292855
263,5.939825314465749,38.43409873529246,18.7696150678583,3.14523614952944,20.1624067095068,1.0823577249666114,65.52707700948422,59.799136866292855
264,5.706923952714281,36.82447592139751,18.91016552728887,2.8311128488486563,19.853741059623154,0.8544117081586917,62.79917751778628,58.5572909042147
265,5.706923952714281,36.82447592139751,18.91016552728887,2.8311128488486563,19.853741059623154,0.8544117081586917,62.79917751778628,58.5572909042147
266,5.706923952714281,36.82447592139751,18.91016552728887,2.8311128488486563,19.853741059623154,0.8544117081586917,62.79917751778628,58.5572909042147
267,5.220118843677074,37.60714849484986,19.107348222984292,2.999259821802232,18.786047148548782,0.7722654179072349,62.94667492868871,61.20793055385774
268,5.220118843677074,37.60714849484986,19.107348222984292,2.999259821802232,18.786047148548782,0.7722654179072349,62.94667492868871,61.20793055385774
269,5.220118843677074,37.60714849484986,19.107348222984292,2.999259821802232,18.786047148548782,0.7722654179072349,62.94667492868871,61.20793055385774
270,4.971295754458818,37.19604912860482,19.124248798453838,3.1860922616389806,17.60235417454696,0.588075591003954,63.48977214654014,58.26575582385092
271,4.971295754458818,37.19604912860482,19.124248798453838,3.1860922616389806,17.60235417454696,0.588075591003954,63.48977214654014,58.26575582385092
272,4.971295754458818,37.19604912860482,19.124248798453838,3.1860922616389806,17.60235417454696,0.588075591003954,63.48977214654014,58.26575582385092
273,4.729605375125873,36.973271217632615,19.23789139520252,2.8687860816454136,18.398763934703947,0.5641727160111949,58.587571446741194,50.45336012884107
274,4.729605375125873,36.973271217632615,19.23789139520252,2.8687860816454136,18.398763934703947,0.5641727160111949,58.587571446741194,50.45336012884107
275,4.729605375125873,36.973271217632615,19.23789139520252,2.8687860816454136,18.398763934703947,0.5641727160111949,58.587571446741194,50.45336012884107
276,4.745159278287721,37.1652231245199,19.276845339363952,2.699749911952069,18.36252693860373,0.4686260214282493,58.94529307070427,41.42839218575324
277,4.745159278287721,37.1652231245199,19.276845339363952,2.699749911952069,18.36252693860373,0.4686260214282493,58.94529307070427,41.42839218575324
278,4.745159278287721,37.1652231245199,19.276845339363952,2.699749911952069,18.36252693860373,0.4686260214282493,58.94529307070427,41.42839218575324
279,4.4238505011197224,36.85306659281698,18.841689486439495,2.5157025853460726,18.288341277836263,0.4582270318345219,55.7715322512481,48.35682399885691
280,4.4238505011197224,36.85306659281698,18.841689486439495,2.5157025853460726,18.288341277836263,0.4582270318345219,55.7715322512481,48.35682399885691
281,4.4238505011197224,36.85306659281698,18.841689486439495,2.5157025853460726,18.288341277836263,0.4582270318345219,55.7715322512481,48.35682399885691
282,4.330276227249657,36.551767861636904,18.91793986813188,2.614438688400378,18.325181958705514,0.4592121706740259,54.25076562137004,48.18321624188529
283,4.330276227249657,36.551767861636904,18.91793986813188,2.614438688400378,18.325181958705514,0.4592121706740259,54.25076562137004,48.18321624188529
284,4.330276227249657,36.551767861636904,18.91793986813188,2.614438688400378,18.325181958705514,0.4592121706740259,54.25076562137004,48.18321624188529
285,4.014940092488178,36.44781885861605,18.487190148656875,2.4759716997298815,17.905442364506317,0.6242109216648062,59.20644217765255,48.68234636203468
286,4.014940092488178,36.44781885861605,18.487190148656875,2.4759716997298815,17.905442364506317,0.6242109216648062,59.20644217765255,48.68234636203468
287,4.014940092488178,36.44781885861605,18.487190148656875,2.4759716997298815,17.905442364506317,0.6242109216648062,59.20644217765255,48.68234636203468
288,3.7583694608104317,36.37585729064986,17.686072808311586,2.7456881093066814,16.48455510505923,0.5027000133073557,58.27057930196091,46.1604170039782
289,3.7583694608104317,36.37585729064986,17.686072808311586,2.7456881093066814,16.48455510505923,0.5027000133073557,58.27057930196091,46.1604170039782
290,3.7583694608104317,36.37585729064986,17.686072808311586,2.7456881093066814,16.48455510505923,0.5027000133073557,58.27057930196091,46.1604170039782
291,3.336226717272649,35.39866393377368,17.48679435406886,3.154880858506425,16.105081312695038,0.5863289021741235,60.72516052027611,49.24427439110705
292,3.336226717272649,35.39866393377368,17.48679435406886,3.154880858506425,16.105081312695038,0.5863289021741235,60.72516052027611,49.24427439110705
293,3.336226717272649,35.39866393377368,17.48679435406886,3.154880858506425,16.105081312695038,0.5863289021741235,60.72516052027611,49.24427439110705
294,2.925465281845985,34.19698121164436,17.12164417068,2.8919386386520003,15.522678796144392,0.7172489975986205,58.143759117796236,56.71936425935491
295,2.925465281845985,34.19698121164436,17.12164417068,2.8919386386520003,15.522678796144392,0.7172489975986205,58.143759117796236,56.71936425935491
296,2.925465281845985,34.19698121164436,17.12164417068,2.8919386386520003,15.522678796144392,0.7172489975986205,58.143759117796236,56.71936425935491
297,2.8024806741561017,34.060886755500825,16.583432860274524,3.006140690776253,16.017159364402588,0.5822638208403745,60.343993391782774,51.04555476650277
298,2.8024806741561017,34.060886755500825,16.583432860274524,3.006140690776253,16.017159364402588,0.5822638208403745,60.343993391782774,51.04555476650277
299,2.8024806741561017,34.060886755500825,16.583432860274524,3.006140690776253,16.017159364402588,0.5822638208403745,60.343993391782774,51.04555476650277


==> csv/ZRH_NEW/deepc-freq-3/results/error_results.csv <==
,Error
0,5856.8208090589205
1,5856.8208090589205
2,5856.8208090589205
3,5252.855561039721
4,5252.855561039721
5,5252.855561039721
6,4881.055019871862
7,4881.055019871862
8,4881.055019871862
9,4624.263306904028
10,4624.263306904028
11,4624.263306904028
12,4500.783049269949
13,4500.783049269949
14,4500.783049269949
15,4403.62977640722
16,4403.62977640722
17,4403.62977640722
18,4292.086997985098
19,4292.086997985098
20,4292.086997985098
21,4248.855019479008
22,4248.855019479008
23,4248.855019479008
24,4202.4827232880625
25,4202.4827232880625
26,4202.4827232880625
27,4179.931181581083
28,4179.931181581083
29,4179.931181581083
30,4065.8456290363665
31,4065.8456290363665
32,4065.8456290363665
33,4158.411797459239
34,4158.411797459239
35,4158.411797459239
36,4126.374519530746
37,4126.374519530746
38,4126.374519530746
39,4090.0763134288463
40,4090.0763134288463
41,4090.0763134288463
42,4058.2809813656927
43,4058.2809813656927
44,4058.2809813656927
45,4022.710412535188
46,4022.710412535188
47,4022.710412535188
48,3874.7783515390183
49,3874.7783515390183
50,3874.7783515390183
51,3799.92785672106
52,3799.92785672106
53,3799.92785672106
54,3792.612001292484
55,3792.612001292484
56,3792.612001292484
57,3678.047327300386
58,3678.047327300386
59,3678.047327300386
60,3624.8737535230002
61,3624.8737535230002
62,3624.8737535230002
63,3536.361605929656
64,3536.361605929656
65,3536.361605929656
66,3504.5488190213014
67,3504.5488190213014
68,3504.5488190213014
69,3481.0494745425726
70,3481.0494745425726
71,3481.0494745425726
72,3495.2860937882797
73,3495.2860937882797
74,3495.2860937882797
75,3392.1965294215306
76,3392.1965294215306
77,3392.1965294215306
78,3323.3375632678008
79,3323.3375632678008
80,3323.3375632678008
81,3368.0868018399337
82,3368.0868018399337
83,3368.0868018399337
84,3319.814405114371
85,3319.814405114371
86,3319.814405114371
87,3287.47262837274
88,3287.47262837274
89,3287.47262837274
90,3213.146910476411
91,3213.146910476411
92,3213.146910476411
93,3243.2717668135297
94,3243.2717668135297
95,3243.2717668135297
96,3302.8225188846727
97,3302.8225188846727
98,3302.8225188846727
99,3323.768246443955
100,3323.768246443955
101,3323.768246443955
102,3321.4925979903564
103,3321.4925979903564
104,3321.4925979903564
105,3222.2078072563877
106,3222.2078072563877
107,3222.2078072563877
108,3252.739431088809
109,3252.739431088809
110,3252.739431088809
111,3359.7848828726387
112,3359.7848828726387
113,3359.7848828726387
114,3198.8229309248604
115,3198.8229309248604
116,3198.8229309248604
117,3439.2727740523205
118,3439.2727740523205
119,3439.2727740523205
120,3512.3294552433554
121,3512.3294552433554
122,3512.3294552433554
123,3841.412080747806
124,3841.412080747806
125,3841.412080747806
126,3953.0165250935106
127,3953.0165250935106
128,3953.0165250935106
129,4156.707452465354
130,4156.707452465354
131,4156.707452465354
132,3899.0055388844894
133,3899.0055388844894
134,3899.0055388844894
135,3446.721698581984
136,3446.721698581984
137,3446.721698581984
138,3310.7899809805986
139,3310.7899809805986
140,3310.7899809805986
141,2991.649698836432
142,2991.649698836432
143,2991.649698836432
144,3052.17704659322
145,3052.17704659322
146,3052.17704659322
147,3219.4111465117508
148,3219.4111465117508
149,3219.4111465117508
150,3313.4217733543223
151,3313.4217733543223
152,3313.4217733543223
153,3384.674718431158
154,3384.674718431158
155,3384.674718431158
156,3788.562564958482
157,3788.562564958482
158,3788.562564958482
159,3821.8870693203307
160,3821.8870693203307
161,3821.8870693203307
162,3914.5485568682298
163,3914.5485568682298
164,3914.5485568682298
165,4068.5561233433746
166,4068.5561233433746
167,4068.5561233433746
168,4060.6983184778164
169,4060.6983184778164
170,4060.6983184778164
171,3980.9111868616337
172,3980.9111868616337
173,3980.9111868616337
174,4097.865326631739
175,4097.865326631739
176,4097.865326631739
177,4224.535065133375
178,4224.535065133375
179,4224.535065133375
180,4227.963116316891
181,4227.963116316891
182,4227.963116316891
183,4311.253155829843
184,4311.253155829843
185,4311.253155829843
186,4462.990293272251
187,4462.990293272251
188,4462.990293272251
189,4859.8104459984825
190,4859.8104459984825
191,4859.8104459984825
192,4451.579626041985
193,4451.579626041985
194,4451.579626041985
195,4520.550739336977
196,4520.550739336977
197,4520.550739336977
198,4668.072525448171
199,4668.072525448171
200,4668.072525448171
201,4701.389809213159
202,4701.389809213159
203,4701.389809213159
204,4698.974258221394
205,4698.974258221394
206,4698.974258221394
207,5081.435558517632
208,5081.435558517632
209,5081.435558517632
210,5250.050503163251
211,5250.050503163251
212,5250.050503163251
213,4946.280336968672
214,4946.280336968672
215,4946.280336968672
216,4520.162953352077
217,4520.162953352077
218,4520.162953352077
219,4924.921858982578
220,4924.921858982578
221,4924.921858982578
222,4761.415699516449
223,4761.415699516449
224,4761.415699516449
225,5044.530037007789
226,5044.530037007789
227,5044.530037007789
228,4664.872623659687
229,4664.872623659687
230,4664.872623659687
231,4704.07959594432
232,4704.07959594432
233,4704.07959594432
234,4834.232496430654
235,4834.232496430654
236,4834.232496430654
237,4804.608060281968
238,4804.608060281968
239,4804.608060281968
240,4835.251157791729
241,4835.251157791729
242,4835.251157791729
243,5231.371086888434
244,5231.371086888434
245,5231.371086888434
246,5334.96145052758
247,5334.96145052758
248,5334.96145052758
249,5728.429314356146
250,5728.429314356146
251,5728.429314356146
252,5659.884519560526
253,5659.884519560526
254,5659.884519560526
255,5891.6438779211085
256,5891.6438779211085
257,5891.6438779211085
258,5449.171574324453
259,5449.171574324453
260,5449.171574324453
261,5343.623724698591
262,5343.623724698591
263,5343.623724698591
264,5049.3844770327105
265,5049.3844770327105
266,5049.3844770327105
267,5310.951967828643
268,5310.951967828643
269,5310.951967828643
270,5151.804963010766
271,5151.804963010766
272,5151.804963010766
273,4331.8395985867455
274,4331.8395985867455
275,4331.8395985867455
276,3950.815474403507
277,3950.815474403507
278,3950.815474403507
279,4094.695659498866
280,4094.695659498866
281,4094.695659498866
282,3990.8882806535285
283,3990.8882806535285
284,3990.8882806535285
285,4326.83757971919
286,4326.83757971919
287,4326.83757971919
288,4184.4025850885155
289,4184.4025850885155
290,4184.4025850885155
291,4474.225827598176
292,4474.225827598176
293,4474.225827598176
294,4780.683998960028
295,4780.683998960028
296,4780.683998960028
297,4566.598684031452
298,4566.598684031452
299,4566.598684031452


==> csv/ZRH_NEW/deepc-freq-3/results/flow_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,36.16030374647054,57.525175719946766,32.97180292882181,19.963197941027644,42.11719517951856,11.719480335934694,65.36729642480549,106.2646477834561
4,36.16030374647054,57.525175719946766,32.97180292882181,19.963197941027644,42.11719517951856,11.719480335934694,65.36729642480549,106.2646477834561
5,36.16030374647054,57.525175719946766,32.97180292882181,19.963197941027644,42.11719517951856,11.719480335934694,65.36729642480549,106.2646477834561
6,50.42720148805551,78.33929235731262,43.65546252337014,21.11726167652541,51.88608387341033,17.335029911144797,81.69118561670221,102.00251103291613
7,50.42720148805551,78.33929235731262,43.65546252337014,21.11726167652541,51.88608387341033,17.335029911144797,81.69118561670221,102.00251103291613
8,50.42720148805551,78.33929235731262,43.65546252337014,21.11726167652541,51.88608387341033,17.335029911144797,81.69118561670221,102.00251103291613
9,84.31890142692397,112.59324684152533,75.04105208290999,41.37072860105723,81.62855286719402,34.77963314799266,124.34125949486896,233.2285039976538
10,84.31890142692397,112.59324684152533,75.04105208290999,41.37072860105723,81.62855286719402,34.77963314799266,124.34125949486896,233.2285039976538
11,84.31890142692397,112.59324684152533,75.04105208290999,41.37072860105723,81.62855286719402,34.77963314799266,124.34125949486896,233.2285039976538
12,64.82406251596026,103.90038670761952,59.4064636804866,35.229943986174966,77.539860255098,23.70883022794224,81.35901485648499,130.36346377433267
13,64.82406251596026,103.90038670761952,59.4064636804866,35.229943986174966,77.539860255098,23.70883022794224,81.35901485648499,130.36346377433267
14,64.82406251596026,103.90038670761952,59.4064636804866,35.229943986174966,77.539860255098,23.70883022794224,81.35901485648499,130.36346377433267
15,86.57590798142633,122.5305223242353,88.48535925275151,45.084168218070864,111.46825442028917,36.46289821007798,176.48717124186334,189.77384903547264
16,86.57590798142633,122.5305223242353,88.48535925275151,45.084168218070864,111.46825442028917,36.46289821007798,176.48717124186334,189.77384903547264
17,86.57590798142633,122.5305223242353,88.48535925275151,45.084168218070864,111.46825442028917,36.46289821007798,176.48717124186334,189.77384903547264
18,70.54047434356033,103.62563937062006,70.5632648412924,41.944691464508224,78.82428884105185,31.093738199233847,130.83922791566968,133.90051720748437
19,70.54047434356033,103.62563937062006,70.5632648412924,41.944691464508224,78.82428884105185,31.093738199233847,130.83922791566968,133.90051720748437
20,70.54047434356033,103.62563937062006,70.5632648412924,41.944691464508224,78.82428884105185,31.093738199233847,130.83922791566968,133.90051720748437
21,105.00289011467838,130.20510732944646,95.3395700613543,47.298846367587196,100.90308147633958,49.264822181406664,172.39731450617145,215.80945005505663
22,105.00289011467838,130.20510732944646,95.3395700613543,47.298846367587196,100.90308147633958,49.264822181406664,172.39731450617145,215.80945005505663
23,105.00289011467838,130.20510732944646,95.3395700613543,47.298846367587196,100.90308147633958,49.264822181406664,172.39731450617145,215.80945005505663
24,86.05938077163859,105.98339584263023,74.71867817120363,51.65919811752451,86.75267471541278,46.98770563510929,136.46857542577115,145.89294802363432
25,86.05938077163859,105.98339584263023,74.71867817120363,51.65919811752451,86.75267471541278,46.98770563510929,136.46857542577115,145.89294802363432
26,86.05938077163859,105.98339584263023,74.71867817120363,51.65919811752451,86.75267471541278,46.98770563510929,136.46857542577115,145.89294802363432
27,113.39162941605532,130.35630709300622,93.37745473522627,48.03107589071708,101.33039104343398,78.56636088911496,196.68629873917544,234.87866126291672
28,113.39162941605532,130.35630709300622,93.37745473522627,48.03107589071708,101.33039104343398,78.56636088911496,196.68629873917544,234.87866126291672
29,113.39162941605532,130.35630709300622,93.37745473522627,48.03107589071708,101.33039104343398,78.56636088911496,196.68629873917544,234.87866126291672
30,97.69809548697432,111.99787136489779,76.31940002529836,51.650731854125674,87.01465343053553,47.48494666195301,177.80370234628347,136.54930787019697
31,97.69809548697432,111.99787136489779,76.31940002529836,51.650731854125674,87.01465343053553,47.48494666195301,177.80370234628347,136.54930787019697
32,97.69809548697432,111.99787136489779,76.31940002529836,51.650731854125674,87.01465343053553,47.48494666195301,177.80370234628347,136.54930787019697
33,119.1371680949754,126.33783907619718,89.01862495272874,60.93620814850417,105.01760995571631,59.865397751433164,190.8612498323225,242.22750547621968
34,119.1371680949754,126.33783907619718,89.01862495272874,60.93620814850417,105.01760995571631,59.865397751433164,190.8612498323225,242.22750547621968
35,119.1371680949754,126.33783907619718,89.01862495272874,60.93620814850417,105.01760995571631,59.865397751433164,190.8612498323225,242.22750547621968
36,85.04695704197078,111.91462814869698,67.78813426308845,49.77123617690547,94.55930005878248,50.166567903909325,99.05318743642302,215.1707273718351
37,85.04695704197078,111.91462814869698,67.78813426308845,49.77123617690547,94.55930005878248,50.166567903909325,99.05318743642302,215.1707273718351
38,85.04695704197078,111.91462814869698,67.78813426308845,49.77123617690547,94.55930005878248,50.166567903909325,99.05318743642302,215.1707273718351
39,107.20773026537144,127.95711434768384,93.26378787522209,54.197651971445424,97.67134901862104,45.511365002413136,215.89211401142444,247.70189670706196
40,107.20773026537144,127.95711434768384,93.26378787522209,54.197651971445424,97.67134901862104,45.511365002413136,215.89211401142444,247.70189670706196
41,107.20773026537144,127.95711434768384,93.26378787522209,54.197651971445424,97.67134901862104,45.511365002413136,215.89211401142444,247.70189670706196
42,72.02527744600974,108.21857372504185,62.98207370285848,50.622267577074766,86.41338977041978,37.81369485633443,160.36655907200407,146.21736979728516
43,72.02527744600974,108.21857372504185,62.98207370285848,50.622267577074766,86.41338977041978,37.81369485633443,160.36655907200407,146.21736979728516
44,72.02527744600974,108.21857372504185,62.98207370285848,50.622267577074766,86.41338977041978,37.81369485633443,160.36655907200407,146.21736979728516
45,100.3937952687309,134.9925216635459,92.1645388772064,57.596590267588105,110.82364673231307,48.311622248457496,182.25766831272045,258.87846171611113
46,100.3937952687309,134.9925216635459,92.1645388772064,57.596590267588105,110.82364673231307,48.311622248457496,182.25766831272045,258.87846171611113
47,100.3937952687309,134.9925216635459,92.1645388772064,57.596590267588105,110.82364673231307,48.311622248457496,182.25766831272045,258.87846171611113
48,80.47636027450841,107.67686935599262,77.3277754593077,45.28391110917197,98.3956470456313,37.40715078572642,126.57994110417513,143.27376595041522
49,80.47636027450841,107.67686935599262,77.3277754593077,45.28391110917197,98.3956470456313,37.40715078572642,126.57994110417513,143.27376595041522
50,80.47636027450841,107.67686935599262,77.3277754593077,45.28391110917197,98.3956470456313,37.40715078572642,126.57994110417513,143.27376595041522
51,126.32505913705539,132.12031634061537,87.94131381979385,66.17545871369413,104.93970945081047,54.23646241316442,247.6380093614317,196.05539725875965
52,126.32505913705539,132.12031634061537,87.94131381979385,66.17545871369413,104.93970945081047,54.23646241316442,247.6380093614317,196.05539725875965
53,126.32505913705539,132.12031634061537,87.94131381979385,66.17545871369413,104.93970945081047,54.23646241316442,247.6380093614317,196.05539725875965
54,84.35663724695841,117.60024760810809,70.33933455843491,53.575183925010315,87.18053814895495,41.13234382089523,129.73468193428474,116.43562613929232
55,84.35663724695841,117.60024760810809,70.33933455843491,53.575183925010315,87.18053814895495,41.13234382089523,129.73468193428474,116.43562613929232
56,84.35663724695841,117.60024760810809,70.33933455843491,53.575183925010315,87.18053814895495,41.13234382089523,129.73468193428474,116.43562613929232
57,120.67791854335984,139.51122457612357,93.50919952719875,59.66902121797174,118.97704899447685,54.268374365228354,205.65065826077264,145.33764514653603
58,120.67791854335984,139.51122457612357,93.50919952719875,59.66902121797174,118.97704899447685,54.268374365228354,205.65065826077264,145.33764514653603
59,120.67791854335984,139.51122457612357,93.50919952719875,59.66902121797174,118.97704899447685,54.268374365228354,205.65065826077264,145.33764514653603
60,92.6281257004489,107.2944555058862,70.3241042269218,59.83994363590263,98.15992590282882,34.873184044478414,131.0481878410252,193.38467836851555
61,92.6281257004489,107.2944555058862,70.3241042269218,59.83994363590263,98.15992590282882,34.873184044478414,131.0481878410252,193.38467836851555
62,92.6281257004489,107.2944555058862,70.3241042269218,59.83994363590263,98.15992590282882,34.873184044478414,131.0481878410252,193.38467836851555
63,129.75821298849775,139.7261381263943,95.56138201470009,53.118549213382174,102.42927813897387,54.61721165617645,235.08999307013062,246.10262219582253
64,129.75821298849775,139.7261381263943,95.56138201470009,53.118549213382174,102.42927813897387,54.61721165617645,235.08999307013062,246.10262219582253
65,129.75821298849775,139.7261381263943,95.56138201470009,53.118549213382174,102.42927813897387,54.61721165617645,235.08999307013062,246.10262219582253
66,88.82203867785218,115.70812442884225,77.42235349280001,51.29914693008528,84.0914095905836,53.34080894279315,168.25147157203958,120.21660211585873
67,88.82203867785218,115.70812442884225,77.42235349280001,51.29914693008528,84.0914095905836,53.34080894279315,168.25147157203958,120.21660211585873
68,88.82203867785218,115.70812442884225,77.42235349280001,51.29914693008528,84.0914095905836,53.34080894279315,168.25147157203958,120.21660211585873
69,107.19392326244024,134.77910531150064,98.62716803977719,63.09244278640018,101.54978767869854,55.71381583033096,195.8923297774961,194.74176756853262
70,107.19392326244024,134.77910531150064,98.62716803977719,63.09244278640018,101.54978767869854,55.71381583033096,195.8923297774961,194.74176756853262
71,107.19392326244024,134.77910531150064,98.62716803977719,63.09244278640018,101.54978767869854,55.71381583033096,195.8923297774961,194.74176756853262
72,78.21387607203238,117.87386527898828,75.73812956092918,52.66911541769272,92.85600257398957,44.498901420369215,104.04195310785322,188.80236322373327
73,78.21387607203238,117.87386527898828,75.73812956092918,52.66911541769272,92.85600257398957,44.498901420369215,104.04195310785322,188.80236322373327
74,78.21387607203238,117.87386527898828,75.73812956092918,52.66911541769272,92.85600257398957,44.498901420369215,104.04195310785322,188.80236322373327
75,118.50468143989707,150.2285044731524,103.83239119155083,52.18797939206795,100.0133515566896,52.8101711180411,169.21821856217227,139.38541813232058
76,118.50468143989707,150.2285044731524,103.83239119155083,52.18797939206795,100.0133515566896,52.8101711180411,169.21821856217227,139.38541813232058
77,118.50468143989707,150.2285044731524,103.83239119155083,52.18797939206795,100.0133515566896,52.8101711180411,169.21821856217227,139.38541813232058
78,100.09382291813318,126.8669615043056,75.84398151400887,58.010622692761295,110.68290612516483,44.88892017884504,189.23164441422523,151.31211319806235
79,100.09382291813318,126.8669615043056,75.84398151400887,58.010622692761295,110.68290612516483,44.88892017884504,189.23164441422523,151.31211319806235
80,100.09382291813318,126.8669615043056,75.84398151400887,58.010622692761295,110.68290612516483,44.88892017884504,189.23164441422523,151.31211319806235
81,124.234164791865,159.09276902309819,97.73378836544823,64.48098580547219,110.75805329377049,61.61398353266571,190.83225771822384,167.63987604510206
82,124.234164791865,159.09276902309819,97.73378836544823,64.48098580547219,110.75805329377049,61.61398353266571,190.83225771822384,167.63987604510206
83,124.234164791865,159.09276902309819,97.73378836544823,64.48098580547219,110.75805329377049,61.61398353266571,190.83225771822384,167.63987604510206
84,99.59319582800096,125.99162919508765,77.98228930684002,58.72245774325198,94.74785548470639,44.06853979443011,167.9048005010995,240.8329523498804
85,99.59319582800096,125.99162919508765,77.98228930684002,58.72245774325198,94.74785548470639,44.06853979443011,167.9048005010995,240.8329523498804
86,99.59319582800096,125.99162919508765,77.98228930684002,58.72245774325198,94.74785548470639,44.06853979443011,167.9048005010995,240.8329523498804
87,120.33751813181712,142.57269969057143,101.51621427543742,61.52284521227209,120.12534083008929,55.415387643380086,217.77333610354617,251.35524656393207
88,120.33751813181712,142.57269969057143,101.51621427543742,61.52284521227209,120.12534083008929,55.415387643380086,217.77333610354617,251.35524656393207
89,120.33751813181712,142.57269969057143,101.51621427543742,61.52284521227209,120.12534083008929,55.415387643380086,217.77333610354617,251.35524656393207
90,95.22355117465874,113.0963085731104,69.76817427417055,57.71296567100063,96.57971062039228,38.45678988418556,117.1159717523735,85.2328748622266
91,95.22355117465874,113.0963085731104,69.76817427417055,57.71296567100063,96.57971062039228,38.45678988418556,117.1159717523735,85.2328748622266
92,95.22355117465874,113.0963085731104,69.76817427417055,57.71296567100063,96.57971062039228,38.45678988418556,117.1159717523735,85.2328748622266
93,125.977798654473,135.4623645840906,94.8878078937249,67.1815937815025,104.4021777565395,75.82712479413425,235.81058107205627,266.82207921705475
94,125.977798654473,135.4623645840906,94.8878078937249,67.1815937815025,104.4021777565395,75.82712479413425,235.81058107205627,266.82207921705475
95,125.977798654473,135.4623645840906,94.8878078937249,67.1815937815025,104.4021777565395,75.82712479413425,235.81058107205627,266.82207921705475
96,95.70765288764156,123.20836359863375,74.35930334043194,55.91381933650143,86.74957911145538,46.950868561668834,134.79411435694894,84.07011338387288
97,95.70765288764156,123.20836359863375,74.35930334043194,55.91381933650143,86.74957911145538,46.950868561668834,134.79411435694894,84.07011338387288
98,95.70765288764156,123.20836359863375,74.35930334043194,55.91381933650143,86.74957911145538,46.950868561668834,134.79411435694894,84.07011338387288
99,125.40089293057979,137.89956394248975,91.38980724674057,64.01390024349932,108.04182528451383,53.814052213224706,186.51276093392622,114.65755251891414
100,125.40089293057979,137.89956394248975,91.38980724674057,64.01390024349932,108.04182528451383,53.814052213224706,186.51276093392622,114.65755251891414
101,125.40089293057979,137.89956394248975,91.38980724674057,64.01390024349932,108.04182528451383,53.814052213224706,186.51276093392622,114.65755251891414
102,107.73549651350292,112.50087657542687,74.8565827090611,55.68787260147199,86.48094002981101,45.374511232248686,98.33265196720208,93.82438047225952
103,107.73549651350292,112.50087657542687,74.8565827090611,55.68787260147199,86.48094002981101,45.374511232248686,98.33265196720208,93.82438047225952
104,107.73549651350292,112.50087657542687,74.8565827090611,55.68787260147199,86.48094002981101,45.374511232248686,98.33265196720208,93.82438047225952
105,116.89934432101354,151.09258288301146,102.16847884634583,66.41291805910504,110.60036041949827,65.88179855506709,131.33577029487202,194.57630745655302
106,116.89934432101354,151.09258288301146,102.16847884634583,66.41291805910504,110.60036041949827,65.88179855506709,131.33577029487202,194.57630745655302
107,116.89934432101354,151.09258288301146,102.16847884634583,66.41291805910504,110.60036041949827,65.88179855506709,131.33577029487202,194.57630745655302
108,101.87167673477902,142.75112334801952,85.77859788244713,62.22212725411224,99.21173070038998,50.177712301691756,203.217784370743,131.6597589988802
109,101.87167673477902,142.75112334801952,85.77859788244713,62.22212725411224,99.21173070038998,50.177712301691756,203.217784370743,131.6597589988802
110,101.87167673477902,142.75112334801952,85.77859788244713,62.22212725411224,99.21173070038998,50.177712301691756,203.217784370743,131.6597589988802
111,126.80722091615132,153.4197686261534,105.63461822273511,63.482660589569406,113.3904287302114,71.48312636072113,190.43098665575096,306.6716877231495
112,126.80722091615132,153.4197686261534,105.63461822273511,63.482660589569406,113.3904287302114,71.48312636072113,190.43098665575096,306.6716877231495
113,126.80722091615132,153.4197686261534,105.63461822273511,63.482660589569406,113.3904287302114,71.48312636072113,190.43098665575096,306.6716877231495
114,105.11464819956285,119.50801942726203,86.35474990603451,59.23717068109953,89.07312254126137,58.386865819942486,144.97639727711746,221.58333098252854
115,105.11464819956285,119.50801942726203,86.35474990603451,59.23717068109953,89.07312254126137,58.386865819942486,144.97639727711746,221.58333098252854
116,105.11464819956285,119.50801942726203,86.35474990603451,59.23717068109953,89.07312254126137,58.386865819942486,144.97639727711746,221.58333098252854
117,128.70156560765835,123.67946534487551,105.07236218176014,72.71881602222724,90.22314934496751,73.17864582892176,164.79689730103385,126.29665413321139
118,128.70156560765835,123.67946534487551,105.07236218176014,72.71881602222724,90.22314934496751,73.17864582892176,164.79689730103385,126.29665413321139
119,128.70156560765835,123.67946534487551,105.07236218176014,72.71881602222724,90.22314934496751,73.17864582892176,164.79689730103385,126.29665413321139
120,101.00064909604731,107.89449894021648,85.04281910575348,55.88864112151593,95.54068384879709,47.73374163076312,174.5479605644278,82.49640901463756
121,101.00064909604731,107.89449894021648,85.04281910575348,55.88864112151593,95.54068384879709,47.73374163076312,174.5479605644278,82.49640901463756
122,101.00064909604731,107.89449894021648,85.04281910575348,55.88864112151593,95.54068384879709,47.73374163076312,174.5479605644278,82.49640901463756
123,140.30951781125756,161.03480008661694,98.6785945208788,69.76516155386172,116.3482531974518,63.008304605277466,290.00620299042936,141.21433880389822
124,140.30951781125756,161.03480008661694,98.6785945208788,69.76516155386172,116.3482531974518,63.008304605277466,290.00620299042936,141.21433880389822
125,140.30951781125756,161.03480008661694,98.6785945208788,69.76516155386172,116.3482531974518,63.008304605277466,290.00620299042936,141.21433880389822
126,104.73982914536002,126.64685882254702,80.3882438926709,52.42422052089764,103.38672030438022,43.19724098280602,157.85593610125915,79.68385878460073
127,104.73982914536002,126.64685882254702,80.3882438926709,52.42422052089764,103.38672030438022,43.19724098280602,157.85593610125915,79.68385878460073
128,104.73982914536002,126.64685882254702,80.3882438926709,52.42422052089764,103.38672030438022,43.19724098280602,157.85593610125915,79.68385878460073
129,141.74373862813374,141.99473549454012,91.11392524326766,70.69744944548081,125.5844910230561,71.89195016015256,208.25671479977757,120.69293768542308
130,141.74373862813374,141.99473549454012,91.11392524326766,70.69744944548081,125.5844910230561,71.89195016015256,208.25671479977757,120.69293768542308
131,141.74373862813374,141.99473549454012,91.11392524326766,70.69744944548081,125.5844910230561,71.89195016015256,208.25671479977757,120.69293768542308
132,105.41240199305825,119.49693628674925,70.08906222895189,58.205308594516914,101.98640565097487,46.189866898826516,165.24881719891997,118.85933728187415
133,105.41240199305825,119.49693628674925,70.08906222895189,58.205308594516914,101.98640565097487,46.189866898826516,165.24881719891997,118.85933728187415
134,105.41240199305825,119.49693628674925,70.08906222895189,58.205308594516914,101.98640565097487,46.189866898826516,165.24881719891997,118.85933728187415
135,136.9342312300806,156.39251274182837,88.76195217667654,58.01597748898635,96.84508425081468,53.918600463805575,129.13164083974993,137.45093771824605
136,136.9342312300806,156.39251274182837,88.76195217667654,58.01597748898635,96.84508425081468,53.918600463805575,129.13164083974993,137.45093771824605
137,136.9342312300806,156.39251274182837,88.76195217667654,58.01597748898635,96.84508425081468,53.918600463805575,129.13164083974993,137.45093771824605
138,90.66696006487555,175.82256333291502,95.49262630326935,57.94115296850606,91.46560292910557,46.977226359398806,145.28414110861527,116.83659753615665
139,90.66696006487555,175.82256333291502,95.49262630326935,57.94115296850606,91.46560292910557,46.977226359398806,145.28414110861527,116.83659753615665
140,90.66696006487555,175.82256333291502,95.49262630326935,57.94115296850606,91.46560292910557,46.977226359398806,145.28414110861527,116.83659753615665
141,132.63910144985596,171.96322538007664,102.61652044104156,64.38929160608735,103.45751918590554,75.35401649968686,224.83488725314402,126.01690509731124
142,132.63910144985596,171.96322538007664,102.61652044104156,64.38929160608735,103.45751918590554,75.35401649968686,224.83488725314402,126.01690509731124
143,132.63910144985596,171.96322538007664,102.61652044104156,64.38929160608735,103.45751918590554,75.35401649968686,224.83488725314402,126.01690509731124
144,104.97213531881034,128.92913446146403,99.24202316716064,57.705185270259435,94.46576734502493,49.87471116230396,187.95411845561264,100.2017336558448
145,104.97213531881034,128.92913446146403,99.24202316716064,57.705185270259435,94.46576734502493,49.87471116230396,187.95411845561264,100.2017336558448
146,104.97213531881034,128.92913446146403,99.24202316716064,57.705185270259435,94.46576734502493,49.87471116230396,187.95411845561264,100.2017336558448
147,124.2435348646263,137.8579680381694,97.66018684734166,77.81242732741754,117.97155892887163,71.37615139397705,189.6059851390653,220.34752379562516
148,124.2435348646263,137.8579680381694,97.66018684734166,77.81242732741754,117.97155892887163,71.37615139397705,189.6059851390653,220.34752379562516
149,124.2435348646263,137.8579680381694,97.66018684734166,77.81242732741754,117.97155892887163,71.37615139397705,189.6059851390653,220.34752379562516
150,94.30118735490248,122.27187701472624,73.94962582020358,56.974938626186564,88.06552682254515,54.167325388336714,126.40907156963834,88.91324648286565
151,94.30118735490248,122.27187701472624,73.94962582020358,56.974938626186564,88.06552682254515,54.167325388336714,126.40907156963834,88.91324648286565
152,94.30118735490248,122.27187701472624,73.94962582020358,56.974938626186564,88.06552682254515,54.167325388336714,126.40907156963834,88.91324648286565
153,125.75164237410144,168.89522970779413,89.29209898775561,65.99738189820137,113.39091856893056,69.33262897098867,235.4535841218421,173.14026947020974
154,125.75164237410144,168.89522970779413,89.29209898775561,65.99738189820137,113.39091856893056,69.33262897098867,235.4535841218421,173.14026947020974
155,125.75164237410144,168.89522970779413,89.29209898775561,65.99738189820137,113.39091856893056,69.33262897098867,235.4535841218421,173.14026947020974
156,96.29028467881803,130.43149896873635,68.65291090806969,54.555513445283545,83.03244022968953,46.28868604617904,113.63465808603007,148.93474721053863
157,96.29028467881803,130.43149896873635,68.65291090806969,54.555513445283545,83.03244022968953,46.28868604617904,113.63465808603007,148.93474721053863
158,96.29028467881803,130.43149896873635,68.65291090806969,54.555513445283545,83.03244022968953,46.28868604617904,113.63465808603007,148.93474721053863
159,125.82182094776383,137.1459972188362,100.35528880046404,60.18340152677073,108.57069914180474,73.92134807251007,185.1470198278564,181.73802231332553
160,125.82182094776383,137.1459972188362,100.35528880046404,60.18340152677073,108.57069914180474,73.92134807251007,185.1470198278564,181.73802231332553
161,125.82182094776383,137.1459972188362,100.35528880046404,60.18340152677073,108.57069914180474,73.92134807251007,185.1470198278564,181.73802231332553
162,102.10281077097774,112.11785414907484,74.39912635182127,52.790241015418566,73.77013481905259,45.90790971691086,147.90920742675314,121.36000324505765
163,102.10281077097774,112.11785414907484,74.39912635182127,52.790241015418566,73.77013481905259,45.90790971691086,147.90920742675314,121.36000324505765
164,102.10281077097774,112.11785414907484,74.39912635182127,52.790241015418566,73.77013481905259,45.90790971691086,147.90920742675314,121.36000324505765
165,127.28288617525683,126.98181880991939,84.02749139666632,56.41863759778765,112.79620737907501,58.109168345221846,138.79748000310929,119.00885011894452
166,127.28288617525683,126.98181880991939,84.02749139666632,56.41863759778765,112.79620737907501,58.109168345221846,138.79748000310929,119.00885011894452
167,127.28288617525683,126.98181880991939,84.02749139666632,56.41863759778765,112.79620737907501,58.109168345221846,138.79748000310929,119.00885011894452
168,95.43877872545639,132.27353646290092,85.46910807802729,59.82397720318921,132.71202206423743,40.47872172352882,160.9040238363332,105.56409719550066
169,95.43877872545639,132.27353646290092,85.46910807802729,59.82397720318921,132.71202206423743,40.47872172352882,160.9040238363332,105.56409719550066
170,95.43877872545639,132.27353646290092,85.46910807802729,59.82397720318921,132.71202206423743,40.47872172352882,160.9040238363332,105.56409719550066
171,129.71697998983294,152.94993116036898,113.47718326671578,61.98677380152931,134.29685670339578,62.83200016509966,255.3372250617764,240.0542474480001
172,129.71697998983294,152.94993116036898,113.47718326671578,61.98677380152931,134.29685670339578,62.83200016509966,255.3372250617764,240.0542474480001
173,129.71697998983294,152.94993116036898,113.47718326671578,61.98677380152931,134.29685670339578,62.83200016509966,255.3372250617764,240.0542474480001
174,100.60034164910013,118.7912255171176,85.23448518789428,58.014079254222715,112.28100620782631,40.00926343356842,141.3524271715328,105.42414005389976
175,100.60034164910013,118.7912255171176,85.23448518789428,58.014079254222715,112.28100620782631,40.00926343356842,141.3524271715328,105.42414005389976
176,100.60034164910013,118.7912255171176,85.23448518789428,58.014079254222715,112.28100620782631,40.00926343356842,141.3524271715328,105.42414005389976
177,112.84971053428309,115.78084047460915,93.51553622820808,61.2318637459882,91.45067417392825,61.92552216915573,150.78808437356963,142.96468374252095
178,112.84971053428309,115.78084047460915,93.51553622820808,61.2318637459882,91.45067417392825,61.92552216915573,150.78808437356963,142.96468374252095
179,112.84971053428309,115.78084047460915,93.51553622820808,61.2318637459882,91.45067417392825,61.92552216915573,150.78808437356963,142.96468374252095
180,85.887261944578,104.99706629037132,78.4599520263097,64.49926344925441,75.64116908993192,38.8158856419334,106.70733255865677,125.40620884260667
181,85.887261944578,104.99706629037132,78.4599520263097,64.49926344925441,75.64116908993192,38.8158856419334,106.70733255865677,125.40620884260667
182,85.887261944578,104.99706629037132,78.4599520263097,64.49926344925441,75.64116908993192,38.8158856419334,106.70733255865677,125.40620884260667
183,114.94831561483893,185.2591862665994,107.67900704357092,68.38827468777045,107.39422853202038,48.87582608098125,172.04823858905152,190.1952352347558
184,114.94831561483893,185.2591862665994,107.67900704357092,68.38827468777045,107.39422853202038,48.87582608098125,172.04823858905152,190.1952352347558
185,114.94831561483893,185.2591862665994,107.67900704357092,68.38827468777045,107.39422853202038,48.87582608098125,172.04823858905152,190.1952352347558
186,86.05852586823396,152.07244024900788,64.68911830680335,52.48380098764556,98.44450495477685,41.51719485649161,184.35097850876767,215.67246201443052
187,86.05852586823396,152.07244024900788,64.68911830680335,52.48380098764556,98.44450495477685,41.51719485649161,184.35097850876767,215.67246201443052
188,86.05852586823396,152.07244024900788,64.68911830680335,52.48380098764556,98.44450495477685,41.51719485649161,184.35097850876767,215.67246201443052
189,124.91166060508586,153.92552328456787,87.7914957300671,73.29618176158513,106.42485979083132,55.094255089244264,147.99293632786558,138.12585721237465
190,124.91166060508586,153.92552328456787,87.7914957300671,73.29618176158513,106.42485979083132,55.094255089244264,147.99293632786558,138.12585721237465
191,124.91166060508586,153.92552328456787,87.7914957300671,73.29618176158513,106.42485979083132,55.094255089244264,147.99293632786558,138.12585721237465
192,87.76534526742019,119.89924908027665,61.275156503100845,72.5908954850647,105.34362523323422,46.36001657246137,157.83221471618015,110.7937992588034
193,87.76534526742019,119.89924908027665,61.275156503100845,72.5908954850647,105.34362523323422,46.36001657246137,157.83221471618015,110.7937992588034
194,87.76534526742019,119.89924908027665,61.275156503100845,72.5908954850647,105.34362523323422,46.36001657246137,157.83221471618015,110.7937992588034
195,111.5170172749391,141.50288682870936,93.17082158265212,93.2018470533644,109.6949560096718,51.56547733416339,101.19979711817095,136.8208708363819
196,111.5170172749391,141.50288682870936,93.17082158265212,93.2018470533644,109.6949560096718,51.56547733416339,101.19979711817095,136.8208708363819
197,111.5170172749391,141.50288682870936,93.17082158265212,93.2018470533644,109.6949560096718,51.56547733416339,101.19979711817095,136.8208708363819
198,87.4584439808173,155.00006835389084,87.95121798775006,74.5335826852356,106.39694990896685,36.62307560379648,103.82050216908317,145.30520536525512
199,87.4584439808173,155.00006835389084,87.95121798775006,74.5335826852356,106.39694990896685,36.62307560379648,103.82050216908317,145.30520536525512
200,87.4584439808173,155.00006835389084,87.95121798775006,74.5335826852356,106.39694990896685,36.62307560379648,103.82050216908317,145.30520536525512
201,118.22520044685034,170.66386162460472,112.8518993859511,81.44726509884293,92.58390672437524,52.99576757390975,80.42716694576148,111.15229135360293
202,118.22520044685034,170.66386162460472,112.8518993859511,81.44726509884293,92.58390672437524,52.99576757390975,80.42716694576148,111.15229135360293
203,118.22520044685034,170.66386162460472,112.8518993859511,81.44726509884293,92.58390672437524,52.99576757390975,80.42716694576148,111.15229135360293
204,80.8752215725886,143.10094844340912,87.58893771428971,69.24636120366935,91.47299740116422,37.93796071481815,126.09602840828678,141.3112819083281
205,80.8752215725886,143.10094844340912,87.58893771428971,69.24636120366935,91.47299740116422,37.93796071481815,126.09602840828678,141.3112819083281
206,80.8752215725886,143.10094844340912,87.58893771428971,69.24636120366935,91.47299740116422,37.93796071481815,126.09602840828678,141.3112819083281
207,101.54440406348277,110.8962943304279,84.09296142702797,78.75081392595332,98.29314615451736,46.06883924591032,95.74268394611596,120.25911381491159
208,101.54440406348277,110.8962943304279,84.09296142702797,78.75081392595332,98.29314615451736,46.06883924591032,95.74268394611596,120.25911381491159
209,101.54440406348277,110.8962943304279,84.09296142702797,78.75081392595332,98.29314615451736,46.06883924591032,95.74268394611596,120.25911381491159
210,81.57612019353363,101.61161387625233,63.347592845776965,80.18777096074226,93.65955189808692,31.188535651199494,107.8062944042101,116.33747996182692
211,81.57612019353363,101.61161387625233,63.347592845776965,80.18777096074226,93.65955189808692,31.188535651199494,107.8062944042101,116.33747996182692
212,81.57612019353363,101.61161387625233,63.347592845776965,80.18777096074226,93.65955189808692,31.188535651199494,107.8062944042101,116.33747996182692
213,115.0976492691931,147.38233449918675,123.48218053581766,79.51820277638967,132.63229578714044,49.27013467443926,176.24119438775867,183.36016360162733
214,115.0976492691931,147.38233449918675,123.48218053581766,79.51820277638967,132.63229578714044,49.27013467443926,176.24119438775867,183.36016360162733
215,115.0976492691931,147.38233449918675,123.48218053581766,79.51820277638967,132.63229578714044,49.27013467443926,176.24119438775867,183.36016360162733
216,80.89549883545943,133.33584460042454,102.01811350695273,68.83473672171847,91.38681942411033,36.33647190555371,193.97110528175216,171.06737358655516
217,80.89549883545943,133.33584460042454,102.01811350695273,68.83473672171847,91.38681942411033,36.33647190555371,193.97110528175216,171.06737358655516
218,80.89549883545943,133.33584460042454,102.01811350695273,68.83473672171847,91.38681942411033,36.33647190555371,193.97110528175216,171.06737358655516
219,102.92259321091767,141.09110797321372,98.25175667366649,81.74145554799534,104.05905499009697,46.64754068421337,146.72029684434068,128.0543545610963
220,102.92259321091767,141.09110797321372,98.25175667366649,81.74145554799534,104.05905499009697,46.64754068421337,146.72029684434068,128.0543545610963
221,102.92259321091767,141.09110797321372,98.25175667366649,81.74145554799534,104.05905499009697,46.64754068421337,146.72029684434068,128.0543545610963
222,81.87204512725451,108.16691082291061,65.83673647253022,71.24588014320429,80.92119698096539,34.40426622746896,99.92060689072802,141.79746527603012
223,81.87204512725451,108.16691082291061,65.83673647253022,71.24588014320429,80.92119698096539,34.40426622746896,99.92060689072802,141.79746527603012
224,81.87204512725451,108.16691082291061,65.83673647253022,71.24588014320429,80.92119698096539,34.40426622746896,99.92060689072802,141.79746527603012
225,94.75565099458088,125.06392196753112,67.06379974142651,76.89713782172402,83.99387132073822,42.787832089160275,88.71399933646686,92.28584094557674
226,94.75565099458088,125.06392196753112,67.06379974142651,76.89713782172402,83.99387132073822,42.787832089160275,88.71399933646686,92.28584094557674
227,94.75565099458088,125.06392196753112,67.06379974142651,76.89713782172402,83.99387132073822,42.787832089160275,88.71399933646686,92.28584094557674
228,77.296026598377,123.61056322536548,92.75941408443308,61.75669126695821,91.37544369568874,51.41549261198854,135.63310679430478,89.845724541038
229,77.296026598377,123.61056322536548,92.75941408443308,61.75669126695821,91.37544369568874,51.41549261198854,135.63310679430478,89.845724541038
230,77.296026598377,123.61056322536548,92.75941408443308,61.75669126695821,91.37544369568874,51.41549261198854,135.63310679430478,89.845724541038
231,90.26018319522562,156.22191909636499,106.98195577020584,81.95400830225344,94.55992492919064,67.53266824133178,97.59135416283705,81.51273896256156
232,90.26018319522562,156.22191909636499,106.98195577020584,81.95400830225344,94.55992492919064,67.53266824133178,97.59135416283705,81.51273896256156
233,90.26018319522562,156.22191909636499,106.98195577020584,81.95400830225344,94.55992492919064,67.53266824133178,97.59135416283705,81.51273896256156
234,81.43675621507347,125.72319900463071,88.39448498885078,71.90615511745565,124.6610906078488,50.233255279875706,150.3421560705808,161.07585540914744
235,81.43675621507347,125.72319900463071,88.39448498885078,71.90615511745565,124.6610906078488,50.233255279875706,150.3421560705808,161.07585540914744
236,81.43675621507347,125.72319900463071,88.39448498885078,71.90615511745565,124.6610906078488,50.233255279875706,150.3421560705808,161.07585540914744
237,99.20408444798169,109.21466051484296,112.28391250104266,96.9686466391507,108.27932301686091,57.963117530437486,102.48525227724022,108.93099254322688
238,99.20408444798169,109.21466051484296,112.28391250104266,96.9686466391507,108.27932301686091,57.963117530437486,102.48525227724022,108.93099254322688
239,99.20408444798169,109.21466051484296,112.28391250104266,96.9686466391507,108.27932301686091,57.963117530437486,102.48525227724022,108.93099254322688
240,86.2838485833631,99.61700802526516,61.02792001306261,89.4891775232603,90.642919083777,45.12830033962937,120.69007314091074,65.38259764508479
241,86.2838485833631,99.61700802526516,61.02792001306261,89.4891775232603,90.642919083777,45.12830033962937,120.69007314091074,65.38259764508479
242,86.2838485833631,99.61700802526516,61.02792001306261,89.4891775232603,90.642919083777,45.12830033962937,120.69007314091074,65.38259764508479
243,114.24572406299545,149.3402043686627,101.79906181098183,104.35897069098725,114.23077727932916,53.06882735354111,127.7082671507338,148.9572217104069
244,114.24572406299545,149.3402043686627,101.79906181098183,104.35897069098725,114.23077727932916,53.06882735354111,127.7082671507338,148.9572217104069
245,114.24572406299545,149.3402043686627,101.79906181098183,104.35897069098725,114.23077727932916,53.06882735354111,127.7082671507338,148.9572217104069
246,78.35343838808537,130.80536070733623,103.56757741252038,106.15967672592019,99.00562423433713,41.697565667937994,124.94618411460502,147.56411849548013
247,78.35343838808537,130.80536070733623,103.56757741252038,106.15967672592019,99.00562423433713,41.697565667937994,124.94618411460502,147.56411849548013
248,78.35343838808537,130.80536070733623,103.56757741252038,106.15967672592019,99.00562423433713,41.697565667937994,124.94618411460502,147.56411849548013
249,99.99512571845882,136.69007472982213,136.21126006850415,112.03020265770579,104.58534987065346,50.68936834241646,181.38270770080078,184.95592971927184
250,99.99512571845882,136.69007472982213,136.21126006850415,112.03020265770579,104.58534987065346,50.68936834241646,181.38270770080078,184.95592971927184
251,99.99512571845882,136.69007472982213,136.21126006850415,112.03020265770579,104.58534987065346,50.68936834241646,181.38270770080078,184.95592971927184
252,61.19313146840975,117.36870717945042,101.9956973902114,77.74631248556287,80.53785153543312,35.18229345954105,154.11050188203401,142.70836507820965
253,61.19313146840975,117.36870717945042,101.9956973902114,77.74631248556287,80.53785153543312,35.18229345954105,154.11050188203401,142.70836507820965
254,61.19313146840975,117.36870717945042,101.9956973902114,77.74631248556287,80.53785153543312,35.18229345954105,154.11050188203401,142.70836507820965
255,83.13803216028364,129.76273395798546,100.47254183816416,83.39341418038617,83.45942400089469,30.346267771115564,181.37608232254954,124.333926486007
256,83.13803216028364,129.76273395798546,100.47254183816416,83.39341418038617,83.45942400089469,30.346267771115564,181.37608232254954,124.333926486007
257,83.13803216028364,129.76273395798546,100.47254183816416,83.39341418038617,83.45942400089469,30.346267771115564,181.37608232254954,124.333926486007
258,61.086033229475355,155.37848762302824,105.57284790940953,63.042857781593376,74.09722007966089,18.685455659597384,149.2167885302364,161.32234900460668
259,61.086033229475355,155.37848762302824,105.57284790940953,63.042857781593376,74.09722007966089,18.685455659597384,149.2167885302364,161.32234900460668
260,61.086033229475355,155.37848762302824,105.57284790940953,63.042857781593376,74.09722007966089,18.685455659597384,149.2167885302364,161.32234900460668
261,49.723911445348534,158.67872746035903,117.92721268896142,80.05871809010253,87.14784747594663,26.88314735638734,144.59052182062842,146.7123145608672
262,49.723911445348534,158.67872746035903,117.92721268896142,80.05871809010253,87.14784747594663,26.88314735638734,144.59052182062842,146.7123145608672
263,49.723911445348534,158.67872746035903,117.92721268896142,80.05871809010253,87.14784747594663,26.88314735638734,144.59052182062842,146.7123145608672
264,30.97639341958115,116.73611054652284,84.11666236010907,53.27070580066965,102.97265593934102,17.606144973677747,142.4191042208042,128.87731251734024
265,30.97639341958115,116.73611054652284,84.11666236010907,53.27070580066965,102.97265593934102,17.606144973677747,142.4191042208042,128.87731251734024
266,30.97639341958115,116.73611054652284,84.11666236010907,53.27070580066965,102.97265593934102,17.606144973677747,142.4191042208042,128.87731251734024
267,31.99347194953298,103.44363498467152,82.81997239925637,75.14453677169932,119.33407007677111,18.061238301173397,115.95374501208892,118.8534126162911
268,31.99347194953298,103.44363498467152,82.81997239925637,75.14453677169932,119.33407007677111,18.061238301173397,115.95374501208892,118.8534126162911
269,31.99347194953298,103.44363498467152,82.81997239925637,75.14453677169932,119.33407007677111,18.061238301173397,115.95374501208892,118.8534126162911
270,36.98053620187587,74.2333381084423,56.54870631294962,56.93329803053826,100.59951633822237,9.640698377145831,118.51938898704327,74.37555144302166
271,36.98053620187587,74.2333381084423,56.54870631294962,56.93329803053826,100.59951633822237,9.640698377145831,118.51938898704327,74.37555144302166
272,36.98053620187587,74.2333381084423,56.54870631294962,56.93329803053826,100.59951633822237,9.640698377145831,118.51938898704327,74.37555144302166
273,43.36523612059149,143.04300428379514,94.91526027786861,72.65227615411357,113.53095368631145,15.099238132181277,285.926117132409,137.7450644472116
274,43.36523612059149,143.04300428379514,94.91526027786861,72.65227615411357,113.53095368631145,15.099238132181277,285.926117132409,137.7450644472116
275,43.36523612059149,143.04300428379514,94.91526027786861,72.65227615411357,113.53095368631145,15.099238132181277,285.926117132409,137.7450644472116
276,38.99418094965467,113.32169643881431,76.66596818966255,55.97234629366306,108.33688809502998,9.801025330444054,170.67999058312867,133.031427640155
277,38.99418094965467,113.32169643881431,76.66596818966255,55.97234629366306,108.33688809502998,9.801025330444054,170.67999058312867,133.031427640155
278,38.99418094965467,113.32169643881431,76.66596818966255,55.97234629366306,108.33688809502998,9.801025330444054,170.67999058312867,133.031427640155
279,35.91492286872949,111.10783337203986,90.050956387087,50.86469465963881,87.22783758441714,9.314549007181268,152.9596640354366,150.86277261944954
280,35.91492286872949,111.10783337203986,90.050956387087,50.86469465963881,87.22783758441714,9.314549007181268,152.9596640354366,150.86277261944954
281,35.91492286872949,111.10783337203986,90.050956387087,50.86469465963881,87.22783758441714,9.314549007181268,152.9596640354366,150.86277261944954
282,32.86316550418456,95.06964193599944,80.66476374871696,56.55302596603576,73.71425761974935,9.218122781673472,128.28751871090154,166.6570413810521
283,32.86316550418456,95.06964193599944,80.66476374871696,56.55302596603576,73.71425761974935,9.218122781673472,128.28751871090154,166.6570413810521
284,32.86316550418456,95.06964193599944,80.66476374871696,56.55302596603576,73.71425761974935,9.218122781673472,128.28751871090154,166.6570413810521
285,28.493857917704183,97.445994379674,78.76352594203378,60.81953704405467,93.12779448099108,19.53965895305146,107.99896423062866,185.65611921767018
286,28.493857917704183,97.445994379674,78.76352594203378,60.81953704405467,93.12779448099108,19.53965895305146,107.99896423062866,185.65611921767018
287,28.493857917704183,97.445994379674,78.76352594203378,60.81953704405467,93.12779448099108,19.53965895305146,107.99896423062866,185.65611921767018
288,33.738283963276714,133.67921039656815,81.72536647885022,53.789844903857805,100.47088742247017,11.436672752927516,148.49009588967067,159.70745935027762
289,33.738283963276714,133.67921039656815,81.72536647885022,53.789844903857805,100.47088742247017,11.436672752927516,148.49009588967067,159.70745935027762
290,33.738283963276714,133.67921039656815,81.72536647885022,53.789844903857805,100.47088742247017,11.436672752927516,148.49009588967067,159.70745935027762
291,35.14639618167916,155.59796270499865,77.0717240777512,60.0706726807476,92.52199780369666,18.30662063148088,143.84747077725635,173.4595021510816
292,35.14639618167916,155.59796270499865,77.0717240777512,60.0706726807476,92.52199780369666,18.30662063148088,143.84747077725635,173.4595021510816
293,35.14639618167916,155.59796270499865,77.0717240777512,60.0706726807476,92.52199780369666,18.30662063148088,143.84747077725635,173.4595021510816
294,20.393405247498848,119.54594055044375,55.91198454177437,56.41106710433982,73.71734980916825,15.536396726791745,139.12703180719691,115.85092039615739
295,20.393405247498848,119.54594055044375,55.91198454177437,56.41106710433982,73.71734980916825,15.536396726791745,139.12703180719691,115.85092039615739
296,20.393405247498848,119.54594055044375,55.91198454177437,56.41106710433982,73.71734980916825,15.536396726791745,139.12703180719691,115.85092039615739
297,32.53149829341438,113.66299369246103,56.442198208189424,89.29579646699271,51.397550028358445,11.702137396133447,133.23867162952865,145.77253167567105
298,32.53149829341438,113.66299369246103,56.442198208189424,89.29579646699271,51.397550028358445,11.702137396133447,133.23867162952865,145.77253167567105
299,32.53149829341438,113.66299369246103,56.442198208189424,89.29579646699271,51.397550028358445,11.702137396133447,133.23867162952865,145.77253167567105


==> csv/ZRH_NEW/deepc-freq-3/results/input_results.csv <==
,GS_29798700,GS_267459439,joinedS_1397530090_5078466478_cluster_1397530093_5078466469,GS_27495542,cluster_1602416382_60552192,cluster_268039552_268044432_268044433,GS_261618411,GS_4366133,GS_2114253,GS_60022499,GS_266629541,GS_27495540,GS_28851230,cluster_1388680649_1388680652_261614546_28961409_#1more,cluster_30841368_4166372092_4166372093,joinedS_cluster_1828996344_469716_cluster_2027070071_2027070079_455570,GS_146628678,GS_26823805,GS_1600183706,cluster_10827082799_10827082803_2267154351_2884075320_#1more,cluster_156387639_300385611_3017726326_445397476_#2more,joinedS_260746805_cluster_260746774_260746927_5728001583,cluster_260746808_4377135802_469720,cluster_268486965_4962059699_4963456272_4963456273_#7more,joinedS_2114258_cluster_10836944685_156384136_156384137_156384139_#3more,1043342308,cluster_2968383201_4032163524_5113304830_5113304831,917977971,1967357708,cluster_3630408114_84486754,cluster_1239656112_1239656277_1239656623_3684320899,2027070087,2968383809,2027070117,cluster_2027070182_249092469_71303014,joinedS_5116225778_cluster_10269992522_10827082625_10827082628_10827082629_#7more,cluster_26114485_30202173_3335765730_364713590,cluster_10249375925_34436404_4963456221,cluster_10827082585_2275635875_316284659_34505879_#3more,cluster_3662614140_4789040911_5183760625_917982634_#1more,2968382602,5333039618,2027070092,3683429072,2968380742,1043342290,5713657682
0,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
1,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
2,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
3,1.0,1.0,1.0,1.0,0.8845824582547801,1.0,0.6,0.9639340986210012,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6862525638184873,0.9005693930272742,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.8692502387717344,0.6,0.8459288326723226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6522458013105104,0.6716931855150571,0.6,0.6,0.7157284613086686,1.0,0.783655538139297,1.0,0.6
4,1.0,1.0,1.0,1.0,0.8845824582547801,1.0,0.6,0.9639340986210012,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6862525638184873,0.9005693930272742,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.8692502387717344,0.6,0.8459288326723226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6522458013105104,0.6716931855150571,0.6,0.6,0.7157284613086686,1.0,0.783655538139297,1.0,0.6
5,1.0,1.0,1.0,1.0,0.8845824582547801,1.0,0.6,0.9639340986210012,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6862525638184873,0.9005693930272742,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.8692502387717344,0.6,0.8459288326723226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6522458013105104,0.6716931855150571,0.6,0.6,0.7157284613086686,1.0,0.783655538139297,1.0,0.6
6,1.0,1.0,0.7870876964395892,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.7092386608128973,0.6,0.7770904412776294,0.6812039975115708,0.7254140292829768,1.0,0.6,1.0,1.0,0.8402732083562717,0.6,0.6,0.6,0.9932596709107981,1.0,0.6,0.7017192840264233,1.0,1.0,0.7494447332669991,0.6,0.6,1.0,0.9607841455738146,1.0,0.6,1.0,0.6,0.7724366551073554,0.6,1.0,0.7798313305185663,1.0,0.6
7,1.0,1.0,0.7870876964395892,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.7092386608128973,0.6,0.7770904412776294,0.6812039975115708,0.7254140292829768,1.0,0.6,1.0,1.0,0.8402732083562717,0.6,0.6,0.6,0.9932596709107981,1.0,0.6,0.7017192840264233,1.0,1.0,0.7494447332669991,0.6,0.6,1.0,0.9607841455738146,1.0,0.6,1.0,0.6,0.7724366551073554,0.6,1.0,0.7798313305185663,1.0,0.6
8,1.0,1.0,0.7870876964395892,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.7092386608128973,0.6,0.7770904412776294,0.6812039975115708,0.7254140292829768,1.0,0.6,1.0,1.0,0.8402732083562717,0.6,0.6,0.6,0.9932596709107981,1.0,0.6,0.7017192840264233,1.0,1.0,0.7494447332669991,0.6,0.6,1.0,0.9607841455738146,1.0,0.6,1.0,0.6,0.7724366551073554,0.6,1.0,0.7798313305185663,1.0,0.6
9,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.9833397861026106,1.0,1.0,1.0,1.0,0.6,0.8822776110536749,0.6,1.0,0.8984863903369905,1.0,0.6,1.0,0.6,0.6,0.6,0.676100803631421,1.0,1.0,0.8249292966191059,1.0,1.0,1.0,0.7227257395200367,1.0,0.6,1.0,1.0,1.0,0.6365371515013565,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.6
10,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.9833397861026106,1.0,1.0,1.0,1.0,0.6,0.8822776110536749,0.6,1.0,0.8984863903369905,1.0,0.6,1.0,0.6,0.6,0.6,0.676100803631421,1.0,1.0,0.8249292966191059,1.0,1.0,1.0,0.7227257395200367,1.0,0.6,1.0,1.0,1.0,0.6365371515013565,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.6
11,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.9833397861026106,1.0,1.0,1.0,1.0,0.6,0.8822776110536749,0.6,1.0,0.8984863903369905,1.0,0.6,1.0,0.6,0.6,0.6,0.676100803631421,1.0,1.0,0.8249292966191059,1.0,1.0,1.0,0.7227257395200367,1.0,0.6,1.0,1.0,1.0,0.6365371515013565,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.6
12,0.7255921884333775,1.0000958573594487,0.6000097732721056,0.9999223015972134,0.5999167318452037,1.0001283212726138,0.5999700935390896,0.5999506717865595,0.6205401495402663,0.599959001485924,0.9998504837853974,1.0000501777509083,0.9999910425249621,0.6000722980319138,0.6000161048387329,1.000013909254608,0.6000058531418937,0.818470770201214,0.6306292442402958,0.9707772329928419,0.9999397494347941,0.9322845290639552,0.5999487533613344,0.60020293365512,0.5999003437764838,0.599940293333478,1.0000324129814522,0.6737238916102566,0.6000096700692734,0.9999912248696275,0.9999481531398936,0.9999823654183724,0.8870016006773288,0.6493549164227355,0.6206270484071574,0.9998762521786994,0.6000985691022591,1.0000100525119864,0.6000905294070267,0.6746647475871697,0.6000312584538112,0.6171036673762811,0.5999098391586971,0.9999560233547165,0.6000915479839237,0.9235184159633587,0.5999065017098283
13,0.7255921884333775,1.0000958573594487,0.6000097732721056,0.9999223015972134,0.5999167318452037,1.0001283212726138,0.5999700935390896,0.5999506717865595,0.6205401495402663,0.599959001485924,0.9998504837853974,1.0000501777509083,0.9999910425249621,0.6000722980319138,0.6000161048387329,1.000013909254608,0.6000058531418937,0.818470770201214,0.6306292442402958,0.9707772329928419,0.9999397494347941,0.9322845290639552,0.5999487533613344,0.60020293365512,0.5999003437764838,0.599940293333478,1.0000324129814522,0.6737238916102566,0.6000096700692734,0.9999912248696275,0.9999481531398936,0.9999823654183724,0.8870016006773288,0.6493549164227355,0.6206270484071574,0.9998762521786994,0.6000985691022591,1.0000100525119864,0.6000905294070267,0.6746647475871697,0.6000312584538112,0.6171036673762811,0.5999098391586971,0.9999560233547165,0.6000915479839237,0.9235184159633587,0.5999065017098283
14,0.7255921884333775,1.0000958573594487,0.6000097732721056,0.9999223015972134,0.5999167318452037,1.0001283212726138,0.5999700935390896,0.5999506717865595,0.6205401495402663,0.599959001485924,0.9998504837853974,1.0000501777509083,0.9999910425249621,0.6000722980319138,0.6000161048387329,1.000013909254608,0.6000058531418937,0.818470770201214,0.6306292442402958,0.9707772329928419,0.9999397494347941,0.9322845290639552,0.5999487533613344,0.60020293365512,0.5999003437764838,0.599940293333478,1.0000324129814522,0.6737238916102566,0.6000096700692734,0.9999912248696275,0.9999481531398936,0.9999823654183724,0.8870016006773288,0.6493549164227355,0.6206270484071574,0.9998762521786994,0.6000985691022591,1.0000100525119864,0.6000905294070267,0.6746647475871697,0.6000312584538112,0.6171036673762811,0.5999098391586971,0.9999560233547165,0.6000915479839237,0.9235184159633587,0.5999065017098283
15,0.979375027775811,1.0000478919134577,0.6000730110905501,0.9043934720624792,0.5999952637904953,0.999950251750178,0.5999856877941973,0.6850877439991756,0.6000113675865761,0.599966258237868,0.9999677658611338,1.0000110223625147,0.599975543407343,0.8080053877560147,0.5999362840651787,1.0000902064632964,0.7680081093355868,0.5999063765966945,0.7892399641487056,0.5998812389942914,0.9186296400554054,0.6651393188040855,0.5999473522777344,0.5999597034412698,0.5998451096725921,0.5999398618491552,1.0000845101842304,0.6000193602682644,0.8362037221404943,0.9671303440851908,0.9999084971570747,0.9999342855928655,1.0000076418425186,0.6547721297558512,0.9369708937578329,0.999973106648735,0.5999648203467303,1.0000123165352428,0.7290842400760678,0.733154858293822,0.5999605685121197,0.8002981288859637,0.6000259645696484,0.9999321457714885,0.6000588734448846,0.9999454231978787,0.6000052905117432
16,0.979375027775811,1.0000478919134577,0.6000730110905501,0.9043934720624792,0.5999952637904953,0.999950251750178,0.5999856877941973,0.6850877439991756,0.6000113675865761,0.599966258237868,0.9999677658611338,1.0000110223625147,0.599975543407343,0.8080053877560147,0.5999362840651787,1.0000902064632964,0.7680081093355868,0.5999063765966945,0.7892399641487056,0.5998812389942914,0.9186296400554054,0.6651393188040855,0.5999473522777344,0.5999597034412698,0.5998451096725921,0.5999398618491552,1.0000845101842304,0.6000193602682644,0.8362037221404943,0.9671303440851908,0.9999084971570747,0.9999342855928655,1.0000076418425186,0.6547721297558512,0.9369708937578329,0.999973106648735,0.5999648203467303,1.0000123165352428,0.7290842400760678,0.733154858293822,0.5999605685121197,0.8002981288859637,0.6000259645696484,0.9999321457714885,0.6000588734448846,0.9999454231978787,0.6000052905117432
17,0.979375027775811,1.0000478919134577,0.6000730110905501,0.9043934720624792,0.5999952637904953,0.999950251750178,0.5999856877941973,0.6850877439991756,0.6000113675865761,0.599966258237868,0.9999677658611338,1.0000110223625147,0.599975543407343,0.8080053877560147,0.5999362840651787,1.0000902064632964,0.7680081093355868,0.5999063765966945,0.7892399641487056,0.5998812389942914,0.9186296400554054,0.6651393188040855,0.5999473522777344,0.5999597034412698,0.5998451096725921,0.5999398618491552,1.0000845101842304,0.6000193602682644,0.8362037221404943,0.9671303440851908,0.9999084971570747,0.9999342855928655,1.0000076418425186,0.6547721297558512,0.9369708937578329,0.999973106648735,0.5999648203467303,1.0000123165352428,0.7290842400760678,0.733154858293822,0.5999605685121197,0.8002981288859637,0.6000259645696484,0.9999321457714885,0.6000588734448846,0.9999454231978787,0.6000052905117432
18,0.9327407894598377,1.0,0.6230338393335948,1.0,0.6,0.9142660278193393,0.6,0.9703135572377679,0.6,0.6,1.0,1.0,0.836490889004168,0.9458053571984816,0.6,0.7228752580299093,1.0,0.6,1.0,0.8735694011574329,0.8264109383214218,0.7668024744522699,0.6,0.6,0.6,0.8179502266337492,1.0,0.7770823570337971,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6583516071162389,1.0,0.6,0.8995931407948512,0.6,0.6,0.6,1.0,0.6,0.6,0.6
19,0.9327407894598377,1.0,0.6230338393335948,1.0,0.6,0.9142660278193393,0.6,0.9703135572377679,0.6,0.6,1.0,1.0,0.836490889004168,0.9458053571984816,0.6,0.7228752580299093,1.0,0.6,1.0,0.8735694011574329,0.8264109383214218,0.7668024744522699,0.6,0.6,0.6,0.8179502266337492,1.0,0.7770823570337971,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6583516071162389,1.0,0.6,0.8995931407948512,0.6,0.6,0.6,1.0,0.6,0.6,0.6
20,0.9327407894598377,1.0,0.6230338393335948,1.0,0.6,0.9142660278193393,0.6,0.9703135572377679,0.6,0.6,1.0,1.0,0.836490889004168,0.9458053571984816,0.6,0.7228752580299093,1.0,0.6,1.0,0.8735694011574329,0.8264109383214218,0.7668024744522699,0.6,0.6,0.6,0.8179502266337492,1.0,0.7770823570337971,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6583516071162389,1.0,0.6,0.8995931407948512,0.6,0.6,0.6,1.0,0.6,0.6,0.6
21,1.0000462262026337,1.0001322149338503,0.7006897349384577,1.0000525148114296,0.6000512348517812,1.0000773594364585,0.6001233094588969,0.6700063625973524,0.5999260168339233,0.5999032216624359,1.0000373631428787,0.9999464502882432,1.0001647745123918,0.9075030003153416,0.5999625344955198,0.7604231593762125,0.9999785434194498,0.762525000615411,1.0000559634643718,0.8805918859327492,0.9999214188151503,0.9999740993879704,0.6001252677099718,0.5999972640974884,0.600174590500528,0.7581386991112755,0.9999356975574626,0.9401580428094328,0.5999165817693707,0.9408315862216756,1.0000558146617595,0.9815251482400532,0.9999342298807706,1.0001099675580987,0.999959526142388,0.9999394738942486,0.6000184892122826,1.0001097755909347,0.6000170460458685,0.9998772622605024,0.5999873006341863,0.5999315043874831,0.6000115630857275,0.9999869391998806,0.5999779566346948,0.9221792733904406,0.5999941982021404
22,1.0000462262026337,1.0001322149338503,0.7006897349384577,1.0000525148114296,0.6000512348517812,1.0000773594364585,0.6001233094588969,0.6700063625973524,0.5999260168339233,0.5999032216624359,1.0000373631428787,0.9999464502882432,1.0001647745123918,0.9075030003153416,0.5999625344955198,0.7604231593762125,0.9999785434194498,0.762525000615411,1.0000559634643718,0.8805918859327492,0.9999214188151503,0.9999740993879704,0.6001252677099718,0.5999972640974884,0.600174590500528,0.7581386991112755,0.9999356975574626,0.9401580428094328,0.5999165817693707,0.9408315862216756,1.0000558146617595,0.9815251482400532,0.9999342298807706,1.0001099675580987,0.999959526142388,0.9999394738942486,0.6000184892122826,1.0001097755909347,0.6000170460458685,0.9998772622605024,0.5999873006341863,0.5999315043874831,0.6000115630857275,0.9999869391998806,0.5999779566346948,0.9221792733904406,0.5999941982021404
23,1.0000462262026337,1.0001322149338503,0.7006897349384577,1.0000525148114296,0.6000512348517812,1.0000773594364585,0.6001233094588969,0.6700063625973524,0.5999260168339233,0.5999032216624359,1.0000373631428787,0.9999464502882432,1.0001647745123918,0.9075030003153416,0.5999625344955198,0.7604231593762125,0.9999785434194498,0.762525000615411,1.0000559634643718,0.8805918859327492,0.9999214188151503,0.9999740993879704,0.6001252677099718,0.5999972640974884,0.600174590500528,0.7581386991112755,0.9999356975574626,0.9401580428094328,0.5999165817693707,0.9408315862216756,1.0000558146617595,0.9815251482400532,0.9999342298807706,1.0001099675580987,0.999959526142388,0.9999394738942486,0.6000184892122826,1.0001097755909347,0.6000170460458685,0.9998772622605024,0.5999873006341863,0.5999315043874831,0.6000115630857275,0.9999869391998806,0.5999779566346948,0.9221792733904406,0.5999941982021404
24,0.7720896629407481,0.9997654155695499,0.9269345496714876,1.0001711086177076,0.5998312962871926,1.0001821152095638,0.6001127891428464,0.618428733153907,0.5998867356326162,0.5999587405277615,0.9413596612071513,0.9999875729990849,1.000307158298566,0.9999675466524648,0.7079733907536281,0.6936052948555523,0.8857177400297529,0.6000713702481,1.0000472640002627,1.0001629884063465,0.8668886836104907,0.816422034555466,0.5999444081570469,0.5998951897047939,0.5998796452095435,0.7735654317409006,0.9999784932560443,0.9999981354252934,0.5999999650353536,1.0000562079138482,1.000045235700565,0.9999592453915629,0.9999919029607488,1.0000082734963034,1.000066145528203,1.0000190944914649,0.7137893728292438,1.0002875282061694,0.6000510947846274,0.9999905691563716,0.6000779948397771,0.7749717337885644,0.6000393216888522,0.9999221669305457,0.6001711593841739,1.0000635668386064,0.5999891774222978
25,0.7720896629407481,0.9997654155695499,0.9269345496714876,1.0001711086177076,0.5998312962871926,1.0001821152095638,0.6001127891428464,0.618428733153907,0.5998867356326162,0.5999587405277615,0.9413596612071513,0.9999875729990849,1.000307158298566,0.9999675466524648,0.7079733907536281,0.6936052948555523,0.8857177400297529,0.6000713702481,1.0000472640002627,1.0001629884063465,0.8668886836104907,0.816422034555466,0.5999444081570469,0.5998951897047939,0.5998796452095435,0.7735654317409006,0.9999784932560443,0.9999981354252934,0.5999999650353536,1.0000562079138482,1.000045235700565,0.9999592453915629,0.9999919029607488,1.0000082734963034,1.000066145528203,1.0000190944914649,0.7137893728292438,1.0002875282061694,0.6000510947846274,0.9999905691563716,0.6000779948397771,0.7749717337885644,0.6000393216888522,0.9999221669305457,0.6001711593841739,1.0000635668386064,0.5999891774222978
26,0.7720896629407481,0.9997654155695499,0.9269345496714876,1.0001711086177076,0.5998312962871926,1.0001821152095638,0.6001127891428464,0.618428733153907,0.5998867356326162,0.5999587405277615,0.9413596612071513,0.9999875729990849,1.000307158298566,0.9999675466524648,0.7079733907536281,0.6936052948555523,0.8857177400297529,0.6000713702481,1.0000472640002627,1.0001629884063465,0.8668886836104907,0.816422034555466,0.5999444081570469,0.5998951897047939,0.5998796452095435,0.7735654317409006,0.9999784932560443,0.9999981354252934,0.5999999650353536,1.0000562079138482,1.000045235700565,0.9999592453915629,0.9999919029607488,1.0000082734963034,1.000066145528203,1.0000190944914649,0.7137893728292438,1.0002875282061694,0.6000510947846274,0.9999905691563716,0.6000779948397771,0.7749717337885644,0.6000393216888522,0.9999221669305457,0.6001711593841739,1.0000635668386064,0.5999891774222978
27,0.7139348044708256,1.0000649858162318,0.73808651167796,1.0001687753114652,0.5998260888826359,1.0000495875965574,0.5999604530543918,0.670307190504319,0.6000606145270968,0.6000605725892121,0.9999219544403395,1.0001913804269282,0.9578985386468221,0.9999686816365106,0.9629785937330648,0.8130182213285949,0.6440511320482288,0.7213216886094944,1.0003245345139027,0.9999589711407377,0.8762773585543605,0.8111233183152995,0.6027239014541994,0.600030359523305,0.5998903220922338,0.8412995559330908,1.0000283078925443,1.000020755005757,0.6002901113090646,0.9999229816739739,1.0000296780954643,0.7575980181535981,0.7113028442006651,1.0001385273703514,1.0000138228024937,0.9239187874095615,0.6664461219121385,0.9998716734403066,0.6000498186010204,1.0002125387513485,0.5999656251927039,0.5999390489315775,0.5999619650910191,0.9997203482433359,0.6000119686922851,0.7847081239055775,0.5998843731645309
28,0.7139348044708256,1.0000649858162318,0.73808651167796,1.0001687753114652,0.5998260888826359,1.0000495875965574,0.5999604530543918,0.670307190504319,0.6000606145270968,0.6000605725892121,0.9999219544403395,1.0001913804269282,0.9578985386468221,0.9999686816365106,0.9629785937330648,0.8130182213285949,0.6440511320482288,0.7213216886094944,1.0003245345139027,0.9999589711407377,0.8762773585543605,0.8111233183152995,0.6027239014541994,0.600030359523305,0.5998903220922338,0.8412995559330908,1.0000283078925443,1.000020755005757,0.6002901113090646,0.9999229816739739,1.0000296780954643,0.7575980181535981,0.7113028442006651,1.0001385273703514,1.0000138228024937,0.9239187874095615,0.6664461219121385,0.9998716734403066,0.6000498186010204,1.0002125387513485,0.5999656251927039,0.5999390489315775,0.5999619650910191,0.9997203482433359,0.6000119686922851,0.7847081239055775,0.5998843731645309
29,0.7139348044708256,1.0000649858162318,0.73808651167796,1.0001687753114652,0.5998260888826359,1.0000495875965574,0.5999604530543918,0.670307190504319,0.6000606145270968,0.6000605725892121,0.9999219544403395,1.0001913804269282,0.9578985386468221,0.9999686816365106,0.9629785937330648,0.8130182213285949,0.6440511320482288,0.7213216886094944,1.0003245345139027,0.9999589711407377,0.8762773585543605,0.8111233183152995,0.6027239014541994,0.600030359523305,0.5998903220922338,0.8412995559330908,1.0000283078925443,1.000020755005757,0.6002901113090646,0.9999229816739739,1.0000296780954643,0.7575980181535981,0.7113028442006651,1.0001385273703514,1.0000138228024937,0.9239187874095615,0.6664461219121385,0.9998716734403066,0.6000498186010204,1.0002125387513485,0.5999656251927039,0.5999390489315775,0.5999619650910191,0.9997203482433359,0.6000119686922851,0.7847081239055775,0.5998843731645309
30,0.7278458436527533,1.0001111767976323,0.8736430587834939,1.000020597705582,0.5999847070093061,1.0000312079393097,0.5998457100572447,0.5999852321947317,0.803008719750298,0.5999206031507245,1.000150175994683,1.0001177957116172,0.8815465765913385,1.0001107568089298,0.9010002086217331,0.8487083418128918,0.6490245997201147,0.7348012956934865,0.949095406515425,0.999915806047394,0.7507947022546861,1.0000521850925272,0.5999753517782087,0.6000057621614814,0.5999655407015884,0.7895828926502199,0.9999719308200326,1.0000178756378455,0.6000294652166784,0.830516370386393,0.9999386827006004,0.6000825055140995,0.9030867907089287,0.9791154228971457,0.9999463135714481,0.7730560401401386,0.6000039915055049,1.0000690742931373,0.6000449362427076,1.0000468039994748,0.5999426318523093,0.5999666340751185,0.6000608533368309,1.000071939620927,0.6000091833431078,0.7424562454224937,0.5999995184318216
31,0.7278458436527533,1.0001111767976323,0.8736430587834939,1.000020597705582,0.5999847070093061,1.0000312079393097,0.5998457100572447,0.5999852321947317,0.803008719750298,0.5999206031507245,1.000150175994683,1.0001177957116172,0.8815465765913385,1.0001107568089298,0.9010002086217331,0.8487083418128918,0.6490245997201147,0.7348012956934865,0.949095406515425,0.999915806047394,0.7507947022546861,1.0000521850925272,0.5999753517782087,0.6000057621614814,0.5999655407015884,0.7895828926502199,0.9999719308200326,1.0000178756378455,0.6000294652166784,0.830516370386393,0.9999386827006004,0.6000825055140995,0.9030867907089287,0.9791154228971457,0.9999463135714481,0.7730560401401386,0.6000039915055049,1.0000690742931373,0.6000449362427076,1.0000468039994748,0.5999426318523093,0.5999666340751185,0.6000608533368309,1.000071939620927,0.6000091833431078,0.7424562454224937,0.5999995184318216
32,0.7278458436527533,1.0001111767976323,0.8736430587834939,1.000020597705582,0.5999847070093061,1.0000312079393097,0.5998457100572447,0.5999852321947317,0.803008719750298,0.5999206031507245,1.000150175994683,1.0001177957116172,0.8815465765913385,1.0001107568089298,0.9010002086217331,0.8487083418128918,0.6490245997201147,0.7348012956934865,0.949095406515425,0.999915806047394,0.7507947022546861,1.0000521850925272,0.5999753517782087,0.6000057621614814,0.5999655407015884,0.7895828926502199,0.9999719308200326,1.0000178756378455,0.6000294652166784,0.830516370386393,0.9999386827006004,0.6000825055140995,0.9030867907089287,0.9791154228971457,0.9999463135714481,0.7730560401401386,0.6000039915055049,1.0000690742931373,0.6000449362427076,1.0000468039994748,0.5999426318523093,0.5999666340751185,0.6000608533368309,1.000071939620927,0.6000091833431078,0.7424562454224937,0.5999995184318216
33,0.7493386337090095,1.0000817907432298,0.8033444447561364,0.9999445038957316,0.5999056740510207,1.000123947764884,0.6000456720204268,0.6418362474183561,0.7225514697089099,0.5998232457414359,0.9780676510764509,1.0000901917870144,0.9999782281019328,1.00003442040305,0.7003398138823589,0.8061547829236875,0.6862535736665112,0.6000086484840079,0.9998851019977368,1.0000195658941977,0.662818978344593,0.9086917213009658,0.7327949216245925,0.5999031266714727,0.599981888087315,0.6797422821163694,1.0000957193413207,1.0000509514263127,0.6000707576658147,0.9574153968630591,1.0000370663197677,0.9250105503307329,0.9744644197383906,1.0000300389246226,1.0000799197927068,0.8493046430853686,0.6120568744400523,1.0000608182507507,0.5999369355091311,1.0001353250487879,0.5999604102967585,0.5998134988708768,0.5999049353068093,0.9999675664389538,0.5998234141319218,0.9160114463763621,0.5999933688590979
34,0.7493386337090095,1.0000817907432298,0.8033444447561364,0.9999445038957316,0.5999056740510207,1.000123947764884,0.6000456720204268,0.6418362474183561,0.7225514697089099,0.5998232457414359,0.9780676510764509,1.0000901917870144,0.9999782281019328,1.00003442040305,0.7003398138823589,0.8061547829236875,0.6862535736665112,0.6000086484840079,0.9998851019977368,1.0000195658941977,0.662818978344593,0.9086917213009658,0.7327949216245925,0.5999031266714727,0.599981888087315,0.6797422821163694,1.0000957193413207,1.0000509514263127,0.6000707576658147,0.9574153968630591,1.0000370663197677,0.9250105503307329,0.9744644197383906,1.0000300389246226,1.0000799197927068,0.8493046430853686,0.6120568744400523,1.0000608182507507,0.5999369355091311,1.0001353250487879,0.5999604102967585,0.5998134988708768,0.5999049353068093,0.9999675664389538,0.5998234141319218,0.9160114463763621,0.5999933688590979
35,0.7493386337090095,1.0000817907432298,0.8033444447561364,0.9999445038957316,0.5999056740510207,1.000123947764884,0.6000456720204268,0.6418362474183561,0.7225514697089099,0.5998232457414359,0.9780676510764509,1.0000901917870144,0.9999782281019328,1.00003442040305,0.7003398138823589,0.8061547829236875,0.6862535736665112,0.6000086484840079,0.9998851019977368,1.0000195658941977,0.662818978344593,0.9086917213009658,0.7327949216245925,0.5999031266714727,0.599981888087315,0.6797422821163694,1.0000957193413207,1.0000509514263127,0.6000707576658147,0.9574153968630591,1.0000370663197677,0.9250105503307329,0.9744644197383906,1.0000300389246226,1.0000799197927068,0.8493046430853686,0.6120568744400523,1.0000608182507507,0.5999369355091311,1.0001353250487879,0.5999604102967585,0.5998134988708768,0.5999049353068093,0.9999675664389538,0.5998234141319218,0.9160114463763621,0.5999933688590979
36,1.0000220548981225,0.9999296810810069,0.6631942715274908,0.838814423921698,0.599895877613503,0.999987648603457,0.5999329964954657,0.7738690471079657,0.5998914730621319,0.6000175852985423,0.9998414314911857,1.000000193986015,0.9316327460650488,1.0000492087054909,0.8868060781862339,0.9646934583709589,0.7199224065468768,0.7943691836336145,0.9206041468589018,1.0002641386453914,0.6056046180170696,0.9998718067845693,0.882885116086167,0.5999174578472443,0.5999663085011091,0.7569605808615898,1.0001184987324314,1.000157893551307,0.5998663728937887,0.8832210069683656,0.999999253166945,1.0001613891957475,1.0000556760645858,0.9999153294685578,0.8957287055254338,1.0001067932957635,0.5999045040677473,0.9998119726651589,0.5999799152093914,0.9999650974994683,0.6001481478680057,0.600031794167514,0.5997666025073396,1.0000000049605169,0.5999206987865726,0.96538789101698,0.6000526223946625
37,1.0000220548981225,0.9999296810810069,0.6631942715274908,0.838814423921698,0.599895877613503,0.999987648603457,0.5999329964954657,0.7738690471079657,0.5998914730621319,0.6000175852985423,0.9998414314911857,1.000000193986015,0.9316327460650488,1.0000492087054909,0.8868060781862339,0.9646934583709589,0.7199224065468768,0.7943691836336145,0.9206041468589018,1.0002641386453914,0.6056046180170696,0.9998718067845693,0.882885116086167,0.5999174578472443,0.5999663085011091,0.7569605808615898,1.0001184987324314,1.000157893551307,0.5998663728937887,0.8832210069683656,0.999999253166945,1.0001613891957475,1.0000556760645858,0.9999153294685578,0.8957287055254338,1.0001067932957635,0.5999045040677473,0.9998119726651589,0.5999799152093914,0.9999650974994683,0.6001481478680057,0.600031794167514,0.5997666025073396,1.0000000049605169,0.5999206987865726,0.96538789101698,0.6000526223946625
38,1.0000220548981225,0.9999296810810069,0.6631942715274908,0.838814423921698,0.599895877613503,0.999987648603457,0.5999329964954657,0.7738690471079657,0.5998914730621319,0.6000175852985423,0.9998414314911857,1.000000193986015,0.9316327460650488,1.0000492087054909,0.8868060781862339,0.9646934583709589,0.7199224065468768,0.7943691836336145,0.9206041468589018,1.0002641386453914,0.6056046180170696,0.9998718067845693,0.882885116086167,0.5999174578472443,0.5999663085011091,0.7569605808615898,1.0001184987324314,1.000157893551307,0.5998663728937887,0.8832210069683656,0.999999253166945,1.0001613891957475,1.0000556760645858,0.9999153294685578,0.8957287055254338,1.0001067932957635,0.5999045040677473,0.9998119726651589,0.5999799152093914,0.9999650974994683,0.6001481478680057,0.600031794167514,0.5997666025073396,1.0000000049605169,0.5999206987865726,0.96538789101698,0.6000526223946625
39,0.8485379558360351,1.0,0.6963871797024023,0.9793810401256817,0.6,1.0,0.6,0.6025027588580909,0.6723100019833597,0.6,1.0,1.0,0.9187541249759951,1.0,0.8772876396185152,0.9825866587977007,0.8958993324789499,1.0,1.0,1.0,0.6620326824028632,0.965384061892791,0.7157017775944773,0.6,0.6,0.8928443285642295,1.0,1.0,0.6,0.9163819853482145,1.0,1.0,1.0,0.8788991815793165,1.0,0.9411356655458484,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.9465011841527664,0.6
40,0.8485379558360351,1.0,0.6963871797024023,0.9793810401256817,0.6,1.0,0.6,0.6025027588580909,0.6723100019833597,0.6,1.0,1.0,0.9187541249759951,1.0,0.8772876396185152,0.9825866587977007,0.8958993324789499,1.0,1.0,1.0,0.6620326824028632,0.965384061892791,0.7157017775944773,0.6,0.6,0.8928443285642295,1.0,1.0,0.6,0.9163819853482145,1.0,1.0,1.0,0.8788991815793165,1.0,0.9411356655458484,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.9465011841527664,0.6
41,0.8485379558360351,1.0,0.6963871797024023,0.9793810401256817,0.6,1.0,0.6,0.6025027588580909,0.6723100019833597,0.6,1.0,1.0,0.9187541249759951,1.0,0.8772876396185152,0.9825866587977007,0.8958993324789499,1.0,1.0,1.0,0.6620326824028632,0.965384061892791,0.7157017775944773,0.6,0.6,0.8928443285642295,1.0,1.0,0.6,0.9163819853482145,1.0,1.0,1.0,0.8788991815793165,1.0,0.9411356655458484,0.6,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.9465011841527664,0.6
42,0.6922287858642984,1.000065771218111,0.7578087287719927,0.9998588299917746,0.6000377753622421,1.000095405448439,0.5998233088897846,0.6000702244562801,0.599959253235407,0.5999579382681226,0.9999789073467077,1.0000210597041344,1.0000642420601469,0.9999996336839172,0.8319533377118671,0.8268733667769593,0.7320060031793976,0.9166679688239955,0.9999665852853143,0.9999023834883389,0.7087429516637134,0.8801908840407472,0.6000411437317418,0.5998846739474099,0.6000181238693159,0.9999311490856225,1.0000346149233308,1.0000310581911978,0.6000237048985897,0.9996663017552262,0.9997845172203779,0.9827341032731091,1.000054560191158,1.0000647039624486,1.0000418495579597,0.9523974731991267,0.5998625471341708,1.0002719425294897,0.6001324594219846,0.999973713390007,0.6000302280571683,0.6001054260326135,0.6000331578915779,1.0000091657421168,0.5999837608258989,0.9005652660043587,0.6000148185223584
43,0.6922287858642984,1.000065771218111,0.7578087287719927,0.9998588299917746,0.6000377753622421,1.000095405448439,0.5998233088897846,0.6000702244562801,0.599959253235407,0.5999579382681226,0.9999789073467077,1.0000210597041344,1.0000642420601469,0.9999996336839172,0.8319533377118671,0.8268733667769593,0.7320060031793976,0.9166679688239955,0.9999665852853143,0.9999023834883389,0.7087429516637134,0.8801908840407472,0.6000411437317418,0.5998846739474099,0.6000181238693159,0.9999311490856225,1.0000346149233308,1.0000310581911978,0.6000237048985897,0.9996663017552262,0.9997845172203779,0.9827341032731091,1.000054560191158,1.0000647039624486,1.0000418495579597,0.9523974731991267,0.5998625471341708,1.0002719425294897,0.6001324594219846,0.999973713390007,0.6000302280571683,0.6001054260326135,0.6000331578915779,1.0000091657421168,0.5999837608258989,0.9005652660043587,0.6000148185223584
44,0.6922287858642984,1.000065771218111,0.7578087287719927,0.9998588299917746,0.6000377753622421,1.000095405448439,0.5998233088897846,0.6000702244562801,0.599959253235407,0.5999579382681226,0.9999789073467077,1.0000210597041344,1.0000642420601469,0.9999996336839172,0.8319533377118671,0.8268733667769593,0.7320060031793976,0.9166679688239955,0.9999665852853143,0.9999023834883389,0.7087429516637134,0.8801908840407472,0.6000411437317418,0.5998846739474099,0.6000181238693159,0.9999311490856225,1.0000346149233308,1.0000310581911978,0.6000237048985897,0.9996663017552262,0.9997845172203779,0.9827341032731091,1.000054560191158,1.0000647039624486,1.0000418495579597,0.9523974731991267,0.5998625471341708,1.0002719425294897,0.6001324594219846,0.999973713390007,0.6000302280571683,0.6001054260326135,0.6000331578915779,1.0000091657421168,0.5999837608258989,0.9005652660043587,0.6000148185223584
45,0.9091587781571766,0.9999021786244415,0.7109892522957489,1.0000416422273926,0.59991080117019,1.000224904409205,0.5999634532451128,0.7081050229369878,0.5998956790737338,0.5999463451037839,0.9998852604784808,1.0001811051258087,0.9907615934397613,0.9998319986751856,0.9273393253937248,0.8939416808235117,0.6896871047317286,0.7431626449275541,0.9999677861894697,0.9999588933962438,0.7908600345834365,0.8239872926185299,0.7134142106819643,0.599859116869323,0.6000010319833009,0.8863068490752284,1.0000088003559768,0.8619969656303705,0.5999771518423964,1.00012833877604,1.0000896248601188,1.0000456700364828,0.9998886467114514,1.0000512871270706,0.9999342988185795,1.0000828383105356,0.6000316381963364,1.000200985601336,0.6000619226733845,0.91338687361083,0.5997724908077127,0.7274629278484275,0.5999483709690621,0.9999285059074617,0.6000838483987666,0.999953663346016,0.5999657876008001
46,0.9091587781571766,0.9999021786244415,0.7109892522957489,1.0000416422273926,0.59991080117019,1.000224904409205,0.5999634532451128,0.7081050229369878,0.5998956790737338,0.5999463451037839,0.9998852604784808,1.0001811051258087,0.9907615934397613,0.9998319986751856,0.9273393253937248,0.8939416808235117,0.6896871047317286,0.7431626449275541,0.9999677861894697,0.9999588933962438,0.7908600345834365,0.8239872926185299,0.7134142106819643,0.599859116869323,0.6000010319833009,0.8863068490752284,1.0000088003559768,0.8619969656303705,0.5999771518423964,1.00012833877604,1.0000896248601188,1.0000456700364828,0.9998886467114514,1.0000512871270706,0.9999342988185795,1.0000828383105356,0.6000316381963364,1.000200985601336,0.6000619226733845,0.91338687361083,0.5997724908077127,0.7274629278484275,0.5999483709690621,0.9999285059074617,0.6000838483987666,0.999953663346016,0.5999657876008001
47,0.9091587781571766,0.9999021786244415,0.7109892522957489,1.0000416422273926,0.59991080117019,1.000224904409205,0.5999634532451128,0.7081050229369878,0.5998956790737338,0.5999463451037839,0.9998852604784808,1.0001811051258087,0.9907615934397613,0.9998319986751856,0.9273393253937248,0.8939416808235117,0.6896871047317286,0.7431626449275541,0.9999677861894697,0.9999588933962438,0.7908600345834365,0.8239872926185299,0.7134142106819643,0.599859116869323,0.6000010319833009,0.8863068490752284,1.0000088003559768,0.8619969656303705,0.5999771518423964,1.00012833877604,1.0000896248601188,1.0000456700364828,0.9998886467114514,1.0000512871270706,0.9999342988185795,1.0000828383105356,0.6000316381963364,1.000200985601336,0.6000619226733845,0.91338687361083,0.5997724908077127,0.7274629278484275,0.5999483709690621,0.9999285059074617,0.6000838483987666,0.999953663346016,0.5999657876008001
48,0.8811708306013144,1.0,0.7025050499433539,1.0,0.6,1.0,0.6,0.7369436087315789,0.6435728797195012,0.6,1.0,1.0,1.0,1.0,0.6,0.738075040903704,0.9766954253839382,0.7024504938798245,1.0,0.9208459464853052,0.9229173329546817,0.9714181998308008,0.6,0.6,0.6,0.8829977945357333,1.0,1.0,0.6,0.9848597130129221,1.0,1.0,0.9686814781130635,1.0,1.0,1.0,0.6,1.0,0.6,0.8572446609023452,0.6,0.8288152112203925,0.6197143977745729,1.0,0.6,0.9183582819224212,0.6
49,0.8811708306013144,1.0,0.7025050499433539,1.0,0.6,1.0,0.6,0.7369436087315789,0.6435728797195012,0.6,1.0,1.0,1.0,1.0,0.6,0.738075040903704,0.9766954253839382,0.7024504938798245,1.0,0.9208459464853052,0.9229173329546817,0.9714181998308008,0.6,0.6,0.6,0.8829977945357333,1.0,1.0,0.6,0.9848597130129221,1.0,1.0,0.9686814781130635,1.0,1.0,1.0,0.6,1.0,0.6,0.8572446609023452,0.6,0.8288152112203925,0.6197143977745729,1.0,0.6,0.9183582819224212,0.6
50,0.8811708306013144,1.0,0.7025050499433539,1.0,0.6,1.0,0.6,0.7369436087315789,0.6435728797195012,0.6,1.0,1.0,1.0,1.0,0.6,0.738075040903704,0.9766954253839382,0.7024504938798245,1.0,0.9208459464853052,0.9229173329546817,0.9714181998308008,0.6,0.6,0.6,0.8829977945357333,1.0,1.0,0.6,0.9848597130129221,1.0,1.0,0.9686814781130635,1.0,1.0,1.0,0.6,1.0,0.6,0.8572446609023452,0.6,0.8288152112203925,0.6197143977745729,1.0,0.6,0.9183582819224212,0.6
51,0.816546958996189,0.9998903753519087,0.932999493371541,1.0001370082633514,0.5999796546608784,1.0000223109446904,0.6000354920858588,0.7242166151640779,0.7844055465021443,0.599863592479754,1.000024399757045,1.0000651964479486,1.0000829911835538,0.9998696242576621,0.6293753648853448,0.8053323008128268,1.000074811835593,0.7845719868048968,1.0000598350054148,0.8635787088341371,0.9970203779328891,1.0000500864509205,0.5999528092699719,0.600024540205135,0.5999820296132077,0.7676097647127551,0.9999792525482765,1.0000692775868103,0.5999193553874196,0.9909251062888291,1.0000996911593956,0.7938381164368553,1.000052553384112,1.0001437200509087,0.9999492637520199,0.9619447520138212,0.6205771867167681,1.0002081598741737,0.6000196917139293,0.9999783967788703,0.5999654992241419,0.6717536303137499,0.600060409885933,1.0000231967779203,0.6000208905073905,0.7725006716228346,0.5998818826753326
52,0.816546958996189,0.9998903753519087,0.932999493371541,1.0001370082633514,0.5999796546608784,1.0000223109446904,0.6000354920858588,0.7242166151640779,0.7844055465021443,0.599863592479754,1.000024399757045,1.0000651964479486,1.0000829911835538,0.9998696242576621,0.6293753648853448,0.8053323008128268,1.000074811835593,0.7845719868048968,1.0000598350054148,0.8635787088341371,0.9970203779328891,1.0000500864509205,0.5999528092699719,0.600024540205135,0.5999820296132077,0.7676097647127551,0.9999792525482765,1.0000692775868103,0.5999193553874196,0.9909251062888291,1.0000996911593956,0.7938381164368553,1.000052553384112,1.0001437200509087,0.9999492637520199,0.9619447520138212,0.6205771867167681,1.0002081598741737,0.6000196917139293,0.9999783967788703,0.5999654992241419,0.6717536303137499,0.600060409885933,1.0000231967779203,0.6000208905073905,0.7725006716228346,0.5998818826753326
53,0.816546958996189,0.9998903753519087,0.932999493371541,1.0001370082633514,0.5999796546608784,1.0000223109446904,0.6000354920858588,0.7242166151640779,0.7844055465021443,0.599863592479754,1.000024399757045,1.0000651964479486,1.0000829911835538,0.9998696242576621,0.6293753648853448,0.8053323008128268,1.000074811835593,0.7845719868048968,1.0000598350054148,0.8635787088341371,0.9970203779328891,1.0000500864509205,0.5999528092699719,0.600024540205135,0.5999820296132077,0.7676097647127551,0.9999792525482765,1.0000692775868103,0.5999193553874196,0.9909251062888291,1.0000996911593956,0.7938381164368553,1.000052553384112,1.0001437200509087,0.9999492637520199,0.9619447520138212,0.6205771867167681,1.0002081598741737,0.6000196917139293,0.9999783967788703,0.5999654992241419,0.6717536303137499,0.600060409885933,1.0000231967779203,0.6000208905073905,0.7725006716228346,0.5998818826753326
54,0.7243057711252383,1.0002095744543174,0.9630477579313728,0.999894699664689,0.5997755010413177,0.9998871468876492,0.599932888772198,0.7787123683160897,0.7220147953027116,0.5998537215454204,0.9998089989287581,1.000180577327395,0.9960663125754573,1.0000213134310592,1.000023237832004,0.8113275106412516,0.8301720055805699,0.9028085234528114,1.0002422857220246,0.8313781506939013,0.9215516258305249,1.0000556589500895,0.6000112086566727,0.6000059752193112,0.5999998883182887,0.5998677641262831,1.0000628473554594,1.0001612236981283,0.6001116561633397,0.821475476535056,1.0000048963365646,0.6722450854622094,1.00011136782667,0.9717080153303989,1.00009202191913,0.9999452778205472,0.5997827055400308,0.9998928210021482,0.6000058990301326,1.000030764312169,0.6000581446654676,0.6914707763544281,0.5999373845834075,1.0001137884569287,0.5999543607722599,1.0000067737645515,0.6001397537185942
55,0.7243057711252383,1.0002095744543174,0.9630477579313728,0.999894699664689,0.5997755010413177,0.9998871468876492,0.599932888772198,0.7787123683160897,0.7220147953027116,0.5998537215454204,0.9998089989287581,1.000180577327395,0.9960663125754573,1.0000213134310592,1.000023237832004,0.8113275106412516,0.8301720055805699,0.9028085234528114,1.0002422857220246,0.8313781506939013,0.9215516258305249,1.0000556589500895,0.6000112086566727,0.6000059752193112,0.5999998883182887,0.5998677641262831,1.0000628473554594,1.0001612236981283,0.6001116561633397,0.821475476535056,1.0000048963365646,0.6722450854622094,1.00011136782667,0.9717080153303989,1.00009202191913,0.9999452778205472,0.5997827055400308,0.9998928210021482,0.6000058990301326,1.000030764312169,0.6000581446654676,0.6914707763544281,0.5999373845834075,1.0001137884569287,0.5999543607722599,1.0000067737645515,0.6001397537185942
56,0.7243057711252383,1.0002095744543174,0.9630477579313728,0.999894699664689,0.5997755010413177,0.9998871468876492,0.599932888772198,0.7787123683160897,0.7220147953027116,0.5998537215454204,0.9998089989287581,1.000180577327395,0.9960663125754573,1.0000213134310592,1.000023237832004,0.8113275106412516,0.8301720055805699,0.9028085234528114,1.0002422857220246,0.8313781506939013,0.9215516258305249,1.0000556589500895,0.6000112086566727,0.6000059752193112,0.5999998883182887,0.5998677641262831,1.0000628473554594,1.0001612236981283,0.6001116561633397,0.821475476535056,1.0000048963365646,0.6722450854622094,1.00011136782667,0.9717080153303989,1.00009202191913,0.9999452778205472,0.5997827055400308,0.9998928210021482,0.6000058990301326,1.000030764312169,0.6000581446654676,0.6914707763544281,0.5999373845834075,1.0001137884569287,0.5999543607722599,1.0000067737645515,0.6001397537185942
57,0.6000965213268892,1.0000177768408125,0.870159317297821,0.9999261626745051,0.5997367873619563,1.0000520294642792,0.5999784484099909,0.6477357504506613,0.5998681269413391,0.6000589200884385,1.0001715250766143,1.0000231146673202,1.0001925862950882,0.9999354612442664,1.000001338989121,0.7323250500101366,0.8724932035419073,0.8458804691651471,1.0000340362205353,0.7179173206337901,0.8036244576701488,0.73908751760608,0.6000200014418344,0.6000831487795653,0.5999151304994446,0.7315993402809631,0.9998943279082886,0.9998829391672135,0.600171027081029,0.9420615460098258,0.9998709125121721,0.6721600849347971,1.0000267452585911,0.9999700384090694,0.9999164225502047,0.9003904369875597,0.6000320966592481,1.0000558347143385,0.6000002218813276,1.0000296520195686,0.6000074997705913,0.6307459342024133,0.5998814851243861,1.0001368276869256,0.6001051500251122,0.9999980607257112,0.5999188192336524
58,0.6000965213268892,1.0000177768408125,0.870159317297821,0.9999261626745051,0.5997367873619563,1.0000520294642792,0.5999784484099909,0.6477357504506613,0.5998681269413391,0.6000589200884385,1.0001715250766143,1.0000231146673202,1.0001925862950882,0.9999354612442664,1.000001338989121,0.7323250500101366,0.8724932035419073,0.8458804691651471,1.0000340362205353,0.7179173206337901,0.8036244576701488,0.73908751760608,0.6000200014418344,0.6000831487795653,0.5999151304994446,0.7315993402809631,0.9998943279082886,0.9998829391672135,0.600171027081029,0.9420615460098258,0.9998709125121721,0.6721600849347971,1.0000267452585911,0.9999700384090694,0.9999164225502047,0.9003904369875597,0.6000320966592481,1.0000558347143385,0.6000002218813276,1.0000296520195686,0.6000074997705913,0.6307459342024133,0.5998814851243861,1.0001368276869256,0.6001051500251122,0.9999980607257112,0.5999188192336524
59,0.6000965213268892,1.0000177768408125,0.870159317297821,0.9999261626745051,0.5997367873619563,1.0000520294642792,0.5999784484099909,0.6477357504506613,0.5998681269413391,0.6000589200884385,1.0001715250766143,1.0000231146673202,1.0001925862950882,0.9999354612442664,1.000001338989121,0.7323250500101366,0.8724932035419073,0.8458804691651471,1.0000340362205353,0.7179173206337901,0.8036244576701488,0.73908751760608,0.6000200014418344,0.6000831487795653,0.5999151304994446,0.7315993402809631,0.9998943279082886,0.9998829391672135,0.600171027081029,0.9420615460098258,0.9998709125121721,0.6721600849347971,1.0000267452585911,0.9999700384090694,0.9999164225502047,0.9003904369875597,0.6000320966592481,1.0000558347143385,0.6000002218813276,1.0000296520195686,0.6000074997705913,0.6307459342024133,0.5998814851243861,1.0001368276869256,0.6001051500251122,0.9999980607257112,0.5999188192336524
60,0.8753726977902716,1.0000250737103205,0.8827816148908091,0.9998688563228683,0.5999532951917642,1.0001818164325937,0.5999412253855454,0.7018007776436405,0.5998862670166654,0.5999590092310415,0.9564571465924329,1.0000142865893724,0.9999792925365157,1.0000949354682032,0.9999847305346171,0.919815034824467,0.8599673802406959,0.8127629828644465,0.9998627767286927,0.8982541436471011,0.7828941886934994,0.8238186156778364,0.6000071297912788,0.6000530460715066,0.6001544549737337,0.7257549771840716,0.9998964098179184,0.9998433933421196,0.6001292989124443,0.9034917814671741,0.9999993155929074,0.8532290626529722,0.999869449677488,1.0000879863308132,0.9999569354401491,0.8080692954559086,0.5999760086163843,1.0000340400451333,0.5999239304021703,0.9999982568533438,0.5999858826594807,0.6287074260812244,0.5999956253059382,0.9998715963175434,0.6000541513011881,0.8309120684462832,0.6000718605661012
61,0.8753726977902716,1.0000250737103205,0.8827816148908091,0.9998688563228683,0.5999532951917642,1.0001818164325937,0.5999412253855454,0.7018007776436405,0.5998862670166654,0.5999590092310415,0.9564571465924329,1.0000142865893724,0.9999792925365157,1.0000949354682032,0.9999847305346171,0.919815034824467,0.8599673802406959,0.8127629828644465,0.9998627767286927,0.8982541436471011,0.7828941886934994,0.8238186156778364,0.6000071297912788,0.6000530460715066,0.6001544549737337,0.7257549771840716,0.9998964098179184,0.9998433933421196,0.6001292989124443,0.9034917814671741,0.9999993155929074,0.8532290626529722,0.999869449677488,1.0000879863308132,0.9999569354401491,0.8080692954559086,0.5999760086163843,1.0000340400451333,0.5999239304021703,0.9999982568533438,0.5999858826594807,0.6287074260812244,0.5999956253059382,0.9998715963175434,0.6000541513011881,0.8309120684462832,0.6000718605661012
62,0.8753726977902716,1.0000250737103205,0.8827816148908091,0.9998688563228683,0.5999532951917642,1.0001818164325937,0.5999412253855454,0.7018007776436405,0.5998862670166654,0.5999590092310415,0.9564571465924329,1.0000142865893724,0.9999792925365157,1.0000949354682032,0.9999847305346171,0.919815034824467,0.8599673802406959,0.8127629828644465,0.9998627767286927,0.8982541436471011,0.7828941886934994,0.8238186156778364,0.6000071297912788,0.6000530460715066,0.6001544549737337,0.7257549771840716,0.9998964098179184,0.9998433933421196,0.6001292989124443,0.9034917814671741,0.9999993155929074,0.8532290626529722,0.999869449677488,1.0000879863308132,0.9999569354401491,0.8080692954559086,0.5999760086163843,1.0000340400451333,0.5999239304021703,0.9999982568533438,0.5999858826594807,0.6287074260812244,0.5999956253059382,0.9998715963175434,0.6000541513011881,0.8309120684462832,0.6000718605661012
63,0.948643716424878,1.0001861266575247,0.8086380335380475,0.9999688586307155,0.5998194355635275,1.0000302203041012,0.599861237335487,0.7350206536715431,0.7183566049624119,0.5999904449991469,0.8883499036791145,0.9999881108123689,0.9999646675653867,1.0001821120725713,1.0000699249008684,0.9889180571897176,0.5999563863558628,0.8241791717515156,1.000004354984064,1.00005066110776,0.8243298930726666,1.0000719447342132,0.6494912836699563,0.5999351278767648,0.6001100784017797,0.7992598070637819,1.0001951257537667,0.9999189584728178,0.6000297112925936,0.9462891163199698,0.9999720181635915,0.809229937669671,1.0000128796112009,0.9999609342062764,1.0000472040266772,0.9155689985659454,0.5998848294935418,1.0000005476029514,0.6000488058157873,1.000132761996435,0.5998066905728375,0.5999670685994091,0.5999157924852107,1.0000685076712412,0.5998202213836508,0.999944699034227,0.6000114932298437
64,0.948643716424878,1.0001861266575247,0.8086380335380475,0.9999688586307155,0.5998194355635275,1.0000302203041012,0.599861237335487,0.7350206536715431,0.7183566049624119,0.5999904449991469,0.8883499036791145,0.9999881108123689,0.9999646675653867,1.0001821120725713,1.0000699249008684,0.9889180571897176,0.5999563863558628,0.8241791717515156,1.000004354984064,1.00005066110776,0.8243298930726666,1.0000719447342132,0.6494912836699563,0.5999351278767648,0.6001100784017797,0.7992598070637819,1.0001951257537667,0.9999189584728178,0.6000297112925936,0.9462891163199698,0.9999720181635915,0.809229937669671,1.0000128796112009,0.9999609342062764,1.0000472040266772,0.9155689985659454,0.5998848294935418,1.0000005476029514,0.6000488058157873,1.000132761996435,0.5998066905728375,0.5999670685994091,0.5999157924852107,1.0000685076712412,0.5998202213836508,0.999944699034227,0.6000114932298437
65,0.948643716424878,1.0001861266575247,0.8086380335380475,0.9999688586307155,0.5998194355635275,1.0000302203041012,0.599861237335487,0.7350206536715431,0.7183566049624119,0.5999904449991469,0.8883499036791145,0.9999881108123689,0.9999646675653867,1.0001821120725713,1.0000699249008684,0.9889180571897176,0.5999563863558628,0.8241791717515156,1.000004354984064,1.00005066110776,0.8243298930726666,1.0000719447342132,0.6494912836699563,0.5999351278767648,0.6001100784017797,0.7992598070637819,1.0001951257537667,0.9999189584728178,0.6000297112925936,0.9462891163199698,0.9999720181635915,0.809229937669671,1.0000128796112009,0.9999609342062764,1.0000472040266772,0.9155689985659454,0.5998848294935418,1.0000005476029514,0.6000488058157873,1.000132761996435,0.5998066905728375,0.5999670685994091,0.5999157924852107,1.0000685076712412,0.5998202213836508,0.999944699034227,0.6000114932298437
66,0.9817032429090717,0.9999076135668904,0.6974135116327677,0.9998950939987854,0.5999949841213846,0.9999610751184205,0.5998703249764765,0.6720869714043796,0.6760630168774238,0.5999231670983122,1.0000162000582211,1.0001616728625773,0.9544999031468946,1.0001970765830084,1.0001115179274187,0.8182052978649328,0.6000951165685589,0.9563465641217712,0.9999504604490801,0.9999831909186954,1.000064662885148,0.9999533587101833,0.6000895405023577,0.6000149486210633,0.5999069636716687,0.9998909849330527,1.0000379439549576,0.9999762360875201,0.5998199557136427,0.9998558454173545,0.9998305407268241,0.9104388303021479,0.9998966787764474,1.000243254758962,1.0001421061445697,0.9998955711097811,0.5997887035124922,1.0001346402162987,0.6001102910294296,1.000006237158694,0.5998055088938703,0.6152266051923361,0.599936699563625,1.0001264274292758,0.5999226649409661,0.9999533809107298,0.6391899743671101
67,0.9817032429090717,0.9999076135668904,0.6974135116327677,0.9998950939987854,0.5999949841213846,0.9999610751184205,0.5998703249764765,0.6720869714043796,0.6760630168774238,0.5999231670983122,1.0000162000582211,1.0001616728625773,0.9544999031468946,1.0001970765830084,1.0001115179274187,0.8182052978649328,0.6000951165685589,0.9563465641217712,0.9999504604490801,0.9999831909186954,1.000064662885148,0.9999533587101833,0.6000895405023577,0.6000149486210633,0.5999069636716687,0.9998909849330527,1.0000379439549576,0.9999762360875201,0.5998199557136427,0.9998558454173545,0.9998305407268241,0.9104388303021479,0.9998966787764474,1.000243254758962,1.0001421061445697,0.9998955711097811,0.5997887035124922,1.0001346402162987,0.6001102910294296,1.000006237158694,0.5998055088938703,0.6152266051923361,0.599936699563625,1.0001264274292758,0.5999226649409661,0.9999533809107298,0.6391899743671101
68,0.9817032429090717,0.9999076135668904,0.6974135116327677,0.9998950939987854,0.5999949841213846,0.9999610751184205,0.5998703249764765,0.6720869714043796,0.6760630168774238,0.5999231670983122,1.0000162000582211,1.0001616728625773,0.9544999031468946,1.0001970765830084,1.0001115179274187,0.8182052978649328,0.6000951165685589,0.9563465641217712,0.9999504604490801,0.9999831909186954,1.000064662885148,0.9999533587101833,0.6000895405023577,0.6000149486210633,0.5999069636716687,0.9998909849330527,1.0000379439549576,0.9999762360875201,0.5998199557136427,0.9998558454173545,0.9998305407268241,0.9104388303021479,0.9998966787764474,1.000243254758962,1.0001421061445697,0.9998955711097811,0.5997887035124922,1.0001346402162987,0.6001102910294296,1.000006237158694,0.5998055088938703,0.6152266051923361,0.599936699563625,1.0001264274292758,0.5999226649409661,0.9999533809107298,0.6391899743671101
69,0.9999763560572721,1.0000689107470424,0.8968017410548168,0.9998049789314891,0.6000625155688507,0.9999201185970265,0.5998464706924236,0.6000322227566327,0.6113795798493631,0.5999339246817221,1.0001735978680484,1.0000668037377691,0.999695339377379,1.0000796408210642,1.0001367008583595,0.7726442681830529,0.925949079821068,0.9999214444759581,0.9999127460558893,0.9998328062208459,1.000000757180497,1.0000199377575956,0.5999848681392009,0.599886897739182,0.5999009568390123,0.8228690764923738,0.999881622249628,1.0001148972416467,0.6000608422840613,1.0001527720951837,1.0000109720426003,0.8602607055306264,0.9999289885005389,0.9998715235942754,0.9999892467924794,0.7059082086814275,0.5997648350754804,0.9998662445969098,0.600057708175588,0.9998203991538631,0.5998663789702661,0.6002460491951462,0.5999845436314009,0.9999591150108831,0.5997780039191976,0.6480098342064537,0.6000639891913296
70,0.9999763560572721,1.0000689107470424,0.8968017410548168,0.9998049789314891,0.6000625155688507,0.9999201185970265,0.5998464706924236,0.6000322227566327,0.6113795798493631,0.5999339246817221,1.0001735978680484,1.0000668037377691,0.999695339377379,1.0000796408210642,1.0001367008583595,0.7726442681830529,0.925949079821068,0.9999214444759581,0.9999127460558893,0.9998328062208459,1.000000757180497,1.0000199377575956,0.5999848681392009,0.599886897739182,0.5999009568390123,0.8228690764923738,0.999881622249628,1.0001148972416467,0.6000608422840613,1.0001527720951837,1.0000109720426003,0.8602607055306264,0.9999289885005389,0.9998715235942754,0.9999892467924794,0.7059082086814275,0.5997648350754804,0.9998662445969098,0.600057708175588,0.9998203991538631,0.5998663789702661,0.6002460491951462,0.5999845436314009,0.9999591150108831,0.5997780039191976,0.6480098342064537,0.6000639891913296
71,0.9999763560572721,1.0000689107470424,0.8968017410548168,0.9998049789314891,0.6000625155688507,0.9999201185970265,0.5998464706924236,0.6000322227566327,0.6113795798493631,0.5999339246817221,1.0001735978680484,1.0000668037377691,0.999695339377379,1.0000796408210642,1.0001367008583595,0.7726442681830529,0.925949079821068,0.9999214444759581,0.9999127460558893,0.9998328062208459,1.000000757180497,1.0000199377575956,0.5999848681392009,0.599886897739182,0.5999009568390123,0.8228690764923738,0.999881622249628,1.0001148972416467,0.6000608422840613,1.0001527720951837,1.0000109720426003,0.8602607055306264,0.9999289885005389,0.9998715235942754,0.9999892467924794,0.7059082086814275,0.5997648350754804,0.9998662445969098,0.600057708175588,0.9998203991538631,0.5998663789702661,0.6002460491951462,0.5999845436314009,0.9999591150108831,0.5997780039191976,0.6480098342064537,0.6000639891913296
72,0.8108857795252745,1.0,0.9701245395902821,1.0,0.6,1.0,0.6,0.6,0.6917150852327991,0.6,1.0,1.0,1.0,1.0,1.0,0.7884915694723849,0.8070745750739747,0.8873403924586185,1.0,1.0,0.8100370711568416,0.8949246107626802,0.6,0.6,0.6,0.8078268003646775,1.0,1.0,0.6,1.0,1.0,0.8349258711635238,1.0,1.0,1.0,0.7175566029536203,0.6,1.0,0.6,1.0,0.6,0.6188957589316765,0.6,1.0,0.6976048009396163,0.8999098124112407,0.6
73,0.8108857795252745,1.0,0.9701245395902821,1.0,0.6,1.0,0.6,0.6,0.6917150852327991,0.6,1.0,1.0,1.0,1.0,1.0,0.7884915694723849,0.8070745750739747,0.8873403924586185,1.0,1.0,0.8100370711568416,0.8949246107626802,0.6,0.6,0.6,0.8078268003646775,1.0,1.0,0.6,1.0,1.0,0.8349258711635238,1.0,1.0,1.0,0.7175566029536203,0.6,1.0,0.6,1.0,0.6,0.6188957589316765,0.6,1.0,0.6976048009396163,0.8999098124112407,0.6
74,0.8108857795252745,1.0,0.9701245395902821,1.0,0.6,1.0,0.6,0.6,0.6917150852327991,0.6,1.0,1.0,1.0,1.0,1.0,0.7884915694723849,0.8070745750739747,0.8873403924586185,1.0,1.0,0.8100370711568416,0.8949246107626802,0.6,0.6,0.6,0.8078268003646775,1.0,1.0,0.6,1.0,1.0,0.8349258711635238,1.0,1.0,1.0,0.7175566029536203,0.6,1.0,0.6,1.0,0.6,0.6188957589316765,0.6,1.0,0.6976048009396163,0.8999098124112407,0.6
75,0.8945533758431747,0.9999709582741434,0.8825936978290143,1.0001403127811406,0.5999696551384015,1.0000698200607312,0.5998093043144781,0.7039010859288988,0.6484071521104259,0.5999170178295017,1.0000199393113567,1.0000276118049758,1.000138643179556,0.9999610074579686,0.833892931625558,0.6496689923089234,0.8704209167973149,0.9159870847676516,1.0001134876543243,0.9784501166130227,0.881220802855576,0.8959920634991028,0.6000626140728798,0.5999661645520372,0.6000896475284982,0.9254469269940971,1.000033199858989,0.9665704450745558,0.5998072354510526,0.9998004682716423,1.0000858038517568,0.8615625873492353,1.0001044991546477,1.0000794497992103,0.99997014082201,0.9524598455023723,0.6474838236820452,1.000197476249095,0.5999713489602851,0.9999660150367101,0.599853530801197,0.7436131139435023,0.6273198501548509,1.0001235309840784,0.6778708855674663,0.999951012506544,0.6000227576375254
76,0.8945533758431747,0.9999709582741434,0.8825936978290143,1.0001403127811406,0.5999696551384015,1.0000698200607312,0.5998093043144781,0.7039010859288988,0.6484071521104259,0.5999170178295017,1.0000199393113567,1.0000276118049758,1.000138643179556,0.9999610074579686,0.833892931625558,0.6496689923089234,0.8704209167973149,0.9159870847676516,1.0001134876543243,0.9784501166130227,0.881220802855576,0.8959920634991028,0.6000626140728798,0.5999661645520372,0.6000896475284982,0.9254469269940971,1.000033199858989,0.9665704450745558,0.5998072354510526,0.9998004682716423,1.0000858038517568,0.8615625873492353,1.0001044991546477,1.0000794497992103,0.99997014082201,0.9524598455023723,0.6474838236820452,1.000197476249095,0.5999713489602851,0.9999660150367101,0.599853530801197,0.7436131139435023,0.6273198501548509,1.0001235309840784,0.6778708855674663,0.999951012506544,0.6000227576375254
77,0.8945533758431747,0.9999709582741434,0.8825936978290143,1.0001403127811406,0.5999696551384015,1.0000698200607312,0.5998093043144781,0.7039010859288988,0.6484071521104259,0.5999170178295017,1.0000199393113567,1.0000276118049758,1.000138643179556,0.9999610074579686,0.833892931625558,0.6496689923089234,0.8704209167973149,0.9159870847676516,1.0001134876543243,0.9784501166130227,0.881220802855576,0.8959920634991028,0.6000626140728798,0.5999661645520372,0.6000896475284982,0.9254469269940971,1.000033199858989,0.9665704450745558,0.5998072354510526,0.9998004682716423,1.0000858038517568,0.8615625873492353,1.0001044991546477,1.0000794497992103,0.99997014082201,0.9524598455023723,0.6474838236820452,1.000197476249095,0.5999713489602851,0.9999660150367101,0.599853530801197,0.7436131139435023,0.6273198501548509,1.0001235309840784,0.6778708855674663,0.999951012506544,0.6000227576375254
78,0.8800621140230701,1.0000097488205877,0.9606498656120187,0.9998799725237403,0.5999277338693814,0.9995165035374991,0.6000834999349443,0.8946047778091422,0.6898702897949891,0.6000058639655722,0.9999585208519874,1.000034489144699,1.0001455607588743,1.0000072567522982,0.8319082866923729,0.7269279977280418,0.9999917589426642,0.999958574489265,1.0000807208421807,1.0000361913685685,0.7894899585533591,0.9571008550969409,0.6001225323722306,0.5999139045598529,0.6000177175819803,0.817424272927797,1.0000020436590558,0.9999337401558976,0.600015494221499,0.99996553350278,1.0000443169844486,0.9837752636727533,1.0000697607324025,0.9998984874778146,1.0000766882658012,0.9295245746267754,0.6000649090245977,1.000021661975353,0.6000176195593874,1.0000441525962682,0.5999895106499931,0.7216429177203356,0.8510639525466064,0.9999679102292428,0.5999505213219933,0.8406532233319206,0.5999743232950321
79,0.8800621140230701,1.0000097488205877,0.9606498656120187,0.9998799725237403,0.5999277338693814,0.9995165035374991,0.6000834999349443,0.8946047778091422,0.6898702897949891,0.6000058639655722,0.9999585208519874,1.000034489144699,1.0001455607588743,1.0000072567522982,0.8319082866923729,0.7269279977280418,0.9999917589426642,0.999958574489265,1.0000807208421807,1.0000361913685685,0.7894899585533591,0.9571008550969409,0.6001225323722306,0.5999139045598529,0.6000177175819803,0.817424272927797,1.0000020436590558,0.9999337401558976,0.600015494221499,0.99996553350278,1.0000443169844486,0.9837752636727533,1.0000697607324025,0.9998984874778146,1.0000766882658012,0.9295245746267754,0.6000649090245977,1.000021661975353,0.6000176195593874,1.0000441525962682,0.5999895106499931,0.7216429177203356,0.8510639525466064,0.9999679102292428,0.5999505213219933,0.8406532233319206,0.5999743232950321
80,0.8800621140230701,1.0000097488205877,0.9606498656120187,0.9998799725237403,0.5999277338693814,0.9995165035374991,0.6000834999349443,0.8946047778091422,0.6898702897949891,0.6000058639655722,0.9999585208519874,1.000034489144699,1.0001455607588743,1.0000072567522982,0.8319082866923729,0.7269279977280418,0.9999917589426642,0.999958574489265,1.0000807208421807,1.0000361913685685,0.7894899585533591,0.9571008550969409,0.6001225323722306,0.5999139045598529,0.6000177175819803,0.817424272927797,1.0000020436590558,0.9999337401558976,0.600015494221499,0.99996553350278,1.0000443169844486,0.9837752636727533,1.0000697607324025,0.9998984874778146,1.0000766882658012,0.9295245746267754,0.6000649090245977,1.000021661975353,0.6000176195593874,1.0000441525962682,0.5999895106499931,0.7216429177203356,0.8510639525466064,0.9999679102292428,0.5999505213219933,0.8406532233319206,0.5999743232950321
81,0.7861421748760968,1.0001408134251335,1.0001271862492678,0.9999977664393865,0.5999844587041905,0.9999537675192361,0.5999931712341755,0.7390935533339578,0.6852778490145801,0.6000817214213034,0.9998823528598808,1.000114204091227,1.0000323758412684,1.0000710313531234,1.0000712230950617,0.7411187944069244,0.6557425097100666,0.8744632142915622,0.9999800832537984,1.000081460841344,0.9023135451380587,1.0000234326820792,0.6000452731633495,0.6000120727974421,0.5999295829695398,0.6482992586155045,1.0000386573451236,1.0000250292867277,0.5999700981802245,0.9897276911801427,0.9999495767180145,0.7916142604109107,1.000021207124732,1.0000494672373392,1.000001880944886,0.7634673709526998,0.5998061297569255,1.0000305274638768,0.6000117763707025,0.9999799366647774,0.5999933987138113,0.6001446623952291,0.83803357168638,1.000056678835503,0.5999244926498495,0.8306579630163912,0.6002995146048324
82,0.7861421748760968,1.0001408134251335,1.0001271862492678,0.9999977664393865,0.5999844587041905,0.9999537675192361,0.5999931712341755,0.7390935533339578,0.6852778490145801,0.6000817214213034,0.9998823528598808,1.000114204091227,1.0000323758412684,1.0000710313531234,1.0000712230950617,0.7411187944069244,0.6557425097100666,0.8744632142915622,0.9999800832537984,1.000081460841344,0.9023135451380587,1.0000234326820792,0.6000452731633495,0.6000120727974421,0.5999295829695398,0.6482992586155045,1.0000386573451236,1.0000250292867277,0.5999700981802245,0.9897276911801427,0.9999495767180145,0.7916142604109107,1.000021207124732,1.0000494672373392,1.000001880944886,0.7634673709526998,0.5998061297569255,1.0000305274638768,0.6000117763707025,0.9999799366647774,0.5999933987138113,0.6001446623952291,0.83803357168638,1.000056678835503,0.5999244926498495,0.8306579630163912,0.6002995146048324
83,0.7861421748760968,1.0001408134251335,1.0001271862492678,0.9999977664393865,0.5999844587041905,0.9999537675192361,0.5999931712341755,0.7390935533339578,0.6852778490145801,0.6000817214213034,0.9998823528598808,1.000114204091227,1.0000323758412684,1.0000710313531234,1.0000712230950617,0.7411187944069244,0.6557425097100666,0.8744632142915622,0.9999800832537984,1.000081460841344,0.9023135451380587,1.0000234326820792,0.6000452731633495,0.6000120727974421,0.5999295829695398,0.6482992586155045,1.0000386573451236,1.0000250292867277,0.5999700981802245,0.9897276911801427,0.9999495767180145,0.7916142604109107,1.000021207124732,1.0000494672373392,1.000001880944886,0.7634673709526998,0.5998061297569255,1.0000305274638768,0.6000117763707025,0.9999799366647774,0.5999933987138113,0.6001446623952291,0.83803357168638,1.000056678835503,0.5999244926498495,0.8306579630163912,0.6002995146048324
84,0.8201976029107146,1.0,0.7333480501977306,1.0,0.6,1.0,0.6,0.6,0.7282648119667432,0.6,1.0,1.0,1.0,1.0,1.0,0.6005518321276857,0.7133856080620028,0.8104874779117699,1.0,1.0,1.0,0.8417179780397405,0.6,0.6,0.6,0.7685214467228791,1.0,1.0,0.6,0.9368315034239605,1.0,0.6681469748862717,1.0,1.0,1.0,0.8111159517160557,0.6,1.0,0.6,0.9676396869833117,0.6,0.6,0.626993213669421,1.0,0.6,0.9798529778773346,0.6
85,0.8201976029107146,1.0,0.7333480501977306,1.0,0.6,1.0,0.6,0.6,0.7282648119667432,0.6,1.0,1.0,1.0,1.0,1.0,0.6005518321276857,0.7133856080620028,0.8104874779117699,1.0,1.0,1.0,0.8417179780397405,0.6,0.6,0.6,0.7685214467228791,1.0,1.0,0.6,0.9368315034239605,1.0,0.6681469748862717,1.0,1.0,1.0,0.8111159517160557,0.6,1.0,0.6,0.9676396869833117,0.6,0.6,0.626993213669421,1.0,0.6,0.9798529778773346,0.6
86,0.8201976029107146,1.0,0.7333480501977306,1.0,0.6,1.0,0.6,0.6,0.7282648119667432,0.6,1.0,1.0,1.0,1.0,1.0,0.6005518321276857,0.7133856080620028,0.8104874779117699,1.0,1.0,1.0,0.8417179780397405,0.6,0.6,0.6,0.7685214467228791,1.0,1.0,0.6,0.9368315034239605,1.0,0.6681469748862717,1.0,1.0,1.0,0.8111159517160557,0.6,1.0,0.6,0.9676396869833117,0.6,0.6,0.626993213669421,1.0,0.6,0.9798529778773346,0.6
87,1.0001261892264817,1.0000659403510648,0.7538027650808814,1.0000904888237734,0.6000642909005829,1.0002428503516114,0.5998442457985361,0.8078857123056133,1.000044008352598,0.5999616363786977,1.0000529877288238,0.9999414526377218,1.0000186948095284,1.0001588109314699,1.000063832237545,0.6472448364019314,0.9158516669286739,0.6544762793363541,1.0001086355292295,0.852361527507911,0.8138219144221159,0.7451191459749473,0.5999631099942802,0.5999661049932392,0.6001429880350322,0.9105194417758782,0.999997377758314,0.9999126929401289,0.5999668659748858,0.9859581328758424,1.0000301307939794,0.8940708117613542,1.0000505723880644,0.9999468022372027,1.0001251727956213,0.6663867224324924,0.6000529380652652,1.0000817890258298,0.5999310716409354,0.7892224182837415,0.600043604299857,0.5998946796142709,0.6503214124436638,1.0000791003586105,0.5997630247211148,1.0001282447186646,0.6000085754488487
88,1.0001261892264817,1.0000659403510648,0.7538027650808814,1.0000904888237734,0.6000642909005829,1.0002428503516114,0.5998442457985361,0.8078857123056133,1.000044008352598,0.5999616363786977,1.0000529877288238,0.9999414526377218,1.0000186948095284,1.0001588109314699,1.000063832237545,0.6472448364019314,0.9158516669286739,0.6544762793363541,1.0001086355292295,0.852361527507911,0.8138219144221159,0.7451191459749473,0.5999631099942802,0.5999661049932392,0.6001429880350322,0.9105194417758782,0.999997377758314,0.9999126929401289,0.5999668659748858,0.9859581328758424,1.0000301307939794,0.8940708117613542,1.0000505723880644,0.9999468022372027,1.0001251727956213,0.6663867224324924,0.6000529380652652,1.0000817890258298,0.5999310716409354,0.7892224182837415,0.600043604299857,0.5998946796142709,0.6503214124436638,1.0000791003586105,0.5997630247211148,1.0001282447186646,0.6000085754488487
89,1.0001261892264817,1.0000659403510648,0.7538027650808814,1.0000904888237734,0.6000642909005829,1.0002428503516114,0.5998442457985361,0.8078857123056133,1.000044008352598,0.5999616363786977,1.0000529877288238,0.9999414526377218,1.0000186948095284,1.0001588109314699,1.000063832237545,0.6472448364019314,0.9158516669286739,0.6544762793363541,1.0001086355292295,0.852361527507911,0.8138219144221159,0.7451191459749473,0.5999631099942802,0.5999661049932392,0.6001429880350322,0.9105194417758782,0.999997377758314,0.9999126929401289,0.5999668659748858,0.9859581328758424,1.0000301307939794,0.8940708117613542,1.0000505723880644,0.9999468022372027,1.0001251727956213,0.6663867224324924,0.6000529380652652,1.0000817890258298,0.5999310716409354,0.7892224182837415,0.600043604299857,0.5998946796142709,0.6503214124436638,1.0000791003586105,0.5997630247211148,1.0001282447186646,0.6000085754488487
90,1.0,1.0,0.9640982112765986,1.0,0.6,1.0,0.6,0.8810717552126195,1.0,0.6,1.0,1.0,0.9949945274457185,1.0,1.0,0.7833940360365441,0.8727007879364652,0.6889869339181043,1.0,0.859405212455928,0.82067151392202,0.9580839181017381,0.6,0.6,0.6,0.8797913349020596,1.0,1.0,0.6,1.0,1.0,0.6900874488143438,0.9652451897408315,1.0,0.8886200715158568,0.6,0.6,1.0,0.6,0.9939702871745848,0.6,0.6,0.6,1.0,0.6,1.0,0.6
91,1.0,1.0,0.9640982112765986,1.0,0.6,1.0,0.6,0.8810717552126195,1.0,0.6,1.0,1.0,0.9949945274457185,1.0,1.0,0.7833940360365441,0.8727007879364652,0.6889869339181043,1.0,0.859405212455928,0.82067151392202,0.9580839181017381,0.6,0.6,0.6,0.8797913349020596,1.0,1.0,0.6,1.0,1.0,0.6900874488143438,0.9652451897408315,1.0,0.8886200715158568,0.6,0.6,1.0,0.6,0.9939702871745848,0.6,0.6,0.6,1.0,0.6,1.0,0.6
92,1.0,1.0,0.9640982112765986,1.0,0.6,1.0,0.6,0.8810717552126195,1.0,0.6,1.0,1.0,0.9949945274457185,1.0,1.0,0.7833940360365441,0.8727007879364652,0.6889869339181043,1.0,0.859405212455928,0.82067151392202,0.9580839181017381,0.6,0.6,0.6,0.8797913349020596,1.0,1.0,0.6,1.0,1.0,0.6900874488143438,0.9652451897408315,1.0,0.8886200715158568,0.6,0.6,1.0,0.6,0.9939702871745848,0.6,0.6,0.6,1.0,0.6,1.0,0.6
93,0.9235190459022954,1.000070044578119,0.7975260199691796,0.999776193860157,0.599835809127802,1.0001687645274981,0.6001774168659382,0.6998058078367961,0.9661404320648556,0.5999633876733197,0.9998461694317946,0.9999833394831041,0.8252272307515567,0.9999552982142513,0.9999585073964823,0.8530447851339351,0.6303281543749713,0.8779624359297975,0.999938230430087,1.0000948684979094,0.9999040982338657,0.9348999127825527,0.6000545338720947,0.6001692915165493,0.5999265851268338,0.904285291790206,0.9999694213172291,1.000060032078394,0.6000059162855327,0.9267136209902783,0.9999028151836424,0.5999549560650974,0.981631959924565,1.0000052584750134,0.9516544899208322,0.8551640721644097,0.7063116184924204,1.0001901002600282,0.5999864886463828,1.000093534021834,0.6001010303906443,0.5999643085935531,0.6000384940122565,1.0000310781797535,0.5999573278419452,1.0000384972857637,0.600051483332349
94,0.9235190459022954,1.000070044578119,0.7975260199691796,0.999776193860157,0.599835809127802,1.0001687645274981,0.6001774168659382,0.6998058078367961,0.9661404320648556,0.5999633876733197,0.9998461694317946,0.9999833394831041,0.8252272307515567,0.9999552982142513,0.9999585073964823,0.8530447851339351,0.6303281543749713,0.8779624359297975,0.999938230430087,1.0000948684979094,0.9999040982338657,0.9348999127825527,0.6000545338720947,0.6001692915165493,0.5999265851268338,0.904285291790206,0.9999694213172291,1.000060032078394,0.6000059162855327,0.9267136209902783,0.9999028151836424,0.5999549560650974,0.981631959924565,1.0000052584750134,0.9516544899208322,0.8551640721644097,0.7063116184924204,1.0001901002600282,0.5999864886463828,1.000093534021834,0.6001010303906443,0.5999643085935531,0.6000384940122565,1.0000310781797535,0.5999573278419452,1.0000384972857637,0.600051483332349
95,0.9235190459022954,1.000070044578119,0.7975260199691796,0.999776193860157,0.599835809127802,1.0001687645274981,0.6001774168659382,0.6998058078367961,0.9661404320648556,0.5999633876733197,0.9998461694317946,0.9999833394831041,0.8252272307515567,0.9999552982142513,0.9999585073964823,0.8530447851339351,0.6303281543749713,0.8779624359297975,0.999938230430087,1.0000948684979094,0.9999040982338657,0.9348999127825527,0.6000545338720947,0.6001692915165493,0.5999265851268338,0.904285291790206,0.9999694213172291,1.000060032078394,0.6000059162855327,0.9267136209902783,0.9999028151836424,0.5999549560650974,0.981631959924565,1.0000052584750134,0.9516544899208322,0.8551640721644097,0.7063116184924204,1.0001901002600282,0.5999864886463828,1.000093534021834,0.6001010303906443,0.5999643085935531,0.6000384940122565,1.0000310781797535,0.5999573278419452,1.0000384972857637,0.600051483332349
96,0.9806599411184881,1.0,0.7484269492720538,1.0,0.6,1.0,0.6,0.7506203440989322,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6993552320853986,0.6914821477727028,0.8392307325600795,1.0,1.0,0.880738919477961,0.9680759027653657,0.6,0.6,0.6,0.9370460677060637,1.0,1.0,0.6,0.9266409001841995,1.0,0.7253204929537478,1.0,1.0,1.0,0.9397786445577987,0.7025434347754219,1.0,0.6,0.9406541734042682,0.6,0.7795597948483626,0.6,1.0,0.6,1.0,0.6589678185645499
97,0.9806599411184881,1.0,0.7484269492720538,1.0,0.6,1.0,0.6,0.7506203440989322,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6993552320853986,0.6914821477727028,0.8392307325600795,1.0,1.0,0.880738919477961,0.9680759027653657,0.6,0.6,0.6,0.9370460677060637,1.0,1.0,0.6,0.9266409001841995,1.0,0.7253204929537478,1.0,1.0,1.0,0.9397786445577987,0.7025434347754219,1.0,0.6,0.9406541734042682,0.6,0.7795597948483626,0.6,1.0,0.6,1.0,0.6589678185645499
98,0.9806599411184881,1.0,0.7484269492720538,1.0,0.6,1.0,0.6,0.7506203440989322,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6993552320853986,0.6914821477727028,0.8392307325600795,1.0,1.0,0.880738919477961,0.9680759027653657,0.6,0.6,0.6,0.9370460677060637,1.0,1.0,0.6,0.9266409001841995,1.0,0.7253204929537478,1.0,1.0,1.0,0.9397786445577987,0.7025434347754219,1.0,0.6,0.9406541734042682,0.6,0.7795597948483626,0.6,1.0,0.6,1.0,0.6589678185645499
99,0.9762887974463531,1.0,0.7853674742534377,1.0,0.6,1.0,0.6,0.7695682115625448,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.7321755356067228,0.7379321411120492,1.0,1.0,1.0,0.7872407500355425,1.0,0.6,0.6,0.6,0.920580201481102,1.0,1.0,0.6,0.9746820812704667,1.0,0.8953062568659192,1.0,1.0,1.0,0.6,0.6,1.0,0.6,1.0,0.6,0.6775998409580557,0.6283126524456162,1.0,0.6,0.91932281867852,0.6
100,0.9762887974463531,1.0,0.7853674742534377,1.0,0.6,1.0,0.6,0.7695682115625448,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.7321755356067228,0.7379321411120492,1.0,1.0,1.0,0.7872407500355425,1.0,0.6,0.6,0.6,0.920580201481102,1.0,1.0,0.6,0.9746820812704667,1.0,0.8953062568659192,1.0,1.0,1.0,0.6,0.6,1.0,0.6,1.0,0.6,0.6775998409580557,0.6283126524456162,1.0,0.6,0.91932281867852,0.6
101,0.9762887974463531,1.0,0.7853674742534377,1.0,0.6,1.0,0.6,0.7695682115625448,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.7321755356067228,0.7379321411120492,1.0,1.0,1.0,0.7872407500355425,1.0,0.6,0.6,0.6,0.920580201481102,1.0,1.0,0.6,0.9746820812704667,1.0,0.8953062568659192,1.0,1.0,1.0,0.6,0.6,1.0,0.6,1.0,0.6,0.6775998409580557,0.6283126524456162,1.0,0.6,0.91932281867852,0.6
102,0.8392307533196852,0.9999083388120821,0.7547364118762188,1.000119177284694,0.5999367372033497,0.9999618314675631,0.5998705370796796,0.7247703483993915,0.9900055406017141,0.5999918018168168,0.9999758147444234,0.9998897811880623,1.0003594502754831,1.0001002855351018,1.000030252738138,0.6247815026523558,0.7262837815057834,0.7585918902670494,1.0001142879592266,1.0001642564948066,0.999977801156042,0.947924673757875,0.6000575075624089,0.5999002619723158,0.5998521044062062,0.9887001196202417,0.9999606895161346,0.8825207633519632,0.5998886553152409,0.8476643573835726,1.000001663359685,0.7639814732359478,0.9999602965284148,0.9999478952741526,0.9998543204302078,0.7105603769002022,0.6412584420353656,1.0001151723464772,0.5999316362857079,0.9091819923723046,0.5998237035297203,0.6001392122655324,0.5999944127518774,1.0001343056685892,0.7281283069993607,0.9726708870531134,0.6000123441243792
103,0.8392307533196852,0.9999083388120821,0.7547364118762188,1.000119177284694,0.5999367372033497,0.9999618314675631,0.5998705370796796,0.7247703483993915,0.9900055406017141,0.5999918018168168,0.9999758147444234,0.9998897811880623,1.0003594502754831,1.0001002855351018,1.000030252738138,0.6247815026523558,0.7262837815057834,0.7585918902670494,1.0001142879592266,1.0001642564948066,0.999977801156042,0.947924673757875,0.6000575075624089,0.5999002619723158,0.5998521044062062,0.9887001196202417,0.9999606895161346,0.8825207633519632,0.5998886553152409,0.8476643573835726,1.000001663359685,0.7639814732359478,0.9999602965284148,0.9999478952741526,0.9998543204302078,0.7105603769002022,0.6412584420353656,1.0001151723464772,0.5999316362857079,0.9091819923723046,0.5998237035297203,0.6001392122655324,0.5999944127518774,1.0001343056685892,0.7281283069993607,0.9726708870531134,0.6000123441243792
104,0.8392307533196852,0.9999083388120821,0.7547364118762188,1.000119177284694,0.5999367372033497,0.9999618314675631,0.5998705370796796,0.7247703483993915,0.9900055406017141,0.5999918018168168,0.9999758147444234,0.9998897811880623,1.0003594502754831,1.0001002855351018,1.000030252738138,0.6247815026523558,0.7262837815057834,0.7585918902670494,1.0001142879592266,1.0001642564948066,0.999977801156042,0.947924673757875,0.6000575075624089,0.5999002619723158,0.5998521044062062,0.9887001196202417,0.9999606895161346,0.8825207633519632,0.5998886553152409,0.8476643573835726,1.000001663359685,0.7639814732359478,0.9999602965284148,0.9999478952741526,0.9998543204302078,0.7105603769002022,0.6412584420353656,1.0001151723464772,0.5999316362857079,0.9091819923723046,0.5998237035297203,0.6001392122655324,0.5999944127518774,1.0001343056685892,0.7281283069993607,0.9726708870531134,0.6000123441243792
105,1.0000960211431602,0.9998464587306376,0.9998802390191588,1.0002414516506588,0.5999448497902977,0.9998531880614556,0.6000450087237668,0.7183016002297513,0.9999196742177503,0.5999808261205807,0.9998787973554557,0.9998180884869944,1.0003361436115834,0.9999602475237758,1.0000333303304036,0.5999321531002333,0.7866349258093224,0.7346695853551253,1.0002097584033047,1.0000787434480047,0.9543432906074005,0.8375163612795539,0.6001454080909234,0.5999196403923619,0.5999398316590422,1.0001314077540708,1.0001168218678822,0.9872301095328719,0.59993129692515,0.9177545894312015,1.0001349389598604,0.6934228584312269,1.0000711308876475,0.9999154785566088,0.9077899715419693,0.9470255983067433,0.7909515540902758,1.000154568418698,0.6002942401103967,0.8696903703278681,0.6000604747311485,0.746897219926135,0.5998715469004299,0.9999862799732692,0.6920957493156996,0.9999611193072544,0.6001204424841234
106,1.0000960211431602,0.9998464587306376,0.9998802390191588,1.0002414516506588,0.5999448497902977,0.9998531880614556,0.6000450087237668,0.7183016002297513,0.9999196742177503,0.5999808261205807,0.9998787973554557,0.9998180884869944,1.0003361436115834,0.9999602475237758,1.0000333303304036,0.5999321531002333,0.7866349258093224,0.7346695853551253,1.0002097584033047,1.0000787434480047,0.9543432906074005,0.8375163612795539,0.6001454080909234,0.5999196403923619,0.5999398316590422,1.0001314077540708,1.0001168218678822,0.9872301095328719,0.59993129692515,0.9177545894312015,1.0001349389598604,0.6934228584312269,1.0000711308876475,0.9999154785566088,0.9077899715419693,0.9470255983067433,0.7909515540902758,1.000154568418698,0.6002942401103967,0.8696903703278681,0.6000604747311485,0.746897219926135,0.5998715469004299,0.9999862799732692,0.6920957493156996,0.9999611193072544,0.6001204424841234
107,1.0000960211431602,0.9998464587306376,0.9998802390191588,1.0002414516506588,0.5999448497902977,0.9998531880614556,0.6000450087237668,0.7183016002297513,0.9999196742177503,0.5999808261205807,0.9998787973554557,0.9998180884869944,1.0003361436115834,0.9999602475237758,1.0000333303304036,0.5999321531002333,0.7866349258093224,0.7346695853551253,1.0002097584033047,1.0000787434480047,0.9543432906074005,0.8375163612795539,0.6001454080909234,0.5999196403923619,0.5999398316590422,1.0001314077540708,1.0001168218678822,0.9872301095328719,0.59993129692515,0.9177545894312015,1.0001349389598604,0.6934228584312269,1.0000711308876475,0.9999154785566088,0.9077899715419693,0.9470255983067433,0.7909515540902758,1.000154568418698,0.6002942401103967,0.8696903703278681,0.6000604747311485,0.746897219926135,0.5998715469004299,0.9999862799732692,0.6920957493156996,0.9999611193072544,0.6001204424841234
108,0.9999651509156084,0.9997728969565048,1.0001513360805674,1.000116262444382,0.654871932839343,1.000042831131769,0.6000819720902154,0.772279664704781,0.9998914542772847,0.5998408644993727,1.0002066472777467,0.9998109343071447,1.000175929548544,0.8881653333595867,1.0000724096744453,0.7311286809824532,0.8988298716815876,0.875959406297569,0.9998337360303837,0.9753068434403627,0.9999764414010024,0.694985626989554,0.5999655029455455,0.5999826633554879,0.6001085948293869,0.9090789396387584,0.9999970493157945,0.9946338414751058,0.5999586755129276,0.9900450431238565,0.9999491619285177,0.59998466424018,0.999825165373725,0.9999679837160138,1.0000965892779443,0.9999275671785209,1.000104423292269,1.0002734845639702,0.6121235795189761,0.9662960589974487,0.5999691387920779,0.7765026508723889,0.7494610143485368,0.999977248924684,0.5999250376488166,0.9998856410017176,0.5998841221013625
109,0.9999651509156084,0.9997728969565048,1.0001513360805674,1.000116262444382,0.654871932839343,1.000042831131769,0.6000819720902154,0.772279664704781,0.9998914542772847,0.5998408644993727,1.0002066472777467,0.9998109343071447,1.000175929548544,0.8881653333595867,1.0000724096744453,0.7311286809824532,0.8988298716815876,0.875959406297569,0.9998337360303837,0.9753068434403627,0.9999764414010024,0.694985626989554,0.5999655029455455,0.5999826633554879,0.6001085948293869,0.9090789396387584,0.9999970493157945,0.9946338414751058,0.5999586755129276,0.9900450431238565,0.9999491619285177,0.59998466424018,0.999825165373725,0.9999679837160138,1.0000965892779443,0.9999275671785209,1.000104423292269,1.0002734845639702,0.6121235795189761,0.9662960589974487,0.5999691387920779,0.7765026508723889,0.7494610143485368,0.999977248924684,0.5999250376488166,0.9998856410017176,0.5998841221013625
110,0.9999651509156084,0.9997728969565048,1.0001513360805674,1.000116262444382,0.654871932839343,1.000042831131769,0.6000819720902154,0.772279664704781,0.9998914542772847,0.5998408644993727,1.0002066472777467,0.9998109343071447,1.000175929548544,0.8881653333595867,1.0000724096744453,0.7311286809824532,0.8988298716815876,0.875959406297569,0.9998337360303837,0.9753068434403627,0.9999764414010024,0.694985626989554,0.5999655029455455,0.5999826633554879,0.6001085948293869,0.9090789396387584,0.9999970493157945,0.9946338414751058,0.5999586755129276,0.9900450431238565,0.9999491619285177,0.59998466424018,0.999825165373725,0.9999679837160138,1.0000965892779443,0.9999275671785209,1.000104423292269,1.0002734845639702,0.6121235795189761,0.9662960589974487,0.5999691387920779,0.7765026508723889,0.7494610143485368,0.999977248924684,0.5999250376488166,0.9998856410017176,0.5998841221013625
111,1.0000538015545677,1.000007165711392,1.0000075586483164,1.0001075275666949,0.6001034895367721,1.0000143760190108,0.6000848911994672,0.734984847431132,1.0001366829079026,0.6062665233237619,0.9999953919858574,0.999908225728478,1.0001675192267605,0.7928893558565141,1.000008467484578,0.6001771115733854,0.9647847790981106,0.8695308406796952,0.999971189245026,0.7619123900881354,0.9885623322896483,0.9987954203787027,0.5999444339709543,0.5998805519723271,0.6000138549167767,0.8171408740712589,0.9999291402563173,0.9999362895733462,0.5999588076057595,0.8511270809374661,1.0002425254758012,0.5999845987940939,0.9999610159393599,1.0000774786482491,1.000221938807055,1.0000644454387748,1.0001711710349728,1.0001688121109231,0.5999499740585196,0.7539086754295463,0.5999142538684541,0.8264966137586633,0.6813965145360036,1.0000274953785038,0.599968710041936,0.9999096446325778,0.5999433775558193
112,1.0000538015545677,1.000007165711392,1.0000075586483164,1.0001075275666949,0.6001034895367721,1.0000143760190108,0.6000848911994672,0.734984847431132,1.0001366829079026,0.6062665233237619,0.9999953919858574,0.999908225728478,1.0001675192267605,0.7928893558565141,1.000008467484578,0.6001771115733854,0.9647847790981106,0.8695308406796952,0.999971189245026,0.7619123900881354,0.9885623322896483,0.9987954203787027,0.5999444339709543,0.5998805519723271,0.6000138549167767,0.8171408740712589,0.9999291402563173,0.9999362895733462,0.5999588076057595,0.8511270809374661,1.0002425254758012,0.5999845987940939,0.9999610159393599,1.0000774786482491,1.000221938807055,1.0000644454387748,1.0001711710349728,1.0001688121109231,0.5999499740585196,0.7539086754295463,0.5999142538684541,0.8264966137586633,0.6813965145360036,1.0000274953785038,0.599968710041936,0.9999096446325778,0.5999433775558193
113,1.0000538015545677,1.000007165711392,1.0000075586483164,1.0001075275666949,0.6001034895367721,1.0000143760190108,0.6000848911994672,0.734984847431132,1.0001366829079026,0.6062665233237619,0.9999953919858574,0.999908225728478,1.0001675192267605,0.7928893558565141,1.000008467484578,0.6001771115733854,0.9647847790981106,0.8695308406796952,0.999971189245026,0.7619123900881354,0.9885623322896483,0.9987954203787027,0.5999444339709543,0.5998805519723271,0.6000138549167767,0.8171408740712589,0.9999291402563173,0.9999362895733462,0.5999588076057595,0.8511270809374661,1.0002425254758012,0.5999845987940939,0.9999610159393599,1.0000774786482491,1.000221938807055,1.0000644454387748,1.0001711710349728,1.0001688121109231,0.5999499740585196,0.7539086754295463,0.5999142538684541,0.8264966137586633,0.6813965145360036,1.0000274953785038,0.599968710041936,0.9999096446325778,0.5999433775558193
114,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.7915209306989833,1.0,0.6099681177610472,1.0,1.0,1.0,0.7457462917214301,1.0,0.6,0.8841557753834492,0.8466837427437532,1.0,0.9027313583555359,1.0,0.9226461429430808,0.6,0.6,0.6,1.0,1.0,0.9258340968388162,0.6,1.0,1.0,0.6705517679760583,1.0,1.0,0.8296002619776081,0.9964070659666727,0.8796784120847932,1.0,0.6,0.6,0.6,0.746649717631449,0.6,1.0,0.6,1.0,0.6
115,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.7915209306989833,1.0,0.6099681177610472,1.0,1.0,1.0,0.7457462917214301,1.0,0.6,0.8841557753834492,0.8466837427437532,1.0,0.9027313583555359,1.0,0.9226461429430808,0.6,0.6,0.6,1.0,1.0,0.9258340968388162,0.6,1.0,1.0,0.6705517679760583,1.0,1.0,0.8296002619776081,0.9964070659666727,0.8796784120847932,1.0,0.6,0.6,0.6,0.746649717631449,0.6,1.0,0.6,1.0,0.6
116,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.7915209306989833,1.0,0.6099681177610472,1.0,1.0,1.0,0.7457462917214301,1.0,0.6,0.8841557753834492,0.8466837427437532,1.0,0.9027313583555359,1.0,0.9226461429430808,0.6,0.6,0.6,1.0,1.0,0.9258340968388162,0.6,1.0,1.0,0.6705517679760583,1.0,1.0,0.8296002619776081,0.9964070659666727,0.8796784120847932,1.0,0.6,0.6,0.6,0.746649717631449,0.6,1.0,0.6,1.0,0.6
117,1.0000315464647345,1.000076593416446,1.0000814257951647,1.00005742227789,0.5999733446839526,0.9999074931905522,0.5999610988692474,0.8929659374173335,1.0000251513577498,0.6440971348768808,1.0000371843296199,1.000063127262824,1.0000364983926335,0.8443112555495415,0.9886328224822407,0.6000223293421907,0.9548459467115714,0.8177082246008214,1.000074112567495,0.8944640467175513,1.0000820950628,0.6367138571338349,0.5998254306907294,0.5999615724869785,0.6000473946736145,0.9118898755931422,1.0001283723891254,0.7132127983079336,0.6002333591138729,0.9998703830840403,0.9999641637071923,0.6001065793595277,0.9999152359183822,0.9999222774941476,0.7367089061716696,1.0001220556582333,1.000102471351165,1.0000796357359107,0.5999452720069305,0.6668250902496097,0.599928797419617,0.6974514219128923,0.6000292205990916,0.9999621752929971,0.59985323446646,0.9999868359783619,0.5999082065109911
118,1.0000315464647345,1.000076593416446,1.0000814257951647,1.00005742227789,0.5999733446839526,0.9999074931905522,0.5999610988692474,0.8929659374173335,1.0000251513577498,0.6440971348768808,1.0000371843296199,1.000063127262824,1.0000364983926335,0.8443112555495415,0.9886328224822407,0.6000223293421907,0.9548459467115714,0.8177082246008214,1.000074112567495,0.8944640467175513,1.0000820950628,0.6367138571338349,0.5998254306907294,0.5999615724869785,0.6000473946736145,0.9118898755931422,1.0001283723891254,0.7132127983079336,0.6002333591138729,0.9998703830840403,0.9999641637071923,0.6001065793595277,0.9999152359183822,0.9999222774941476,0.7367089061716696,1.0001220556582333,1.000102471351165,1.0000796357359107,0.5999452720069305,0.6668250902496097,0.599928797419617,0.6974514219128923,0.6000292205990916,0.9999621752929971,0.59985323446646,0.9999868359783619,0.5999082065109911
119,1.0000315464647345,1.000076593416446,1.0000814257951647,1.00005742227789,0.5999733446839526,0.9999074931905522,0.5999610988692474,0.8929659374173335,1.0000251513577498,0.6440971348768808,1.0000371843296199,1.000063127262824,1.0000364983926335,0.8443112555495415,0.9886328224822407,0.6000223293421907,0.9548459467115714,0.8177082246008214,1.000074112567495,0.8944640467175513,1.0000820950628,0.6367138571338349,0.5998254306907294,0.5999615724869785,0.6000473946736145,0.9118898755931422,1.0001283723891254,0.7132127983079336,0.6002333591138729,0.9998703830840403,0.9999641637071923,0.6001065793595277,0.9999152359183822,0.9999222774941476,0.7367089061716696,1.0001220556582333,1.000102471351165,1.0000796357359107,0.5999452720069305,0.6668250902496097,0.599928797419617,0.6974514219128923,0.6000292205990916,0.9999621752929971,0.59985323446646,0.9999868359783619,0.5999082065109911
120,1.0001380498457006,0.9998338581791087,0.9998919950387739,1.0001093572675872,0.5997056545643935,0.9999976688924094,0.6000996555478347,0.683216527307418,0.9999027766998555,0.5998881690156472,1.0001727871012034,1.0001119828102931,1.0000668502945542,0.8586365036403093,1.000146588534587,0.5999576313312012,1.0000044872122373,0.8884083328271748,0.9998873437730674,0.8858561218390804,0.9712364569494014,0.6001860755867815,0.6000211077019578,0.6001047294934378,0.6001574696469223,0.68875901899599,0.9998071102307441,0.9999340976703693,0.5995600621101915,0.9999198801009415,1.0001892585319982,0.6588942656114898,0.9999581649351258,1.000391434347218,0.7781687882430763,0.9997919934866742,0.9999876583458784,1.0004537961367541,0.5999128147540913,0.6849703045475894,0.5999109839516203,0.6380390876217841,0.6000509231978463,1.0001305314459428,0.6196713728905914,1.0000387660025092,0.5999348406408946
121,1.0001380498457006,0.9998338581791087,0.9998919950387739,1.0001093572675872,0.5997056545643935,0.9999976688924094,0.6000996555478347,0.683216527307418,0.9999027766998555,0.5998881690156472,1.0001727871012034,1.0001119828102931,1.0000668502945542,0.8586365036403093,1.000146588534587,0.5999576313312012,1.0000044872122373,0.8884083328271748,0.9998873437730674,0.8858561218390804,0.9712364569494014,0.6001860755867815,0.6000211077019578,0.6001047294934378,0.6001574696469223,0.68875901899599,0.9998071102307441,0.9999340976703693,0.5995600621101915,0.9999198801009415,1.0001892585319982,0.6588942656114898,0.9999581649351258,1.000391434347218,0.7781687882430763,0.9997919934866742,0.9999876583458784,1.0004537961367541,0.5999128147540913,0.6849703045475894,0.5999109839516203,0.6380390876217841,0.6000509231978463,1.0001305314459428,0.6196713728905914,1.0000387660025092,0.5999348406408946
122,1.0001380498457006,0.9998338581791087,0.9998919950387739,1.0001093572675872,0.5997056545643935,0.9999976688924094,0.6000996555478347,0.683216527307418,0.9999027766998555,0.5998881690156472,1.0001727871012034,1.0001119828102931,1.0000668502945542,0.8586365036403093,1.000146588534587,0.5999576313312012,1.0000044872122373,0.8884083328271748,0.9998873437730674,0.8858561218390804,0.9712364569494014,0.6001860755867815,0.6000211077019578,0.6001047294934378,0.6001574696469223,0.68875901899599,0.9998071102307441,0.9999340976703693,0.5995600621101915,0.9999198801009415,1.0001892585319982,0.6588942656114898,0.9999581649351258,1.000391434347218,0.7781687882430763,0.9997919934866742,0.9999876583458784,1.0004537961367541,0.5999128147540913,0.6849703045475894,0.5999109839516203,0.6380390876217841,0.6000509231978463,1.0001305314459428,0.6196713728905914,1.0000387660025092,0.5999348406408946
123,1.0,1.0,0.9274298601675631,1.0,0.6,1.0,0.6,0.6441410183817334,1.0,0.6,1.0,1.0,1.0,0.7896704808636438,1.0,0.7441603381371904,0.984119120068063,0.9651136203669117,1.0,0.6589187337546746,1.0,0.6306737830972913,0.6,0.6,0.6,0.8263777458508212,1.0,1.0,0.6,1.0,1.0,0.8165084269862206,1.0,1.0,0.6754589858293449,0.846413442434266,1.0,1.0,0.6,0.6,0.6,0.6221777867160079,0.6,1.0,0.6,1.0,0.6
124,1.0,1.0,0.9274298601675631,1.0,0.6,1.0,0.6,0.6441410183817334,1.0,0.6,1.0,1.0,1.0,0.7896704808636438,1.0,0.7441603381371904,0.984119120068063,0.9651136203669117,1.0,0.6589187337546746,1.0,0.6306737830972913,0.6,0.6,0.6,0.8263777458508212,1.0,1.0,0.6,1.0,1.0,0.8165084269862206,1.0,1.0,0.6754589858293449,0.846413442434266,1.0,1.0,0.6,0.6,0.6,0.6221777867160079,0.6,1.0,0.6,1.0,0.6
125,1.0,1.0,0.9274298601675631,1.0,0.6,1.0,0.6,0.6441410183817334,1.0,0.6,1.0,1.0,1.0,0.7896704808636438,1.0,0.7441603381371904,0.984119120068063,0.9651136203669117,1.0,0.6589187337546746,1.0,0.6306737830972913,0.6,0.6,0.6,0.8263777458508212,1.0,1.0,0.6,1.0,1.0,0.8165084269862206,1.0,1.0,0.6754589858293449,0.846413442434266,1.0,1.0,0.6,0.6,0.6,0.6221777867160079,0.6,1.0,0.6,1.0,0.6
126,1.0000340884207741,0.9999698223167118,1.0000429761878276,0.9999623918106887,0.6000033736514354,1.000030843353628,0.6001089820506581,0.7066280582463838,1.0001209579448307,0.6000125412961779,1.0000309069265942,1.0000886372820927,1.0000895864302466,0.9776539020295119,0.9999707905613683,0.5999086187595115,0.8685247440267071,1.0000954989018946,1.0001332691492735,0.6000791464131423,1.0000532243899372,0.73200911219987,0.5999493866727309,0.6000034193183577,0.5999230556533285,0.599985600047169,1.000050014548164,0.6297385557970434,0.5998408994364124,0.855174345635133,1.0001292915963145,0.5999583200007155,1.0000077472562108,0.9999999214146867,0.877012443951832,0.8266314352153248,0.992495035032233,1.0002558943441104,0.5999112740213781,0.7623625079704882,0.5999455675559442,0.6146018113870699,0.7135386361659163,1.0000204330001414,0.6001827865188036,1.0000016358407926,0.5998873558310747
127,1.0000340884207741,0.9999698223167118,1.0000429761878276,0.9999623918106887,0.6000033736514354,1.000030843353628,0.6001089820506581,0.7066280582463838,1.0001209579448307,0.6000125412961779,1.0000309069265942,1.0000886372820927,1.0000895864302466,0.9776539020295119,0.9999707905613683,0.5999086187595115,0.8685247440267071,1.0000954989018946,1.0001332691492735,0.6000791464131423,1.0000532243899372,0.73200911219987,0.5999493866727309,0.6000034193183577,0.5999230556533285,0.599985600047169,1.000050014548164,0.6297385557970434,0.5998408994364124,0.855174345635133,1.0001292915963145,0.5999583200007155,1.0000077472562108,0.9999999214146867,0.877012443951832,0.8266314352153248,0.992495035032233,1.0002558943441104,0.5999112740213781,0.7623625079704882,0.5999455675559442,0.6146018113870699,0.7135386361659163,1.0000204330001414,0.6001827865188036,1.0000016358407926,0.5998873558310747
128,1.0000340884207741,0.9999698223167118,1.0000429761878276,0.9999623918106887,0.6000033736514354,1.000030843353628,0.6001089820506581,0.7066280582463838,1.0001209579448307,0.6000125412961779,1.0000309069265942,1.0000886372820927,1.0000895864302466,0.9776539020295119,0.9999707905613683,0.5999086187595115,0.8685247440267071,1.0000954989018946,1.0001332691492735,0.6000791464131423,1.0000532243899372,0.73200911219987,0.5999493866727309,0.6000034193183577,0.5999230556533285,0.599985600047169,1.000050014548164,0.6297385557970434,0.5998408994364124,0.855174345635133,1.0001292915963145,0.5999583200007155,1.0000077472562108,0.9999999214146867,0.877012443951832,0.8266314352153248,0.992495035032233,1.0002558943441104,0.5999112740213781,0.7623625079704882,0.5999455675559442,0.6146018113870699,0.7135386361659163,1.0000204330001414,0.6001827865188036,1.0000016358407926,0.5998873558310747
129,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6328975426219605,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.6711710325719853,1.0,1.0,0.8219029877552443,1.0,0.743906236971109,0.6,0.6,0.607032069954549,0.6,1.0,0.8747963376567824,0.6,0.7936009204105424,1.0,0.6,1.0,1.0,0.9003268613591099,0.8421241363924435,0.9179826086659163,1.0,0.6,0.7234764605590829,0.6,0.6,0.6141025370077199,1.0,0.6,1.0,0.6
130,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6328975426219605,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.6711710325719853,1.0,1.0,0.8219029877552443,1.0,0.743906236971109,0.6,0.6,0.607032069954549,0.6,1.0,0.8747963376567824,0.6,0.7936009204105424,1.0,0.6,1.0,1.0,0.9003268613591099,0.8421241363924435,0.9179826086659163,1.0,0.6,0.7234764605590829,0.6,0.6,0.6141025370077199,1.0,0.6,1.0,0.6
131,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6328975426219605,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.6711710325719853,1.0,1.0,0.8219029877552443,1.0,0.743906236971109,0.6,0.6,0.607032069954549,0.6,1.0,0.8747963376567824,0.6,0.7936009204105424,1.0,0.6,1.0,1.0,0.9003268613591099,0.8421241363924435,0.9179826086659163,1.0,0.6,0.7234764605590829,0.6,0.6,0.6141025370077199,1.0,0.6,1.0,0.6
132,0.9999610989433291,0.9998209273105898,0.9999709033982417,1.00017876588143,0.6002076521505622,0.9999506132678572,0.6000340268378497,0.7739587028751307,0.9998354089900848,0.6000179072836274,0.9999513120258678,1.000029104322533,0.9999326079011197,0.9860455140328142,1.0001634802640185,0.599965459626453,0.6414889469092295,0.9999925719387092,1.000059318228284,0.9440911089616454,1.0000646332420315,0.7216810181980957,0.599991459040599,0.600026602783489,0.5999809470375741,0.6892187344504792,0.9999808487545282,1.0001818344544136,0.5997712025575115,0.8773699458025268,1.0000474135826942,0.5999814491386701,0.99999777581942,1.000164148869337,0.8898439818539516,0.6260241002562235,1.0001589126023087,1.0001789532229828,0.599983703324459,0.6161037056112839,0.6001664622753119,0.6316677964903581,0.6458218986949256,0.9998991004050245,0.6000880962120111,0.9999920028368386,0.7165093397392188
133,0.9999610989433291,0.9998209273105898,0.9999709033982417,1.00017876588143,0.6002076521505622,0.9999506132678572,0.6000340268378497,0.7739587028751307,0.9998354089900848,0.6000179072836274,0.9999513120258678,1.000029104322533,0.9999326079011197,0.9860455140328142,1.0001634802640185,0.599965459626453,0.6414889469092295,0.9999925719387092,1.000059318228284,0.9440911089616454,1.0000646332420315,0.7216810181980957,0.599991459040599,0.600026602783489,0.5999809470375741,0.6892187344504792,0.9999808487545282,1.0001818344544136,0.5997712025575115,0.8773699458025268,1.0000474135826942,0.5999814491386701,0.99999777581942,1.000164148869337,0.8898439818539516,0.6260241002562235,1.0001589126023087,1.0001789532229828,0.599983703324459,0.6161037056112839,0.6001664622753119,0.6316677964903581,0.6458218986949256,0.9998991004050245,0.6000880962120111,0.9999920028368386,0.7165093397392188
134,0.9999610989433291,0.9998209273105898,0.9999709033982417,1.00017876588143,0.6002076521505622,0.9999506132678572,0.6000340268378497,0.7739587028751307,0.9998354089900848,0.6000179072836274,0.9999513120258678,1.000029104322533,0.9999326079011197,0.9860455140328142,1.0001634802640185,0.599965459626453,0.6414889469092295,0.9999925719387092,1.000059318228284,0.9440911089616454,1.0000646332420315,0.7216810181980957,0.599991459040599,0.600026602783489,0.5999809470375741,0.6892187344504792,0.9999808487545282,1.0001818344544136,0.5997712025575115,0.8773699458025268,1.0000474135826942,0.5999814491386701,0.99999777581942,1.000164148869337,0.8898439818539516,0.6260241002562235,1.0001589126023087,1.0001789532229828,0.599983703324459,0.6161037056112839,0.6001664622753119,0.6316677964903581,0.6458218986949256,0.9998991004050245,0.6000880962120111,0.9999920028368386,0.7165093397392188
135,0.9999983848993742,1.0000003964349673,0.9999814639995888,0.9999775836721954,0.6000026906419553,1.0000870460453075,0.6000787520157287,0.8677330118649856,0.999986616334125,0.5999153987144784,0.9999605921512651,0.9999732345425884,1.0001379925379337,0.9999811857729689,1.0000004560305453,0.5999847357376573,0.7379265628326059,0.8295677845372584,0.9999929096712595,1.0000820742161425,0.9042174558658655,0.7260892365653708,0.5999615722733191,0.6000459161969036,0.6000324212151853,0.7706664415719262,0.9999615357022084,0.9994551351158624,0.5998606205288016,0.9843131480879057,0.9999675950148493,0.6099626637244978,0.9999747824911519,0.9580563685470462,0.6314784483489427,0.6234236942320279,0.9464044534227614,1.000152400034494,0.599971814883586,0.7372631635261402,0.5999587909959576,0.701149516931807,0.6442029211155795,0.9999098788801684,0.6445771016696807,0.9999350259889952,0.5999893426909457
136,0.9999983848993742,1.0000003964349673,0.9999814639995888,0.9999775836721954,0.6000026906419553,1.0000870460453075,0.6000787520157287,0.8677330118649856,0.999986616334125,0.5999153987144784,0.9999605921512651,0.9999732345425884,1.0001379925379337,0.9999811857729689,1.0000004560305453,0.5999847357376573,0.7379265628326059,0.8295677845372584,0.9999929096712595,1.0000820742161425,0.9042174558658655,0.7260892365653708,0.5999615722733191,0.6000459161969036,0.6000324212151853,0.7706664415719262,0.9999615357022084,0.9994551351158624,0.5998606205288016,0.9843131480879057,0.9999675950148493,0.6099626637244978,0.9999747824911519,0.9580563685470462,0.6314784483489427,0.6234236942320279,0.9464044534227614,1.000152400034494,0.599971814883586,0.7372631635261402,0.5999587909959576,0.701149516931807,0.6442029211155795,0.9999098788801684,0.6445771016696807,0.9999350259889952,0.5999893426909457
137,0.9999983848993742,1.0000003964349673,0.9999814639995888,0.9999775836721954,0.6000026906419553,1.0000870460453075,0.6000787520157287,0.8677330118649856,0.999986616334125,0.5999153987144784,0.9999605921512651,0.9999732345425884,1.0001379925379337,0.9999811857729689,1.0000004560305453,0.5999847357376573,0.7379265628326059,0.8295677845372584,0.9999929096712595,1.0000820742161425,0.9042174558658655,0.7260892365653708,0.5999615722733191,0.6000459161969036,0.6000324212151853,0.7706664415719262,0.9999615357022084,0.9994551351158624,0.5998606205288016,0.9843131480879057,0.9999675950148493,0.6099626637244978,0.9999747824911519,0.9580563685470462,0.6314784483489427,0.6234236942320279,0.9464044534227614,1.000152400034494,0.599971814883586,0.7372631635261402,0.5999587909959576,0.701149516931807,0.6442029211155795,0.9999098788801684,0.6445771016696807,0.9999350259889952,0.5999893426909457
138,0.9999781979779576,0.9999839817217068,0.9601533658014695,1.000177924935679,0.5999174250234396,0.9999775405111391,0.600082302863042,0.6449608519022844,1.0000521288742255,0.5999318174567683,1.0000337957982381,1.0000511224764517,0.9869442633992273,0.9139038184561342,0.9999598666942652,0.7041259752996611,0.7584345725665854,1.0000039464542687,0.9999965256089782,0.9999445938785922,1.0000350938336515,0.6000464316041125,0.5999184962459556,0.5998482949738272,0.5999714557426936,0.6000670061918814,1.0000697456564485,1.0000218142161932,0.600065975935226,0.9999836573162298,0.9999931778764551,0.6418936258519787,0.9429259275309945,0.9999521317816641,0.600069071774348,0.8195847849254414,0.9568948335623295,1.0000804520271636,0.6000336175516774,0.6501875129280159,0.5998311526265991,0.695732062947696,0.5999714039006075,1.0000113070508063,0.8598635703245159,0.923984194282083,0.5998567935244088
139,0.9999781979779576,0.9999839817217068,0.9601533658014695,1.000177924935679,0.5999174250234396,0.9999775405111391,0.600082302863042,0.6449608519022844,1.0000521288742255,0.5999318174567683,1.0000337957982381,1.0000511224764517,0.9869442633992273,0.9139038184561342,0.9999598666942652,0.7041259752996611,0.7584345725665854,1.0000039464542687,0.9999965256089782,0.9999445938785922,1.0000350938336515,0.6000464316041125,0.5999184962459556,0.5998482949738272,0.5999714557426936,0.6000670061918814,1.0000697456564485,1.0000218142161932,0.600065975935226,0.9999836573162298,0.9999931778764551,0.6418936258519787,0.9429259275309945,0.9999521317816641,0.600069071774348,0.8195847849254414,0.9568948335623295,1.0000804520271636,0.6000336175516774,0.6501875129280159,0.5998311526265991,0.695732062947696,0.5999714039006075,1.0000113070508063,0.8598635703245159,0.923984194282083,0.5998567935244088
140,0.9999781979779576,0.9999839817217068,0.9601533658014695,1.000177924935679,0.5999174250234396,0.9999775405111391,0.600082302863042,0.6449608519022844,1.0000521288742255,0.5999318174567683,1.0000337957982381,1.0000511224764517,0.9869442633992273,0.9139038184561342,0.9999598666942652,0.7041259752996611,0.7584345725665854,1.0000039464542687,0.9999965256089782,0.9999445938785922,1.0000350938336515,0.6000464316041125,0.5999184962459556,0.5998482949738272,0.5999714557426936,0.6000670061918814,1.0000697456564485,1.0000218142161932,0.600065975935226,0.9999836573162298,0.9999931778764551,0.6418936258519787,0.9429259275309945,0.9999521317816641,0.600069071774348,0.8195847849254414,0.9568948335623295,1.0000804520271636,0.6000336175516774,0.6501875129280159,0.5998311526265991,0.695732062947696,0.5999714039006075,1.0000113070508063,0.8598635703245159,0.923984194282083,0.5998567935244088
141,1.0000711393049015,0.9999126016602602,0.9107119578970837,1.0001569188736679,0.6001545521862853,0.9999871362092242,0.6048405817728431,0.5999250223868309,0.999965088124629,0.6967997630650352,1.0001765949066728,0.9998880519551548,0.9998486313871355,0.8128419840239784,1.0000031399256257,0.6000458664219523,0.9000135877479655,0.8997775034466514,0.9999520778082552,0.9619850909735115,1.0000119069004392,0.6385712014163639,0.5999907752184912,0.5999692819747388,0.6000606540711655,0.7145023151272765,0.9997364408735387,0.9782364144989156,0.5999463256264934,1.0000329411008049,1.0000799555308086,0.6856899948283377,0.9061854218762577,0.9998723899829847,0.5999461307201343,1.0000325436656854,1.0000153861512724,1.0000702287090912,0.5999421330893457,0.599940677224073,0.600005396425892,0.7646685991996531,0.6000142615382786,1.0000396152910664,0.8938982336030076,1.000016070697897,0.599908529121876
142,1.0000711393049015,0.9999126016602602,0.9107119578970837,1.0001569188736679,0.6001545521862853,0.9999871362092242,0.6048405817728431,0.5999250223868309,0.999965088124629,0.6967997630650352,1.0001765949066728,0.9998880519551548,0.9998486313871355,0.8128419840239784,1.0000031399256257,0.6000458664219523,0.9000135877479655,0.8997775034466514,0.9999520778082552,0.9619850909735115,1.0000119069004392,0.6385712014163639,0.5999907752184912,0.5999692819747388,0.6000606540711655,0.7145023151272765,0.9997364408735387,0.9782364144989156,0.5999463256264934,1.0000329411008049,1.0000799555308086,0.6856899948283377,0.9061854218762577,0.9998723899829847,0.5999461307201343,1.0000325436656854,1.0000153861512724,1.0000702287090912,0.5999421330893457,0.599940677224073,0.600005396425892,0.7646685991996531,0.6000142615382786,1.0000396152910664,0.8938982336030076,1.000016070697897,0.599908529121876
143,1.0000711393049015,0.9999126016602602,0.9107119578970837,1.0001569188736679,0.6001545521862853,0.9999871362092242,0.6048405817728431,0.5999250223868309,0.999965088124629,0.6967997630650352,1.0001765949066728,0.9998880519551548,0.9998486313871355,0.8128419840239784,1.0000031399256257,0.6000458664219523,0.9000135877479655,0.8997775034466514,0.9999520778082552,0.9619850909735115,1.0000119069004392,0.6385712014163639,0.5999907752184912,0.5999692819747388,0.6000606540711655,0.7145023151272765,0.9997364408735387,0.9782364144989156,0.5999463256264934,1.0000329411008049,1.0000799555308086,0.6856899948283377,0.9061854218762577,0.9998723899829847,0.5999461307201343,1.0000325436656854,1.0000153861512724,1.0000702287090912,0.5999421330893457,0.599940677224073,0.600005396425892,0.7646685991996531,0.6000142615382786,1.0000396152910664,0.8938982336030076,1.000016070697897,0.599908529121876
144,1.0000536184519038,1.0000499995498275,0.9998630253883736,1.0000147271669002,0.6772526158350585,1.0000065992406268,0.5999178279137953,0.5999905881527746,1.0000739456176564,0.6410417951425886,0.9998736279408188,1.0001739173572313,1.0000739333339645,0.599938572888422,0.8665684302869116,0.6000683822028849,0.8504413773846388,0.7484988243860042,1.0001928537660068,1.0001347150424291,1.0000012795590947,0.6768809846303006,0.5999814712511744,0.5998013640371366,0.6000061586968897,0.7209258498145539,1.0000220661524728,0.8634541934404996,0.6000534511103378,0.999808565765133,1.0001219576243727,0.7957568936039924,0.9998875649735225,0.9763502998853191,0.6000637879201765,1.000118275297581,1.0004677655642196,1.0002374569785997,0.5998830830134045,0.6000244678842688,0.6000287583659147,0.8512024782882884,0.6274726798321766,1.0000520223205829,0.6801189508533907,1.0002692010307288,0.5998202025179218
145,1.0000536184519038,1.0000499995498275,0.9998630253883736,1.0000147271669002,0.6772526158350585,1.0000065992406268,0.5999178279137953,0.5999905881527746,1.0000739456176564,0.6410417951425886,0.9998736279408188,1.0001739173572313,1.0000739333339645,0.599938572888422,0.8665684302869116,0.6000683822028849,0.8504413773846388,0.7484988243860042,1.0001928537660068,1.0001347150424291,1.0000012795590947,0.6768809846303006,0.5999814712511744,0.5998013640371366,0.6000061586968897,0.7209258498145539,1.0000220661524728,0.8634541934404996,0.6000534511103378,0.999808565765133,1.0001219576243727,0.7957568936039924,0.9998875649735225,0.9763502998853191,0.6000637879201765,1.000118275297581,1.0004677655642196,1.0002374569785997,0.5998830830134045,0.6000244678842688,0.6000287583659147,0.8512024782882884,0.6274726798321766,1.0000520223205829,0.6801189508533907,1.0002692010307288,0.5998202025179218
146,1.0000536184519038,1.0000499995498275,0.9998630253883736,1.0000147271669002,0.6772526158350585,1.0000065992406268,0.5999178279137953,0.5999905881527746,1.0000739456176564,0.6410417951425886,0.9998736279408188,1.0001739173572313,1.0000739333339645,0.599938572888422,0.8665684302869116,0.6000683822028849,0.8504413773846388,0.7484988243860042,1.0001928537660068,1.0001347150424291,1.0000012795590947,0.6768809846303006,0.5999814712511744,0.5998013640371366,0.6000061586968897,0.7209258498145539,1.0000220661524728,0.8634541934404996,0.6000534511103378,0.999808565765133,1.0001219576243727,0.7957568936039924,0.9998875649735225,0.9763502998853191,0.6000637879201765,1.000118275297581,1.0004677655642196,1.0002374569785997,0.5998830830134045,0.6000244678842688,0.6000287583659147,0.8512024782882884,0.6274726798321766,1.0000520223205829,0.6801189508533907,1.0002692010307288,0.5998202025179218
147,1.0000788280075454,0.9999725096563807,0.8456903308764757,1.0000956688711893,0.8484489637737147,1.000073970813685,0.8107719748119473,0.5998228212146797,1.000107851187028,0.5999237599074098,0.9998663765711352,0.9998751603356273,1.0003986229532456,0.6508547662342881,1.0000160236838112,0.5999753835192742,0.9626181416036506,0.6834793103418881,1.0000075165398596,0.95856560509984,1.0001313904669826,0.5999874780903974,0.5998447628334445,0.5998768022091516,0.6000024474976666,0.599884019084846,1.000098587305615,0.9726188435617918,0.5999661744715978,0.9368915513431966,0.9999110984603727,0.8853172825485672,0.9999474454979317,0.9999354181892288,0.6002236995799564,0.9999785041802002,0.9999383527241981,1.0000940794416515,0.6306685215409094,0.629060200644304,0.5998907672073395,0.9614936757255177,0.7379448558533397,0.9999838016106172,0.8291035233885582,0.89156555323557,0.5999257596665772
148,1.0000788280075454,0.9999725096563807,0.8456903308764757,1.0000956688711893,0.8484489637737147,1.000073970813685,0.8107719748119473,0.5998228212146797,1.000107851187028,0.5999237599074098,0.9998663765711352,0.9998751603356273,1.0003986229532456,0.6508547662342881,1.0000160236838112,0.5999753835192742,0.9626181416036506,0.6834793103418881,1.0000075165398596,0.95856560509984,1.0001313904669826,0.5999874780903974,0.5998447628334445,0.5998768022091516,0.6000024474976666,0.599884019084846,1.000098587305615,0.9726188435617918,0.5999661744715978,0.9368915513431966,0.9999110984603727,0.8853172825485672,0.9999474454979317,0.9999354181892288,0.6002236995799564,0.9999785041802002,0.9999383527241981,1.0000940794416515,0.6306685215409094,0.629060200644304,0.5998907672073395,0.9614936757255177,0.7379448558533397,0.9999838016106172,0.8291035233885582,0.89156555323557,0.5999257596665772
149,1.0000788280075454,0.9999725096563807,0.8456903308764757,1.0000956688711893,0.8484489637737147,1.000073970813685,0.8107719748119473,0.5998228212146797,1.000107851187028,0.5999237599074098,0.9998663765711352,0.9998751603356273,1.0003986229532456,0.6508547662342881,1.0000160236838112,0.5999753835192742,0.9626181416036506,0.6834793103418881,1.0000075165398596,0.95856560509984,1.0001313904669826,0.5999874780903974,0.5998447628334445,0.5998768022091516,0.6000024474976666,0.599884019084846,1.000098587305615,0.9726188435617918,0.5999661744715978,0.9368915513431966,0.9999110984603727,0.8853172825485672,0.9999474454979317,0.9999354181892288,0.6002236995799564,0.9999785041802002,0.9999383527241981,1.0000940794416515,0.6306685215409094,0.629060200644304,0.5998907672073395,0.9614936757255177,0.7379448558533397,0.9999838016106172,0.8291035233885582,0.89156555323557,0.5999257596665772
150,0.9998645280315709,0.9999784989611785,0.6533849654681514,1.0000155704586935,0.9412860780903634,0.9999937306898095,0.6789520811689715,0.7503847117002949,1.0003040955943456,0.6000591734628902,1.0000591825083405,0.899867245241887,1.000092519337307,0.9999071888579615,1.000033823308172,0.6001816932988469,0.9998553982180288,0.7931837795154484,1.0000714169400295,0.8383858504017899,1.0001483489910528,0.5999562210625468,0.6000288927115331,0.5997911765860091,0.5999507243803335,0.6001381045586818,1.0003039171125043,1.000022049218019,0.5999927690531404,1.0000753820685744,0.9998388477099638,0.8667588714535317,0.8898504901710116,0.8442894248873376,0.5999659900811707,1.0000720988987928,1.0000580445646596,1.0002846584713674,0.5999762538919622,0.806389648587668,0.6001620624030265,0.6176317315670692,0.6486156427479703,0.9999214704471254,0.999833706833641,1.0000481945082087,0.6000357483119843
151,0.9998645280315709,0.9999784989611785,0.6533849654681514,1.0000155704586935,0.9412860780903634,0.9999937306898095,0.6789520811689715,0.7503847117002949,1.0003040955943456,0.6000591734628902,1.0000591825083405,0.899867245241887,1.000092519337307,0.9999071888579615,1.000033823308172,0.6001816932988469,0.9998553982180288,0.7931837795154484,1.0000714169400295,0.8383858504017899,1.0001483489910528,0.5999562210625468,0.6000288927115331,0.5997911765860091,0.5999507243803335,0.6001381045586818,1.0003039171125043,1.000022049218019,0.5999927690531404,1.0000753820685744,0.9998388477099638,0.8667588714535317,0.8898504901710116,0.8442894248873376,0.5999659900811707,1.0000720988987928,1.0000580445646596,1.0002846584713674,0.5999762538919622,0.806389648587668,0.6001620624030265,0.6176317315670692,0.6486156427479703,0.9999214704471254,0.999833706833641,1.0000481945082087,0.6000357483119843
152,0.9998645280315709,0.9999784989611785,0.6533849654681514,1.0000155704586935,0.9412860780903634,0.9999937306898095,0.6789520811689715,0.7503847117002949,1.0003040955943456,0.6000591734628902,1.0000591825083405,0.899867245241887,1.000092519337307,0.9999071888579615,1.000033823308172,0.6001816932988469,0.9998553982180288,0.7931837795154484,1.0000714169400295,0.8383858504017899,1.0001483489910528,0.5999562210625468,0.6000288927115331,0.5997911765860091,0.5999507243803335,0.6001381045586818,1.0003039171125043,1.000022049218019,0.5999927690531404,1.0000753820685744,0.9998388477099638,0.8667588714535317,0.8898504901710116,0.8442894248873376,0.5999659900811707,1.0000720988987928,1.0000580445646596,1.0002846584713674,0.5999762538919622,0.806389648587668,0.6001620624030265,0.6176317315670692,0.6486156427479703,0.9999214704471254,0.999833706833641,1.0000481945082087,0.6000357483119843
153,1.000090562749466,1.0001102852428259,0.899387028285426,1.0000384090005778,0.7597753062893824,1.0000390555840681,0.5999348765109245,0.6856811120691885,0.9999590711811658,0.6001249874349129,1.000041507489978,0.7813676791149488,0.9999217413818309,0.972511934824111,0.9998402089874115,0.5999519578419752,0.9811016487081571,0.9474370154673518,1.0000675912064398,0.7758424817326607,1.0000272912352524,0.6206073645358203,0.5999340631217807,0.5999353201862603,0.600017013781208,0.6004914021093993,0.9999574525721042,0.7818999110197802,0.6002046343414021,0.9999253143404278,1.0001326285346401,1.0001329606720066,1.0000410021808082,0.9840175197858337,0.600075793452523,0.9011589234508018,0.9924372277663969,0.9999894245741695,0.6000561004714442,1.0000241538878651,0.5998252641955724,0.6358490782211236,0.7193909622419099,1.0001046519429395,0.5999651740782376,1.0000906112463555,0.6000178720562388
154,1.000090562749466,1.0001102852428259,0.899387028285426,1.0000384090005778,0.7597753062893824,1.0000390555840681,0.5999348765109245,0.6856811120691885,0.9999590711811658,0.6001249874349129,1.000041507489978,0.7813676791149488,0.9999217413818309,0.972511934824111,0.9998402089874115,0.5999519578419752,0.9811016487081571,0.9474370154673518,1.0000675912064398,0.7758424817326607,1.0000272912352524,0.6206073645358203,0.5999340631217807,0.5999353201862603,0.600017013781208,0.6004914021093993,0.9999574525721042,0.7818999110197802,0.6002046343414021,0.9999253143404278,1.0001326285346401,1.0001329606720066,1.0000410021808082,0.9840175197858337,0.600075793452523,0.9011589234508018,0.9924372277663969,0.9999894245741695,0.6000561004714442,1.0000241538878651,0.5998252641955724,0.6358490782211236,0.7193909622419099,1.0001046519429395,0.5999651740782376,1.0000906112463555,0.6000178720562388
155,1.000090562749466,1.0001102852428259,0.899387028285426,1.0000384090005778,0.7597753062893824,1.0000390555840681,0.5999348765109245,0.6856811120691885,0.9999590711811658,0.6001249874349129,1.000041507489978,0.7813676791149488,0.9999217413818309,0.972511934824111,0.9998402089874115,0.5999519578419752,0.9811016487081571,0.9474370154673518,1.0000675912064398,0.7758424817326607,1.0000272912352524,0.6206073645358203,0.5999340631217807,0.5999353201862603,0.600017013781208,0.6004914021093993,0.9999574525721042,0.7818999110197802,0.6002046343414021,0.9999253143404278,1.0001326285346401,1.0001329606720066,1.0000410021808082,0.9840175197858337,0.600075793452523,0.9011589234508018,0.9924372277663969,0.9999894245741695,0.6000561004714442,1.0000241538878651,0.5998252641955724,0.6358490782211236,0.7193909622419099,1.0001046519429395,0.5999651740782376,1.0000906112463555,0.6000178720562388
156,1.0001615148252265,1.0001623984470132,1.0000085572036435,1.0000180932270977,0.6068635550482404,0.9999652331963406,0.9872643286276375,0.646859791549613,0.9999667626952433,0.6000337655717234,1.0000815868367823,0.9999501462028949,1.0001541280226447,0.9861224897247584,0.9998720830216823,0.59990634103709,0.9851035148007906,0.605852717341518,0.9999007596581655,0.9808532295360505,0.9998763857307464,0.600095934704173,0.5999751288358033,0.599992441425812,0.5998742661457669,0.5999852420459388,0.9999248725160325,0.8580128348892722,0.6000549818589993,0.6890282178387122,1.0001055285123364,0.6117864421597872,0.8952028818300384,1.0000176947152253,0.6737647122989248,0.9905058210003501,0.9746142453262028,0.9999475226132383,0.6000105820531036,0.9999599741325528,0.5998228259991008,0.9047237070172321,0.7519790105588351,1.0000469740935347,0.599882590563018,0.988607829720005,0.8718797939567553
157,1.0001615148252265,1.0001623984470132,1.0000085572036435,1.0000180932270977,0.6068635550482404,0.9999652331963406,0.9872643286276375,0.646859791549613,0.9999667626952433,0.6000337655717234,1.0000815868367823,0.9999501462028949,1.0001541280226447,0.9861224897247584,0.9998720830216823,0.59990634103709,0.9851035148007906,0.605852717341518,0.9999007596581655,0.9808532295360505,0.9998763857307464,0.600095934704173,0.5999751288358033,0.599992441425812,0.5998742661457669,0.5999852420459388,0.9999248725160325,0.8580128348892722,0.6000549818589993,0.6890282178387122,1.0001055285123364,0.6117864421597872,0.8952028818300384,1.0000176947152253,0.6737647122989248,0.9905058210003501,0.9746142453262028,0.9999475226132383,0.6000105820531036,0.9999599741325528,0.5998228259991008,0.9047237070172321,0.7519790105588351,1.0000469740935347,0.599882590563018,0.988607829720005,0.8718797939567553
158,1.0001615148252265,1.0001623984470132,1.0000085572036435,1.0000180932270977,0.6068635550482404,0.9999652331963406,0.9872643286276375,0.646859791549613,0.9999667626952433,0.6000337655717234,1.0000815868367823,0.9999501462028949,1.0001541280226447,0.9861224897247584,0.9998720830216823,0.59990634103709,0.9851035148007906,0.605852717341518,0.9999007596581655,0.9808532295360505,0.9998763857307464,0.600095934704173,0.5999751288358033,0.599992441425812,0.5998742661457669,0.5999852420459388,0.9999248725160325,0.8580128348892722,0.6000549818589993,0.6890282178387122,1.0001055285123364,0.6117864421597872,0.8952028818300384,1.0000176947152253,0.6737647122989248,0.9905058210003501,0.9746142453262028,0.9999475226132383,0.6000105820531036,0.9999599741325528,0.5998228259991008,0.9047237070172321,0.7519790105588351,1.0000469740935347,0.599882590563018,0.988607829720005,0.8718797939567553
159,1.0001227210648664,0.9999281305251702,1.0000031924077701,1.0001540855678401,0.5998794436462189,0.9999709175526628,1.000046921412723,0.7801583887340515,1.000171504937094,0.600246533007894,0.9999073647983433,0.9999039122266299,1.0001347652415302,0.9998090609669924,1.0001567681382497,0.6000607943311353,0.8922826643874033,0.6000053202281437,1.0001659207627078,0.9168906101724965,0.9999295828053123,0.6976341482522338,0.5999093950689844,0.5999852946063939,0.5999431661395147,0.7197970309095288,1.0001405780520998,0.9999173751206574,0.5998419582056964,0.7745404234205073,0.9999291973895101,0.6449888184701227,0.8477909675613711,0.9956878269500953,0.6001956561318943,0.9248549441215838,1.0001643574861045,0.9999534359385954,0.6000175115463247,0.74899897618303,0.5999571263817516,0.8732744115826294,0.7427245561783491,0.999985979096336,0.6312088724514808,1.0001161184955463,0.8153786438657395
160,1.0001227210648664,0.9999281305251702,1.0000031924077701,1.0001540855678401,0.5998794436462189,0.9999709175526628,1.000046921412723,0.7801583887340515,1.000171504937094,0.600246533007894,0.9999073647983433,0.9999039122266299,1.0001347652415302,0.9998090609669924,1.0001567681382497,0.6000607943311353,0.8922826643874033,0.6000053202281437,1.0001659207627078,0.9168906101724965,0.9999295828053123,0.6976341482522338,0.5999093950689844,0.5999852946063939,0.5999431661395147,0.7197970309095288,1.0001405780520998,0.9999173751206574,0.5998419582056964,0.7745404234205073,0.9999291973895101,0.6449888184701227,0.8477909675613711,0.9956878269500953,0.6001956561318943,0.9248549441215838,1.0001643574861045,0.9999534359385954,0.6000175115463247,0.74899897618303,0.5999571263817516,0.8732744115826294,0.7427245561783491,0.999985979096336,0.6312088724514808,1.0001161184955463,0.8153786438657395
161,1.0001227210648664,0.9999281305251702,1.0000031924077701,1.0001540855678401,0.5998794436462189,0.9999709175526628,1.000046921412723,0.7801583887340515,1.000171504937094,0.600246533007894,0.9999073647983433,0.9999039122266299,1.0001347652415302,0.9998090609669924,1.0001567681382497,0.6000607943311353,0.8922826643874033,0.6000053202281437,1.0001659207627078,0.9168906101724965,0.9999295828053123,0.6976341482522338,0.5999093950689844,0.5999852946063939,0.5999431661395147,0.7197970309095288,1.0001405780520998,0.9999173751206574,0.5998419582056964,0.7745404234205073,0.9999291973895101,0.6449888184701227,0.8477909675613711,0.9956878269500953,0.6001956561318943,0.9248549441215838,1.0001643574861045,0.9999534359385954,0.6000175115463247,0.74899897618303,0.5999571263817516,0.8732744115826294,0.7427245561783491,0.999985979096336,0.6312088724514808,1.0001161184955463,0.8153786438657395
162,1.0000590555921387,1.0000478870009368,0.9999277936951979,1.0000384828174709,0.5999529919564124,1.0000825590740594,0.600070269713932,0.8558709088947071,1.0001855099387142,0.6000303275685803,0.9998048999564743,0.9999540325872955,0.9998606147221556,0.7127967046019836,1.0000301952974398,0.5999736314421482,0.8357029310070985,0.7122299180887176,0.9999427646379533,0.7117535899704445,0.9999546116702127,0.8443633592807754,0.5999819636810575,0.5999773310311249,0.6000340092876351,0.6045618918890768,1.000046265510167,0.8847991348796354,0.5998283381194817,0.7739805326892226,1.000080441121214,0.876873273631473,0.9024580707247315,1.0001182455429907,0.6001202870573421,0.6603947913386914,1.000067102338075,1.0001244101815525,0.6000330062935915,0.6761251282168699,0.599911247062805,0.8916468922616518,0.6331534257625319,0.9997762895516671,0.6000759333011503,1.0000907558771652,0.8439523090652165
163,1.0000590555921387,1.0000478870009368,0.9999277936951979,1.0000384828174709,0.5999529919564124,1.0000825590740594,0.600070269713932,0.8558709088947071,1.0001855099387142,0.6000303275685803,0.9998048999564743,0.9999540325872955,0.9998606147221556,0.7127967046019836,1.0000301952974398,0.5999736314421482,0.8357029310070985,0.7122299180887176,0.9999427646379533,0.7117535899704445,0.9999546116702127,0.8443633592807754,0.5999819636810575,0.5999773310311249,0.6000340092876351,0.6045618918890768,1.000046265510167,0.8847991348796354,0.5998283381194817,0.7739805326892226,1.000080441121214,0.876873273631473,0.9024580707247315,1.0001182455429907,0.6001202870573421,0.6603947913386914,1.000067102338075,1.0001244101815525,0.6000330062935915,0.6761251282168699,0.599911247062805,0.8916468922616518,0.6331534257625319,0.9997762895516671,0.6000759333011503,1.0000907558771652,0.8439523090652165
164,1.0000590555921387,1.0000478870009368,0.9999277936951979,1.0000384828174709,0.5999529919564124,1.0000825590740594,0.600070269713932,0.8558709088947071,1.0001855099387142,0.6000303275685803,0.9998048999564743,0.9999540325872955,0.9998606147221556,0.7127967046019836,1.0000301952974398,0.5999736314421482,0.8357029310070985,0.7122299180887176,0.9999427646379533,0.7117535899704445,0.9999546116702127,0.8443633592807754,0.5999819636810575,0.5999773310311249,0.6000340092876351,0.6045618918890768,1.000046265510167,0.8847991348796354,0.5998283381194817,0.7739805326892226,1.000080441121214,0.876873273631473,0.9024580707247315,1.0001182455429907,0.6001202870573421,0.6603947913386914,1.000067102338075,1.0001244101815525,0.6000330062935915,0.6761251282168699,0.599911247062805,0.8916468922616518,0.6331534257625319,0.9997762895516671,0.6000759333011503,1.0000907558771652,0.8439523090652165
165,0.9999860372394397,0.9998761258252146,1.00005835883149,0.9999614463390861,0.7947546695434933,0.9998439364592621,0.6582669452020014,0.7403948208824764,1.0001147485834685,0.5999145509146301,0.9999433333961774,1.0000265047569648,0.9999732934907327,0.798542478105004,0.9999564523011291,0.5999589180327298,0.911744046399588,0.6000392650599409,1.000268215318789,0.7983483314356821,0.999982529386155,0.5999971885814117,0.6579738383248288,0.7726283521628361,0.600016637393324,0.5998668348069849,0.9998169377999294,0.9998983994823847,0.6001603634971131,0.5998222767289803,1.000038967414734,0.9155228941860677,0.99984101103994,0.756805698954975,0.600030499431421,0.6387052208236785,0.8790635805268417,1.0000807162580156,0.6018711028325592,0.7323509557656361,0.6000418120698361,0.8150450451886821,0.7197342033175946,1.0001474126238044,0.7005194599898303,0.9999961781737653,0.8836616406436014
166,0.9999860372394397,0.9998761258252146,1.00005835883149,0.9999614463390861,0.7947546695434933,0.9998439364592621,0.6582669452020014,0.7403948208824764,1.0001147485834685,0.5999145509146301,0.9999433333961774,1.0000265047569648,0.9999732934907327,0.798542478105004,0.9999564523011291,0.5999589180327298,0.911744046399588,0.6000392650599409,1.000268215318789,0.7983483314356821,0.999982529386155,0.5999971885814117,0.6579738383248288,0.7726283521628361,0.600016637393324,0.5998668348069849,0.9998169377999294,0.9998983994823847,0.6001603634971131,0.5998222767289803,1.000038967414734,0.9155228941860677,0.99984101103994,0.756805698954975,0.600030499431421,0.6387052208236785,0.8790635805268417,1.0000807162580156,0.6018711028325592,0.7323509557656361,0.6000418120698361,0.8150450451886821,0.7197342033175946,1.0001474126238044,0.7005194599898303,0.9999961781737653,0.8836616406436014
167,0.9999860372394397,0.9998761258252146,1.00005835883149,0.9999614463390861,0.7947546695434933,0.9998439364592621,0.6582669452020014,0.7403948208824764,1.0001147485834685,0.5999145509146301,0.9999433333961774,1.0000265047569648,0.9999732934907327,0.798542478105004,0.9999564523011291,0.5999589180327298,0.911744046399588,0.6000392650599409,1.000268215318789,0.7983483314356821,0.999982529386155,0.5999971885814117,0.6579738383248288,0.7726283521628361,0.600016637393324,0.5998668348069849,0.9998169377999294,0.9998983994823847,0.6001603634971131,0.5998222767289803,1.000038967414734,0.9155228941860677,0.99984101103994,0.756805698954975,0.600030499431421,0.6387052208236785,0.8790635805268417,1.0000807162580156,0.6018711028325592,0.7323509557656361,0.6000418120698361,0.8150450451886821,0.7197342033175946,1.0001474126238044,0.7005194599898303,0.9999961781737653,0.8836616406436014
168,1.0001679423990217,1.0000390443297378,0.9999875430169946,1.0000115847628828,0.7463068867313745,1.0000663247957275,0.702979881204486,0.5999569866438551,0.999917137493415,0.600196239745651,0.9999420900194944,0.8510862083472409,0.9317812383842868,0.8811373970067793,1.0000237791500328,0.6000120503683671,0.9999662617503625,0.5998963993202995,0.9998937512788563,0.8805505315474635,1.000044493014686,0.6000147109345565,0.5998552616431756,0.6526919300986933,0.5999413845718937,0.6741898837735175,1.000327769833649,1.0000464807294822,0.5999546382661487,0.8620527030967648,0.999847939740084,0.8074815113094589,0.838828433095459,0.600065527185464,0.5999066184100972,0.9864976684078051,0.9612969521004472,0.9999446330013934,0.6001913708892691,0.6672564329232713,0.599844816073618,0.6525252149700859,0.5999939392768798,0.9999107316200958,0.9618281247959567,1.0000347637396116,0.600078367749785
169,1.0001679423990217,1.0000390443297378,0.9999875430169946,1.0000115847628828,0.7463068867313745,1.0000663247957275,0.702979881204486,0.5999569866438551,0.999917137493415,0.600196239745651,0.9999420900194944,0.8510862083472409,0.9317812383842868,0.8811373970067793,1.0000237791500328,0.6000120503683671,0.9999662617503625,0.5998963993202995,0.9998937512788563,0.8805505315474635,1.000044493014686,0.6000147109345565,0.5998552616431756,0.6526919300986933,0.5999413845718937,0.6741898837735175,1.000327769833649,1.0000464807294822,0.5999546382661487,0.8620527030967648,0.999847939740084,0.8074815113094589,0.838828433095459,0.600065527185464,0.5999066184100972,0.9864976684078051,0.9612969521004472,0.9999446330013934,0.6001913708892691,0.6672564329232713,0.599844816073618,0.6525252149700859,0.5999939392768798,0.9999107316200958,0.9618281247959567,1.0000347637396116,0.600078367749785
170,1.0001679423990217,1.0000390443297378,0.9999875430169946,1.0000115847628828,0.7463068867313745,1.0000663247957275,0.702979881204486,0.5999569866438551,0.999917137493415,0.600196239745651,0.9999420900194944,0.8510862083472409,0.9317812383842868,0.8811373970067793,1.0000237791500328,0.6000120503683671,0.9999662617503625,0.5998963993202995,0.9998937512788563,0.8805505315474635,1.000044493014686,0.6000147109345565,0.5998552616431756,0.6526919300986933,0.5999413845718937,0.6741898837735175,1.000327769833649,1.0000464807294822,0.5999546382661487,0.8620527030967648,0.999847939740084,0.8074815113094589,0.838828433095459,0.600065527185464,0.5999066184100972,0.9864976684078051,0.9612969521004472,0.9999446330013934,0.6001913708892691,0.6672564329232713,0.599844816073618,0.6525252149700859,0.5999939392768798,0.9999107316200958,0.9618281247959567,1.0000347637396116,0.600078367749785
171,1.0,1.0,1.0,1.0,0.8321204071211312,1.0,1.0,0.6,1.0,0.6,1.0,0.8004290958156964,1.0,0.6645396550356614,1.0,0.6,1.0,0.6,1.0,0.8078563607583867,1.0,0.6592606204517667,0.6,0.6,0.6769313071937865,0.6,1.0,0.8910175556946226,0.6,0.8566138941676651,1.0,0.695071760926561,0.7940471276691409,0.7027055882368669,0.6,1.0,1.0,1.0,0.6079534607806718,0.7773391406818609,0.6,0.7143086337011727,0.6,1.0,0.977477627266849,0.9456487662665312,0.6
172,1.0,1.0,1.0,1.0,0.8321204071211312,1.0,1.0,0.6,1.0,0.6,1.0,0.8004290958156964,1.0,0.6645396550356614,1.0,0.6,1.0,0.6,1.0,0.8078563607583867,1.0,0.6592606204517667,0.6,0.6,0.6769313071937865,0.6,1.0,0.8910175556946226,0.6,0.8566138941676651,1.0,0.695071760926561,0.7940471276691409,0.7027055882368669,0.6,1.0,1.0,1.0,0.6079534607806718,0.7773391406818609,0.6,0.7143086337011727,0.6,1.0,0.977477627266849,0.9456487662665312,0.6
173,1.0,1.0,1.0,1.0,0.8321204071211312,1.0,1.0,0.6,1.0,0.6,1.0,0.8004290958156964,1.0,0.6645396550356614,1.0,0.6,1.0,0.6,1.0,0.8078563607583867,1.0,0.6592606204517667,0.6,0.6,0.6769313071937865,0.6,1.0,0.8910175556946226,0.6,0.8566138941676651,1.0,0.695071760926561,0.7940471276691409,0.7027055882368669,0.6,1.0,1.0,1.0,0.6079534607806718,0.7773391406818609,0.6,0.7143086337011727,0.6,1.0,0.977477627266849,0.9456487662665312,0.6
174,0.999932655205657,0.9999122543136116,0.7767442990030868,1.000212195389849,0.9399717842721745,0.9999654189781038,0.9999011829117063,0.5999263980269611,0.9999839428104963,0.599904720322848,1.0001067106391661,0.9820476964883303,1.0000157537459764,0.8532407659691955,1.000101153949242,0.5999721912633762,0.8022208246662447,0.6145847515162086,0.999986627492145,0.9865267131654235,1.0000188418888265,0.5999645106612153,0.6001152881537299,0.5999716824944077,0.602098567264446,0.7211034945405519,0.9999419820215731,0.9998558678390981,0.5998386654307954,0.7367269996742334,1.000155620170891,0.8800852873369857,0.8064709364348179,0.8316623482837651,0.5999818258702414,0.9981714687064116,1.0000970838268015,1.0000840858061886,0.5999850641642521,0.7564401551788038,0.600034806040294,0.6915201431033383,0.725085690081605,1.000003129328776,1.0002257794009797,0.8547389504399088,0.5999383938291565
175,0.999932655205657,0.9999122543136116,0.7767442990030868,1.000212195389849,0.9399717842721745,0.9999654189781038,0.9999011829117063,0.5999263980269611,0.9999839428104963,0.599904720322848,1.0001067106391661,0.9820476964883303,1.0000157537459764,0.8532407659691955,1.000101153949242,0.5999721912633762,0.8022208246662447,0.6145847515162086,0.999986627492145,0.9865267131654235,1.0000188418888265,0.5999645106612153,0.6001152881537299,0.5999716824944077,0.602098567264446,0.7211034945405519,0.9999419820215731,0.9998558678390981,0.5998386654307954,0.7367269996742334,1.000155620170891,0.8800852873369857,0.8064709364348179,0.8316623482837651,0.5999818258702414,0.9981714687064116,1.0000970838268015,1.0000840858061886,0.5999850641642521,0.7564401551788038,0.600034806040294,0.6915201431033383,0.725085690081605,1.000003129328776,1.0002257794009797,0.8547389504399088,0.5999383938291565
176,0.999932655205657,0.9999122543136116,0.7767442990030868,1.000212195389849,0.9399717842721745,0.9999654189781038,0.9999011829117063,0.5999263980269611,0.9999839428104963,0.599904720322848,1.0001067106391661,0.9820476964883303,1.0000157537459764,0.8532407659691955,1.000101153949242,0.5999721912633762,0.8022208246662447,0.6145847515162086,0.999986627492145,0.9865267131654235,1.0000188418888265,0.5999645106612153,0.6001152881537299,0.5999716824944077,0.602098567264446,0.7211034945405519,0.9999419820215731,0.9998558678390981,0.5998386654307954,0.7367269996742334,1.000155620170891,0.8800852873369857,0.8064709364348179,0.8316623482837651,0.5999818258702414,0.9981714687064116,1.0000970838268015,1.0000840858061886,0.5999850641642521,0.7564401551788038,0.600034806040294,0.6915201431033383,0.725085690081605,1.000003129328776,1.0002257794009797,0.8547389504399088,0.5999383938291565
177,1.0000978220968708,1.000060460334875,0.6000106003745533,1.0000493464199272,0.7974452373646439,1.000046129878599,1.0000486615153727,0.5998234119537809,1.0000596270992594,0.6000860033658082,1.0001481299387471,0.9998509953805257,1.000100132269021,0.8705730358105016,1.000061116824624,0.6000672455446379,0.9144207913634873,0.6000854368112271,0.9999965587959859,0.9999192253961049,0.9999608532942484,0.6000663034342111,0.5999160581688798,0.5999189840628532,0.5999941570641099,0.7361176030029528,0.9997991434945713,1.0000907280390852,0.5998117617112542,1.0000111577666013,1.0000979031943962,0.8370535503807234,0.6472497709860182,0.9830486955877286,0.5999952182587955,1.0000669227781138,1.0001370346637928,1.000203170021347,0.6000493401401057,0.599852170847079,0.599850377542539,0.6548327920710466,0.6000782043673665,1.0000748565899866,1.0000436551585017,0.9999819418744488,0.5999707169468312
178,1.0000978220968708,1.000060460334875,0.6000106003745533,1.0000493464199272,0.7974452373646439,1.000046129878599,1.0000486615153727,0.5998234119537809,1.0000596270992594,0.6000860033658082,1.0001481299387471,0.9998509953805257,1.000100132269021,0.8705730358105016,1.000061116824624,0.6000672455446379,0.9144207913634873,0.6000854368112271,0.9999965587959859,0.9999192253961049,0.9999608532942484,0.6000663034342111,0.5999160581688798,0.5999189840628532,0.5999941570641099,0.7361176030029528,0.9997991434945713,1.0000907280390852,0.5998117617112542,1.0000111577666013,1.0000979031943962,0.8370535503807234,0.6472497709860182,0.9830486955877286,0.5999952182587955,1.0000669227781138,1.0001370346637928,1.000203170021347,0.6000493401401057,0.599852170847079,0.599850377542539,0.6548327920710466,0.6000782043673665,1.0000748565899866,1.0000436551585017,0.9999819418744488,0.5999707169468312
179,1.0000978220968708,1.000060460334875,0.6000106003745533,1.0000493464199272,0.7974452373646439,1.000046129878599,1.0000486615153727,0.5998234119537809,1.0000596270992594,0.6000860033658082,1.0001481299387471,0.9998509953805257,1.000100132269021,0.8705730358105016,1.000061116824624,0.6000672455446379,0.9144207913634873,0.6000854368112271,0.9999965587959859,0.9999192253961049,0.9999608532942484,0.6000663034342111,0.5999160581688798,0.5999189840628532,0.5999941570641099,0.7361176030029528,0.9997991434945713,1.0000907280390852,0.5998117617112542,1.0000111577666013,1.0000979031943962,0.8370535503807234,0.6472497709860182,0.9830486955877286,0.5999952182587955,1.0000669227781138,1.0001370346637928,1.000203170021347,0.6000493401401057,0.599852170847079,0.599850377542539,0.6548327920710466,0.6000782043673665,1.0000748565899866,1.0000436551585017,0.9999819418744488,0.5999707169468312
180,1.0000845355426118,0.9998895697567476,0.7247448609707254,1.000015348164529,0.7549715176864547,0.9999092222289195,0.9171400686589487,0.6856999581607213,0.9999329831860009,0.5998478106702995,0.9999354784620023,0.6124090519796704,1.00005612779912,0.6589261507822264,0.9999154342250535,0.6001137870003539,0.8576417311551621,0.6000340590423294,0.9998830475219136,0.9999658366272158,1.0000511153831788,0.6001463267595235,0.6000157048070094,0.5997211296910874,0.6506968372310434,0.6168323071161779,1.000228528889276,0.9999513302397285,0.5999498861391006,0.9999324866610142,0.9999765830730204,0.7868375526748697,0.6707425103267799,1.0001360776230745,0.6000365096247018,1.0000335558851003,1.0002091187713518,1.0002496612725065,0.600095241613783,0.6834622812865381,0.6000628933372738,0.7406893472792675,0.6000200169974679,1.0000887645934986,0.8928171434258848,1.0000930413908558,0.5999874919927224
181,1.0000845355426118,0.9998895697567476,0.7247448609707254,1.000015348164529,0.7549715176864547,0.9999092222289195,0.9171400686589487,0.6856999581607213,0.9999329831860009,0.5998478106702995,0.9999354784620023,0.6124090519796704,1.00005612779912,0.6589261507822264,0.9999154342250535,0.6001137870003539,0.8576417311551621,0.6000340590423294,0.9998830475219136,0.9999658366272158,1.0000511153831788,0.6001463267595235,0.6000157048070094,0.5997211296910874,0.6506968372310434,0.6168323071161779,1.000228528889276,0.9999513302397285,0.5999498861391006,0.9999324866610142,0.9999765830730204,0.7868375526748697,0.6707425103267799,1.0001360776230745,0.6000365096247018,1.0000335558851003,1.0002091187713518,1.0002496612725065,0.600095241613783,0.6834622812865381,0.6000628933372738,0.7406893472792675,0.6000200169974679,1.0000887645934986,0.8928171434258848,1.0000930413908558,0.5999874919927224
182,1.0000845355426118,0.9998895697567476,0.7247448609707254,1.000015348164529,0.7549715176864547,0.9999092222289195,0.9171400686589487,0.6856999581607213,0.9999329831860009,0.5998478106702995,0.9999354784620023,0.6124090519796704,1.00005612779912,0.6589261507822264,0.9999154342250535,0.6001137870003539,0.8576417311551621,0.6000340590423294,0.9998830475219136,0.9999658366272158,1.0000511153831788,0.6001463267595235,0.6000157048070094,0.5997211296910874,0.6506968372310434,0.6168323071161779,1.000228528889276,0.9999513302397285,0.5999498861391006,0.9999324866610142,0.9999765830730204,0.7868375526748697,0.6707425103267799,1.0001360776230745,0.6000365096247018,1.0000335558851003,1.0002091187713518,1.0002496612725065,0.600095241613783,0.6834622812865381,0.6000628933372738,0.7406893472792675,0.6000200169974679,1.0000887645934986,0.8928171434258848,1.0000930413908558,0.5999874919927224
183,0.9998482078572177,1.0000932748746103,0.6677424351838068,1.0000375551313379,0.8586301623254472,0.9998041730463095,0.9205803326168247,0.5998577533630074,1.000258880124093,0.6000706100550985,1.000188552065221,0.6873240374666989,0.8626091207105325,0.8946898780928295,0.9999985658026014,0.6002164449148512,1.0002862315725434,0.5999358158065012,1.0000454872922946,1.0000305821934652,1.0000290981045845,0.7257020864033581,0.5997982861689697,0.6019606607682244,0.678561176475037,0.5999048790330119,1.000054759834529,0.9103338862759027,0.5998789791769923,0.7650095408422031,0.9998962640715611,0.6976800655763546,0.8365906844624257,0.7806546590194934,0.5999395431784443,0.999922952384168,0.9999869548487686,1.0000257087867808,0.6000207720842514,0.7153887050929818,0.5999566143875624,0.9283778201869486,0.6845086704930883,0.9999133165315599,0.8199294117375555,0.9999987537426044,0.5999888168534238
184,0.9998482078572177,1.0000932748746103,0.6677424351838068,1.0000375551313379,0.8586301623254472,0.9998041730463095,0.9205803326168247,0.5998577533630074,1.000258880124093,0.6000706100550985,1.000188552065221,0.6873240374666989,0.8626091207105325,0.8946898780928295,0.9999985658026014,0.6002164449148512,1.0002862315725434,0.5999358158065012,1.0000454872922946,1.0000305821934652,1.0000290981045845,0.7257020864033581,0.5997982861689697,0.6019606607682244,0.678561176475037,0.5999048790330119,1.000054759834529,0.9103338862759027,0.5998789791769923,0.7650095408422031,0.9998962640715611,0.6976800655763546,0.8365906844624257,0.7806546590194934,0.5999395431784443,0.999922952384168,0.9999869548487686,1.0000257087867808,0.6000207720842514,0.7153887050929818,0.5999566143875624,0.9283778201869486,0.6845086704930883,0.9999133165315599,0.8199294117375555,0.9999987537426044,0.5999888168534238
185,0.9998482078572177,1.0000932748746103,0.6677424351838068,1.0000375551313379,0.8586301623254472,0.9998041730463095,0.9205803326168247,0.5998577533630074,1.000258880124093,0.6000706100550985,1.000188552065221,0.6873240374666989,0.8626091207105325,0.8946898780928295,0.9999985658026014,0.6002164449148512,1.0002862315725434,0.5999358158065012,1.0000454872922946,1.0000305821934652,1.0000290981045845,0.7257020864033581,0.5997982861689697,0.6019606607682244,0.678561176475037,0.5999048790330119,1.000054759834529,0.9103338862759027,0.5998789791769923,0.7650095408422031,0.9998962640715611,0.6976800655763546,0.8365906844624257,0.7806546590194934,0.5999395431784443,0.999922952384168,0.9999869548487686,1.0000257087867808,0.6000207720842514,0.7153887050929818,0.5999566143875624,0.9283778201869486,0.6845086704930883,0.9999133165315599,0.8199294117375555,0.9999987537426044,0.5999888168534238
186,1.0000837525614785,1.0000569877944296,0.832562382545031,0.9999925594998424,0.8997190191371117,1.0000138697224643,1.0000668217361972,0.5999574445518148,1.0001277894944762,0.5999617834656382,1.0001244663963096,0.8579948299688456,0.916056465164762,1.0000002718705887,0.9999776789394982,0.6000618139276617,0.9999542855210471,0.5999983300391265,0.9999677158056246,1.0000518514785255,0.9999571165976358,0.7706561268883396,0.5999301492482116,0.5998589549677835,0.6000615568009655,0.6000306265152455,0.9999198843926269,0.9999458393254749,0.6000019807759562,0.7796123920626307,1.000163354256501,0.5998941697100539,0.6969717950965391,0.9451269725138838,0.6000371286153706,1.0000428108840898,1.0001096767469926,0.9999672995299913,0.5999665104677281,0.6514865530839815,0.5999678165999018,0.9158577275887086,0.5999673446915724,0.9999503721229563,0.7305835579940207,1.0000883293334955,0.5999049843605879
187,1.0000837525614785,1.0000569877944296,0.832562382545031,0.9999925594998424,0.8997190191371117,1.0000138697224643,1.0000668217361972,0.5999574445518148,1.0001277894944762,0.5999617834656382,1.0001244663963096,0.8579948299688456,0.916056465164762,1.0000002718705887,0.9999776789394982,0.6000618139276617,0.9999542855210471,0.5999983300391265,0.9999677158056246,1.0000518514785255,0.9999571165976358,0.7706561268883396,0.5999301492482116,0.5998589549677835,0.6000615568009655,0.6000306265152455,0.9999198843926269,0.9999458393254749,0.6000019807759562,0.7796123920626307,1.000163354256501,0.5998941697100539,0.6969717950965391,0.9451269725138838,0.6000371286153706,1.0000428108840898,1.0001096767469926,0.9999672995299913,0.5999665104677281,0.6514865530839815,0.5999678165999018,0.9158577275887086,0.5999673446915724,0.9999503721229563,0.7305835579940207,1.0000883293334955,0.5999049843605879
188,1.0000837525614785,1.0000569877944296,0.832562382545031,0.9999925594998424,0.8997190191371117,1.0000138697224643,1.0000668217361972,0.5999574445518148,1.0001277894944762,0.5999617834656382,1.0001244663963096,0.8579948299688456,0.916056465164762,1.0000002718705887,0.9999776789394982,0.6000618139276617,0.9999542855210471,0.5999983300391265,0.9999677158056246,1.0000518514785255,0.9999571165976358,0.7706561268883396,0.5999301492482116,0.5998589549677835,0.6000615568009655,0.6000306265152455,0.9999198843926269,0.9999458393254749,0.6000019807759562,0.7796123920626307,1.000163354256501,0.5998941697100539,0.6969717950965391,0.9451269725138838,0.6000371286153706,1.0000428108840898,1.0001096767469926,0.9999672995299913,0.5999665104677281,0.6514865530839815,0.5999678165999018,0.9158577275887086,0.5999673446915724,0.9999503721229563,0.7305835579940207,1.0000883293334955,0.5999049843605879
189,1.0,1.0,1.0,1.0,0.901784308902745,1.0,0.9203923732625496,0.633564211259272,1.0,0.6,1.0,0.9222798807361602,1.0,1.0,1.0,0.6,0.6924736273304115,0.7804121809989686,1.0,0.7641562887164175,1.0,0.6,0.6,0.6,0.6,0.6232973131336541,1.0,1.0,0.6,0.6357134411096945,1.0,0.7399478524578128,1.0,1.0,0.6,0.6554335571033362,1.0,1.0,0.6,0.6079082749619981,0.6,0.8167044164911608,0.6,1.0,0.6,1.0,0.6
190,1.0,1.0,1.0,1.0,0.901784308902745,1.0,0.9203923732625496,0.633564211259272,1.0,0.6,1.0,0.9222798807361602,1.0,1.0,1.0,0.6,0.6924736273304115,0.7804121809989686,1.0,0.7641562887164175,1.0,0.6,0.6,0.6,0.6,0.6232973131336541,1.0,1.0,0.6,0.6357134411096945,1.0,0.7399478524578128,1.0,1.0,0.6,0.6554335571033362,1.0,1.0,0.6,0.6079082749619981,0.6,0.8167044164911608,0.6,1.0,0.6,1.0,0.6
191,1.0,1.0,1.0,1.0,0.901784308902745,1.0,0.9203923732625496,0.633564211259272,1.0,0.6,1.0,0.9222798807361602,1.0,1.0,1.0,0.6,0.6924736273304115,0.7804121809989686,1.0,0.7641562887164175,1.0,0.6,0.6,0.6,0.6,0.6232973131336541,1.0,1.0,0.6,0.6357134411096945,1.0,0.7399478524578128,1.0,1.0,0.6,0.6554335571033362,1.0,1.0,0.6,0.6079082749619981,0.6,0.8167044164911608,0.6,1.0,0.6,1.0,0.6
192,1.0,1.0,1.0,1.0,0.7468031313893948,1.0,0.7255068414183589,0.6,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.7741098288595809,0.8002435369902003,1.0,0.7930345091333342,1.0,0.6,0.6,0.6,0.6,0.8499471159153547,1.0,1.0,0.6,0.6,1.0,0.9173016481818601,1.0,0.9208870741681954,0.6,0.6345436904872591,1.0,1.0,0.6250877631303312,0.6,0.6,0.8601104140400522,0.6626369942290747,1.0,0.6755379489360811,1.0,0.6
193,1.0,1.0,1.0,1.0,0.7468031313893948,1.0,0.7255068414183589,0.6,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.7741098288595809,0.8002435369902003,1.0,0.7930345091333342,1.0,0.6,0.6,0.6,0.6,0.8499471159153547,1.0,1.0,0.6,0.6,1.0,0.9173016481818601,1.0,0.9208870741681954,0.6,0.6345436904872591,1.0,1.0,0.6250877631303312,0.6,0.6,0.8601104140400522,0.6626369942290747,1.0,0.6755379489360811,1.0,0.6
194,1.0,1.0,1.0,1.0,0.7468031313893948,1.0,0.7255068414183589,0.6,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,0.7741098288595809,0.8002435369902003,1.0,0.7930345091333342,1.0,0.6,0.6,0.6,0.6,0.8499471159153547,1.0,1.0,0.6,0.6,1.0,0.9173016481818601,1.0,0.9208870741681954,0.6,0.6345436904872591,1.0,1.0,0.6250877631303312,0.6,0.6,0.8601104140400522,0.6626369942290747,1.0,0.6755379489360811,1.0,0.6
195,0.9998404126764027,1.0000275138055446,1.0000347434057226,0.9999661905209957,0.8035901739715923,1.0000515328802617,0.640143156921279,0.600077306577244,1.0000676736488179,0.6000714928924404,0.9998872806178323,0.9999285028805909,0.9999994821022828,1.0000157310592939,1.000094017228743,0.5999045629139579,0.9369558405384806,0.713991050602858,1.0000206749826739,0.9238368363765951,1.0000309431046466,0.5999908127232134,0.600096699582525,0.5999011903754699,0.5998588602210009,0.7820114807111208,1.0000032665559706,1.0000117873021994,0.600038930583916,0.7520432623779293,0.9999191037679532,0.8288975852723912,0.7749521167858822,0.7831633729298009,0.6000450371853971,0.6986759364165105,1.000081854315895,1.0000608526072876,0.6000151293981145,0.6764321911084452,0.5999968428845919,0.998719389333577,0.602124533281783,0.9998755752450719,0.930972388249755,0.9999465551926744,0.6083046751972669
196,0.9998404126764027,1.0000275138055446,1.0000347434057226,0.9999661905209957,0.8035901739715923,1.0000515328802617,0.640143156921279,0.600077306577244,1.0000676736488179,0.6000714928924404,0.9998872806178323,0.9999285028805909,0.9999994821022828,1.0000157310592939,1.000094017228743,0.5999045629139579,0.9369558405384806,0.713991050602858,1.0000206749826739,0.9238368363765951,1.0000309431046466,0.5999908127232134,0.600096699582525,0.5999011903754699,0.5998588602210009,0.7820114807111208,1.0000032665559706,1.0000117873021994,0.600038930583916,0.7520432623779293,0.9999191037679532,0.8288975852723912,0.7749521167858822,0.7831633729298009,0.6000450371853971,0.6986759364165105,1.000081854315895,1.0000608526072876,0.6000151293981145,0.6764321911084452,0.5999968428845919,0.998719389333577,0.602124533281783,0.9998755752450719,0.930972388249755,0.9999465551926744,0.6083046751972669
197,0.9998404126764027,1.0000275138055446,1.0000347434057226,0.9999661905209957,0.8035901739715923,1.0000515328802617,0.640143156921279,0.600077306577244,1.0000676736488179,0.6000714928924404,0.9998872806178323,0.9999285028805909,0.9999994821022828,1.0000157310592939,1.000094017228743,0.5999045629139579,0.9369558405384806,0.713991050602858,1.0000206749826739,0.9238368363765951,1.0000309431046466,0.5999908127232134,0.600096699582525,0.5999011903754699,0.5998588602210009,0.7820114807111208,1.0000032665559706,1.0000117873021994,0.600038930583916,0.7520432623779293,0.9999191037679532,0.8288975852723912,0.7749521167858822,0.7831633729298009,0.6000450371853971,0.6986759364165105,1.000081854315895,1.0000608526072876,0.6000151293981145,0.6764321911084452,0.5999968428845919,0.998719389333577,0.602124533281783,0.9998755752450719,0.930972388249755,0.9999465551926744,0.6083046751972669
198,0.9999966469271909,1.0000749991292586,0.9999820093822065,1.0000224655368783,0.9440410138823374,1.0000392829239355,0.840262834140138,0.6352717933669161,0.9999304134132944,0.6000066063033692,0.9999867055736321,0.9028407863391814,0.9999708857625053,0.9998601632682729,0.999927775318392,0.5999225940576653,0.8599719462286759,0.5999349324275107,0.999904207488904,0.6761934685025413,0.9999778517467799,0.6001202138668527,0.5999024191652741,0.5999246750159877,0.599922336984775,0.5998991967249563,1.0000223767225738,0.8701843971663821,0.5999071342267852,0.6850677673141212,0.9999620281476124,0.7816788512188015,0.8197112709233103,0.708122435977993,0.5998557199470196,0.7537515509508705,1.000129849282064,1.000078442885251,0.600085296671741,0.7078252159943083,0.5999037027256529,0.9998864957043667,0.6447889477425621,1.0001113241931474,0.9486561216959173,1.0000768702914935,0.5999716143265514
199,0.9999966469271909,1.0000749991292586,0.9999820093822065,1.0000224655368783,0.9440410138823374,1.0000392829239355,0.840262834140138,0.6352717933669161,0.9999304134132944,0.6000066063033692,0.9999867055736321,0.9028407863391814,0.9999708857625053,0.9998601632682729,0.999927775318392,0.5999225940576653,0.8599719462286759,0.5999349324275107,0.999904207488904,0.6761934685025413,0.9999778517467799,0.6001202138668527,0.5999024191652741,0.5999246750159877,0.599922336984775,0.5998991967249563,1.0000223767225738,0.8701843971663821,0.5999071342267852,0.6850677673141212,0.9999620281476124,0.7816788512188015,0.8197112709233103,0.708122435977993,0.5998557199470196,0.7537515509508705,1.000129849282064,1.000078442885251,0.600085296671741,0.7078252159943083,0.5999037027256529,0.9998864957043667,0.6447889477425621,1.0001113241931474,0.9486561216959173,1.0000768702914935,0.5999716143265514
200,0.9999966469271909,1.0000749991292586,0.9999820093822065,1.0000224655368783,0.9440410138823374,1.0000392829239355,0.840262834140138,0.6352717933669161,0.9999304134132944,0.6000066063033692,0.9999867055736321,0.9028407863391814,0.9999708857625053,0.9998601632682729,0.999927775318392,0.5999225940576653,0.8599719462286759,0.5999349324275107,0.999904207488904,0.6761934685025413,0.9999778517467799,0.6001202138668527,0.5999024191652741,0.5999246750159877,0.599922336984775,0.5998991967249563,1.0000223767225738,0.8701843971663821,0.5999071342267852,0.6850677673141212,0.9999620281476124,0.7816788512188015,0.8197112709233103,0.708122435977993,0.5998557199470196,0.7537515509508705,1.000129849282064,1.000078442885251,0.600085296671741,0.7078252159943083,0.5999037027256529,0.9998864957043667,0.6447889477425621,1.0001113241931474,0.9486561216959173,1.0000768702914935,0.5999716143265514
201,1.0000778110554769,0.9997979122016105,0.9295112117868689,1.0000888342213041,0.9955478000977603,1.000013068829397,1.0001191665484872,0.5999093206657287,0.9998867218491718,0.6000205857577506,0.9999334235786966,0.8240939976206774,0.9917536563281694,0.9998956657099858,0.9998645152895371,0.5998430868002722,0.7443137393677866,0.599946631355447,0.9997541367937248,0.7349170653077556,1.0001019278340253,0.5998875371216572,0.599971949815779,0.5999617910773966,0.5997406409848689,0.6981403354659722,1.0000508561430168,0.9999260499907626,0.6000271216421532,0.7297838152690446,1.0001606843035684,0.6958858641351258,0.7131570506394315,0.9610250261400661,0.5997170044649398,0.7408514206047347,1.0001813204144314,1.000156719060209,0.6000693724993934,0.5999479498274038,0.5998095612905461,0.8194626936677248,0.5998674642733419,0.9999046243776823,1.0002190059652103,1.0000848183213054,0.5998566474530809
202,1.0000778110554769,0.9997979122016105,0.9295112117868689,1.0000888342213041,0.9955478000977603,1.000013068829397,1.0001191665484872,0.5999093206657287,0.9998867218491718,0.6000205857577506,0.9999334235786966,0.8240939976206774,0.9917536563281694,0.9998956657099858,0.9998645152895371,0.5998430868002722,0.7443137393677866,0.599946631355447,0.9997541367937248,0.7349170653077556,1.0001019278340253,0.5998875371216572,0.599971949815779,0.5999617910773966,0.5997406409848689,0.6981403354659722,1.0000508561430168,0.9999260499907626,0.6000271216421532,0.7297838152690446,1.0001606843035684,0.6958858641351258,0.7131570506394315,0.9610250261400661,0.5997170044649398,0.7408514206047347,1.0001813204144314,1.000156719060209,0.6000693724993934,0.5999479498274038,0.5998095612905461,0.8194626936677248,0.5998674642733419,0.9999046243776823,1.0002190059652103,1.0000848183213054,0.5998566474530809
203,1.0000778110554769,0.9997979122016105,0.9295112117868689,1.0000888342213041,0.9955478000977603,1.000013068829397,1.0001191665484872,0.5999093206657287,0.9998867218491718,0.6000205857577506,0.9999334235786966,0.8240939976206774,0.9917536563281694,0.9998956657099858,0.9998645152895371,0.5998430868002722,0.7443137393677866,0.599946631355447,0.9997541367937248,0.7349170653077556,1.0001019278340253,0.5998875371216572,0.599971949815779,0.5999617910773966,0.5997406409848689,0.6981403354659722,1.0000508561430168,0.9999260499907626,0.6000271216421532,0.7297838152690446,1.0001606843035684,0.6958858641351258,0.7131570506394315,0.9610250261400661,0.5997170044649398,0.7408514206047347,1.0001813204144314,1.000156719060209,0.6000693724993934,0.5999479498274038,0.5998095612905461,0.8194626936677248,0.5998674642733419,0.9999046243776823,1.0002190059652103,1.0000848183213054,0.5998566474530809
204,1.0000580381028823,1.0000848631431785,0.7010390838449723,0.9998835276906322,0.9409889083171034,0.9999084846946686,1.000009628749424,0.5997882626414884,1.0000451177422887,0.600062606263855,1.0000079522664338,0.6129456316353856,0.9999749651511186,0.9948728611853451,1.000073636383153,0.5999208081231963,0.6208631206740189,0.7310933669633837,1.0001103622007441,0.9334257112956839,1.0000209190065785,0.6194995297412613,0.5999631336253031,0.5998974838356612,0.5999657371131781,0.7389632987409906,0.9999922440011481,0.9327390023162461,0.6001108220396318,0.858980666306234,1.000145141014049,0.7260346115580748,0.748148384174804,0.9999058512091864,0.5999694151552346,0.8486004262357959,0.999995598357346,0.9999469127809288,0.5999806855619717,0.5999166044887747,0.599930457845971,0.7782216986249966,0.6001191534209278,0.9999350747057393,1.0001728980407543,0.9999986889252872,0.5999865635909825
205,1.0000580381028823,1.0000848631431785,0.7010390838449723,0.9998835276906322,0.9409889083171034,0.9999084846946686,1.000009628749424,0.5997882626414884,1.0000451177422887,0.600062606263855,1.0000079522664338,0.6129456316353856,0.9999749651511186,0.9948728611853451,1.000073636383153,0.5999208081231963,0.6208631206740189,0.7310933669633837,1.0001103622007441,0.9334257112956839,1.0000209190065785,0.6194995297412613,0.5999631336253031,0.5998974838356612,0.5999657371131781,0.7389632987409906,0.9999922440011481,0.9327390023162461,0.6001108220396318,0.858980666306234,1.000145141014049,0.7260346115580748,0.748148384174804,0.9999058512091864,0.5999694151552346,0.8486004262357959,0.999995598357346,0.9999469127809288,0.5999806855619717,0.5999166044887747,0.599930457845971,0.7782216986249966,0.6001191534209278,0.9999350747057393,1.0001728980407543,0.9999986889252872,0.5999865635909825
206,1.0000580381028823,1.0000848631431785,0.7010390838449723,0.9998835276906322,0.9409889083171034,0.9999084846946686,1.000009628749424,0.5997882626414884,1.0000451177422887,0.600062606263855,1.0000079522664338,0.6129456316353856,0.9999749651511186,0.9948728611853451,1.000073636383153,0.5999208081231963,0.6208631206740189,0.7310933669633837,1.0001103622007441,0.9334257112956839,1.0000209190065785,0.6194995297412613,0.5999631336253031,0.5998974838356612,0.5999657371131781,0.7389632987409906,0.9999922440011481,0.9327390023162461,0.6001108220396318,0.858980666306234,1.000145141014049,0.7260346115580748,0.748148384174804,0.9999058512091864,0.5999694151552346,0.8486004262357959,0.999995598357346,0.9999469127809288,0.5999806855619717,0.5999166044887747,0.599930457845971,0.7782216986249966,0.6001191534209278,0.9999350747057393,1.0001728980407543,0.9999986889252872,0.5999865635909825
207,1.0000961376228308,0.999952091978115,0.7929066703557561,1.0000684015682668,0.9999442092532163,1.0000690655292535,1.0000770055878134,0.6000561634883395,1.0000690088055042,0.6878743615048868,0.9999110493136854,0.5999632008445297,1.000109365832348,0.9928115635819941,1.000011671577494,0.6000754613730854,0.5999600549505659,0.5999933316453427,0.9999838053105939,1.0000227663484664,1.0001143744105223,0.5999621212098624,0.5999631793326468,0.5999098990300005,0.5999973971227599,0.6874832372546325,1.0002060092125848,0.600092485979927,0.599886160137183,0.9998997571313377,0.9999053874905691,0.5997994491847207,0.739937747107585,0.8267942570843558,0.6000359655801297,0.8398976044994534,1.0000090229425331,0.999976108684885,0.600050258705847,0.637563123342201,0.5999493271299632,0.9998905368299158,0.6904967048558576,0.9999669576405825,0.9999845002111357,1.0000713463329096,0.59992448909219
208,1.0000961376228308,0.999952091978115,0.7929066703557561,1.0000684015682668,0.9999442092532163,1.0000690655292535,1.0000770055878134,0.6000561634883395,1.0000690088055042,0.6878743615048868,0.9999110493136854,0.5999632008445297,1.000109365832348,0.9928115635819941,1.000011671577494,0.6000754613730854,0.5999600549505659,0.5999933316453427,0.9999838053105939,1.0000227663484664,1.0001143744105223,0.5999621212098624,0.5999631793326468,0.5999098990300005,0.5999973971227599,0.6874832372546325,1.0002060092125848,0.600092485979927,0.599886160137183,0.9998997571313377,0.9999053874905691,0.5997994491847207,0.739937747107585,0.8267942570843558,0.6000359655801297,0.8398976044994534,1.0000090229425331,0.999976108684885,0.600050258705847,0.637563123342201,0.5999493271299632,0.9998905368299158,0.6904967048558576,0.9999669576405825,0.9999845002111357,1.0000713463329096,0.59992448909219
209,1.0000961376228308,0.999952091978115,0.7929066703557561,1.0000684015682668,0.9999442092532163,1.0000690655292535,1.0000770055878134,0.6000561634883395,1.0000690088055042,0.6878743615048868,0.9999110493136854,0.5999632008445297,1.000109365832348,0.9928115635819941,1.000011671577494,0.6000754613730854,0.5999600549505659,0.5999933316453427,0.9999838053105939,1.0000227663484664,1.0001143744105223,0.5999621212098624,0.5999631793326468,0.5999098990300005,0.5999973971227599,0.6874832372546325,1.0002060092125848,0.600092485979927,0.599886160137183,0.9998997571313377,0.9999053874905691,0.5997994491847207,0.739937747107585,0.8267942570843558,0.6000359655801297,0.8398976044994534,1.0000090229425331,0.999976108684885,0.600050258705847,0.637563123342201,0.5999493271299632,0.9998905368299158,0.6904967048558576,0.9999669576405825,0.9999845002111357,1.0000713463329096,0.59992448909219
210,1.0000310767067524,1.0001151162710684,1.000085335265577,0.999946826411661,1.000021827666917,1.000137077926952,1.0000261188356085,0.5999662519859921,0.9999337685873875,0.5998905497453265,0.9998704958002743,0.6001127244983175,0.999968810168262,1.0000358982944537,1.00004066295033,0.5999920576778326,0.8000753916463369,0.6355243330055516,0.999840978271495,1.0000639252163033,1.0000500730254218,0.6000359312950474,0.5998693413723992,0.5999558759814632,0.7035786402877484,0.7427222063495228,1.0001375078352428,0.8471407536476301,0.6000141792913629,0.9999622278972624,1.0000549157558112,0.6000383047502853,0.7650498274554942,1.0000039934033964,0.5999746119308451,0.723825154637997,1.0001668335953706,0.9999753314200511,0.5999935588302439,0.5999260001539539,0.5998631457931839,0.9154667411648008,0.599995050670681,0.9998619969367656,1.0002092976584651,0.8416191645678096,0.6000057964257097
211,1.0000310767067524,1.0001151162710684,1.000085335265577,0.999946826411661,1.000021827666917,1.000137077926952,1.0000261188356085,0.5999662519859921,0.9999337685873875,0.5998905497453265,0.9998704958002743,0.6001127244983175,0.999968810168262,1.0000358982944537,1.00004066295033,0.5999920576778326,0.8000753916463369,0.6355243330055516,0.999840978271495,1.0000639252163033,1.0000500730254218,0.6000359312950474,0.5998693413723992,0.5999558759814632,0.7035786402877484,0.7427222063495228,1.0001375078352428,0.8471407536476301,0.6000141792913629,0.9999622278972624,1.0000549157558112,0.6000383047502853,0.7650498274554942,1.0000039934033964,0.5999746119308451,0.723825154637997,1.0001668335953706,0.9999753314200511,0.5999935588302439,0.5999260001539539,0.5998631457931839,0.9154667411648008,0.599995050670681,0.9998619969367656,1.0002092976584651,0.8416191645678096,0.6000057964257097
212,1.0000310767067524,1.0001151162710684,1.000085335265577,0.999946826411661,1.000021827666917,1.000137077926952,1.0000261188356085,0.5999662519859921,0.9999337685873875,0.5998905497453265,0.9998704958002743,0.6001127244983175,0.999968810168262,1.0000358982944537,1.00004066295033,0.5999920576778326,0.8000753916463369,0.6355243330055516,0.999840978271495,1.0000639252163033,1.0000500730254218,0.6000359312950474,0.5998693413723992,0.5999558759814632,0.7035786402877484,0.7427222063495228,1.0001375078352428,0.8471407536476301,0.6000141792913629,0.9999622278972624,1.0000549157558112,0.6000383047502853,0.7650498274554942,1.0000039934033964,0.5999746119308451,0.723825154637997,1.0001668335953706,0.9999753314200511,0.5999935588302439,0.5999260001539539,0.5998631457931839,0.9154667411648008,0.599995050670681,0.9998619969367656,1.0002092976584651,0.8416191645678096,0.6000057964257097
213,1.0000588973824018,0.9999504966505046,0.6546326053313047,0.999965681853591,1.0001635509785451,1.0000351289702087,0.9999700733232512,0.599968256613651,1.0000604995390312,0.599984668713657,1.0000079932484136,0.6000145381045228,1.0000122736600796,0.9262787742010388,0.9999617738080839,0.5999092571252002,0.9292233029520203,0.6000036197422147,0.9999210391381379,0.7251567403292312,1.0000453582738793,0.6667814547151921,0.5999683055822136,0.6000328666163841,0.6212370178858933,0.8485261285042395,1.0000935552785526,1.0000570110116724,0.599933024388442,0.9997938288264243,0.9998957609828264,0.6425527014405786,0.7824643333920704,1.0000847703930664,0.5998243299778795,0.7989803060074654,0.9998846707002581,1.0000722505847142,0.7827435289420024,0.599990967301027,0.5999509767837823,0.6300633493616554,0.6001195991229381,0.9999354572873375,1.0002717808009176,0.9999330172215928,0.599986478047627
214,1.0000588973824018,0.9999504966505046,0.6546326053313047,0.999965681853591,1.0001635509785451,1.0000351289702087,0.9999700733232512,0.599968256613651,1.0000604995390312,0.599984668713657,1.0000079932484136,0.6000145381045228,1.0000122736600796,0.9262787742010388,0.9999617738080839,0.5999092571252002,0.9292233029520203,0.6000036197422147,0.9999210391381379,0.7251567403292312,1.0000453582738793,0.6667814547151921,0.5999683055822136,0.6000328666163841,0.6212370178858933,0.8485261285042395,1.0000935552785526,1.0000570110116724,0.599933024388442,0.9997938288264243,0.9998957609828264,0.6425527014405786,0.7824643333920704,1.0000847703930664,0.5998243299778795,0.7989803060074654,0.9998846707002581,1.0000722505847142,0.7827435289420024,0.599990967301027,0.5999509767837823,0.6300633493616554,0.6001195991229381,0.9999354572873375,1.0002717808009176,0.9999330172215928,0.599986478047627
215,1.0000588973824018,0.9999504966505046,0.6546326053313047,0.999965681853591,1.0001635509785451,1.0000351289702087,0.9999700733232512,0.599968256613651,1.0000604995390312,0.599984668713657,1.0000079932484136,0.6000145381045228,1.0000122736600796,0.9262787742010388,0.9999617738080839,0.5999092571252002,0.9292233029520203,0.6000036197422147,0.9999210391381379,0.7251567403292312,1.0000453582738793,0.6667814547151921,0.5999683055822136,0.6000328666163841,0.6212370178858933,0.8485261285042395,1.0000935552785526,1.0000570110116724,0.599933024388442,0.9997938288264243,0.9998957609828264,0.6425527014405786,0.7824643333920704,1.0000847703930664,0.5998243299778795,0.7989803060074654,0.9998846707002581,1.0000722505847142,0.7827435289420024,0.599990967301027,0.5999509767837823,0.6300633493616554,0.6001195991229381,0.9999354572873375,1.0002717808009176,0.9999330172215928,0.599986478047627
216,1.0000249255750415,1.0000023775023692,0.599951779946972,0.9999583561625198,0.9203868098028062,1.0001019888614475,0.9310929257795536,0.5999102589979529,1.000034500793911,0.6092602876995352,0.9999018265058063,0.8097758083764834,1.0000812909186658,0.8611467366605149,1.000024343599142,0.6001577434328949,0.6199796260808013,0.5999621718697048,0.9999974039863732,0.9779827469689878,1.0000081145529736,0.6311284762359006,0.6000188223785791,0.5999220385457401,0.5998968378604559,0.6454086370752261,0.9999141169649722,0.8973306588639581,0.5999739788863587,0.927159813401527,1.0001320451976767,0.5998303705550541,0.7110394470376465,1.000016466457455,0.6001907844653986,0.9084953623134864,1.000078437193968,0.9999964953474538,0.6562425458330337,0.6000415729497304,0.5999476629989311,0.867448859953816,0.5999448209891989,1.0000337683354874,0.9887893389651587,1.0000731237740572,0.6000609015995911
217,1.0000249255750415,1.0000023775023692,0.599951779946972,0.9999583561625198,0.9203868098028062,1.0001019888614475,0.9310929257795536,0.5999102589979529,1.000034500793911,0.6092602876995352,0.9999018265058063,0.8097758083764834,1.0000812909186658,0.8611467366605149,1.000024343599142,0.6001577434328949,0.6199796260808013,0.5999621718697048,0.9999974039863732,0.9779827469689878,1.0000081145529736,0.6311284762359006,0.6000188223785791,0.5999220385457401,0.5998968378604559,0.6454086370752261,0.9999141169649722,0.8973306588639581,0.5999739788863587,0.927159813401527,1.0001320451976767,0.5998303705550541,0.7110394470376465,1.000016466457455,0.6001907844653986,0.9084953623134864,1.000078437193968,0.9999964953474538,0.6562425458330337,0.6000415729497304,0.5999476629989311,0.867448859953816,0.5999448209891989,1.0000337683354874,0.9887893389651587,1.0000731237740572,0.6000609015995911
218,1.0000249255750415,1.0000023775023692,0.599951779946972,0.9999583561625198,0.9203868098028062,1.0001019888614475,0.9310929257795536,0.5999102589979529,1.000034500793911,0.6092602876995352,0.9999018265058063,0.8097758083764834,1.0000812909186658,0.8611467366605149,1.000024343599142,0.6001577434328949,0.6199796260808013,0.5999621718697048,0.9999974039863732,0.9779827469689878,1.0000081145529736,0.6311284762359006,0.6000188223785791,0.5999220385457401,0.5998968378604559,0.6454086370752261,0.9999141169649722,0.8973306588639581,0.5999739788863587,0.927159813401527,1.0001320451976767,0.5998303705550541,0.7110394470376465,1.000016466457455,0.6001907844653986,0.9084953623134864,1.000078437193968,0.9999964953474538,0.6562425458330337,0.6000415729497304,0.5999476629989311,0.867448859953816,0.5999448209891989,1.0000337683354874,0.9887893389651587,1.0000731237740572,0.6000609015995911
219,0.9999850655563858,1.000101412162501,1.0001184627066078,0.9999476236625966,0.9999816208088513,0.9998458255716262,0.9999802237739688,0.6000265031895742,0.9999215441970903,0.6001123804477078,1.000094555124413,0.7983817634182799,0.9948002174771541,0.8832503130748195,0.9999916001143137,0.6000311930369231,0.6000746199533835,0.6001052089945236,0.9999592453964052,1.0000227749433812,1.0000893738254162,0.6000214533436833,0.6000243944658141,0.5998859291933121,0.6597405475088132,0.5999015471939588,1.0000666375819547,0.9999049056657866,0.5998899454508247,0.8064348630691038,0.9999277994283611,0.6032828688907268,0.7431003649925125,0.9543550613354634,0.6000983164556163,0.798887134693683,1.0000335713920006,0.9999668770302431,0.5998971386878992,0.6243880721566195,0.5999197431445787,0.9840567465752733,0.6001208126449203,1.0000404249257364,0.9999791497184752,0.9999560994449624,0.5999837852377379
220,0.9999850655563858,1.000101412162501,1.0001184627066078,0.9999476236625966,0.9999816208088513,0.9998458255716262,0.9999802237739688,0.6000265031895742,0.9999215441970903,0.6001123804477078,1.000094555124413,0.7983817634182799,0.9948002174771541,0.8832503130748195,0.9999916001143137,0.6000311930369231,0.6000746199533835,0.6001052089945236,0.9999592453964052,1.0000227749433812,1.0000893738254162,0.6000214533436833,0.6000243944658141,0.5998859291933121,0.6597405475088132,0.5999015471939588,1.0000666375819547,0.9999049056657866,0.5998899454508247,0.8064348630691038,0.9999277994283611,0.6032828688907268,0.7431003649925125,0.9543550613354634,0.6000983164556163,0.798887134693683,1.0000335713920006,0.9999668770302431,0.5998971386878992,0.6243880721566195,0.5999197431445787,0.9840567465752733,0.6001208126449203,1.0000404249257364,0.9999791497184752,0.9999560994449624,0.5999837852377379
221,0.9999850655563858,1.000101412162501,1.0001184627066078,0.9999476236625966,0.9999816208088513,0.9998458255716262,0.9999802237739688,0.6000265031895742,0.9999215441970903,0.6001123804477078,1.000094555124413,0.7983817634182799,0.9948002174771541,0.8832503130748195,0.9999916001143137,0.6000311930369231,0.6000746199533835,0.6001052089945236,0.9999592453964052,1.0000227749433812,1.0000893738254162,0.6000214533436833,0.6000243944658141,0.5998859291933121,0.6597405475088132,0.5999015471939588,1.0000666375819547,0.9999049056657866,0.5998899454508247,0.8064348630691038,0.9999277994283611,0.6032828688907268,0.7431003649925125,0.9543550613354634,0.6000983164556163,0.798887134693683,1.0000335713920006,0.9999668770302431,0.5998971386878992,0.6243880721566195,0.5999197431445787,0.9840567465752733,0.6001208126449203,1.0000404249257364,0.9999791497184752,0.9999560994449624,0.5999837852377379
222,0.9999437063833233,0.9999096110998845,0.99991176865434,1.0000169707740605,1.000222178032989,0.9999462773661634,0.9999991121972,0.5999724970770671,1.0000184839849529,0.5999239390969406,1.0002955611795559,0.9913904430937773,0.9630120080500377,0.9968968462687214,0.9999689488780112,0.6004081736811369,0.6566998497065699,0.5999792427242654,0.9999146948164399,0.7694662090550669,0.9997453605652173,0.6001206168599379,0.5999765167810416,0.5998600027129981,0.6000230981238404,0.8658629210074373,0.9997773080541094,0.999952610082115,0.5998799313578955,0.8330746860060264,0.9999884201036725,0.5998470220348937,0.6437888190539762,0.9999165773279861,0.6000141973340449,0.6001827285763832,0.9998976342032393,1.000288910988007,0.6539622621705242,0.7631705516832308,0.5999590958640575,0.815102581158238,0.6000608152682212,0.9334456354727064,1.0000458357229856,0.999971259146253,0.6001473795172523
223,0.9999437063833233,0.9999096110998845,0.99991176865434,1.0000169707740605,1.000222178032989,0.9999462773661634,0.9999991121972,0.5999724970770671,1.0000184839849529,0.5999239390969406,1.0002955611795559,0.9913904430937773,0.9630120080500377,0.9968968462687214,0.9999689488780112,0.6004081736811369,0.6566998497065699,0.5999792427242654,0.9999146948164399,0.7694662090550669,0.9997453605652173,0.6001206168599379,0.5999765167810416,0.5998600027129981,0.6000230981238404,0.8658629210074373,0.9997773080541094,0.999952610082115,0.5998799313578955,0.8330746860060264,0.9999884201036725,0.5998470220348937,0.6437888190539762,0.9999165773279861,0.6000141973340449,0.6001827285763832,0.9998976342032393,1.000288910988007,0.6539622621705242,0.7631705516832308,0.5999590958640575,0.815102581158238,0.6000608152682212,0.9334456354727064,1.0000458357229856,0.999971259146253,0.6001473795172523
224,0.9999437063833233,0.9999096110998845,0.99991176865434,1.0000169707740605,1.000222178032989,0.9999462773661634,0.9999991121972,0.5999724970770671,1.0000184839849529,0.5999239390969406,1.0002955611795559,0.9913904430937773,0.9630120080500377,0.9968968462687214,0.9999689488780112,0.6004081736811369,0.6566998497065699,0.5999792427242654,0.9999146948164399,0.7694662090550669,0.9997453605652173,0.6001206168599379,0.5999765167810416,0.5998600027129981,0.6000230981238404,0.8658629210074373,0.9997773080541094,0.999952610082115,0.5998799313578955,0.8330746860060264,0.9999884201036725,0.5998470220348937,0.6437888190539762,0.9999165773279861,0.6000141973340449,0.6001827285763832,0.9998976342032393,1.000288910988007,0.6539622621705242,0.7631705516832308,0.5999590958640575,0.815102581158238,0.6000608152682212,0.9334456354727064,1.0000458357229856,0.999971259146253,0.6001473795172523
225,1.0,1.0,0.8731064463308525,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.8908074507881293,1.0,0.6,1.0,0.6,1.0,0.9348994350861815,1.0,0.7779490167734376,0.6,0.6,0.6,0.7576924493947292,1.0,1.0,0.6,0.7349027685682776,1.0,0.6634088988672207,0.6,1.0,0.6,0.8138026714238372,1.0,1.0,0.6,0.6081629940505652,0.6,0.9425543115140287,0.6,1.0,1.0,1.0,0.6
226,1.0,1.0,0.8731064463308525,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.8908074507881293,1.0,0.6,1.0,0.6,1.0,0.9348994350861815,1.0,0.7779490167734376,0.6,0.6,0.6,0.7576924493947292,1.0,1.0,0.6,0.7349027685682776,1.0,0.6634088988672207,0.6,1.0,0.6,0.8138026714238372,1.0,1.0,0.6,0.6081629940505652,0.6,0.9425543115140287,0.6,1.0,1.0,1.0,0.6
227,1.0,1.0,0.8731064463308525,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.8908074507881293,1.0,0.6,1.0,0.6,1.0,0.9348994350861815,1.0,0.7779490167734376,0.6,0.6,0.6,0.7576924493947292,1.0,1.0,0.6,0.7349027685682776,1.0,0.6634088988672207,0.6,1.0,0.6,0.8138026714238372,1.0,1.0,0.6,0.6081629940505652,0.6,0.9425543115140287,0.6,1.0,1.0,1.0,0.6
228,0.9999862973837791,0.9998367943749636,0.7598789854769865,0.9998501857058479,0.9999419338153787,1.0000856727385568,0.9998808585496275,0.6000877904417313,1.0002106394482335,0.5998513760534889,0.9998241445489058,0.9058314129330243,1.0000728647160337,0.9217404287992331,0.9999827479925599,0.5998229936349437,0.8649722640362414,0.5998615763147281,0.9999690491441097,0.8441770225509688,1.0002554491935667,0.6154188042657041,0.6000374823783496,0.6000293429518648,0.5998950009026571,0.8703295600327903,1.0003392108627915,0.8819262905585246,0.5999945846629522,0.5998934421628066,1.0000637622005155,0.8427645012352337,0.6815163783957934,0.9999009631381017,0.5999207353604756,0.6839271684570407,0.9999208877080653,1.0000168797141247,0.6716865404969198,0.600157166718965,0.5999119005992348,0.9997800490527516,0.6304639192989145,0.999955630364483,1.0001667251902902,0.9998077301287859,0.5998546469260998
229,0.9999862973837791,0.9998367943749636,0.7598789854769865,0.9998501857058479,0.9999419338153787,1.0000856727385568,0.9998808585496275,0.6000877904417313,1.0002106394482335,0.5998513760534889,0.9998241445489058,0.9058314129330243,1.0000728647160337,0.9217404287992331,0.9999827479925599,0.5998229936349437,0.8649722640362414,0.5998615763147281,0.9999690491441097,0.8441770225509688,1.0002554491935667,0.6154188042657041,0.6000374823783496,0.6000293429518648,0.5998950009026571,0.8703295600327903,1.0003392108627915,0.8819262905585246,0.5999945846629522,0.5998934421628066,1.0000637622005155,0.8427645012352337,0.6815163783957934,0.9999009631381017,0.5999207353604756,0.6839271684570407,0.9999208877080653,1.0000168797141247,0.6716865404969198,0.600157166718965,0.5999119005992348,0.9997800490527516,0.6304639192989145,0.999955630364483,1.0001667251902902,0.9998077301287859,0.5998546469260998
230,0.9999862973837791,0.9998367943749636,0.7598789854769865,0.9998501857058479,0.9999419338153787,1.0000856727385568,0.9998808585496275,0.6000877904417313,1.0002106394482335,0.5998513760534889,0.9998241445489058,0.9058314129330243,1.0000728647160337,0.9217404287992331,0.9999827479925599,0.5998229936349437,0.8649722640362414,0.5998615763147281,0.9999690491441097,0.8441770225509688,1.0002554491935667,0.6154188042657041,0.6000374823783496,0.6000293429518648,0.5998950009026571,0.8703295600327903,1.0003392108627915,0.8819262905585246,0.5999945846629522,0.5998934421628066,1.0000637622005155,0.8427645012352337,0.6815163783957934,0.9999009631381017,0.5999207353604756,0.6839271684570407,0.9999208877080653,1.0000168797141247,0.6716865404969198,0.600157166718965,0.5999119005992348,0.9997800490527516,0.6304639192989145,0.999955630364483,1.0001667251902902,0.9998077301287859,0.5998546469260998
231,1.0,1.0,0.6921891661655719,1.0,0.8166032799918278,1.0,1.0,0.6,1.0,0.6,1.0,0.917886796585619,1.0,0.822440887361491,1.0,0.6,0.6,0.6,1.0,0.7629883334059887,1.0,0.6,0.6,0.6,0.6,0.9772933873132894,1.0,0.8884657738384438,0.6,0.843915281789445,1.0,0.923901393929701,0.6,0.9956160151158677,0.6,0.7287377776857992,1.0,1.0,0.6649782836921906,0.6316015216657852,0.6,1.0,0.6,1.0,1.0,1.0,0.6
232,1.0,1.0,0.6921891661655719,1.0,0.8166032799918278,1.0,1.0,0.6,1.0,0.6,1.0,0.917886796585619,1.0,0.822440887361491,1.0,0.6,0.6,0.6,1.0,0.7629883334059887,1.0,0.6,0.6,0.6,0.6,0.9772933873132894,1.0,0.8884657738384438,0.6,0.843915281789445,1.0,0.923901393929701,0.6,0.9956160151158677,0.6,0.7287377776857992,1.0,1.0,0.6649782836921906,0.6316015216657852,0.6,1.0,0.6,1.0,1.0,1.0,0.6
233,1.0,1.0,0.6921891661655719,1.0,0.8166032799918278,1.0,1.0,0.6,1.0,0.6,1.0,0.917886796585619,1.0,0.822440887361491,1.0,0.6,0.6,0.6,1.0,0.7629883334059887,1.0,0.6,0.6,0.6,0.6,0.9772933873132894,1.0,0.8884657738384438,0.6,0.843915281789445,1.0,0.923901393929701,0.6,0.9956160151158677,0.6,0.7287377776857992,1.0,1.0,0.6649782836921906,0.6316015216657852,0.6,1.0,0.6,1.0,1.0,1.0,0.6
234,1.0,1.0,0.9686673924888913,1.0,0.8711309820688207,1.0,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.8449017239458081,1.0,0.6,0.6,0.6,1.0,0.8647996690913293,1.0,0.6,0.6,0.6,0.6,0.8366617653922374,1.0,0.9343555026399168,0.6,0.7864327595534233,1.0,0.7476368852014247,0.6,1.0,0.6,0.8601446414820687,1.0,1.0,0.6,0.6,0.6,0.933151774607938,0.7060337323771667,1.0,1.0,1.0,0.6
235,1.0,1.0,0.9686673924888913,1.0,0.8711309820688207,1.0,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.8449017239458081,1.0,0.6,0.6,0.6,1.0,0.8647996690913293,1.0,0.6,0.6,0.6,0.6,0.8366617653922374,1.0,0.9343555026399168,0.6,0.7864327595534233,1.0,0.7476368852014247,0.6,1.0,0.6,0.8601446414820687,1.0,1.0,0.6,0.6,0.6,0.933151774607938,0.7060337323771667,1.0,1.0,1.0,0.6
236,1.0,1.0,0.9686673924888913,1.0,0.8711309820688207,1.0,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.8449017239458081,1.0,0.6,0.6,0.6,1.0,0.8647996690913293,1.0,0.6,0.6,0.6,0.6,0.8366617653922374,1.0,0.9343555026399168,0.6,0.7864327595534233,1.0,0.7476368852014247,0.6,1.0,0.6,0.8601446414820687,1.0,1.0,0.6,0.6,0.6,0.933151774607938,0.7060337323771667,1.0,1.0,1.0,0.6
237,1.0001281020129063,0.9997879396414753,0.9997137771242571,1.000224661063732,0.9997913174778077,1.000254045030335,0.999932755797812,0.6000679420510154,0.9999246432220723,0.6001038107488055,0.999572792752815,0.6900524374384425,1.0000344038330535,0.9449820106659068,0.9999509358236067,0.6001340166737674,0.718946356844627,0.5998673692695919,0.9998069919033449,0.7463067861169284,1.0002390791789244,0.5999028421833443,0.5999001802193242,0.5996751775977924,0.5998457731598188,0.9600151710149369,0.9998677055549019,0.9185242134859243,0.5997263368609216,0.7240196377827051,0.9998037386833505,0.7250246914734286,0.8391818146016653,1.000319639754235,0.6000602691620002,0.7201373219682625,1.000307143620652,1.0001714986042327,0.6002517273768717,0.6766477248580316,0.6001158766848362,0.9999606442925534,0.5994178293723562,0.9999581959070738,0.9999848029199935,1.0002177785346114,0.5999937877857078
238,1.0001281020129063,0.9997879396414753,0.9997137771242571,1.000224661063732,0.9997913174778077,1.000254045030335,0.999932755797812,0.6000679420510154,0.9999246432220723,0.6001038107488055,0.999572792752815,0.6900524374384425,1.0000344038330535,0.9449820106659068,0.9999509358236067,0.6001340166737674,0.718946356844627,0.5998673692695919,0.9998069919033449,0.7463067861169284,1.0002390791789244,0.5999028421833443,0.5999001802193242,0.5996751775977924,0.5998457731598188,0.9600151710149369,0.9998677055549019,0.9185242134859243,0.5997263368609216,0.7240196377827051,0.9998037386833505,0.7250246914734286,0.8391818146016653,1.000319639754235,0.6000602691620002,0.7201373219682625,1.000307143620652,1.0001714986042327,0.6002517273768717,0.6766477248580316,0.6001158766848362,0.9999606442925534,0.5994178293723562,0.9999581959070738,0.9999848029199935,1.0002177785346114,0.5999937877857078
239,1.0001281020129063,0.9997879396414753,0.9997137771242571,1.000224661063732,0.9997913174778077,1.000254045030335,0.999932755797812,0.6000679420510154,0.9999246432220723,0.6001038107488055,0.999572792752815,0.6900524374384425,1.0000344038330535,0.9449820106659068,0.9999509358236067,0.6001340166737674,0.718946356844627,0.5998673692695919,0.9998069919033449,0.7463067861169284,1.0002390791789244,0.5999028421833443,0.5999001802193242,0.5996751775977924,0.5998457731598188,0.9600151710149369,0.9998677055549019,0.9185242134859243,0.5997263368609216,0.7240196377827051,0.9998037386833505,0.7250246914734286,0.8391818146016653,1.000319639754235,0.6000602691620002,0.7201373219682625,1.000307143620652,1.0001714986042327,0.6002517273768717,0.6766477248580316,0.6001158766848362,0.9999606442925534,0.5994178293723562,0.9999581959070738,0.9999848029199935,1.0002177785346114,0.5999937877857078
240,1.0,1.0,0.9686305653037464,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.7759554276864591,1.0,0.6,0.6620688828491302,0.7333152781432795,1.0,0.9017625530207025,1.0,0.6,0.6,0.6,0.6,0.9451476089757793,1.0,0.9749335165955274,0.6,0.8437619285530169,1.0,0.6559223705929852,0.6,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.9765015546213701,0.6,1.0,1.0,1.0,0.6
241,1.0,1.0,0.9686305653037464,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.7759554276864591,1.0,0.6,0.6620688828491302,0.7333152781432795,1.0,0.9017625530207025,1.0,0.6,0.6,0.6,0.6,0.9451476089757793,1.0,0.9749335165955274,0.6,0.8437619285530169,1.0,0.6559223705929852,0.6,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.9765015546213701,0.6,1.0,1.0,1.0,0.6
242,1.0,1.0,0.9686305653037464,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.7759554276864591,1.0,0.6,0.6620688828491302,0.7333152781432795,1.0,0.9017625530207025,1.0,0.6,0.6,0.6,0.6,0.9451476089757793,1.0,0.9749335165955274,0.6,0.8437619285530169,1.0,0.6559223705929852,0.6,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.9765015546213701,0.6,1.0,1.0,1.0,0.6
243,0.9999577807648392,1.0000225564548093,1.0000434660517188,1.000128235437946,0.9998542717933384,1.0001744722121382,0.9999962077460778,0.6000702377020521,1.000145615368777,0.6000902491602805,1.0000048625185478,0.5999297969612203,0.9999755457468579,0.8918913721606228,1.0000450281186717,0.600015649904897,0.6276974868658335,0.5999570485993936,1.000081671131654,0.8589439127892533,1.0000120478076977,0.6075780424313352,0.5999135776146662,0.600010951953452,0.6000765698565036,0.9999561160640971,1.0000270529813857,0.9998885933145014,0.5999274973917736,0.9042294214250656,0.9999800816654396,0.7183629979821646,0.6000852429144019,0.9999557755115231,0.6001076560865974,0.6966310998183218,1.0001659991603717,1.000081950873891,0.5999331571007194,0.6000106851341205,0.6000714237307939,0.9133052548181617,0.5999323808757757,0.9999110236204951,1.0001351006924095,0.943787252083814,0.600044463121937
244,0.9999577807648392,1.0000225564548093,1.0000434660517188,1.000128235437946,0.9998542717933384,1.0001744722121382,0.9999962077460778,0.6000702377020521,1.000145615368777,0.6000902491602805,1.0000048625185478,0.5999297969612203,0.9999755457468579,0.8918913721606228,1.0000450281186717,0.600015649904897,0.6276974868658335,0.5999570485993936,1.000081671131654,0.8589439127892533,1.0000120478076977,0.6075780424313352,0.5999135776146662,0.600010951953452,0.6000765698565036,0.9999561160640971,1.0000270529813857,0.9998885933145014,0.5999274973917736,0.9042294214250656,0.9999800816654396,0.7183629979821646,0.6000852429144019,0.9999557755115231,0.6001076560865974,0.6966310998183218,1.0001659991603717,1.000081950873891,0.5999331571007194,0.6000106851341205,0.6000714237307939,0.9133052548181617,0.5999323808757757,0.9999110236204951,1.0001351006924095,0.943787252083814,0.600044463121937
245,0.9999577807648392,1.0000225564548093,1.0000434660517188,1.000128235437946,0.9998542717933384,1.0001744722121382,0.9999962077460778,0.6000702377020521,1.000145615368777,0.6000902491602805,1.0000048625185478,0.5999297969612203,0.9999755457468579,0.8918913721606228,1.0000450281186717,0.600015649904897,0.6276974868658335,0.5999570485993936,1.000081671131654,0.8589439127892533,1.0000120478076977,0.6075780424313352,0.5999135776146662,0.600010951953452,0.6000765698565036,0.9999561160640971,1.0000270529813857,0.9998885933145014,0.5999274973917736,0.9042294214250656,0.9999800816654396,0.7183629979821646,0.6000852429144019,0.9999557755115231,0.6001076560865974,0.6966310998183218,1.0001659991603717,1.000081950873891,0.5999331571007194,0.6000106851341205,0.6000714237307939,0.9133052548181617,0.5999323808757757,0.9999110236204951,1.0001351006924095,0.943787252083814,0.600044463121937
246,0.9999015783273243,0.9999405321233581,0.9998184193453716,0.9999476087979583,1.0000538103149774,1.0001766831228016,0.9999263446876803,0.6001921337696101,0.9999876964782274,0.6000375043066148,1.000008389533309,0.5999751609121748,0.9998107667283013,0.9689695051650817,1.0000911223967819,0.6000797413264958,0.6001102534337996,0.5999225174417184,1.000050309810137,0.7946992058370529,1.0001244760187484,0.7673527294005061,0.6000563157931085,0.5997927956389946,0.6000454817167287,0.9999418524411109,0.9999854033778544,0.7974812372293906,0.6000228775919736,0.8891531685896803,0.9999641894294687,0.7575244910810457,0.7460436277052327,1.000080228885603,0.5998296875413365,0.7018435305534407,1.0001612319950954,1.000037933928845,0.5999993046454938,0.5997650354705872,0.6000523275795241,0.9496516391767292,0.599955202392539,1.0000484950272626,1.000112120661072,1.0000443990637529,0.6492213627701306
247,0.9999015783273243,0.9999405321233581,0.9998184193453716,0.9999476087979583,1.0000538103149774,1.0001766831228016,0.9999263446876803,0.6001921337696101,0.9999876964782274,0.6000375043066148,1.000008389533309,0.5999751609121748,0.9998107667283013,0.9689695051650817,1.0000911223967819,0.6000797413264958,0.6001102534337996,0.5999225174417184,1.000050309810137,0.7946992058370529,1.0001244760187484,0.7673527294005061,0.6000563157931085,0.5997927956389946,0.6000454817167287,0.9999418524411109,0.9999854033778544,0.7974812372293906,0.6000228775919736,0.8891531685896803,0.9999641894294687,0.7575244910810457,0.7460436277052327,1.000080228885603,0.5998296875413365,0.7018435305534407,1.0001612319950954,1.000037933928845,0.5999993046454938,0.5997650354705872,0.6000523275795241,0.9496516391767292,0.599955202392539,1.0000484950272626,1.000112120661072,1.0000443990637529,0.6492213627701306
248,0.9999015783273243,0.9999405321233581,0.9998184193453716,0.9999476087979583,1.0000538103149774,1.0001766831228016,0.9999263446876803,0.6001921337696101,0.9999876964782274,0.6000375043066148,1.000008389533309,0.5999751609121748,0.9998107667283013,0.9689695051650817,1.0000911223967819,0.6000797413264958,0.6001102534337996,0.5999225174417184,1.000050309810137,0.7946992058370529,1.0001244760187484,0.7673527294005061,0.6000563157931085,0.5997927956389946,0.6000454817167287,0.9999418524411109,0.9999854033778544,0.7974812372293906,0.6000228775919736,0.8891531685896803,0.9999641894294687,0.7575244910810457,0.7460436277052327,1.000080228885603,0.5998296875413365,0.7018435305534407,1.0001612319950954,1.000037933928845,0.5999993046454938,0.5997650354705872,0.6000523275795241,0.9496516391767292,0.599955202392539,1.0000484950272626,1.000112120661072,1.0000443990637529,0.6492213627701306
249,1.0,1.0,0.7935633498191069,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.7085712488464687,1.0,1.0,1.0,0.6,0.6,0.6253908540126625,1.0,0.8567590071036078,1.0,0.8692025503336459,0.6,0.6,0.6400142511823312,1.0,1.0,0.8240926934117699,0.6,0.7556783481548061,1.0,0.7664131005921461,0.8201835338340054,1.0,0.6,0.9396141791996584,1.0,1.0,0.6,0.6,0.6,0.7672168885547557,0.6,1.0,1.0,1.0,0.8099144829302017
250,1.0,1.0,0.7935633498191069,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.7085712488464687,1.0,1.0,1.0,0.6,0.6,0.6253908540126625,1.0,0.8567590071036078,1.0,0.8692025503336459,0.6,0.6,0.6400142511823312,1.0,1.0,0.8240926934117699,0.6,0.7556783481548061,1.0,0.7664131005921461,0.8201835338340054,1.0,0.6,0.9396141791996584,1.0,1.0,0.6,0.6,0.6,0.7672168885547557,0.6,1.0,1.0,1.0,0.8099144829302017
251,1.0,1.0,0.7935633498191069,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.7085712488464687,1.0,1.0,1.0,0.6,0.6,0.6253908540126625,1.0,0.8567590071036078,1.0,0.8692025503336459,0.6,0.6,0.6400142511823312,1.0,1.0,0.8240926934117699,0.6,0.7556783481548061,1.0,0.7664131005921461,0.8201835338340054,1.0,0.6,0.9396141791996584,1.0,1.0,0.6,0.6,0.6,0.7672168885547557,0.6,1.0,1.0,1.0,0.8099144829302017
252,1.0000848858048204,1.0000138930025628,0.853979709198335,1.0000299059262328,1.000003490387884,0.9998219165065705,1.0001365554677994,0.599961294629394,1.0001392342220365,0.6001092732455688,0.9997921742623515,0.7620181422593371,1.0002091908987156,0.8661248853429082,1.0000401622662687,0.5999144298188331,0.5997886532166636,0.5999557581315307,1.000067799570839,0.9708327698919311,1.0000479793736197,1.0000208699727284,0.599912137227375,0.5999207396581065,0.6000178701128069,0.9474043168798892,1.0001668892708615,0.9487698343315969,0.599901217346344,0.6120343314766467,0.9999705424744981,0.8292722800279144,0.8556044079017386,0.911201178802371,0.5999665228156013,0.9428417875755408,0.9999878639130791,0.9999477838167637,0.6000187255733624,0.5999907688860662,0.6000329570799194,0.7766047327625676,0.7290885401000697,0.862804233783803,1.0000145135406875,0.9999390593960908,0.6521806292769972
253,1.0000848858048204,1.0000138930025628,0.853979709198335,1.0000299059262328,1.000003490387884,0.9998219165065705,1.0001365554677994,0.599961294629394,1.0001392342220365,0.6001092732455688,0.9997921742623515,0.7620181422593371,1.0002091908987156,0.8661248853429082,1.0000401622662687,0.5999144298188331,0.5997886532166636,0.5999557581315307,1.000067799570839,0.9708327698919311,1.0000479793736197,1.0000208699727284,0.599912137227375,0.5999207396581065,0.6000178701128069,0.9474043168798892,1.0001668892708615,0.9487698343315969,0.599901217346344,0.6120343314766467,0.9999705424744981,0.8292722800279144,0.8556044079017386,0.911201178802371,0.5999665228156013,0.9428417875755408,0.9999878639130791,0.9999477838167637,0.6000187255733624,0.5999907688860662,0.6000329570799194,0.7766047327625676,0.7290885401000697,0.862804233783803,1.0000145135406875,0.9999390593960908,0.6521806292769972
254,1.0000848858048204,1.0000138930025628,0.853979709198335,1.0000299059262328,1.000003490387884,0.9998219165065705,1.0001365554677994,0.599961294629394,1.0001392342220365,0.6001092732455688,0.9997921742623515,0.7620181422593371,1.0002091908987156,0.8661248853429082,1.0000401622662687,0.5999144298188331,0.5997886532166636,0.5999557581315307,1.000067799570839,0.9708327698919311,1.0000479793736197,1.0000208699727284,0.599912137227375,0.5999207396581065,0.6000178701128069,0.9474043168798892,1.0001668892708615,0.9487698343315969,0.599901217346344,0.6120343314766467,0.9999705424744981,0.8292722800279144,0.8556044079017386,0.911201178802371,0.5999665228156013,0.9428417875755408,0.9999878639130791,0.9999477838167637,0.6000187255733624,0.5999907688860662,0.6000329570799194,0.7766047327625676,0.7290885401000697,0.862804233783803,1.0000145135406875,0.9999390593960908,0.6521806292769972
255,1.0,1.0,1.0,1.0,0.9070746710664457,1.0,1.0,0.6,1.0,0.6,1.0,0.8276137133186846,1.0,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.7592945924529055,1.0,0.9003832680319971,0.6,0.6,1.0,0.7458425643861512,0.9035351801870223,0.812854480592862,0.6,0.6498819092664266,1.0,1.0,0.6,0.6,0.6,0.7890590808343299,0.8481702210240655,1.0,1.0,1.0,0.6066601113772447
256,1.0,1.0,1.0,1.0,0.9070746710664457,1.0,1.0,0.6,1.0,0.6,1.0,0.8276137133186846,1.0,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.7592945924529055,1.0,0.9003832680319971,0.6,0.6,1.0,0.7458425643861512,0.9035351801870223,0.812854480592862,0.6,0.6498819092664266,1.0,1.0,0.6,0.6,0.6,0.7890590808343299,0.8481702210240655,1.0,1.0,1.0,0.6066601113772447
257,1.0,1.0,1.0,1.0,0.9070746710664457,1.0,1.0,0.6,1.0,0.6,1.0,0.8276137133186846,1.0,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.7592945924529055,1.0,0.9003832680319971,0.6,0.6,1.0,0.7458425643861512,0.9035351801870223,0.812854480592862,0.6,0.6498819092664266,1.0,1.0,0.6,0.6,0.6,0.7890590808343299,0.8481702210240655,1.0,1.0,1.0,0.6066601113772447
258,0.9999324922335977,1.0000976026556052,0.8620231788625524,0.9997823040340941,0.9997035172614603,1.000011632247987,0.9807999157435671,0.6000084155030216,1.0001635520674426,0.5999307240585321,0.9998303251700454,0.5999081552892911,0.9998634338657163,0.9999867559161795,1.0001711092417238,0.5999559287907297,0.5997439409743338,0.6000539441803849,1.0001254834121618,0.8713147295491566,0.9998516361706649,0.8644872643473085,0.5999203583466759,0.5999645065730795,0.5999842529862933,0.7383618985886744,0.9999095032183776,0.9645768189944387,0.600079608803241,0.6003357879916552,1.0002003137223525,0.6000067629660808,0.7730225137274157,0.5998442881561847,0.6002836275060942,0.5999676891105831,1.000067143926572,1.0000532280587904,0.5999705556989063,0.6600453915179072,0.6002748346370932,0.6693849146708122,0.5999086051208129,1.0000159058065106,1.0000557107398618,1.000110010442599,0.730070805803319
259,0.9999324922335977,1.0000976026556052,0.8620231788625524,0.9997823040340941,0.9997035172614603,1.000011632247987,0.9807999157435671,0.6000084155030216,1.0001635520674426,0.5999307240585321,0.9998303251700454,0.5999081552892911,0.9998634338657163,0.9999867559161795,1.0001711092417238,0.5999559287907297,0.5997439409743338,0.6000539441803849,1.0001254834121618,0.8713147295491566,0.9998516361706649,0.8644872643473085,0.5999203583466759,0.5999645065730795,0.5999842529862933,0.7383618985886744,0.9999095032183776,0.9645768189944387,0.600079608803241,0.6003357879916552,1.0002003137223525,0.6000067629660808,0.7730225137274157,0.5998442881561847,0.6002836275060942,0.5999676891105831,1.000067143926572,1.0000532280587904,0.5999705556989063,0.6600453915179072,0.6002748346370932,0.6693849146708122,0.5999086051208129,1.0000159058065106,1.0000557107398618,1.000110010442599,0.730070805803319
260,0.9999324922335977,1.0000976026556052,0.8620231788625524,0.9997823040340941,0.9997035172614603,1.000011632247987,0.9807999157435671,0.6000084155030216,1.0001635520674426,0.5999307240585321,0.9998303251700454,0.5999081552892911,0.9998634338657163,0.9999867559161795,1.0001711092417238,0.5999559287907297,0.5997439409743338,0.6000539441803849,1.0001254834121618,0.8713147295491566,0.9998516361706649,0.8644872643473085,0.5999203583466759,0.5999645065730795,0.5999842529862933,0.7383618985886744,0.9999095032183776,0.9645768189944387,0.600079608803241,0.6003357879916552,1.0002003137223525,0.6000067629660808,0.7730225137274157,0.5998442881561847,0.6002836275060942,0.5999676891105831,1.000067143926572,1.0000532280587904,0.5999705556989063,0.6600453915179072,0.6002748346370932,0.6693849146708122,0.5999086051208129,1.0000159058065106,1.0000557107398618,1.000110010442599,0.730070805803319
261,1.0,1.0,0.6955343246453726,1.0,0.9482275440490469,1.0,1.0,0.6,1.0,0.6,1.0,0.6727794803052641,0.931076340547599,1.0,1.0,0.6,0.6,0.6,1.0,0.8658637709211413,1.0,0.8199360221323129,0.6,0.6,0.6,0.6,1.0,0.8851244277581926,0.6,0.6,1.0,0.6,0.6327454440599474,0.6251513788440654,0.6,0.6,1.0,1.0,0.6,0.6606563144035614,0.6,0.6,0.6,1.0,0.8787687352819754,1.0,0.6959936529001408
262,1.0,1.0,0.6955343246453726,1.0,0.9482275440490469,1.0,1.0,0.6,1.0,0.6,1.0,0.6727794803052641,0.931076340547599,1.0,1.0,0.6,0.6,0.6,1.0,0.8658637709211413,1.0,0.8199360221323129,0.6,0.6,0.6,0.6,1.0,0.8851244277581926,0.6,0.6,1.0,0.6,0.6327454440599474,0.6251513788440654,0.6,0.6,1.0,1.0,0.6,0.6606563144035614,0.6,0.6,0.6,1.0,0.8787687352819754,1.0,0.6959936529001408
263,1.0,1.0,0.6955343246453726,1.0,0.9482275440490469,1.0,1.0,0.6,1.0,0.6,1.0,0.6727794803052641,0.931076340547599,1.0,1.0,0.6,0.6,0.6,1.0,0.8658637709211413,1.0,0.8199360221323129,0.6,0.6,0.6,0.6,1.0,0.8851244277581926,0.6,0.6,1.0,0.6,0.6327454440599474,0.6251513788440654,0.6,0.6,1.0,1.0,0.6,0.6606563144035614,0.6,0.6,0.6,1.0,0.8787687352819754,1.0,0.6959936529001408
264,0.9999987519800398,1.0000504349628074,0.7680184790643199,1.0000830797632991,0.8158064098322508,1.0000890860646705,0.9530053500668573,0.6000179479293979,1.0000138100408111,0.5999558522993157,1.0000342935153221,0.7667149451754534,0.8571684559353692,1.000025423181849,0.9999743592350232,0.6000120278337668,0.6000177855902205,0.5999100729544173,1.0000178605069754,0.9999922196957546,1.000007957540133,1.0000354149428043,0.5999753721864436,0.5999891152102559,0.5999307009178714,0.6557490789077685,0.9999643142766745,0.7516298902908839,0.5999414884651701,0.599976008562165,0.9999455856821297,0.5998621203563343,0.9507948736547767,1.0000691159165187,0.6000492280852796,0.600001052763085,0.9999616600086465,1.000009070249408,0.6000476023019519,0.5999778218705598,0.5999797822711747,0.7966316256246113,0.6232659458662761,1.000039087837754,0.9999787351345333,1.0000188498574019,0.7300016876980012
265,0.9999987519800398,1.0000504349628074,0.7680184790643199,1.0000830797632991,0.8158064098322508,1.0000890860646705,0.9530053500668573,0.6000179479293979,1.0000138100408111,0.5999558522993157,1.0000342935153221,0.7667149451754534,0.8571684559353692,1.000025423181849,0.9999743592350232,0.6000120278337668,0.6000177855902205,0.5999100729544173,1.0000178605069754,0.9999922196957546,1.000007957540133,1.0000354149428043,0.5999753721864436,0.5999891152102559,0.5999307009178714,0.6557490789077685,0.9999643142766745,0.7516298902908839,0.5999414884651701,0.599976008562165,0.9999455856821297,0.5998621203563343,0.9507948736547767,1.0000691159165187,0.6000492280852796,0.600001052763085,0.9999616600086465,1.000009070249408,0.6000476023019519,0.5999778218705598,0.5999797822711747,0.7966316256246113,0.6232659458662761,1.000039087837754,0.9999787351345333,1.0000188498574019,0.7300016876980012
266,0.9999987519800398,1.0000504349628074,0.7680184790643199,1.0000830797632991,0.8158064098322508,1.0000890860646705,0.9530053500668573,0.6000179479293979,1.0000138100408111,0.5999558522993157,1.0000342935153221,0.7667149451754534,0.8571684559353692,1.000025423181849,0.9999743592350232,0.6000120278337668,0.6000177855902205,0.5999100729544173,1.0000178605069754,0.9999922196957546,1.000007957540133,1.0000354149428043,0.5999753721864436,0.5999891152102559,0.5999307009178714,0.6557490789077685,0.9999643142766745,0.7516298902908839,0.5999414884651701,0.599976008562165,0.9999455856821297,0.5998621203563343,0.9507948736547767,1.0000691159165187,0.6000492280852796,0.600001052763085,0.9999616600086465,1.000009070249408,0.6000476023019519,0.5999778218705598,0.5999797822711747,0.7966316256246113,0.6232659458662761,1.000039087837754,0.9999787351345333,1.0000188498574019,0.7300016876980012
267,1.0,1.0,0.7550309030502098,1.0,1.0,1.0,1.0,0.6174015529912797,1.0,0.6,1.0,0.6142095405207336,1.0,0.98019780510485,1.0,0.6,0.6,0.6276689460942625,1.0,0.8998455032776554,1.0,0.9089406664480204,0.6,0.6,0.6301457353618486,0.6742192546289434,1.0,1.0,0.6,0.7280704366423378,1.0,0.6,0.9933185078314792,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6385828194779971
268,1.0,1.0,0.7550309030502098,1.0,1.0,1.0,1.0,0.6174015529912797,1.0,0.6,1.0,0.6142095405207336,1.0,0.98019780510485,1.0,0.6,0.6,0.6276689460942625,1.0,0.8998455032776554,1.0,0.9089406664480204,0.6,0.6,0.6301457353618486,0.6742192546289434,1.0,1.0,0.6,0.7280704366423378,1.0,0.6,0.9933185078314792,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6385828194779971
269,1.0,1.0,0.7550309030502098,1.0,1.0,1.0,1.0,0.6174015529912797,1.0,0.6,1.0,0.6142095405207336,1.0,0.98019780510485,1.0,0.6,0.6,0.6276689460942625,1.0,0.8998455032776554,1.0,0.9089406664480204,0.6,0.6,0.6301457353618486,0.6742192546289434,1.0,1.0,0.6,0.7280704366423378,1.0,0.6,0.9933185078314792,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6385828194779971
270,1.0001492065632562,1.0000087796363564,0.7971568135907956,1.0000800013101827,0.8843347941116535,1.0001418109832236,0.8179023505969601,0.6000835227960062,0.9997874238843807,0.5999213715999541,0.9999608449227929,0.7632791683699444,1.0000965120731722,0.9997614181503628,0.9998445381765242,0.6001108921036228,0.658041949636842,0.6145518003576367,0.9999025144946398,0.8785325160471525,1.0003283232550109,0.5999995260535003,0.6001673900948785,0.5999298865038742,0.5998212953963558,0.7377160507570169,1.0001015617419942,1.0001705769718066,0.5998942443916542,0.8829760343003181,0.9999019347476688,0.6000534898558973,0.8701822939769065,1.0002203762392474,0.5997385097395057,0.8677814316795115,1.0003706045451528,1.000044470356857,0.6156783671498745,0.5996329988891331,0.6000087161572536,0.9999183658114346,0.8415079131337123,1.0001309197792372,0.9714371659455046,1.0002808638707328,0.5998453556716277
271,1.0001492065632562,1.0000087796363564,0.7971568135907956,1.0000800013101827,0.8843347941116535,1.0001418109832236,0.8179023505969601,0.6000835227960062,0.9997874238843807,0.5999213715999541,0.9999608449227929,0.7632791683699444,1.0000965120731722,0.9997614181503628,0.9998445381765242,0.6001108921036228,0.658041949636842,0.6145518003576367,0.9999025144946398,0.8785325160471525,1.0003283232550109,0.5999995260535003,0.6001673900948785,0.5999298865038742,0.5998212953963558,0.7377160507570169,1.0001015617419942,1.0001705769718066,0.5998942443916542,0.8829760343003181,0.9999019347476688,0.6000534898558973,0.8701822939769065,1.0002203762392474,0.5997385097395057,0.8677814316795115,1.0003706045451528,1.000044470356857,0.6156783671498745,0.5996329988891331,0.6000087161572536,0.9999183658114346,0.8415079131337123,1.0001309197792372,0.9714371659455046,1.0002808638707328,0.5998453556716277
272,1.0001492065632562,1.0000087796363564,0.7971568135907956,1.0000800013101827,0.8843347941116535,1.0001418109832236,0.8179023505969601,0.6000835227960062,0.9997874238843807,0.5999213715999541,0.9999608449227929,0.7632791683699444,1.0000965120731722,0.9997614181503628,0.9998445381765242,0.6001108921036228,0.658041949636842,0.6145518003576367,0.9999025144946398,0.8785325160471525,1.0003283232550109,0.5999995260535003,0.6001673900948785,0.5999298865038742,0.5998212953963558,0.7377160507570169,1.0001015617419942,1.0001705769718066,0.5998942443916542,0.8829760343003181,0.9999019347476688,0.6000534898558973,0.8701822939769065,1.0002203762392474,0.5997385097395057,0.8677814316795115,1.0003706045451528,1.000044470356857,0.6156783671498745,0.5996329988891331,0.6000087161572536,0.9999183658114346,0.8415079131337123,1.0001309197792372,0.9714371659455046,1.0002808638707328,0.5998453556716277
273,1.0,1.0,0.7114254247343229,1.0,0.6363357807127799,1.0,0.7007380293086265,0.7279405366799778,1.0,0.6,1.0,0.6641617524317426,1.0,0.6904890921500936,1.0,0.6,0.6327132398279203,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.6,0.6919652932062662,1.0,1.0,0.6,0.8875778980508521,1.0,0.6,0.7120096889486462,1.0,0.6,0.702386150386828,1.0,1.0,0.6,0.6,0.6,1.0,0.66585387968281,1.0,1.0,1.0,0.6
274,1.0,1.0,0.7114254247343229,1.0,0.6363357807127799,1.0,0.7007380293086265,0.7279405366799778,1.0,0.6,1.0,0.6641617524317426,1.0,0.6904890921500936,1.0,0.6,0.6327132398279203,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.6,0.6919652932062662,1.0,1.0,0.6,0.8875778980508521,1.0,0.6,0.7120096889486462,1.0,0.6,0.702386150386828,1.0,1.0,0.6,0.6,0.6,1.0,0.66585387968281,1.0,1.0,1.0,0.6
275,1.0,1.0,0.7114254247343229,1.0,0.6363357807127799,1.0,0.7007380293086265,0.7279405366799778,1.0,0.6,1.0,0.6641617524317426,1.0,0.6904890921500936,1.0,0.6,0.6327132398279203,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.6,0.6919652932062662,1.0,1.0,0.6,0.8875778980508521,1.0,0.6,0.7120096889486462,1.0,0.6,0.702386150386828,1.0,1.0,0.6,0.6,0.6,1.0,0.66585387968281,1.0,1.0,1.0,0.6
276,1.0000162444137382,0.9998301502394418,0.6000175160371174,1.0001022622070153,0.902357725116294,0.999980941405263,0.6000195563648785,0.8469745612522422,1.0002234141230633,0.6000007035996098,0.9999875300868576,0.6930915412262044,0.9998032048149946,0.7816511512701096,0.9998815934625368,0.5999976936910716,0.5998590849871566,0.600117971868891,1.0000669211826438,0.8974107716539512,1.0002198022509556,0.5998681464286375,0.5999816417642578,0.5998936728126409,0.6001216599733636,0.8495535003675748,1.0002119036007193,1.0000873108136683,0.5998599381669087,0.9724847582788376,1.0000564849337523,0.6561376730246506,0.6002120035073333,0.9250824985455203,0.599898489994642,0.6070789320012303,1.0001538556277312,0.9998006770935087,0.5998868673289633,0.6476116352081667,0.6000390631725734,0.8461293239645956,0.5997529676977637,0.9999984055190398,1.0001795097844641,1.0000830542494272,0.5999526918607188
277,1.0000162444137382,0.9998301502394418,0.6000175160371174,1.0001022622070153,0.902357725116294,0.999980941405263,0.6000195563648785,0.8469745612522422,1.0002234141230633,0.6000007035996098,0.9999875300868576,0.6930915412262044,0.9998032048149946,0.7816511512701096,0.9998815934625368,0.5999976936910716,0.5998590849871566,0.600117971868891,1.0000669211826438,0.8974107716539512,1.0002198022509556,0.5998681464286375,0.5999816417642578,0.5998936728126409,0.6001216599733636,0.8495535003675748,1.0002119036007193,1.0000873108136683,0.5998599381669087,0.9724847582788376,1.0000564849337523,0.6561376730246506,0.6002120035073333,0.9250824985455203,0.599898489994642,0.6070789320012303,1.0001538556277312,0.9998006770935087,0.5998868673289633,0.6476116352081667,0.6000390631725734,0.8461293239645956,0.5997529676977637,0.9999984055190398,1.0001795097844641,1.0000830542494272,0.5999526918607188
278,1.0000162444137382,0.9998301502394418,0.6000175160371174,1.0001022622070153,0.902357725116294,0.999980941405263,0.6000195563648785,0.8469745612522422,1.0002234141230633,0.6000007035996098,0.9999875300868576,0.6930915412262044,0.9998032048149946,0.7816511512701096,0.9998815934625368,0.5999976936910716,0.5998590849871566,0.600117971868891,1.0000669211826438,0.8974107716539512,1.0002198022509556,0.5998681464286375,0.5999816417642578,0.5998936728126409,0.6001216599733636,0.8495535003675748,1.0002119036007193,1.0000873108136683,0.5998599381669087,0.9724847582788376,1.0000564849337523,0.6561376730246506,0.6002120035073333,0.9250824985455203,0.599898489994642,0.6070789320012303,1.0001538556277312,0.9998006770935087,0.5998868673289633,0.6476116352081667,0.6000390631725734,0.8461293239645956,0.5997529676977637,0.9999984055190398,1.0001795097844641,1.0000830542494272,0.5999526918607188
279,1.0001102221032592,1.0001597328007974,0.7716228210672416,0.9999434370052022,0.9794788516449175,0.9999544527721127,0.7938752470181856,0.6000202161326533,1.0001773040850108,0.6001095645910985,1.0002336927049842,0.9992740375613617,0.9999226596961385,0.8961452096038144,1.0000852657033148,0.5999430527537164,0.7908065301367762,0.600154128777184,0.9999777190302275,0.9837696076767773,0.9999746493455162,0.6862458170808443,0.5999508155117974,0.6000208109121024,0.6001857323263466,0.9049543896003364,0.9998463959929901,0.7714406630562392,0.5999889472418962,0.682053729791497,0.9999260359905386,0.600025695314057,0.6668304008229209,0.9596437070970506,0.6000665278425448,0.8842404398818942,1.0000189202955454,0.999929254768908,0.5999333572655499,0.650781957402986,0.5999196288500381,0.9429042183210326,0.6000768009211346,0.9997914369244111,0.9999418379029155,1.0001847912687265,0.6001366869669303
280,1.0001102221032592,1.0001597328007974,0.7716228210672416,0.9999434370052022,0.9794788516449175,0.9999544527721127,0.7938752470181856,0.6000202161326533,1.0001773040850108,0.6001095645910985,1.0002336927049842,0.9992740375613617,0.9999226596961385,0.8961452096038144,1.0000852657033148,0.5999430527537164,0.7908065301367762,0.600154128777184,0.9999777190302275,0.9837696076767773,0.9999746493455162,0.6862458170808443,0.5999508155117974,0.6000208109121024,0.6001857323263466,0.9049543896003364,0.9998463959929901,0.7714406630562392,0.5999889472418962,0.682053729791497,0.9999260359905386,0.600025695314057,0.6668304008229209,0.9596437070970506,0.6000665278425448,0.8842404398818942,1.0000189202955454,0.999929254768908,0.5999333572655499,0.650781957402986,0.5999196288500381,0.9429042183210326,0.6000768009211346,0.9997914369244111,0.9999418379029155,1.0001847912687265,0.6001366869669303
281,1.0001102221032592,1.0001597328007974,0.7716228210672416,0.9999434370052022,0.9794788516449175,0.9999544527721127,0.7938752470181856,0.6000202161326533,1.0001773040850108,0.6001095645910985,1.0002336927049842,0.9992740375613617,0.9999226596961385,0.8961452096038144,1.0000852657033148,0.5999430527537164,0.7908065301367762,0.600154128777184,0.9999777190302275,0.9837696076767773,0.9999746493455162,0.6862458170808443,0.5999508155117974,0.6000208109121024,0.6001857323263466,0.9049543896003364,0.9998463959929901,0.7714406630562392,0.5999889472418962,0.682053729791497,0.9999260359905386,0.600025695314057,0.6668304008229209,0.9596437070970506,0.6000665278425448,0.8842404398818942,1.0000189202955454,0.999929254768908,0.5999333572655499,0.650781957402986,0.5999196288500381,0.9429042183210326,0.6000768009211346,0.9997914369244111,0.9999418379029155,1.0001847912687265,0.6001366869669303
282,1.0000105827600672,1.0000145246690302,1.0000118234571729,1.0000558262423953,0.9956237535601423,0.9999608581714373,0.9999803992883818,0.6000280274858458,1.000016072297077,0.6000084423542673,1.0000111223533004,0.9999042146472851,1.0000286749173581,0.8845156399971491,1.0000292138149074,0.5998995699607321,0.8649458012312911,0.8360224757432325,0.9999722120855473,1.0000081734170054,1.0000777956126388,0.7561617365951236,0.6000384695018515,0.6000086909504189,0.6000200250030854,0.8697253194126534,1.0000277860373266,0.8131914872365198,0.5998262042547642,0.7941198151154854,1.000077398394155,0.6000283732370227,0.7766184102788075,0.9999898847615657,0.599904825458372,0.6862450631398755,0.999922293368615,1.0000200098461078,0.5999381123305034,0.5999748502930933,0.5999422299438555,0.9999045868524999,0.600022869803901,0.9999982018585993,0.9999706948945123,1.0000063961461607,0.5999421208664129
283,1.0000105827600672,1.0000145246690302,1.0000118234571729,1.0000558262423953,0.9956237535601423,0.9999608581714373,0.9999803992883818,0.6000280274858458,1.000016072297077,0.6000084423542673,1.0000111223533004,0.9999042146472851,1.0000286749173581,0.8845156399971491,1.0000292138149074,0.5998995699607321,0.8649458012312911,0.8360224757432325,0.9999722120855473,1.0000081734170054,1.0000777956126388,0.7561617365951236,0.6000384695018515,0.6000086909504189,0.6000200250030854,0.8697253194126534,1.0000277860373266,0.8131914872365198,0.5998262042547642,0.7941198151154854,1.000077398394155,0.6000283732370227,0.7766184102788075,0.9999898847615657,0.599904825458372,0.6862450631398755,0.999922293368615,1.0000200098461078,0.5999381123305034,0.5999748502930933,0.5999422299438555,0.9999045868524999,0.600022869803901,0.9999982018585993,0.9999706948945123,1.0000063961461607,0.5999421208664129
284,1.0000105827600672,1.0000145246690302,1.0000118234571729,1.0000558262423953,0.9956237535601423,0.9999608581714373,0.9999803992883818,0.6000280274858458,1.000016072297077,0.6000084423542673,1.0000111223533004,0.9999042146472851,1.0000286749173581,0.8845156399971491,1.0000292138149074,0.5998995699607321,0.8649458012312911,0.8360224757432325,0.9999722120855473,1.0000081734170054,1.0000777956126388,0.7561617365951236,0.6000384695018515,0.6000086909504189,0.6000200250030854,0.8697253194126534,1.0000277860373266,0.8131914872365198,0.5998262042547642,0.7941198151154854,1.000077398394155,0.6000283732370227,0.7766184102788075,0.9999898847615657,0.599904825458372,0.6862450631398755,0.999922293368615,1.0000200098461078,0.5999381123305034,0.5999748502930933,0.5999422299438555,0.9999045868524999,0.600022869803901,0.9999982018585993,0.9999706948945123,1.0000063961461607,0.5999421208664129
285,1.0,1.0,0.715224470217919,1.0,0.8572244517007476,1.0,0.8613673805204838,0.6593821030265246,1.0,0.7158663184507688,1.0,1.0,1.0,1.0,1.0,0.6,0.6726992218607334,0.7956262243657781,1.0,0.7008524490009983,1.0,0.6551229251789118,0.6,0.6,0.6,1.0,1.0,0.9716978052460524,0.6,0.918096696024288,1.0,0.9173106179358175,1.0,1.0,0.6,0.6565550316807136,1.0,1.0,0.6,0.6,0.6,0.8968706352079374,0.6,1.0,1.0,1.0,0.6
286,1.0,1.0,0.715224470217919,1.0,0.8572244517007476,1.0,0.8613673805204838,0.6593821030265246,1.0,0.7158663184507688,1.0,1.0,1.0,1.0,1.0,0.6,0.6726992218607334,0.7956262243657781,1.0,0.7008524490009983,1.0,0.6551229251789118,0.6,0.6,0.6,1.0,1.0,0.9716978052460524,0.6,0.918096696024288,1.0,0.9173106179358175,1.0,1.0,0.6,0.6565550316807136,1.0,1.0,0.6,0.6,0.6,0.8968706352079374,0.6,1.0,1.0,1.0,0.6
287,1.0,1.0,0.715224470217919,1.0,0.8572244517007476,1.0,0.8613673805204838,0.6593821030265246,1.0,0.7158663184507688,1.0,1.0,1.0,1.0,1.0,0.6,0.6726992218607334,0.7956262243657781,1.0,0.7008524490009983,1.0,0.6551229251789118,0.6,0.6,0.6,1.0,1.0,0.9716978052460524,0.6,0.918096696024288,1.0,0.9173106179358175,1.0,1.0,0.6,0.6565550316807136,1.0,1.0,0.6,0.6,0.6,0.8968706352079374,0.6,1.0,1.0,1.0,0.6
288,1.0002061501391104,0.9999797506062188,0.7650224895202444,1.0000422474842345,0.5999517436444688,1.0001047230163125,0.6944753033305447,0.6716070723592414,1.0000703758756326,0.6000241847824247,1.000123351520419,0.809951391232117,1.0000883500105169,0.9096609114350244,0.9999977113240789,0.599925731578725,0.8603263308537875,0.6000662016466096,0.9999766416764627,0.7350581594851889,1.000012950288153,0.6262131947375394,0.5999678286970141,0.5999449710813531,0.60006076674013,0.946974171957221,1.000071051641988,0.9535876372712551,0.6000209955209423,0.5998451955834279,1.0001175303798735,0.8876666951626361,0.6504475216759547,0.9999877973453573,0.600024985975403,0.6038468504187677,0.9999769899799921,0.9999553742464988,0.6247764239447477,0.8044474583093918,0.5998963886994924,0.9999466790424655,0.5999908542660193,0.8602593440144112,0.7867644390881272,1.0000108193558503,0.5999272321658747
289,1.0002061501391104,0.9999797506062188,0.7650224895202444,1.0000422474842345,0.5999517436444688,1.0001047230163125,0.6944753033305447,0.6716070723592414,1.0000703758756326,0.6000241847824247,1.000123351520419,0.809951391232117,1.0000883500105169,0.9096609114350244,0.9999977113240789,0.599925731578725,0.8603263308537875,0.6000662016466096,0.9999766416764627,0.7350581594851889,1.000012950288153,0.6262131947375394,0.5999678286970141,0.5999449710813531,0.60006076674013,0.946974171957221,1.000071051641988,0.9535876372712551,0.6000209955209423,0.5998451955834279,1.0001175303798735,0.8876666951626361,0.6504475216759547,0.9999877973453573,0.600024985975403,0.6038468504187677,0.9999769899799921,0.9999553742464988,0.6247764239447477,0.8044474583093918,0.5998963886994924,0.9999466790424655,0.5999908542660193,0.8602593440144112,0.7867644390881272,1.0000108193558503,0.5999272321658747
290,1.0002061501391104,0.9999797506062188,0.7650224895202444,1.0000422474842345,0.5999517436444688,1.0001047230163125,0.6944753033305447,0.6716070723592414,1.0000703758756326,0.6000241847824247,1.000123351520419,0.809951391232117,1.0000883500105169,0.9096609114350244,0.9999977113240789,0.599925731578725,0.8603263308537875,0.6000662016466096,0.9999766416764627,0.7350581594851889,1.000012950288153,0.6262131947375394,0.5999678286970141,0.5999449710813531,0.60006076674013,0.946974171957221,1.000071051641988,0.9535876372712551,0.6000209955209423,0.5998451955834279,1.0001175303798735,0.8876666951626361,0.6504475216759547,0.9999877973453573,0.600024985975403,0.6038468504187677,0.9999769899799921,0.9999553742464988,0.6247764239447477,0.8044474583093918,0.5998963886994924,0.9999466790424655,0.5999908542660193,0.8602593440144112,0.7867644390881272,1.0000108193558503,0.5999272321658747
291,1.0,1.0,1.0,1.0,0.6,1.0,0.642927948686853,0.6575416822524134,1.0,0.6,1.0,0.6025960104311219,0.8552029263222948,1.0,1.0,0.6,0.9304813467540414,0.6,1.0,0.8613018281861236,1.0,0.6,0.6,0.6,0.6,0.8117816354347538,1.0,1.0,0.6,0.6675240185409073,1.0,0.6,0.6,0.9632884989688302,0.6106064042602525,0.6,1.0,1.0,0.6,0.9781277147796581,0.6,0.8225139484584766,0.6,1.0,0.944054688761408,1.0,0.6
292,1.0,1.0,1.0,1.0,0.6,1.0,0.642927948686853,0.6575416822524134,1.0,0.6,1.0,0.6025960104311219,0.8552029263222948,1.0,1.0,0.6,0.9304813467540414,0.6,1.0,0.8613018281861236,1.0,0.6,0.6,0.6,0.6,0.8117816354347538,1.0,1.0,0.6,0.6675240185409073,1.0,0.6,0.6,0.9632884989688302,0.6106064042602525,0.6,1.0,1.0,0.6,0.9781277147796581,0.6,0.8225139484584766,0.6,1.0,0.944054688761408,1.0,0.6
293,1.0,1.0,1.0,1.0,0.6,1.0,0.642927948686853,0.6575416822524134,1.0,0.6,1.0,0.6025960104311219,0.8552029263222948,1.0,1.0,0.6,0.9304813467540414,0.6,1.0,0.8613018281861236,1.0,0.6,0.6,0.6,0.6,0.8117816354347538,1.0,1.0,0.6,0.6675240185409073,1.0,0.6,0.6,0.9632884989688302,0.6106064042602525,0.6,1.0,1.0,0.6,0.9781277147796581,0.6,0.8225139484584766,0.6,1.0,0.944054688761408,1.0,0.6
294,1.0000735451632532,1.0000190167427734,0.9126831331271587,1.0000327157177562,0.6675665080005688,1.0000666669589902,0.6916432185777814,0.6750837514760035,0.999956597328196,0.6000405622827756,1.0001641390542868,0.6993818699456499,0.9999217750748619,1.000025432583258,1.0001632772321611,0.5999628147692164,0.6516832175591729,0.6001195564822016,0.9999451871191659,0.7010241904622867,0.9999614497430416,0.8255623838311692,0.5999853577739256,0.5998525267162416,0.7666485297232682,0.6990535892747374,1.0000632307644244,0.8607178609023743,0.5999040103264657,0.6000133062202471,1.0000889612842583,0.6000021019404069,0.6000437547440892,1.000055980770594,0.6000615050927152,0.6125615417015619,1.000096971856237,1.0000092928810136,0.5999608315391426,0.798795704250626,0.5999221280720128,0.7850027718041188,0.6000225058572692,0.9423007201223278,0.9999202251084228,1.0000632668173077,0.5999613960495294
295,1.0000735451632532,1.0000190167427734,0.9126831331271587,1.0000327157177562,0.6675665080005688,1.0000666669589902,0.6916432185777814,0.6750837514760035,0.999956597328196,0.6000405622827756,1.0001641390542868,0.6993818699456499,0.9999217750748619,1.000025432583258,1.0001632772321611,0.5999628147692164,0.6516832175591729,0.6001195564822016,0.9999451871191659,0.7010241904622867,0.9999614497430416,0.8255623838311692,0.5999853577739256,0.5998525267162416,0.7666485297232682,0.6990535892747374,1.0000632307644244,0.8607178609023743,0.5999040103264657,0.6000133062202471,1.0000889612842583,0.6000021019404069,0.6000437547440892,1.000055980770594,0.6000615050927152,0.6125615417015619,1.000096971856237,1.0000092928810136,0.5999608315391426,0.798795704250626,0.5999221280720128,0.7850027718041188,0.6000225058572692,0.9423007201223278,0.9999202251084228,1.0000632668173077,0.5999613960495294
296,1.0000735451632532,1.0000190167427734,0.9126831331271587,1.0000327157177562,0.6675665080005688,1.0000666669589902,0.6916432185777814,0.6750837514760035,0.999956597328196,0.6000405622827756,1.0001641390542868,0.6993818699456499,0.9999217750748619,1.000025432583258,1.0001632772321611,0.5999628147692164,0.6516832175591729,0.6001195564822016,0.9999451871191659,0.7010241904622867,0.9999614497430416,0.8255623838311692,0.5999853577739256,0.5998525267162416,0.7666485297232682,0.6990535892747374,1.0000632307644244,0.8607178609023743,0.5999040103264657,0.6000133062202471,1.0000889612842583,0.6000021019404069,0.6000437547440892,1.000055980770594,0.6000615050927152,0.6125615417015619,1.000096971856237,1.0000092928810136,0.5999608315391426,0.798795704250626,0.5999221280720128,0.7850027718041188,0.6000225058572692,0.9423007201223278,0.9999202251084228,1.0000632668173077,0.5999613960495294
297,1.0001337493162243,1.00002057285766,0.9932328047967974,0.9998832224520439,0.6123142861774253,0.9998932865299692,0.5999536037020801,0.5999775652461282,0.9997424823462706,0.6002754518800619,0.9999845730212361,0.9342473428138987,1.0000206114758048,0.999764560525061,1.0001093044416496,0.6000080170139317,0.6000016217790014,0.7154240584327667,0.9998509310385283,0.7789188529253919,0.9998264892840717,0.9276144734303274,0.5999552684669389,0.6001995268945548,0.6000564720176944,0.8434500181523559,0.9999782166194009,0.9567760731934918,0.6000191724997892,0.6002371018048196,1.000214638014987,0.6176775675536483,0.7760616505116824,0.8375450829899989,0.5997578026229955,0.6000917827438006,1.0001163954727443,0.9998064009182893,0.6000009072093695,0.5997954367469109,0.5998911167848209,0.9287772390205014,0.599839991144732,0.9999539105774592,0.7146695865591375,0.9999483980736139,0.7269066960669797
298,1.0001337493162243,1.00002057285766,0.9932328047967974,0.9998832224520439,0.6123142861774253,0.9998932865299692,0.5999536037020801,0.5999775652461282,0.9997424823462706,0.6002754518800619,0.9999845730212361,0.9342473428138987,1.0000206114758048,0.999764560525061,1.0001093044416496,0.6000080170139317,0.6000016217790014,0.7154240584327667,0.9998509310385283,0.7789188529253919,0.9998264892840717,0.9276144734303274,0.5999552684669389,0.6001995268945548,0.6000564720176944,0.8434500181523559,0.9999782166194009,0.9567760731934918,0.6000191724997892,0.6002371018048196,1.000214638014987,0.6176775675536483,0.7760616505116824,0.8375450829899989,0.5997578026229955,0.6000917827438006,1.0001163954727443,0.9998064009182893,0.6000009072093695,0.5997954367469109,0.5998911167848209,0.9287772390205014,0.599839991144732,0.9999539105774592,0.7146695865591375,0.9999483980736139,0.7269066960669797
299,1.0001337493162243,1.00002057285766,0.9932328047967974,0.9998832224520439,0.6123142861774253,0.9998932865299692,0.5999536037020801,0.5999775652461282,0.9997424823462706,0.6002754518800619,0.9999845730212361,0.9342473428138987,1.0000206114758048,0.999764560525061,1.0001093044416496,0.6000080170139317,0.6000016217790014,0.7154240584327667,0.9998509310385283,0.7789188529253919,0.9998264892840717,0.9276144734303274,0.5999552684669389,0.6001995268945548,0.6000564720176944,0.8434500181523559,0.9999782166194009,0.9567760731934918,0.6000191724997892,0.6002371018048196,1.000214638014987,0.6176775675536483,0.7760616505116824,0.8375450829899989,0.5997578026229955,0.6000917827438006,1.0001163954727443,0.9998064009182893,0.6000009072093695,0.5997954367469109,0.5998911167848209,0.9287772390205014,0.599839991144732,0.9999539105774592,0.7146695865591375,0.9999483980736139,0.7269066960669797


==> csv/ZRH_NEW/deepc-freq-3/results/metrics.csv <==
,0
travel_time,37.94
waiting_time,22.62
C0_abs,15.41
C02_abs,4253.91
HC_abs,0.1
PMx_abs,0.21
NOx_abs,1.62
fuel_abs,1379.07
nvehicles,178143.0


==> csv/ZRH_NEW/deepc-freq-6/info.json <==
{"taskname": "tls", "id": "deepc-freq-6", "actuators": "tls", "gui": 0, "horizon": 3, "Tini": 6, "begin": 54000, "end": 75600, "seed": 2389, "scale": 0.8, "rate": 1, "deparr": "", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "ZRH_ASP", "output_type": ["density"], "freq": 6, "n_threads": 2, "labels": "./dep/sumo_files/ZRH_ASP/regions/labels.npy", "mfddata": "mfddata_final.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 36, "parameters": null, "controller": "DeePC", "files": {"net": "ZRH_ASP.net.xml", "trips": "trips_ASP.rou.xml", "routing": "trips_ASP.rou.xml", "sumocfg": "sumo_tomodify.sumocfg", "additionals": "additional.add.xml,taz.xml", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "DeePC.json"}}

==> csv/ZRH_NEW/deepc-freq-6/results/density_prediction_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> csv/ZRH_NEW/deepc-freq-6/results/density_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,2.0621261483341335,3.1754636851970273,1.750693635825368,0.8447872242924176,2.2377123379203514,0.7862155021863686,4.059855717758343,5.813810649346639
7,2.0621261483341335,3.1754636851970273,1.750693635825368,0.8447872242924176,2.2377123379203514,0.7862155021863686,4.059855717758343,5.813810649346639
8,2.0621261483341335,3.1754636851970273,1.750693635825368,0.8447872242924176,2.2377123379203514,0.7862155021863686,4.059855717758343,5.813810649346639
9,2.0621261483341335,3.1754636851970273,1.750693635825368,0.8447872242924176,2.2377123379203514,0.7862155021863686,4.059855717758343,5.813810649346639
10,2.0621261483341335,3.1754636851970273,1.750693635825368,0.8447872242924176,2.2377123379203514,0.7862155021863686,4.059855717758343,5.813810649346639
11,2.0621261483341335,3.1754636851970273,1.750693635825368,0.8447872242924176,2.2377123379203514,0.7862155021863686,4.059855717758343,5.813810649346639
12,3.6797746459845158,4.574045853318634,2.659240257019632,1.5210162637952247,2.8880450226747882,1.0271524587662213,5.182766802277445,8.201084939213725
13,3.6797746459845158,4.574045853318634,2.659240257019632,1.5210162637952247,2.8880450226747882,1.0271524587662213,5.182766802277445,8.201084939213725
14,3.6797746459845158,4.574045853318634,2.659240257019632,1.5210162637952247,2.8880450226747882,1.0271524587662213,5.182766802277445,8.201084939213725
15,3.6797746459845158,4.574045853318634,2.659240257019632,1.5210162637952247,2.8880450226747882,1.0271524587662213,5.182766802277445,8.201084939213725
16,3.6797746459845158,4.574045853318634,2.659240257019632,1.5210162637952247,2.8880450226747882,1.0271524587662213,5.182766802277445,8.201084939213725
17,3.6797746459845158,4.574045853318634,2.659240257019632,1.5210162637952247,2.8880450226747882,1.0271524587662213,5.182766802277445,8.201084939213725
18,3.9193439278788795,4.654880521453759,3.1158668427529825,2.0472181868547237,3.095139324196721,1.1911774065833303,8.03213018644859,9.169481353526677
19,3.9193439278788795,4.654880521453759,3.1158668427529825,2.0472181868547237,3.095139324196721,1.1911774065833303,8.03213018644859,9.169481353526677
20,3.9193439278788795,4.654880521453759,3.1158668427529825,2.0472181868547237,3.095139324196721,1.1911774065833303,8.03213018644859,9.169481353526677
21,3.9193439278788795,4.654880521453759,3.1158668427529825,2.0472181868547237,3.095139324196721,1.1911774065833303,8.03213018644859,9.169481353526677
22,3.9193439278788795,4.654880521453759,3.1158668427529825,2.0472181868547237,3.095139324196721,1.1911774065833303,8.03213018644859,9.169481353526677
23,3.9193439278788795,4.654880521453759,3.1158668427529825,2.0472181868547237,3.095139324196721,1.1911774065833303,8.03213018644859,9.169481353526677
24,3.9961778345856374,5.116571122183957,3.0024710480521226,2.0330452486783477,2.9883655190453373,1.8107786006545055,7.598664402256292,13.073200896395837
25,3.9961778345856374,5.116571122183957,3.0024710480521226,2.0330452486783477,2.9883655190453373,1.8107786006545055,7.598664402256292,13.073200896395837
26,3.9961778345856374,5.116571122183957,3.0024710480521226,2.0330452486783477,2.9883655190453373,1.8107786006545055,7.598664402256292,13.073200896395837
27,3.9961778345856374,5.116571122183957,3.0024710480521226,2.0330452486783477,2.9883655190453373,1.8107786006545055,7.598664402256292,13.073200896395837
28,3.9961778345856374,5.116571122183957,3.0024710480521226,2.0330452486783477,2.9883655190453373,1.8107786006545055,7.598664402256292,13.073200896395837
29,3.9961778345856374,5.116571122183957,3.0024710480521226,2.0330452486783477,2.9883655190453373,1.8107786006545055,7.598664402256292,13.073200896395837
30,4.18967986804499,5.465887921109999,2.943467835206766,2.1609577805894093,3.2749733339797378,1.8671041224836642,9.675030778075017,20.33517461247628
31,4.18967986804499,5.465887921109999,2.943467835206766,2.1609577805894093,3.2749733339797378,1.8671041224836642,9.675030778075017,20.33517461247628
32,4.18967986804499,5.465887921109999,2.943467835206766,2.1609577805894093,3.2749733339797378,1.8671041224836642,9.675030778075017,20.33517461247628
33,4.18967986804499,5.465887921109999,2.943467835206766,2.1609577805894093,3.2749733339797378,1.8671041224836642,9.675030778075017,20.33517461247628
34,4.18967986804499,5.465887921109999,2.943467835206766,2.1609577805894093,3.2749733339797378,1.8671041224836642,9.675030778075017,20.33517461247628
35,4.18967986804499,5.465887921109999,2.943467835206766,2.1609577805894093,3.2749733339797378,1.8671041224836642,9.675030778075017,20.33517461247628
36,3.9056791497095595,5.792991239791347,2.9084571897644516,2.1195033373452206,3.5881363922274763,1.7628306933927216,11.251141436354676,29.107510330224347
37,3.9056791497095595,5.792991239791347,2.9084571897644516,2.1195033373452206,3.5881363922274763,1.7628306933927216,11.251141436354676,29.107510330224347
38,3.9056791497095595,5.792991239791347,2.9084571897644516,2.1195033373452206,3.5881363922274763,1.7628306933927216,11.251141436354676,29.107510330224347
39,3.9056791497095595,5.792991239791347,2.9084571897644516,2.1195033373452206,3.5881363922274763,1.7628306933927216,11.251141436354676,29.107510330224347
40,3.9056791497095595,5.792991239791347,2.9084571897644516,2.1195033373452206,3.5881363922274763,1.7628306933927216,11.251141436354676,29.107510330224347
41,3.9056791497095595,5.792991239791347,2.9084571897644516,2.1195033373452206,3.5881363922274763,1.7628306933927216,11.251141436354676,29.107510330224347
42,4.579175052814577,5.630594076193202,3.5535626672359752,1.9485325452593396,4.135146858100016,1.2460491983456945,13.64258686967731,16.62399570531201
43,4.579175052814577,5.630594076193202,3.5535626672359752,1.9485325452593396,4.135146858100016,1.2460491983456945,13.64258686967731,16.62399570531201
44,4.579175052814577,5.630594076193202,3.5535626672359752,1.9485325452593396,4.135146858100016,1.2460491983456945,13.64258686967731,16.62399570531201
45,4.579175052814577,5.630594076193202,3.5535626672359752,1.9485325452593396,4.135146858100016,1.2460491983456945,13.64258686967731,16.62399570531201
46,4.579175052814577,5.630594076193202,3.5535626672359752,1.9485325452593396,4.135146858100016,1.2460491983456945,13.64258686967731,16.62399570531201
47,4.579175052814577,5.630594076193202,3.5535626672359752,1.9485325452593396,4.135146858100016,1.2460491983456945,13.64258686967731,16.62399570531201
48,4.54292076742914,6.316449024139432,4.017462836537967,2.0179111073191174,4.685798329932799,1.5624433218162386,11.602183920488471,17.037006463540845
49,4.54292076742914,6.316449024139432,4.017462836537967,2.0179111073191174,4.685798329932799,1.5624433218162386,11.602183920488471,17.037006463540845
50,4.54292076742914,6.316449024139432,4.017462836537967,2.0179111073191174,4.685798329932799,1.5624433218162386,11.602183920488471,17.037006463540845
51,4.54292076742914,6.316449024139432,4.017462836537967,2.0179111073191174,4.685798329932799,1.5624433218162386,11.602183920488471,17.037006463540845
52,4.54292076742914,6.316449024139432,4.017462836537967,2.0179111073191174,4.685798329932799,1.5624433218162386,11.602183920488471,17.037006463540845
53,4.54292076742914,6.316449024139432,4.017462836537967,2.0179111073191174,4.685798329932799,1.5624433218162386,11.602183920488471,17.037006463540845
54,4.852622818488903,7.293114600094182,3.6828704151746954,1.943055350945844,4.960746680264705,2.2008337925458985,17.117110750902658,17.132443795822443
55,4.852622818488903,7.293114600094182,3.6828704151746954,1.943055350945844,4.960746680264705,2.2008337925458985,17.117110750902658,17.132443795822443
56,4.852622818488903,7.293114600094182,3.6828704151746954,1.943055350945844,4.960746680264705,2.2008337925458985,17.117110750902658,17.132443795822443
57,4.852622818488903,7.293114600094182,3.6828704151746954,1.943055350945844,4.960746680264705,2.2008337925458985,17.117110750902658,17.132443795822443
58,4.852622818488903,7.293114600094182,3.6828704151746954,1.943055350945844,4.960746680264705,2.2008337925458985,17.117110750902658,17.132443795822443
59,4.852622818488903,7.293114600094182,3.6828704151746954,1.943055350945844,4.960746680264705,2.2008337925458985,17.117110750902658,17.132443795822443
60,5.568479442325583,7.760212605620531,3.5728092753747087,2.308331124155721,5.695242443201593,1.7128879457878645,14.735512815324617,21.398965925715746
61,5.568479442325583,7.760212605620531,3.5728092753747087,2.308331124155721,5.695242443201593,1.7128879457878645,14.735512815324617,21.398965925715746
62,5.568479442325583,7.760212605620531,3.5728092753747087,2.308331124155721,5.695242443201593,1.7128879457878645,14.735512815324617,21.398965925715746
63,5.568479442325583,7.760212605620531,3.5728092753747087,2.308331124155721,5.695242443201593,1.7128879457878645,14.735512815324617,21.398965925715746
64,5.568479442325583,7.760212605620531,3.5728092753747087,2.308331124155721,5.695242443201593,1.7128879457878645,14.735512815324617,21.398965925715746
65,5.568479442325583,7.760212605620531,3.5728092753747087,2.308331124155721,5.695242443201593,1.7128879457878645,14.735512815324617,21.398965925715746
66,5.323870708213276,7.541117874096057,4.232269430225265,2.077319263402965,5.8195206665178,2.1022511638864447,17.444592248857578,20.571571997875814
67,5.323870708213276,7.541117874096057,4.232269430225265,2.077319263402965,5.8195206665178,2.1022511638864447,17.444592248857578,20.571571997875814
68,5.323870708213276,7.541117874096057,4.232269430225265,2.077319263402965,5.8195206665178,2.1022511638864447,17.444592248857578,20.571571997875814
69,5.323870708213276,7.541117874096057,4.232269430225265,2.077319263402965,5.8195206665178,2.1022511638864447,17.444592248857578,20.571571997875814
70,5.323870708213276,7.541117874096057,4.232269430225265,2.077319263402965,5.8195206665178,2.1022511638864447,17.444592248857578,20.571571997875814
71,5.323870708213276,7.541117874096057,4.232269430225265,2.077319263402965,5.8195206665178,2.1022511638864447,17.444592248857578,20.571571997875814
72,5.55880465703647,7.840294406919612,4.595273374435342,2.472272712213908,6.386746290558975,1.9093636666737588,15.71143906405265,24.679514713502186
73,5.55880465703647,7.840294406919612,4.595273374435342,2.472272712213908,6.386746290558975,1.9093636666737588,15.71143906405265,24.679514713502186
74,5.55880465703647,7.840294406919612,4.595273374435342,2.472272712213908,6.386746290558975,1.9093636666737588,15.71143906405265,24.679514713502186
75,5.55880465703647,7.840294406919612,4.595273374435342,2.472272712213908,6.386746290558975,1.9093636666737588,15.71143906405265,24.679514713502186
76,5.55880465703647,7.840294406919612,4.595273374435342,2.472272712213908,6.386746290558975,1.9093636666737588,15.71143906405265,24.679514713502186
77,5.55880465703647,7.840294406919612,4.595273374435342,2.472272712213908,6.386746290558975,1.9093636666737588,15.71143906405265,24.679514713502186
78,6.518617591608249,7.7435488050809,4.589390731945161,2.4819235555355608,5.827334155552174,1.7025528937913883,23.949917538707783,21.514881043937105
79,6.518617591608249,7.7435488050809,4.589390731945161,2.4819235555355608,5.827334155552174,1.7025528937913883,23.949917538707783,21.514881043937105
80,6.518617591608249,7.7435488050809,4.589390731945161,2.4819235555355608,5.827334155552174,1.7025528937913883,23.949917538707783,21.514881043937105
81,6.518617591608249,7.7435488050809,4.589390731945161,2.4819235555355608,5.827334155552174,1.7025528937913883,23.949917538707783,21.514881043937105
82,6.518617591608249,7.7435488050809,4.589390731945161,2.4819235555355608,5.827334155552174,1.7025528937913883,23.949917538707783,21.514881043937105
83,6.518617591608249,7.7435488050809,4.589390731945161,2.4819235555355608,5.827334155552174,1.7025528937913883,23.949917538707783,21.514881043937105
84,6.205038264865438,8.645617486723264,4.749506803061527,2.329478450726661,6.275929827848634,1.8695206250625116,23.606733823814327,25.60582767846251
85,6.205038264865438,8.645617486723264,4.749506803061527,2.329478450726661,6.275929827848634,1.8695206250625116,23.606733823814327,25.60582767846251
86,6.205038264865438,8.645617486723264,4.749506803061527,2.329478450726661,6.275929827848634,1.8695206250625116,23.606733823814327,25.60582767846251
87,6.205038264865438,8.645617486723264,4.749506803061527,2.329478450726661,6.275929827848634,1.8695206250625116,23.606733823814327,25.60582767846251
88,6.205038264865438,8.645617486723264,4.749506803061527,2.329478450726661,6.275929827848634,1.8695206250625116,23.606733823814327,25.60582767846251
89,6.205038264865438,8.645617486723264,4.749506803061527,2.329478450726661,6.275929827848634,1.8695206250625116,23.606733823814327,25.60582767846251
90,5.880790979751613,9.780797111620137,4.799030675238968,2.5275080537157373,6.70140787443106,2.2521783890935994,23.157039299404893,31.873774515048755
91,5.880790979751613,9.780797111620137,4.799030675238968,2.5275080537157373,6.70140787443106,2.2521783890935994,23.157039299404893,31.873774515048755
92,5.880790979751613,9.780797111620137,4.799030675238968,2.5275080537157373,6.70140787443106,2.2521783890935994,23.157039299404893,31.873774515048755
93,5.880790979751613,9.780797111620137,4.799030675238968,2.5275080537157373,6.70140787443106,2.2521783890935994,23.157039299404893,31.873774515048755
94,5.880790979751613,9.780797111620137,4.799030675238968,2.5275080537157373,6.70140787443106,2.2521783890935994,23.157039299404893,31.873774515048755
95,5.880790979751613,9.780797111620137,4.799030675238968,2.5275080537157373,6.70140787443106,2.2521783890935994,23.157039299404893,31.873774515048755
96,6.3750005014248945,10.486128259988503,4.955296382583144,2.070912933250636,7.2336907360059035,2.1339562322574857,30.960959724702246,34.29508654920729
97,6.3750005014248945,10.486128259988503,4.955296382583144,2.070912933250636,7.2336907360059035,2.1339562322574857,30.960959724702246,34.29508654920729
98,6.3750005014248945,10.486128259988503,4.955296382583144,2.070912933250636,7.2336907360059035,2.1339562322574857,30.960959724702246,34.29508654920729
99,6.3750005014248945,10.486128259988503,4.955296382583144,2.070912933250636,7.2336907360059035,2.1339562322574857,30.960959724702246,34.29508654920729
100,6.3750005014248945,10.486128259988503,4.955296382583144,2.070912933250636,7.2336907360059035,2.1339562322574857,30.960959724702246,34.29508654920729
101,6.3750005014248945,10.486128259988503,4.955296382583144,2.070912933250636,7.2336907360059035,2.1339562322574857,30.960959724702246,34.29508654920729
102,6.10573053438072,10.139336024157775,5.800453438687002,1.719347665855302,8.030254186021136,2.101316111377409,38.48268118784821,32.693877632626034
103,6.10573053438072,10.139336024157775,5.800453438687002,1.719347665855302,8.030254186021136,2.101316111377409,38.48268118784821,32.693877632626034
104,6.10573053438072,10.139336024157775,5.800453438687002,1.719347665855302,8.030254186021136,2.101316111377409,38.48268118784821,32.693877632626034
105,6.10573053438072,10.139336024157775,5.800453438687002,1.719347665855302,8.030254186021136,2.101316111377409,38.48268118784821,32.693877632626034
106,6.10573053438072,10.139336024157775,5.800453438687002,1.719347665855302,8.030254186021136,2.101316111377409,38.48268118784821,32.693877632626034
107,6.10573053438072,10.139336024157775,5.800453438687002,1.719347665855302,8.030254186021136,2.101316111377409,38.48268118784821,32.693877632626034
108,5.891707845548246,10.43277357374413,6.443678776983206,2.4799948919564967,8.803084837272518,2.6038704521104687,37.87279602956605,37.18095338264206
109,5.891707845548246,10.43277357374413,6.443678776983206,2.4799948919564967,8.803084837272518,2.6038704521104687,37.87279602956605,37.18095338264206
110,5.891707845548246,10.43277357374413,6.443678776983206,2.4799948919564967,8.803084837272518,2.6038704521104687,37.87279602956605,37.18095338264206
111,5.891707845548246,10.43277357374413,6.443678776983206,2.4799948919564967,8.803084837272518,2.6038704521104687,37.87279602956605,37.18095338264206
112,5.891707845548246,10.43277357374413,6.443678776983206,2.4799948919564967,8.803084837272518,2.6038704521104687,37.87279602956605,37.18095338264206
113,5.891707845548246,10.43277357374413,6.443678776983206,2.4799948919564967,8.803084837272518,2.6038704521104687,37.87279602956605,37.18095338264206
114,5.454489013165251,12.06920299106169,7.282290246118899,2.359459541515893,9.793684516876956,2.2569948410633445,39.27346537546483,42.188909300713775
115,5.454489013165251,12.06920299106169,7.282290246118899,2.359459541515893,9.793684516876956,2.2569948410633445,39.27346537546483,42.188909300713775
116,5.454489013165251,12.06920299106169,7.282290246118899,2.359459541515893,9.793684516876956,2.2569948410633445,39.27346537546483,42.188909300713775
117,5.454489013165251,12.06920299106169,7.282290246118899,2.359459541515893,9.793684516876956,2.2569948410633445,39.27346537546483,42.188909300713775
118,5.454489013165251,12.06920299106169,7.282290246118899,2.359459541515893,9.793684516876956,2.2569948410633445,39.27346537546483,42.188909300713775
119,5.454489013165251,12.06920299106169,7.282290246118899,2.359459541515893,9.793684516876956,2.2569948410633445,39.27346537546483,42.188909300713775
120,6.325389811851656,14.259022725042383,7.4563765495441805,2.5604709827206458,11.33502158469094,1.7385043013905417,42.1918347824874,38.43539444517803
121,6.325389811851656,14.259022725042383,7.4563765495441805,2.5604709827206458,11.33502158469094,1.7385043013905417,42.1918347824874,38.43539444517803
122,6.325389811851656,14.259022725042383,7.4563765495441805,2.5604709827206458,11.33502158469094,1.7385043013905417,42.1918347824874,38.43539444517803
123,6.325389811851656,14.259022725042383,7.4563765495441805,2.5604709827206458,11.33502158469094,1.7385043013905417,42.1918347824874,38.43539444517803
124,6.325389811851656,14.259022725042383,7.4563765495441805,2.5604709827206458,11.33502158469094,1.7385043013905417,42.1918347824874,38.43539444517803
125,6.325389811851656,14.259022725042383,7.4563765495441805,2.5604709827206458,11.33502158469094,1.7385043013905417,42.1918347824874,38.43539444517803
126,6.650344071714215,15.856795098394976,7.888423239528844,2.367849513795789,11.836033046727932,1.5631552569428393,41.86065899270213,41.884519393538156
127,6.650344071714215,15.856795098394976,7.888423239528844,2.367849513795789,11.836033046727932,1.5631552569428393,41.86065899270213,41.884519393538156
128,6.650344071714215,15.856795098394976,7.888423239528844,2.367849513795789,11.836033046727932,1.5631552569428393,41.86065899270213,41.884519393538156
129,6.650344071714215,15.856795098394976,7.888423239528844,2.367849513795789,11.836033046727932,1.5631552569428393,41.86065899270213,41.884519393538156
130,6.650344071714215,15.856795098394976,7.888423239528844,2.367849513795789,11.836033046727932,1.5631552569428393,41.86065899270213,41.884519393538156
131,6.650344071714215,15.856795098394976,7.888423239528844,2.367849513795789,11.836033046727932,1.5631552569428393,41.86065899270213,41.884519393538156
132,6.820451056389907,16.349351581385307,9.229450880406647,2.422427871110914,13.060133915401464,1.5898216143147397,46.08613903293722,45.99320104438565
133,6.820451056389907,16.349351581385307,9.229450880406647,2.422427871110914,13.060133915401464,1.5898216143147397,46.08613903293722,45.99320104438565
134,6.820451056389907,16.349351581385307,9.229450880406647,2.422427871110914,13.060133915401464,1.5898216143147397,46.08613903293722,45.99320104438565
135,6.820451056389907,16.349351581385307,9.229450880406647,2.422427871110914,13.060133915401464,1.5898216143147397,46.08613903293722,45.99320104438565
136,6.820451056389907,16.349351581385307,9.229450880406647,2.422427871110914,13.060133915401464,1.5898216143147397,46.08613903293722,45.99320104438565
137,6.820451056389907,16.349351581385307,9.229450880406647,2.422427871110914,13.060133915401464,1.5898216143147397,46.08613903293722,45.99320104438565
138,7.1636520747572,16.085328573566926,10.326617060459188,2.5626385412775314,14.661559821881147,1.7735684567032608,47.02576222614856,49.30265723014877
139,7.1636520747572,16.085328573566926,10.326617060459188,2.5626385412775314,14.661559821881147,1.7735684567032608,47.02576222614856,49.30265723014877
140,7.1636520747572,16.085328573566926,10.326617060459188,2.5626385412775314,14.661559821881147,1.7735684567032608,47.02576222614856,49.30265723014877
141,7.1636520747572,16.085328573566926,10.326617060459188,2.5626385412775314,14.661559821881147,1.7735684567032608,47.02576222614856,49.30265723014877
142,7.1636520747572,16.085328573566926,10.326617060459188,2.5626385412775314,14.661559821881147,1.7735684567032608,47.02576222614856,49.30265723014877
143,7.1636520747572,16.085328573566926,10.326617060459188,2.5626385412775314,14.661559821881147,1.7735684567032608,47.02576222614856,49.30265723014877
144,6.916376232558898,18.64496052849755,11.157513294128409,1.908705614584869,15.977996028466343,2.519253904938354,51.832447457829964,51.66961849757707
145,6.916376232558898,18.64496052849755,11.157513294128409,1.908705614584869,15.977996028466343,2.519253904938354,51.832447457829964,51.66961849757707
146,6.916376232558898,18.64496052849755,11.157513294128409,1.908705614584869,15.977996028466343,2.519253904938354,51.832447457829964,51.66961849757707
147,6.916376232558898,18.64496052849755,11.157513294128409,1.908705614584869,15.977996028466343,2.519253904938354,51.832447457829964,51.66961849757707
148,6.916376232558898,18.64496052849755,11.157513294128409,1.908705614584869,15.977996028466343,2.519253904938354,51.832447457829964,51.66961849757707
149,6.916376232558898,18.64496052849755,11.157513294128409,1.908705614584869,15.977996028466343,2.519253904938354,51.832447457829964,51.66961849757707
150,7.163078063459049,21.18890299869997,11.60223206991435,2.2881093633499203,16.524659060348373,2.407387767036201,57.1167709376086,43.09217004506394
151,7.163078063459049,21.18890299869997,11.60223206991435,2.2881093633499203,16.524659060348373,2.407387767036201,57.1167709376086,43.09217004506394
152,7.163078063459049,21.18890299869997,11.60223206991435,2.2881093633499203,16.524659060348373,2.407387767036201,57.1167709376086,43.09217004506394
153,7.163078063459049,21.18890299869997,11.60223206991435,2.2881093633499203,16.524659060348373,2.407387767036201,57.1167709376086,43.09217004506394
154,7.163078063459049,21.18890299869997,11.60223206991435,2.2881093633499203,16.524659060348373,2.407387767036201,57.1167709376086,43.09217004506394
155,7.163078063459049,21.18890299869997,11.60223206991435,2.2881093633499203,16.524659060348373,2.407387767036201,57.1167709376086,43.09217004506394
156,7.428283062181755,22.163202680094997,11.660106500320573,1.9549308294613446,16.283500640233598,1.8409382166373163,59.20183421617411,53.32469323562128
157,7.428283062181755,22.163202680094997,11.660106500320573,1.9549308294613446,16.283500640233598,1.8409382166373163,59.20183421617411,53.32469323562128
158,7.428283062181755,22.163202680094997,11.660106500320573,1.9549308294613446,16.283500640233598,1.8409382166373163,59.20183421617411,53.32469323562128
159,7.428283062181755,22.163202680094997,11.660106500320573,1.9549308294613446,16.283500640233598,1.8409382166373163,59.20183421617411,53.32469323562128
160,7.428283062181755,22.163202680094997,11.660106500320573,1.9549308294613446,16.283500640233598,1.8409382166373163,59.20183421617411,53.32469323562128
161,7.428283062181755,22.163202680094997,11.660106500320573,1.9549308294613446,16.283500640233598,1.8409382166373163,59.20183421617411,53.32469323562128
162,7.886981387738975,22.60556590955861,12.591435970222244,1.7289115136711009,16.333682725717477,1.4038421149284475,59.61520796067118,53.32031979038664
163,7.886981387738975,22.60556590955861,12.591435970222244,1.7289115136711009,16.333682725717477,1.4038421149284475,59.61520796067118,53.32031979038664
164,7.886981387738975,22.60556590955861,12.591435970222244,1.7289115136711009,16.333682725717477,1.4038421149284475,59.61520796067118,53.32031979038664
165,7.886981387738975,22.60556590955861,12.591435970222244,1.7289115136711009,16.333682725717477,1.4038421149284475,59.61520796067118,53.32031979038664
166,7.886981387738975,22.60556590955861,12.591435970222244,1.7289115136711009,16.333682725717477,1.4038421149284475,59.61520796067118,53.32031979038664
167,7.886981387738975,22.60556590955861,12.591435970222244,1.7289115136711009,16.333682725717477,1.4038421149284475,59.61520796067118,53.32031979038664
168,7.806666193683015,23.87891204854516,14.206408702530192,2.422973725783803,17.3965810024254,1.5977410554923894,57.81626118378077,56.78662198593427
169,7.806666193683015,23.87891204854516,14.206408702530192,2.422973725783803,17.3965810024254,1.5977410554923894,57.81626118378077,56.78662198593427
170,7.806666193683015,23.87891204854516,14.206408702530192,2.422973725783803,17.3965810024254,1.5977410554923894,57.81626118378077,56.78662198593427
171,7.806666193683015,23.87891204854516,14.206408702530192,2.422973725783803,17.3965810024254,1.5977410554923894,57.81626118378077,56.78662198593427
172,7.806666193683015,23.87891204854516,14.206408702530192,2.422973725783803,17.3965810024254,1.5977410554923894,57.81626118378077,56.78662198593427
173,7.806666193683015,23.87891204854516,14.206408702530192,2.422973725783803,17.3965810024254,1.5977410554923894,57.81626118378077,56.78662198593427
174,8.139252701003032,27.712696431011747,15.502001605389424,2.0655599187482636,18.876221709234645,1.6167545123034899,49.08060844176178,51.07184014564956
175,8.139252701003032,27.712696431011747,15.502001605389424,2.0655599187482636,18.876221709234645,1.6167545123034899,49.08060844176178,51.07184014564956
176,8.139252701003032,27.712696431011747,15.502001605389424,2.0655599187482636,18.876221709234645,1.6167545123034899,49.08060844176178,51.07184014564956
177,8.139252701003032,27.712696431011747,15.502001605389424,2.0655599187482636,18.876221709234645,1.6167545123034899,49.08060844176178,51.07184014564956
178,8.139252701003032,27.712696431011747,15.502001605389424,2.0655599187482636,18.876221709234645,1.6167545123034899,49.08060844176178,51.07184014564956
179,8.139252701003032,27.712696431011747,15.502001605389424,2.0655599187482636,18.876221709234645,1.6167545123034899,49.08060844176178,51.07184014564956
180,7.533846647561867,28.526209254454972,16.364732317376028,2.186952869700316,19.365578729323644,1.9651138231804164,57.031306156096576,48.4941605390211
181,7.533846647561867,28.526209254454972,16.364732317376028,2.186952869700316,19.365578729323644,1.9651138231804164,57.031306156096576,48.4941605390211
182,7.533846647561867,28.526209254454972,16.364732317376028,2.186952869700316,19.365578729323644,1.9651138231804164,57.031306156096576,48.4941605390211
183,7.533846647561867,28.526209254454972,16.364732317376028,2.186952869700316,19.365578729323644,1.9651138231804164,57.031306156096576,48.4941605390211
184,7.533846647561867,28.526209254454972,16.364732317376028,2.186952869700316,19.365578729323644,1.9651138231804164,57.031306156096576,48.4941605390211
185,7.533846647561867,28.526209254454972,16.364732317376028,2.186952869700316,19.365578729323644,1.9651138231804164,57.031306156096576,48.4941605390211
186,7.099836339590139,30.08012521666203,16.83043667352252,2.2358614577200133,20.45026232275021,1.9033836121861196,63.50460024839495,47.16752176076501
187,7.099836339590139,30.08012521666203,16.83043667352252,2.2358614577200133,20.45026232275021,1.9033836121861196,63.50460024839495,47.16752176076501
188,7.099836339590139,30.08012521666203,16.83043667352252,2.2358614577200133,20.45026232275021,1.9033836121861196,63.50460024839495,47.16752176076501
189,7.099836339590139,30.08012521666203,16.83043667352252,2.2358614577200133,20.45026232275021,1.9033836121861196,63.50460024839495,47.16752176076501
190,7.099836339590139,30.08012521666203,16.83043667352252,2.2358614577200133,20.45026232275021,1.9033836121861196,63.50460024839495,47.16752176076501
191,7.099836339590139,30.08012521666203,16.83043667352252,2.2358614577200133,20.45026232275021,1.9033836121861196,63.50460024839495,47.16752176076501
192,8.043396830553405,31.475064643502133,16.26385857496816,2.8922214689797077,21.392391290576544,1.6595437569875149,64.69415527490422,54.65824838213924
193,8.043396830553405,31.475064643502133,16.26385857496816,2.8922214689797077,21.392391290576544,1.6595437569875149,64.69415527490422,54.65824838213924
194,8.043396830553405,31.475064643502133,16.26385857496816,2.8922214689797077,21.392391290576544,1.6595437569875149,64.69415527490422,54.65824838213924
195,8.043396830553405,31.475064643502133,16.26385857496816,2.8922214689797077,21.392391290576544,1.6595437569875149,64.69415527490422,54.65824838213924
196,8.043396830553405,31.475064643502133,16.26385857496816,2.8922214689797077,21.392391290576544,1.6595437569875149,64.69415527490422,54.65824838213924
197,8.043396830553405,31.475064643502133,16.26385857496816,2.8922214689797077,21.392391290576544,1.6595437569875149,64.69415527490422,54.65824838213924
198,8.265357114403717,33.29771877340712,17.619418179095568,3.300439224278043,21.236267465221523,1.640299041297101,67.0452281545416,56.98708661902106
199,8.265357114403717,33.29771877340712,17.619418179095568,3.300439224278043,21.236267465221523,1.640299041297101,67.0452281545416,56.98708661902106
200,8.265357114403717,33.29771877340712,17.619418179095568,3.300439224278043,21.236267465221523,1.640299041297101,67.0452281545416,56.98708661902106
201,8.265357114403717,33.29771877340712,17.619418179095568,3.300439224278043,21.236267465221523,1.640299041297101,67.0452281545416,56.98708661902106
202,8.265357114403717,33.29771877340712,17.619418179095568,3.300439224278043,21.236267465221523,1.640299041297101,67.0452281545416,56.98708661902106
203,8.265357114403717,33.29771877340712,17.619418179095568,3.300439224278043,21.236267465221523,1.640299041297101,67.0452281545416,56.98708661902106
204,8.421389986803549,34.6329474195847,17.480360820126702,3.1966596054117526,20.882684276654604,1.4371832759219503,66.10947951702221,59.876834457019285
205,8.421389986803549,34.6329474195847,17.480360820126702,3.1966596054117526,20.882684276654604,1.4371832759219503,66.10947951702221,59.876834457019285
206,8.421389986803549,34.6329474195847,17.480360820126702,3.1966596054117526,20.882684276654604,1.4371832759219503,66.10947951702221,59.876834457019285
207,8.421389986803549,34.6329474195847,17.480360820126702,3.1966596054117526,20.882684276654604,1.4371832759219503,66.10947951702221,59.876834457019285
208,8.421389986803549,34.6329474195847,17.480360820126702,3.1966596054117526,20.882684276654604,1.4371832759219503,66.10947951702221,59.876834457019285
209,8.421389986803549,34.6329474195847,17.480360820126702,3.1966596054117526,20.882684276654604,1.4371832759219503,66.10947951702221,59.876834457019285
210,8.409578530140735,34.50362696410841,17.52984236792325,3.8967761585948657,21.120659584988317,1.3368923731724165,63.53157204134511,63.29129333226277
211,8.409578530140735,34.50362696410841,17.52984236792325,3.8967761585948657,21.120659584988317,1.3368923731724165,63.53157204134511,63.29129333226277
212,8.409578530140735,34.50362696410841,17.52984236792325,3.8967761585948657,21.120659584988317,1.3368923731724165,63.53157204134511,63.29129333226277
213,8.409578530140735,34.50362696410841,17.52984236792325,3.8967761585948657,21.120659584988317,1.3368923731724165,63.53157204134511,63.29129333226277
214,8.409578530140735,34.50362696410841,17.52984236792325,3.8967761585948657,21.120659584988317,1.3368923731724165,63.53157204134511,63.29129333226277
215,8.409578530140735,34.50362696410841,17.52984236792325,3.8967761585948657,21.120659584988317,1.3368923731724165,63.53157204134511,63.29129333226277
216,7.671154270205617,35.79576999802899,19.0369274950154,4.042675380641328,20.96999629820858,1.5200772880698932,64.2854243266572,56.67110998109255
217,7.671154270205617,35.79576999802899,19.0369274950154,4.042675380641328,20.96999629820858,1.5200772880698932,64.2854243266572,56.67110998109255
218,7.671154270205617,35.79576999802899,19.0369274950154,4.042675380641328,20.96999629820858,1.5200772880698932,64.2854243266572,56.67110998109255
219,7.671154270205617,35.79576999802899,19.0369274950154,4.042675380641328,20.96999629820858,1.5200772880698932,64.2854243266572,56.67110998109255
220,7.671154270205617,35.79576999802899,19.0369274950154,4.042675380641328,20.96999629820858,1.5200772880698932,64.2854243266572,56.67110998109255
221,7.671154270205617,35.79576999802899,19.0369274950154,4.042675380641328,20.96999629820858,1.5200772880698932,64.2854243266572,56.67110998109255
222,8.5944486887265,37.01307335433322,19.776666863412697,3.9568753151772014,20.2294850271259,1.8039611266530096,63.320425466183046,56.968399389838424
223,8.5944486887265,37.01307335433322,19.776666863412697,3.9568753151772014,20.2294850271259,1.8039611266530096,63.320425466183046,56.968399389838424
224,8.5944486887265,37.01307335433322,19.776666863412697,3.9568753151772014,20.2294850271259,1.8039611266530096,63.320425466183046,56.968399389838424
225,8.5944486887265,37.01307335433322,19.776666863412697,3.9568753151772014,20.2294850271259,1.8039611266530096,63.320425466183046,56.968399389838424
226,8.5944486887265,37.01307335433322,19.776666863412697,3.9568753151772014,20.2294850271259,1.8039611266530096,63.320425466183046,56.968399389838424
227,8.5944486887265,37.01307335433322,19.776666863412697,3.9568753151772014,20.2294850271259,1.8039611266530096,63.320425466183046,56.968399389838424
228,9.001943051760364,38.651541205936226,19.45988545736285,4.695975178298591,20.899993117445106,1.7787515380486407,60.18462912010016,52.64240008283797
229,9.001943051760364,38.651541205936226,19.45988545736285,4.695975178298591,20.899993117445106,1.7787515380486407,60.18462912010016,52.64240008283797
230,9.001943051760364,38.651541205936226,19.45988545736285,4.695975178298591,20.899993117445106,1.7787515380486407,60.18462912010016,52.64240008283797
231,9.001943051760364,38.651541205936226,19.45988545736285,4.695975178298591,20.899993117445106,1.7787515380486407,60.18462912010016,52.64240008283797
232,9.001943051760364,38.651541205936226,19.45988545736285,4.695975178298591,20.899993117445106,1.7787515380486407,60.18462912010016,52.64240008283797
233,9.001943051760364,38.651541205936226,19.45988545736285,4.695975178298591,20.899993117445106,1.7787515380486407,60.18462912010016,52.64240008283797
234,7.91214376668757,39.28429007459276,19.44441005396139,4.264062829129016,21.44306847596298,1.5020258439336551,59.26981946727536,58.95043798387468
235,7.91214376668757,39.28429007459276,19.44441005396139,4.264062829129016,21.44306847596298,1.5020258439336551,59.26981946727536,58.95043798387468
236,7.91214376668757,39.28429007459276,19.44441005396139,4.264062829129016,21.44306847596298,1.5020258439336551,59.26981946727536,58.95043798387468
237,7.91214376668757,39.28429007459276,19.44441005396139,4.264062829129016,21.44306847596298,1.5020258439336551,59.26981946727536,58.95043798387468
238,7.91214376668757,39.28429007459276,19.44441005396139,4.264062829129016,21.44306847596298,1.5020258439336551,59.26981946727536,58.95043798387468
239,7.91214376668757,39.28429007459276,19.44441005396139,4.264062829129016,21.44306847596298,1.5020258439336551,59.26981946727536,58.95043798387468
240,8.135727651193093,39.71631066609511,21.055937094964065,4.69168821266622,21.26733250805866,1.622903343195026,61.51371030443043,56.793730946138616
241,8.135727651193093,39.71631066609511,21.055937094964065,4.69168821266622,21.26733250805866,1.622903343195026,61.51371030443043,56.793730946138616
242,8.135727651193093,39.71631066609511,21.055937094964065,4.69168821266622,21.26733250805866,1.622903343195026,61.51371030443043,56.793730946138616
243,8.135727651193093,39.71631066609511,21.055937094964065,4.69168821266622,21.26733250805866,1.622903343195026,61.51371030443043,56.793730946138616
244,8.135727651193093,39.71631066609511,21.055937094964065,4.69168821266622,21.26733250805866,1.622903343195026,61.51371030443043,56.793730946138616
245,8.135727651193093,39.71631066609511,21.055937094964065,4.69168821266622,21.26733250805866,1.622903343195026,61.51371030443043,56.793730946138616
246,7.473806546503672,39.896626621682486,21.50905310775121,4.782864679912937,22.38558132612068,1.5775470370917877,59.460228710948144,57.90014082630569
247,7.473806546503672,39.896626621682486,21.50905310775121,4.782864679912937,22.38558132612068,1.5775470370917877,59.460228710948144,57.90014082630569
248,7.473806546503672,39.896626621682486,21.50905310775121,4.782864679912937,22.38558132612068,1.5775470370917877,59.460228710948144,57.90014082630569
249,7.473806546503672,39.896626621682486,21.50905310775121,4.782864679912937,22.38558132612068,1.5775470370917877,59.460228710948144,57.90014082630569
250,7.473806546503672,39.896626621682486,21.50905310775121,4.782864679912937,22.38558132612068,1.5775470370917877,59.460228710948144,57.90014082630569
251,7.473806546503672,39.896626621682486,21.50905310775121,4.782864679912937,22.38558132612068,1.5775470370917877,59.460228710948144,57.90014082630569
252,7.6168723490248365,40.422312107841314,21.803577735131814,4.806902078142706,21.843857125503607,1.110745462212283,64.26653296157168,58.55562215454146
253,7.6168723490248365,40.422312107841314,21.803577735131814,4.806902078142706,21.843857125503607,1.110745462212283,64.26653296157168,58.55562215454146
254,7.6168723490248365,40.422312107841314,21.803577735131814,4.806902078142706,21.843857125503607,1.110745462212283,64.26653296157168,58.55562215454146
255,7.6168723490248365,40.422312107841314,21.803577735131814,4.806902078142706,21.843857125503607,1.110745462212283,64.26653296157168,58.55562215454146
256,7.6168723490248365,40.422312107841314,21.803577735131814,4.806902078142706,21.843857125503607,1.110745462212283,64.26653296157168,58.55562215454146
257,7.6168723490248365,40.422312107841314,21.803577735131814,4.806902078142706,21.843857125503607,1.110745462212283,64.26653296157168,58.55562215454146
258,6.916668882182999,40.58035483528432,20.719426519915253,4.4000053631273515,21.519579548908172,0.6702282972989478,67.45600209479394,56.11731339028914
259,6.916668882182999,40.58035483528432,20.719426519915253,4.4000053631273515,21.519579548908172,0.6702282972989478,67.45600209479394,56.11731339028914
260,6.916668882182999,40.58035483528432,20.719426519915253,4.4000053631273515,21.519579548908172,0.6702282972989478,67.45600209479394,56.11731339028914
261,6.916668882182999,40.58035483528432,20.719426519915253,4.4000053631273515,21.519579548908172,0.6702282972989478,67.45600209479394,56.11731339028914
262,6.916668882182999,40.58035483528432,20.719426519915253,4.4000053631273515,21.519579548908172,0.6702282972989478,67.45600209479394,56.11731339028914
263,6.916668882182999,40.58035483528432,20.719426519915253,4.4000053631273515,21.519579548908172,0.6702282972989478,67.45600209479394,56.11731339028914
264,5.89246085030144,38.93819515181328,19.81171166624584,4.361969232620654,20.757697534515838,0.5760507768496704,69.82464269657227,58.780481285446236
265,5.89246085030144,38.93819515181328,19.81171166624584,4.361969232620654,20.757697534515838,0.5760507768496704,69.82464269657227,58.780481285446236
266,5.89246085030144,38.93819515181328,19.81171166624584,4.361969232620654,20.757697534515838,0.5760507768496704,69.82464269657227,58.780481285446236
267,5.89246085030144,38.93819515181328,19.81171166624584,4.361969232620654,20.757697534515838,0.5760507768496704,69.82464269657227,58.780481285446236
268,5.89246085030144,38.93819515181328,19.81171166624584,4.361969232620654,20.757697534515838,0.5760507768496704,69.82464269657227,58.780481285446236
269,5.89246085030144,38.93819515181328,19.81171166624584,4.361969232620654,20.757697534515838,0.5760507768496704,69.82464269657227,58.780481285446236
270,6.2703197137919595,36.44897621428581,18.803137197057445,3.3259633766999968,19.923712225839843,0.603328318087682,57.455513877854784,62.466488073685305
271,6.2703197137919595,36.44897621428581,18.803137197057445,3.3259633766999968,19.923712225839843,0.603328318087682,57.455513877854784,62.466488073685305
272,6.2703197137919595,36.44897621428581,18.803137197057445,3.3259633766999968,19.923712225839843,0.603328318087682,57.455513877854784,62.466488073685305
273,6.2703197137919595,36.44897621428581,18.803137197057445,3.3259633766999968,19.923712225839843,0.603328318087682,57.455513877854784,62.466488073685305
274,6.2703197137919595,36.44897621428581,18.803137197057445,3.3259633766999968,19.923712225839843,0.603328318087682,57.455513877854784,62.466488073685305
275,6.2703197137919595,36.44897621428581,18.803137197057445,3.3259633766999968,19.923712225839843,0.603328318087682,57.455513877854784,62.466488073685305
276,5.648858516815515,35.4147562815312,17.991983871308896,4.29683967912249,21.06089517143,0.5278668305267761,57.0183824855695,65.98616281641743
277,5.648858516815515,35.4147562815312,17.991983871308896,4.29683967912249,21.06089517143,0.5278668305267761,57.0183824855695,65.98616281641743
278,5.648858516815515,35.4147562815312,17.991983871308896,4.29683967912249,21.06089517143,0.5278668305267761,57.0183824855695,65.98616281641743
279,5.648858516815515,35.4147562815312,17.991983871308896,4.29683967912249,21.06089517143,0.5278668305267761,57.0183824855695,65.98616281641743
280,5.648858516815515,35.4147562815312,17.991983871308896,4.29683967912249,21.06089517143,0.5278668305267761,57.0183824855695,65.98616281641743
281,5.648858516815515,35.4147562815312,17.991983871308896,4.29683967912249,21.06089517143,0.5278668305267761,57.0183824855695,65.98616281641743
282,5.1291965319438635,33.68955082573548,17.751701516070668,4.905905074420085,20.57930141259364,0.820856458810299,62.15189211428297,51.26445980563858
283,5.1291965319438635,33.68955082573548,17.751701516070668,4.905905074420085,20.57930141259364,0.820856458810299,62.15189211428297,51.26445980563858
284,5.1291965319438635,33.68955082573548,17.751701516070668,4.905905074420085,20.57930141259364,0.820856458810299,62.15189211428297,51.26445980563858
285,5.1291965319438635,33.68955082573548,17.751701516070668,4.905905074420085,20.57930141259364,0.820856458810299,62.15189211428297,51.26445980563858
286,5.1291965319438635,33.68955082573548,17.751701516070668,4.905905074420085,20.57930141259364,0.820856458810299,62.15189211428297,51.26445980563858
287,5.1291965319438635,33.68955082573548,17.751701516070668,4.905905074420085,20.57930141259364,0.820856458810299,62.15189211428297,51.26445980563858
288,3.959088058477848,32.68818985350503,18.41982533258542,3.4926961396441056,19.46010946331433,0.4716413482226121,61.7151836927587,46.56324560443189
289,3.959088058477848,32.68818985350503,18.41982533258542,3.4926961396441056,19.46010946331433,0.4716413482226121,61.7151836927587,46.56324560443189
290,3.959088058477848,32.68818985350503,18.41982533258542,3.4926961396441056,19.46010946331433,0.4716413482226121,61.7151836927587,46.56324560443189
291,3.959088058477848,32.68818985350503,18.41982533258542,3.4926961396441056,19.46010946331433,0.4716413482226121,61.7151836927587,46.56324560443189
292,3.959088058477848,32.68818985350503,18.41982533258542,3.4926961396441056,19.46010946331433,0.4716413482226121,61.7151836927587,46.56324560443189
293,3.959088058477848,32.68818985350503,18.41982533258542,3.4926961396441056,19.46010946331433,0.4716413482226121,61.7151836927587,46.56324560443189
294,3.4585626109123186,32.25447357037169,17.013201435283328,2.7365331681479534,19.106282037036898,0.34723947214662687,56.690265745452265,46.51635834530104
295,3.4585626109123186,32.25447357037169,17.013201435283328,2.7365331681479534,19.106282037036898,0.34723947214662687,56.690265745452265,46.51635834530104
296,3.4585626109123186,32.25447357037169,17.013201435283328,2.7365331681479534,19.106282037036898,0.34723947214662687,56.690265745452265,46.51635834530104
297,3.4585626109123186,32.25447357037169,17.013201435283328,2.7365331681479534,19.106282037036898,0.34723947214662687,56.690265745452265,46.51635834530104
298,3.4585626109123186,32.25447357037169,17.013201435283328,2.7365331681479534,19.106282037036898,0.34723947214662687,56.690265745452265,46.51635834530104
299,3.4585626109123186,32.25447357037169,17.013201435283328,2.7365331681479534,19.106282037036898,0.34723947214662687,56.690265745452265,46.51635834530104


==> csv/ZRH_NEW/deepc-freq-6/results/error_results.csv <==
,Error
0,5856.8208090589205
1,5856.8208090589205
2,5856.8208090589205
3,5856.8208090589205
4,5856.8208090589205
5,5856.8208090589205
6,4880.2980469781305
7,4880.2980469781305
8,4880.2980469781305
9,4880.2980469781305
10,4880.2980469781305
11,4880.2980469781305
12,4498.45555924691
13,4498.45555924691
14,4498.45555924691
15,4498.45555924691
16,4498.45555924691
17,4498.45555924691
18,4268.277048102868
19,4268.277048102868
20,4268.277048102868
21,4268.277048102868
22,4268.277048102868
23,4268.277048102868
24,4147.972327863404
25,4147.972327863404
26,4147.972327863404
27,4147.972327863404
28,4147.972327863404
29,4147.972327863404
30,3943.160700965759
31,3943.160700965759
32,3943.160700965759
33,3943.160700965759
34,3943.160700965759
35,3943.160700965759
36,3925.7970281532625
37,3925.7970281532625
38,3925.7970281532625
39,3925.7970281532625
40,3925.7970281532625
41,3925.7970281532625
42,3808.8826580740733
43,3808.8826580740733
44,3808.8826580740733
45,3808.8826580740733
46,3808.8826580740733
47,3808.8826580740733
48,3774.4224925283997
49,3774.4224925283997
50,3774.4224925283997
51,3774.4224925283997
52,3774.4224925283997
53,3774.4224925283997
54,3548.943187484214
55,3548.943187484214
56,3548.943187484214
57,3548.943187484214
58,3548.943187484214
59,3548.943187484214
60,3515.8443835861976
61,3515.8443835861976
62,3515.8443835861976
63,3515.8443835861976
64,3515.8443835861976
65,3515.8443835861976
66,3428.163105348212
67,3428.163105348212
68,3428.163105348212
69,3428.163105348212
70,3428.163105348212
71,3428.163105348212
72,3400.1085809245487
73,3400.1085809245487
74,3400.1085809245487
75,3400.1085809245487
76,3400.1085809245487
77,3400.1085809245487
78,3269.906157530489
79,3269.906157530489
80,3269.906157530489
81,3269.906157530489
82,3269.906157530489
83,3269.906157530489
84,3239.5847189239526
85,3239.5847189239526
86,3239.5847189239526
87,3239.5847189239526
88,3239.5847189239526
89,3239.5847189239526
90,3249.1820977682546
91,3249.1820977682546
92,3249.1820977682546
93,3249.1820977682546
94,3249.1820977682546
95,3249.1820977682546
96,3260.3691862958685
97,3260.3691862958685
98,3260.3691862958685
99,3260.3691862958685
100,3260.3691862958685
101,3260.3691862958685
102,3310.2160408202
103,3310.2160408202
104,3310.2160408202
105,3310.2160408202
106,3310.2160408202
107,3310.2160408202
108,3283.2978507754083
109,3283.2978507754083
110,3283.2978507754083
111,3283.2978507754083
112,3283.2978507754083
113,3283.2978507754083
114,3428.647772274918
115,3428.647772274918
116,3428.647772274918
117,3428.647772274918
118,3428.647772274918
119,3428.647772274918
120,3258.0059979871867
121,3258.0059979871867
122,3258.0059979871867
123,3258.0059979871867
124,3258.0059979871867
125,3258.0059979871867
126,3323.7217549192665
127,3323.7217549192665
128,3323.7217549192665
129,3323.7217549192665
130,3323.7217549192665
131,3323.7217549192665
132,3541.0316320144184
133,3541.0316320144184
134,3541.0316320144184
135,3541.0316320144184
136,3541.0316320144184
137,3541.0316320144184
138,3638.7371265400047
139,3638.7371265400047
140,3638.7371265400047
141,3638.7371265400047
142,3638.7371265400047
143,3638.7371265400047
144,3897.3563706308146
145,3897.3563706308146
146,3897.3563706308146
147,3897.3563706308146
148,3897.3563706308146
149,3897.3563706308146
150,3691.257797391671
151,3691.257797391671
152,3691.257797391671
153,3691.257797391671
154,3691.257797391671
155,3691.257797391671
156,4391.154479280295
157,4391.154479280295
158,4391.154479280295
159,4391.154479280295
160,4391.154479280295
161,4391.154479280295
162,4415.351304632739
163,4415.351304632739
164,4415.351304632739
165,4415.351304632739
166,4415.351304632739
167,4415.351304632739
168,4422.1504440893905
169,4422.1504440893905
170,4422.1504440893905
171,4422.1504440893905
172,4422.1504440893905
173,4422.1504440893905
174,3585.108691573688
175,3585.108691573688
176,3585.108691573688
177,3585.108691573688
178,3585.108691573688
179,3585.108691573688
180,3828.04843979454
181,3828.04843979454
182,3828.04843979454
183,3828.04843979454
184,3828.04843979454
185,3828.04843979454
186,4198.104470372643
187,4198.104470372643
188,4198.104470372643
189,4198.104470372643
190,4198.104470372643
191,4198.104470372643
192,4675.568056143673
193,4675.568056143673
194,4675.568056143673
195,4675.568056143673
196,4675.568056143673
197,4675.568056143673
198,4996.597464568045
199,4996.597464568045
200,4996.597464568045
201,4996.597464568045
202,4996.597464568045
203,4996.597464568045
204,5180.1079068173985
205,5180.1079068173985
206,5180.1079068173985
207,5180.1079068173985
208,5180.1079068173985
209,5180.1079068173985
210,5218.154329793099
211,5218.154329793099
212,5218.154329793099
213,5218.154329793099
214,5218.154329793099
215,5218.154329793099
216,4796.348837567022
217,4796.348837567022
218,4796.348837567022
219,4796.348837567022
220,4796.348837567022
221,4796.348837567022
222,4734.039996431586
223,4734.039996431586
224,4734.039996431586
225,4734.039996431586
226,4734.039996431586
227,4734.039996431586
228,4232.425613127521
229,4232.425613127521
230,4232.425613127521
231,4232.425613127521
232,4232.425613127521
233,4232.425613127521
234,4686.150123924379
235,4686.150123924379
236,4686.150123924379
237,4686.150123924379
238,4686.150123924379
239,4686.150123924379
240,4644.065604440097
241,4644.065604440097
242,4644.065604440097
243,4644.065604440097
244,4644.065604440097
245,4644.065604440097
246,4599.283346104866
247,4599.283346104866
248,4599.283346104866
249,4599.283346104866
250,4599.283346104866
251,4599.283346104866
252,5021.102542020275
253,5021.102542020275
254,5021.102542020275
255,5021.102542020275
256,5021.102542020275
257,5021.102542020275
258,5188.451630132722
259,5188.451630132722
260,5188.451630132722
261,5188.451630132722
262,5188.451630132722
263,5188.451630132722
264,5580.542046797763
265,5580.542046797763
266,5580.542046797763
267,5580.542046797763
268,5580.542046797763
269,5580.542046797763
270,4955.811261316441
271,4955.811261316441
272,4955.811261316441
273,4955.811261316441
274,4955.811261316441
275,4955.811261316441
276,5171.807957861445
277,5171.807957861445
278,5171.807957861445
279,5171.807957861445
280,5171.807957861445
281,5171.807957861445
282,4376.817123861615
283,4376.817123861615
284,4376.817123861615
285,4376.817123861615
286,4376.817123861615
287,4376.817123861615
288,4230.55369557948
289,4230.55369557948
290,4230.55369557948
291,4230.55369557948
292,4230.55369557948
293,4230.55369557948
294,3999.2876604365665
295,3999.2876604365665
296,3999.2876604365665
297,3999.2876604365665
298,3999.2876604365665
299,3999.2876604365665


==> csv/ZRH_NEW/deepc-freq-6/results/flow_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,48.43517651226896,76.50888083888785,45.169783782337184,23.04124487309027,52.53419140816008,17.401117229778183,77.76232368024665,102.33631509724182
7,48.43517651226896,76.50888083888785,45.169783782337184,23.04124487309027,52.53419140816008,17.401117229778183,77.76232368024665,102.33631509724182
8,48.43517651226896,76.50888083888785,45.169783782337184,23.04124487309027,52.53419140816008,17.401117229778183,77.76232368024665,102.33631509724182
9,48.43517651226896,76.50888083888785,45.169783782337184,23.04124487309027,52.53419140816008,17.401117229778183,77.76232368024665,102.33631509724182
10,48.43517651226896,76.50888083888785,45.169783782337184,23.04124487309027,52.53419140816008,17.401117229778183,77.76232368024665,102.33631509724182
11,48.43517651226896,76.50888083888785,45.169783782337184,23.04124487309027,52.53419140816008,17.401117229778183,77.76232368024665,102.33631509724182
12,63.13010844925064,93.85903267878099,59.9581718604704,37.10470195725171,74.77641245267897,24.678989287791623,83.7394842966282,122.68675796807227
13,63.13010844925064,93.85903267878099,59.9581718604704,37.10470195725171,74.77641245267897,24.678989287791623,83.7394842966282,122.68675796807227
14,63.13010844925064,93.85903267878099,59.9581718604704,37.10470195725171,74.77641245267897,24.678989287791623,83.7394842966282,122.68675796807227
15,63.13010844925064,93.85903267878099,59.9581718604704,37.10470195725171,74.77641245267897,24.678989287791623,83.7394842966282,122.68675796807227
16,63.13010844925064,93.85903267878099,59.9581718604704,37.10470195725171,74.77641245267897,24.678989287791623,83.7394842966282,122.68675796807227
17,63.13010844925064,93.85903267878099,59.9581718604704,37.10470195725171,74.77641245267897,24.678989287791623,83.7394842966282,122.68675796807227
18,70.37949707662465,99.68594385498176,69.18900036439804,45.008874270993395,76.17720366279421,30.562761934340063,145.62592414643498,148.51156370806746
19,70.37949707662465,99.68594385498176,69.18900036439804,45.008874270993395,76.17720366279421,30.562761934340063,145.62592414643498,148.51156370806746
20,70.37949707662465,99.68594385498176,69.18900036439804,45.008874270993395,76.17720366279421,30.562761934340063,145.62592414643498,148.51156370806746
21,70.37949707662465,99.68594385498176,69.18900036439804,45.008874270993395,76.17720366279421,30.562761934340063,145.62592414643498,148.51156370806746
22,70.37949707662465,99.68594385498176,69.18900036439804,45.008874270993395,76.17720366279421,30.562761934340063,145.62592414643498,148.51156370806746
23,70.37949707662465,99.68594385498176,69.18900036439804,45.008874270993395,76.17720366279421,30.562761934340063,145.62592414643498,148.51156370806746
24,86.56209472268523,99.7458824430022,70.04659798954222,53.804847270105874,81.8452082308986,41.247645792328605,111.53529080431676,150.90300765130027
25,86.56209472268523,99.7458824430022,70.04659798954222,53.804847270105874,81.8452082308986,41.247645792328605,111.53529080431676,150.90300765130027
26,86.56209472268523,99.7458824430022,70.04659798954222,53.804847270105874,81.8452082308986,41.247645792328605,111.53529080431676,150.90300765130027
27,86.56209472268523,99.7458824430022,70.04659798954222,53.804847270105874,81.8452082308986,41.247645792328605,111.53529080431676,150.90300765130027
28,86.56209472268523,99.7458824430022,70.04659798954222,53.804847270105874,81.8452082308986,41.247645792328605,111.53529080431676,150.90300765130027
29,86.56209472268523,99.7458824430022,70.04659798954222,53.804847270105874,81.8452082308986,41.247645792328605,111.53529080431676,150.90300765130027
30,88.12624651978518,115.1308402820626,65.48528617548804,50.83424511979487,90.25943099552812,43.291401397233756,100.52214053432432,85.95262812918949
31,88.12624651978518,115.1308402820626,65.48528617548804,50.83424511979487,90.25943099552812,43.291401397233756,100.52214053432432,85.95262812918949
32,88.12624651978518,115.1308402820626,65.48528617548804,50.83424511979487,90.25943099552812,43.291401397233756,100.52214053432432,85.95262812918949
33,88.12624651978518,115.1308402820626,65.48528617548804,50.83424511979487,90.25943099552812,43.291401397233756,100.52214053432432,85.95262812918949
34,88.12624651978518,115.1308402820626,65.48528617548804,50.83424511979487,90.25943099552812,43.291401397233756,100.52214053432432,85.95262812918949
35,88.12624651978518,115.1308402820626,65.48528617548804,50.83424511979487,90.25943099552812,43.291401397233756,100.52214053432432,85.95262812918949
36,84.59349610433623,114.4014003503119,70.88301443103036,49.82179716293763,80.23903190330273,40.058514345387515,159.45375227506688,209.71922308726445
37,84.59349610433623,114.4014003503119,70.88301443103036,49.82179716293763,80.23903190330273,40.058514345387515,159.45375227506688,209.71922308726445
38,84.59349610433623,114.4014003503119,70.88301443103036,49.82179716293763,80.23903190330273,40.058514345387515,159.45375227506688,209.71922308726445
39,84.59349610433623,114.4014003503119,70.88301443103036,49.82179716293763,80.23903190330273,40.058514345387515,159.45375227506688,209.71922308726445
40,84.59349610433623,114.4014003503119,70.88301443103036,49.82179716293763,80.23903190330273,40.058514345387515,159.45375227506688,209.71922308726445
41,84.59349610433623,114.4014003503119,70.88301443103036,49.82179716293763,80.23903190330273,40.058514345387515,159.45375227506688,209.71922308726445
42,73.54695055876611,104.12868279919022,71.3457109703121,49.65986036212209,92.25453961322783,34.31194790885663,114.27555536512436,177.60512098258414
43,73.54695055876611,104.12868279919022,71.3457109703121,49.65986036212209,92.25453961322783,34.31194790885663,114.27555536512436,177.60512098258414
44,73.54695055876611,104.12868279919022,71.3457109703121,49.65986036212209,92.25453961322783,34.31194790885663,114.27555536512436,177.60512098258414
45,73.54695055876611,104.12868279919022,71.3457109703121,49.65986036212209,92.25453961322783,34.31194790885663,114.27555536512436,177.60512098258414
46,73.54695055876611,104.12868279919022,71.3457109703121,49.65986036212209,92.25453961322783,34.31194790885663,114.27555536512436,177.60512098258414
47,73.54695055876611,104.12868279919022,71.3457109703121,49.65986036212209,92.25453961322783,34.31194790885663,114.27555536512436,177.60512098258414
48,74.33989797167635,112.46456755661839,73.26625687062477,52.33691757084123,96.5274173064244,36.63423776941479,104.61705532003148,124.68344551464477
49,74.33989797167635,112.46456755661839,73.26625687062477,52.33691757084123,96.5274173064244,36.63423776941479,104.61705532003148,124.68344551464477
50,74.33989797167635,112.46456755661839,73.26625687062477,52.33691757084123,96.5274173064244,36.63423776941479,104.61705532003148,124.68344551464477
51,74.33989797167635,112.46456755661839,73.26625687062477,52.33691757084123,96.5274173064244,36.63423776941479,104.61705532003148,124.68344551464477
52,74.33989797167635,112.46456755661839,73.26625687062477,52.33691757084123,96.5274173064244,36.63423776941479,104.61705532003148,124.68344551464477
53,74.33989797167635,112.46456755661839,73.26625687062477,52.33691757084123,96.5274173064244,36.63423776941479,104.61705532003148,124.68344551464477
54,82.6114952903854,118.93019817513907,75.13887096084751,54.0018272381939,89.31517146534337,54.949562781074235,126.61574501591399,75.35622386107073
55,82.6114952903854,118.93019817513907,75.13887096084751,54.0018272381939,89.31517146534337,54.949562781074235,126.61574501591399,75.35622386107073
56,82.6114952903854,118.93019817513907,75.13887096084751,54.0018272381939,89.31517146534337,54.949562781074235,126.61574501591399,75.35622386107073
57,82.6114952903854,118.93019817513907,75.13887096084751,54.0018272381939,89.31517146534337,54.949562781074235,126.61574501591399,75.35622386107073
58,82.6114952903854,118.93019817513907,75.13887096084751,54.0018272381939,89.31517146534337,54.949562781074235,126.61574501591399,75.35622386107073
59,82.6114952903854,118.93019817513907,75.13887096084751,54.0018272381939,89.31517146534337,54.949562781074235,126.61574501591399,75.35622386107073
60,98.63052923984978,119.56473742488102,68.52703344709737,55.49565723471567,89.70703799647289,44.24179905428687,136.21415784264562,124.89293971693596
61,98.63052923984978,119.56473742488102,68.52703344709737,55.49565723471567,89.70703799647289,44.24179905428687,136.21415784264562,124.89293971693596
62,98.63052923984978,119.56473742488102,68.52703344709737,55.49565723471567,89.70703799647289,44.24179905428687,136.21415784264562,124.89293971693596
63,98.63052923984978,119.56473742488102,68.52703344709737,55.49565723471567,89.70703799647289,44.24179905428687,136.21415784264562,124.89293971693596
64,98.63052923984978,119.56473742488102,68.52703344709737,55.49565723471567,89.70703799647289,44.24179905428687,136.21415784264562,124.89293971693596
65,98.63052923984978,119.56473742488102,68.52703344709737,55.49565723471567,89.70703799647289,44.24179905428687,136.21415784264562,124.89293971693596
66,106.71568600999352,123.43879866725827,79.75378177897663,56.427873320739295,81.5617398688191,48.89235885725723,158.85189213037023,125.35216033726331
67,106.71568600999352,123.43879866725827,79.75378177897663,56.427873320739295,81.5617398688191,48.89235885725723,158.85189213037023,125.35216033726331
68,106.71568600999352,123.43879866725827,79.75378177897663,56.427873320739295,81.5617398688191,48.89235885725723,158.85189213037023,125.35216033726331
69,106.71568600999352,123.43879866725827,79.75378177897663,56.427873320739295,81.5617398688191,48.89235885725723,158.85189213037023,125.35216033726331
70,106.71568600999352,123.43879866725827,79.75378177897663,56.427873320739295,81.5617398688191,48.89235885725723,158.85189213037023,125.35216033726331
71,106.71568600999352,123.43879866725827,79.75378177897663,56.427873320739295,81.5617398688191,48.89235885725723,158.85189213037023,125.35216033726331
72,94.97071803640182,119.04617687505272,80.23668090240639,51.64348028320744,106.12148229891075,51.04764267440528,98.59896299036585,126.12706780076734
73,94.97071803640182,119.04617687505272,80.23668090240639,51.64348028320744,106.12148229891075,51.04764267440528,98.59896299036585,126.12706780076734
74,94.97071803640182,119.04617687505272,80.23668090240639,51.64348028320744,106.12148229891075,51.04764267440528,98.59896299036585,126.12706780076734
75,94.97071803640182,119.04617687505272,80.23668090240639,51.64348028320744,106.12148229891075,51.04764267440528,98.59896299036585,126.12706780076734
76,94.97071803640182,119.04617687505272,80.23668090240639,51.64348028320744,106.12148229891075,51.04764267440528,98.59896299036585,126.12706780076734
77,94.97071803640182,119.04617687505272,80.23668090240639,51.64348028320744,106.12148229891075,51.04764267440528,98.59896299036585,126.12706780076734
78,107.30261577706484,136.2704665588407,75.69890582789338,55.74258415967416,97.0104938147498,43.71369014026383,167.60100047225026,122.2068220335495
79,107.30261577706484,136.2704665588407,75.69890582789338,55.74258415967416,97.0104938147498,43.71369014026383,167.60100047225026,122.2068220335495
80,107.30261577706484,136.2704665588407,75.69890582789338,55.74258415967416,97.0104938147498,43.71369014026383,167.60100047225026,122.2068220335495
81,107.30261577706484,136.2704665588407,75.69890582789338,55.74258415967416,97.0104938147498,43.71369014026383,167.60100047225026,122.2068220335495
82,107.30261577706484,136.2704665588407,75.69890582789338,55.74258415967416,97.0104938147498,43.71369014026383,167.60100047225026,122.2068220335495
83,107.30261577706484,136.2704665588407,75.69890582789338,55.74258415967416,97.0104938147498,43.71369014026383,167.60100047225026,122.2068220335495
84,93.00935463010813,130.59925897427047,78.68757463193367,59.5583763653774,97.75117339151721,42.38561778536092,180.19942492785287,73.93561989296019
85,93.00935463010813,130.59925897427047,78.68757463193367,59.5583763653774,97.75117339151721,42.38561778536092,180.19942492785287,73.93561989296019
86,93.00935463010813,130.59925897427047,78.68757463193367,59.5583763653774,97.75117339151721,42.38561778536092,180.19942492785287,73.93561989296019
87,93.00935463010813,130.59925897427047,78.68757463193367,59.5583763653774,97.75117339151721,42.38561778536092,180.19942492785287,73.93561989296019
88,93.00935463010813,130.59925897427047,78.68757463193367,59.5583763653774,97.75117339151721,42.38561778536092,180.19942492785287,73.93561989296019
89,93.00935463010813,130.59925897427047,78.68757463193367,59.5583763653774,97.75117339151721,42.38561778536092,180.19942492785287,73.93561989296019
90,96.2769341169588,122.77216027655983,80.6942839612436,60.98934005626786,90.69746756768137,45.582812285390986,186.58008785633282,144.87416196436723
91,96.2769341169588,122.77216027655983,80.6942839612436,60.98934005626786,90.69746756768137,45.582812285390986,186.58008785633282,144.87416196436723
92,96.2769341169588,122.77216027655983,80.6942839612436,60.98934005626786,90.69746756768137,45.582812285390986,186.58008785633282,144.87416196436723
93,96.2769341169588,122.77216027655983,80.6942839612436,60.98934005626786,90.69746756768137,45.582812285390986,186.58008785633282,144.87416196436723
94,96.2769341169588,122.77216027655983,80.6942839612436,60.98934005626786,90.69746756768137,45.582812285390986,186.58008785633282,144.87416196436723
95,96.2769341169588,122.77216027655983,80.6942839612436,60.98934005626786,90.69746756768137,45.582812285390986,186.58008785633282,144.87416196436723
96,114.50536607821542,122.46366420314799,77.49103103359404,50.19012685287899,91.7591602872161,50.43344970092382,86.71366781914816,136.77280891661724
97,114.50536607821542,122.46366420314799,77.49103103359404,50.19012685287899,91.7591602872161,50.43344970092382,86.71366781914816,136.77280891661724
98,114.50536607821542,122.46366420314799,77.49103103359404,50.19012685287899,91.7591602872161,50.43344970092382,86.71366781914816,136.77280891661724
99,114.50536607821542,122.46366420314799,77.49103103359404,50.19012685287899,91.7591602872161,50.43344970092382,86.71366781914816,136.77280891661724
100,114.50536607821542,122.46366420314799,77.49103103359404,50.19012685287899,91.7591602872161,50.43344970092382,86.71366781914816,136.77280891661724
101,114.50536607821542,122.46366420314799,77.49103103359404,50.19012685287899,91.7591602872161,50.43344970092382,86.71366781914816,136.77280891661724
102,87.89927713881669,128.92854249563453,90.91728532731871,49.265320765084795,88.77574641034232,47.39429581479544,131.43154614487568,196.56218752088228
103,87.89927713881669,128.92854249563453,90.91728532731871,49.265320765084795,88.77574641034232,47.39429581479544,131.43154614487568,196.56218752088228
104,87.89927713881669,128.92854249563453,90.91728532731871,49.265320765084795,88.77574641034232,47.39429581479544,131.43154614487568,196.56218752088228
105,87.89927713881669,128.92854249563453,90.91728532731871,49.265320765084795,88.77574641034232,47.39429581479544,131.43154614487568,196.56218752088228
106,87.89927713881669,128.92854249563453,90.91728532731871,49.265320765084795,88.77574641034232,47.39429581479544,131.43154614487568,196.56218752088228
107,87.89927713881669,128.92854249563453,90.91728532731871,49.265320765084795,88.77574641034232,47.39429581479544,131.43154614487568,196.56218752088228
108,94.81568067938828,126.59620753662858,68.38517588212946,60.5565911483003,104.13226861739807,53.89103445506568,131.16238747294645,99.09031303072929
109,94.81568067938828,126.59620753662858,68.38517588212946,60.5565911483003,104.13226861739807,53.89103445506568,131.16238747294645,99.09031303072929
110,94.81568067938828,126.59620753662858,68.38517588212946,60.5565911483003,104.13226861739807,53.89103445506568,131.16238747294645,99.09031303072929
111,94.81568067938828,126.59620753662858,68.38517588212946,60.5565911483003,104.13226861739807,53.89103445506568,131.16238747294645,99.09031303072929
112,94.81568067938828,126.59620753662858,68.38517588212946,60.5565911483003,104.13226861739807,53.89103445506568,131.16238747294645,99.09031303072929
113,94.81568067938828,126.59620753662858,68.38517588212946,60.5565911483003,104.13226861739807,53.89103445506568,131.16238747294645,99.09031303072929
114,99.57322860322692,129.85304551111355,94.83961404127672,63.96607565383709,84.49078891471065,61.97575366211123,183.0339155331665,135.51494982512938
115,99.57322860322692,129.85304551111355,94.83961404127672,63.96607565383709,84.49078891471065,61.97575366211123,183.0339155331665,135.51494982512938
116,99.57322860322692,129.85304551111355,94.83961404127672,63.96607565383709,84.49078891471065,61.97575366211123,183.0339155331665,135.51494982512938
117,99.57322860322692,129.85304551111355,94.83961404127672,63.96607565383709,84.49078891471065,61.97575366211123,183.0339155331665,135.51494982512938
118,99.57322860322692,129.85304551111355,94.83961404127672,63.96607565383709,84.49078891471065,61.97575366211123,183.0339155331665,135.51494982512938
119,99.57322860322692,129.85304551111355,94.83961404127672,63.96607565383709,84.49078891471065,61.97575366211123,183.0339155331665,135.51494982512938
120,110.65580961610608,122.38978041908236,81.62198841050166,68.01751725519065,92.02053229897076,51.56489385428099,201.69920434075541,133.00580775462143
121,110.65580961610608,122.38978041908236,81.62198841050166,68.01751725519065,92.02053229897076,51.56489385428099,201.69920434075541,133.00580775462143
122,110.65580961610608,122.38978041908236,81.62198841050166,68.01751725519065,92.02053229897076,51.56489385428099,201.69920434075541,133.00580775462143
123,110.65580961610608,122.38978041908236,81.62198841050166,68.01751725519065,92.02053229897076,51.56489385428099,201.69920434075541,133.00580775462143
124,110.65580961610608,122.38978041908236,81.62198841050166,68.01751725519065,92.02053229897076,51.56489385428099,201.69920434075541,133.00580775462143
125,110.65580961610608,122.38978041908236,81.62198841050166,68.01751725519065,92.02053229897076,51.56489385428099,201.69920434075541,133.00580775462143
126,105.67691848604241,133.05929975918295,84.50162318984681,63.294872133407154,104.9557085203612,42.90591490506037,147.12741382411397,149.61452565006684
127,105.67691848604241,133.05929975918295,84.50162318984681,63.294872133407154,104.9557085203612,42.90591490506037,147.12741382411397,149.61452565006684
128,105.67691848604241,133.05929975918295,84.50162318984681,63.294872133407154,104.9557085203612,42.90591490506037,147.12741382411397,149.61452565006684
129,105.67691848604241,133.05929975918295,84.50162318984681,63.294872133407154,104.9557085203612,42.90591490506037,147.12741382411397,149.61452565006684
130,105.67691848604241,133.05929975918295,84.50162318984681,63.294872133407154,104.9557085203612,42.90591490506037,147.12741382411397,149.61452565006684
131,105.67691848604241,133.05929975918295,84.50162318984681,63.294872133407154,104.9557085203612,42.90591490506037,147.12741382411397,149.61452565006684
132,88.889562032212,123.21947125948495,80.5827614498065,60.82934130177372,108.66123821436796,41.67189859272088,101.18678158610271,201.65525628168874
133,88.889562032212,123.21947125948495,80.5827614498065,60.82934130177372,108.66123821436796,41.67189859272088,101.18678158610271,201.65525628168874
134,88.889562032212,123.21947125948495,80.5827614498065,60.82934130177372,108.66123821436796,41.67189859272088,101.18678158610271,201.65525628168874
135,88.889562032212,123.21947125948495,80.5827614498065,60.82934130177372,108.66123821436796,41.67189859272088,101.18678158610271,201.65525628168874
136,88.889562032212,123.21947125948495,80.5827614498065,60.82934130177372,108.66123821436796,41.67189859272088,101.18678158610271,201.65525628168874
137,88.889562032212,123.21947125948495,80.5827614498065,60.82934130177372,108.66123821436796,41.67189859272088,101.18678158610271,201.65525628168874
138,101.6988419041628,147.66427573007985,86.44512256841284,56.1987410716298,92.0676404140826,45.86470516562391,161.7405462764523,186.40392957363892
139,101.6988419041628,147.66427573007985,86.44512256841284,56.1987410716298,92.0676404140826,45.86470516562391,161.7405462764523,186.40392957363892
140,101.6988419041628,147.66427573007985,86.44512256841284,56.1987410716298,92.0676404140826,45.86470516562391,161.7405462764523,186.40392957363892
141,101.6988419041628,147.66427573007985,86.44512256841284,56.1987410716298,92.0676404140826,45.86470516562391,161.7405462764523,186.40392957363892
142,101.6988419041628,147.66427573007985,86.44512256841284,56.1987410716298,92.0676404140826,45.86470516562391,161.7405462764523,186.40392957363892
143,101.6988419041628,147.66427573007985,86.44512256841284,56.1987410716298,92.0676404140826,45.86470516562391,161.7405462764523,186.40392957363892
144,99.08779749343128,136.50785504560048,82.44869575169014,53.855576412131676,79.65051455697478,56.48873476120897,169.48473784143096,182.5474543192959
145,99.08779749343128,136.50785504560048,82.44869575169014,53.855576412131676,79.65051455697478,56.48873476120897,169.48473784143096,182.5474543192959
146,99.08779749343128,136.50785504560048,82.44869575169014,53.855576412131676,79.65051455697478,56.48873476120897,169.48473784143096,182.5474543192959
147,99.08779749343128,136.50785504560048,82.44869575169014,53.855576412131676,79.65051455697478,56.48873476120897,169.48473784143096,182.5474543192959
148,99.08779749343128,136.50785504560048,82.44869575169014,53.855576412131676,79.65051455697478,56.48873476120897,169.48473784143096,182.5474543192959
149,99.08779749343128,136.50785504560048,82.44869575169014,53.855576412131676,79.65051455697478,56.48873476120897,169.48473784143096,182.5474543192959
150,107.10104014906148,126.06241842784154,66.11435376316663,50.54613808526282,97.32431615249928,54.42643633396585,188.8513460860552,87.74231023953446
151,107.10104014906148,126.06241842784154,66.11435376316663,50.54613808526282,97.32431615249928,54.42643633396585,188.8513460860552,87.74231023953446
152,107.10104014906148,126.06241842784154,66.11435376316663,50.54613808526282,97.32431615249928,54.42643633396585,188.8513460860552,87.74231023953446
153,107.10104014906148,126.06241842784154,66.11435376316663,50.54613808526282,97.32431615249928,54.42643633396585,188.8513460860552,87.74231023953446
154,107.10104014906148,126.06241842784154,66.11435376316663,50.54613808526282,97.32431615249928,54.42643633396585,188.8513460860552,87.74231023953446
155,107.10104014906148,126.06241842784154,66.11435376316663,50.54613808526282,97.32431615249928,54.42643633396585,188.8513460860552,87.74231023953446
156,87.55737114284601,119.2172291455736,85.60991749339009,50.27238044134915,116.0415754128652,52.594166173232566,145.9157429927145,109.88238706751476
157,87.55737114284601,119.2172291455736,85.60991749339009,50.27238044134915,116.0415754128652,52.594166173232566,145.9157429927145,109.88238706751476
158,87.55737114284601,119.2172291455736,85.60991749339009,50.27238044134915,116.0415754128652,52.594166173232566,145.9157429927145,109.88238706751476
159,87.55737114284601,119.2172291455736,85.60991749339009,50.27238044134915,116.0415754128652,52.594166173232566,145.9157429927145,109.88238706751476
160,87.55737114284601,119.2172291455736,85.60991749339009,50.27238044134915,116.0415754128652,52.594166173232566,145.9157429927145,109.88238706751476
161,87.55737114284601,119.2172291455736,85.60991749339009,50.27238044134915,116.0415754128652,52.594166173232566,145.9157429927145,109.88238706751476
162,103.6850230178376,130.70401032027684,74.29422878466032,51.4827497550039,77.79099917448926,34.92762575759264,119.81109717797558,130.29636521578675
163,103.6850230178376,130.70401032027684,74.29422878466032,51.4827497550039,77.79099917448926,34.92762575759264,119.81109717797558,130.29636521578675
164,103.6850230178376,130.70401032027684,74.29422878466032,51.4827497550039,77.79099917448926,34.92762575759264,119.81109717797558,130.29636521578675
165,103.6850230178376,130.70401032027684,74.29422878466032,51.4827497550039,77.79099917448926,34.92762575759264,119.81109717797558,130.29636521578675
166,103.6850230178376,130.70401032027684,74.29422878466032,51.4827497550039,77.79099917448926,34.92762575759264,119.81109717797558,130.29636521578675
167,103.6850230178376,130.70401032027684,74.29422878466032,51.4827497550039,77.79099917448926,34.92762575759264,119.81109717797558,130.29636521578675
168,81.65308376965196,124.88433610145053,85.00711668465335,56.78440099448912,77.46632250775414,39.113000456688674,218.12900184119312,159.2511809718487
169,81.65308376965196,124.88433610145053,85.00711668465335,56.78440099448912,77.46632250775414,39.113000456688674,218.12900184119312,159.2511809718487
170,81.65308376965196,124.88433610145053,85.00711668465335,56.78440099448912,77.46632250775414,39.113000456688674,218.12900184119312,159.2511809718487
171,81.65308376965196,124.88433610145053,85.00711668465335,56.78440099448912,77.46632250775414,39.113000456688674,218.12900184119312,159.2511809718487
172,81.65308376965196,124.88433610145053,85.00711668465335,56.78440099448912,77.46632250775414,39.113000456688674,218.12900184119312,159.2511809718487
173,81.65308376965196,124.88433610145053,85.00711668465335,56.78440099448912,77.46632250775414,39.113000456688674,218.12900184119312,159.2511809718487
174,114.11533842229274,115.22453429105913,78.78877112551258,56.34235338501204,79.95523707280667,41.93224385733782,191.73549264860196,142.46313512823141
175,114.11533842229274,115.22453429105913,78.78877112551258,56.34235338501204,79.95523707280667,41.93224385733782,191.73549264860196,142.46313512823141
176,114.11533842229274,115.22453429105913,78.78877112551258,56.34235338501204,79.95523707280667,41.93224385733782,191.73549264860196,142.46313512823141
177,114.11533842229274,115.22453429105913,78.78877112551258,56.34235338501204,79.95523707280667,41.93224385733782,191.73549264860196,142.46313512823141
178,114.11533842229274,115.22453429105913,78.78877112551258,56.34235338501204,79.95523707280667,41.93224385733782,191.73549264860196,142.46313512823141
179,114.11533842229274,115.22453429105913,78.78877112551258,56.34235338501204,79.95523707280667,41.93224385733782,191.73549264860196,142.46313512823141
180,102.08178372510862,112.64128330274781,78.8476210432868,60.123014927476596,79.36669077446135,44.34981988559285,106.78628473405558,181.41473125560222
181,102.08178372510862,112.64128330274781,78.8476210432868,60.123014927476596,79.36669077446135,44.34981988559285,106.78628473405558,181.41473125560222
182,102.08178372510862,112.64128330274781,78.8476210432868,60.123014927476596,79.36669077446135,44.34981988559285,106.78628473405558,181.41473125560222
183,102.08178372510862,112.64128330274781,78.8476210432868,60.123014927476596,79.36669077446135,44.34981988559285,106.78628473405558,181.41473125560222
184,102.08178372510862,112.64128330274781,78.8476210432868,60.123014927476596,79.36669077446135,44.34981988559285,106.78628473405558,181.41473125560222
185,102.08178372510862,112.64128330274781,78.8476210432868,60.123014927476596,79.36669077446135,44.34981988559285,106.78628473405558,181.41473125560222
186,92.27232767604912,123.68592741789908,81.97364143844311,59.98956395329114,106.0843015432193,46.60759212379016,125.07277707008316,152.57671077792742
187,92.27232767604912,123.68592741789908,81.97364143844311,59.98956395329114,106.0843015432193,46.60759212379016,125.07277707008316,152.57671077792742
188,92.27232767604912,123.68592741789908,81.97364143844311,59.98956395329114,106.0843015432193,46.60759212379016,125.07277707008316,152.57671077792742
189,92.27232767604912,123.68592741789908,81.97364143844311,59.98956395329114,106.0843015432193,46.60759212379016,125.07277707008316,152.57671077792742
190,92.27232767604912,123.68592741789908,81.97364143844311,59.98956395329114,106.0843015432193,46.60759212379016,125.07277707008316,152.57671077792742
191,92.27232767604912,123.68592741789908,81.97364143844311,59.98956395329114,106.0843015432193,46.60759212379016,125.07277707008316,152.57671077792742
192,105.8155287405545,124.4781625311348,71.04576750209989,77.20697042307758,105.0768289971875,40.13141181572667,119.9032064138964,95.56680922631632
193,105.8155287405545,124.4781625311348,71.04576750209989,77.20697042307758,105.0768289971875,40.13141181572667,119.9032064138964,95.56680922631632
194,105.8155287405545,124.4781625311348,71.04576750209989,77.20697042307758,105.0768289971875,40.13141181572667,119.9032064138964,95.56680922631632
195,105.8155287405545,124.4781625311348,71.04576750209989,77.20697042307758,105.0768289971875,40.13141181572667,119.9032064138964,95.56680922631632
196,105.8155287405545,124.4781625311348,71.04576750209989,77.20697042307758,105.0768289971875,40.13141181572667,119.9032064138964,95.56680922631632
197,105.8155287405545,124.4781625311348,71.04576750209989,77.20697042307758,105.0768289971875,40.13141181572667,119.9032064138964,95.56680922631632
198,87.72157481015411,133.2147096228892,103.77516082633761,71.97771369166553,128.77523931354838,42.01640987115716,161.75595846899512,173.03136235168114
199,87.72157481015411,133.2147096228892,103.77516082633761,71.97771369166553,128.77523931354838,42.01640987115716,161.75595846899512,173.03136235168114
200,87.72157481015411,133.2147096228892,103.77516082633761,71.97771369166553,128.77523931354838,42.01640987115716,161.75595846899512,173.03136235168114
201,87.72157481015411,133.2147096228892,103.77516082633761,71.97771369166553,128.77523931354838,42.01640987115716,161.75595846899512,173.03136235168114
202,87.72157481015411,133.2147096228892,103.77516082633761,71.97771369166553,128.77523931354838,42.01640987115716,161.75595846899512,173.03136235168114
203,87.72157481015411,133.2147096228892,103.77516082633761,71.97771369166553,128.77523931354838,42.01640987115716,161.75595846899512,173.03136235168114
204,81.80990676422313,115.97523095265709,104.27454183352721,61.37405502175953,140.3573715745072,34.0382459438037,84.68889299798981,96.9850677875687
205,81.80990676422313,115.97523095265709,104.27454183352721,61.37405502175953,140.3573715745072,34.0382459438037,84.68889299798981,96.9850677875687
206,81.80990676422313,115.97523095265709,104.27454183352721,61.37405502175953,140.3573715745072,34.0382459438037,84.68889299798981,96.9850677875687
207,81.80990676422313,115.97523095265709,104.27454183352721,61.37405502175953,140.3573715745072,34.0382459438037,84.68889299798981,96.9850677875687
208,81.80990676422313,115.97523095265709,104.27454183352721,61.37405502175953,140.3573715745072,34.0382459438037,84.68889299798981,96.9850677875687
209,81.80990676422313,115.97523095265709,104.27454183352721,61.37405502175953,140.3573715745072,34.0382459438037,84.68889299798981,96.9850677875687
210,93.02694529646534,128.87365405844525,77.83121667882622,83.02938801720126,89.1247951944126,31.390917141372157,125.93523045426461,83.81284318358512
211,93.02694529646534,128.87365405844525,77.83121667882622,83.02938801720126,89.1247951944126,31.390917141372157,125.93523045426461,83.81284318358512
212,93.02694529646534,128.87365405844525,77.83121667882622,83.02938801720126,89.1247951944126,31.390917141372157,125.93523045426461,83.81284318358512
213,93.02694529646534,128.87365405844525,77.83121667882622,83.02938801720126,89.1247951944126,31.390917141372157,125.93523045426461,83.81284318358512
214,93.02694529646534,128.87365405844525,77.83121667882622,83.02938801720126,89.1247951944126,31.390917141372157,125.93523045426461,83.81284318358512
215,93.02694529646534,128.87365405844525,77.83121667882622,83.02938801720126,89.1247951944126,31.390917141372157,125.93523045426461,83.81284318358512
216,84.46434203811079,131.3826961919927,83.74057535484528,95.14940606172871,87.65357773192808,36.427706043367536,158.41282366649654,186.91461306892123
217,84.46434203811079,131.3826961919927,83.74057535484528,95.14940606172871,87.65357773192808,36.427706043367536,158.41282366649654,186.91461306892123
218,84.46434203811079,131.3826961919927,83.74057535484528,95.14940606172871,87.65357773192808,36.427706043367536,158.41282366649654,186.91461306892123
219,84.46434203811079,131.3826961919927,83.74057535484528,95.14940606172871,87.65357773192808,36.427706043367536,158.41282366649654,186.91461306892123
220,84.46434203811079,131.3826961919927,83.74057535484528,95.14940606172871,87.65357773192808,36.427706043367536,158.41282366649654,186.91461306892123
221,84.46434203811079,131.3826961919927,83.74057535484528,95.14940606172871,87.65357773192808,36.427706043367536,158.41282366649654,186.91461306892123
222,98.70429542659258,108.45062000620354,79.42047333190891,92.28508967691023,86.58021805593005,42.99224237105128,132.74359608185833,94.59816949375012
223,98.70429542659258,108.45062000620354,79.42047333190891,92.28508967691023,86.58021805593005,42.99224237105128,132.74359608185833,94.59816949375012
224,98.70429542659258,108.45062000620354,79.42047333190891,92.28508967691023,86.58021805593005,42.99224237105128,132.74359608185833,94.59816949375012
225,98.70429542659258,108.45062000620354,79.42047333190891,92.28508967691023,86.58021805593005,42.99224237105128,132.74359608185833,94.59816949375012
226,98.70429542659258,108.45062000620354,79.42047333190891,92.28508967691023,86.58021805593005,42.99224237105128,132.74359608185833,94.59816949375012
227,98.70429542659258,108.45062000620354,79.42047333190891,92.28508967691023,86.58021805593005,42.99224237105128,132.74359608185833,94.59816949375012
228,91.11827475713778,144.43310843875182,100.30004174714375,87.65820072251425,119.27826495428351,40.34704711482102,124.06342856853223,232.9114232388434
229,91.11827475713778,144.43310843875182,100.30004174714375,87.65820072251425,119.27826495428351,40.34704711482102,124.06342856853223,232.9114232388434
230,91.11827475713778,144.43310843875182,100.30004174714375,87.65820072251425,119.27826495428351,40.34704711482102,124.06342856853223,232.9114232388434
231,91.11827475713778,144.43310843875182,100.30004174714375,87.65820072251425,119.27826495428351,40.34704711482102,124.06342856853223,232.9114232388434
232,91.11827475713778,144.43310843875182,100.30004174714375,87.65820072251425,119.27826495428351,40.34704711482102,124.06342856853223,232.9114232388434
233,91.11827475713778,144.43310843875182,100.30004174714375,87.65820072251425,119.27826495428351,40.34704711482102,124.06342856853223,232.9114232388434
234,98.15952457679136,126.83059422415798,86.98575928501329,85.92887362850863,96.10336224802967,36.6912564480929,124.01867787750668,124.70141380545465
235,98.15952457679136,126.83059422415798,86.98575928501329,85.92887362850863,96.10336224802967,36.6912564480929,124.01867787750668,124.70141380545465
236,98.15952457679136,126.83059422415798,86.98575928501329,85.92887362850863,96.10336224802967,36.6912564480929,124.01867787750668,124.70141380545465
237,98.15952457679136,126.83059422415798,86.98575928501329,85.92887362850863,96.10336224802967,36.6912564480929,124.01867787750668,124.70141380545465
238,98.15952457679136,126.83059422415798,86.98575928501329,85.92887362850863,96.10336224802967,36.6912564480929,124.01867787750668,124.70141380545465
239,98.15952457679136,126.83059422415798,86.98575928501329,85.92887362850863,96.10336224802967,36.6912564480929,124.01867787750668,124.70141380545465
240,83.25168515463149,115.77056797287331,92.10757470944706,102.91631983948368,67.75571506194731,44.08671647595037,106.29305222268592,107.82888137532146
241,83.25168515463149,115.77056797287331,92.10757470944706,102.91631983948368,67.75571506194731,44.08671647595037,106.29305222268592,107.82888137532146
242,83.25168515463149,115.77056797287331,92.10757470944706,102.91631983948368,67.75571506194731,44.08671647595037,106.29305222268592,107.82888137532146
243,83.25168515463149,115.77056797287331,92.10757470944706,102.91631983948368,67.75571506194731,44.08671647595037,106.29305222268592,107.82888137532146
244,83.25168515463149,115.77056797287331,92.10757470944706,102.91631983948368,67.75571506194731,44.08671647595037,106.29305222268592,107.82888137532146
245,83.25168515463149,115.77056797287331,92.10757470944706,102.91631983948368,67.75571506194731,44.08671647595037,106.29305222268592,107.82888137532146
246,89.62288625625277,119.14712874496941,95.45168684736186,102.88109576257895,98.20136192774824,34.63845185767574,130.14677115631574,181.33894060762935
247,89.62288625625277,119.14712874496941,95.45168684736186,102.88109576257895,98.20136192774824,34.63845185767574,130.14677115631574,181.33894060762935
248,89.62288625625277,119.14712874496941,95.45168684736186,102.88109576257895,98.20136192774824,34.63845185767574,130.14677115631574,181.33894060762935
249,89.62288625625277,119.14712874496941,95.45168684736186,102.88109576257895,98.20136192774824,34.63845185767574,130.14677115631574,181.33894060762935
250,89.62288625625277,119.14712874496941,95.45168684736186,102.88109576257895,98.20136192774824,34.63845185767574,130.14677115631574,181.33894060762935
251,89.62288625625277,119.14712874496941,95.45168684736186,102.88109576257895,98.20136192774824,34.63845185767574,130.14677115631574,181.33894060762935
252,60.68704104441924,87.50439711047657,79.40841595764631,78.72624349772833,74.2570948939462,25.84191939872557,134.93553983533246,131.08271391070895
253,60.68704104441924,87.50439711047657,79.40841595764631,78.72624349772833,74.2570948939462,25.84191939872557,134.93553983533246,131.08271391070895
254,60.68704104441924,87.50439711047657,79.40841595764631,78.72624349772833,74.2570948939462,25.84191939872557,134.93553983533246,131.08271391070895
255,60.68704104441924,87.50439711047657,79.40841595764631,78.72624349772833,74.2570948939462,25.84191939872557,134.93553983533246,131.08271391070895
256,60.68704104441924,87.50439711047657,79.40841595764631,78.72624349772833,74.2570948939462,25.84191939872557,134.93553983533246,131.08271391070895
257,60.68704104441924,87.50439711047657,79.40841595764631,78.72624349772833,74.2570948939462,25.84191939872557,134.93553983533246,131.08271391070895
258,63.191936644260416,127.4337697538885,106.59673208339056,82.23837651566782,90.19595772731297,14.485800790603431,180.47695292318494,251.02548742850666
259,63.191936644260416,127.4337697538885,106.59673208339056,82.23837651566782,90.19595772731297,14.485800790603431,180.47695292318494,251.02548742850666
260,63.191936644260416,127.4337697538885,106.59673208339056,82.23837651566782,90.19595772731297,14.485800790603431,180.47695292318494,251.02548742850666
261,63.191936644260416,127.4337697538885,106.59673208339056,82.23837651566782,90.19595772731297,14.485800790603431,180.47695292318494,251.02548742850666
262,63.191936644260416,127.4337697538885,106.59673208339056,82.23837651566782,90.19595772731297,14.485800790603431,180.47695292318494,251.02548742850666
263,63.191936644260416,127.4337697538885,106.59673208339056,82.23837651566782,90.19595772731297,14.485800790603431,180.47695292318494,251.02548742850666
264,50.76831554002023,115.09902665135733,89.71210842333498,90.45399082239231,103.3275800133956,13.683052326799663,123.46258742878935,152.87617970909636
265,50.76831554002023,115.09902665135733,89.71210842333498,90.45399082239231,103.3275800133956,13.683052326799663,123.46258742878935,152.87617970909636
266,50.76831554002023,115.09902665135733,89.71210842333498,90.45399082239231,103.3275800133956,13.683052326799663,123.46258742878935,152.87617970909636
267,50.76831554002023,115.09902665135733,89.71210842333498,90.45399082239231,103.3275800133956,13.683052326799663,123.46258742878935,152.87617970909636
268,50.76831554002023,115.09902665135733,89.71210842333498,90.45399082239231,103.3275800133956,13.683052326799663,123.46258742878935,152.87617970909636
269,50.76831554002023,115.09902665135733,89.71210842333498,90.45399082239231,103.3275800133956,13.683052326799663,123.46258742878935,152.87617970909636
270,46.860185385386565,108.90234860148377,57.74008300774664,77.47814980285648,109.92815028012227,15.218511909117382,118.35641792181528,106.60294821439521
271,46.860185385386565,108.90234860148377,57.74008300774664,77.47814980285648,109.92815028012227,15.218511909117382,118.35641792181528,106.60294821439521
272,46.860185385386565,108.90234860148377,57.74008300774664,77.47814980285648,109.92815028012227,15.218511909117382,118.35641792181528,106.60294821439521
273,46.860185385386565,108.90234860148377,57.74008300774664,77.47814980285648,109.92815028012227,15.218511909117382,118.35641792181528,106.60294821439521
274,46.860185385386565,108.90234860148377,57.74008300774664,77.47814980285648,109.92815028012227,15.218511909117382,118.35641792181528,106.60294821439521
275,46.860185385386565,108.90234860148377,57.74008300774664,77.47814980285648,109.92815028012227,15.218511909117382,118.35641792181528,106.60294821439521
276,62.879121623284476,104.25697470260414,96.72651408976762,79.37303271270676,120.0888721607454,12.350128226169332,125.19225517794966,167.66322857680092
277,62.879121623284476,104.25697470260414,96.72651408976762,79.37303271270676,120.0888721607454,12.350128226169332,125.19225517794966,167.66322857680092
278,62.879121623284476,104.25697470260414,96.72651408976762,79.37303271270676,120.0888721607454,12.350128226169332,125.19225517794966,167.66322857680092
279,62.879121623284476,104.25697470260414,96.72651408976762,79.37303271270676,120.0888721607454,12.350128226169332,125.19225517794966,167.66322857680092
280,62.879121623284476,104.25697470260414,96.72651408976762,79.37303271270676,120.0888721607454,12.350128226169332,125.19225517794966,167.66322857680092
281,62.879121623284476,104.25697470260414,96.72651408976762,79.37303271270676,120.0888721607454,12.350128226169332,125.19225517794966,167.66322857680092
282,36.305579895048844,100.80503200131726,78.68057779894664,75.53816031617798,100.24509097529386,19.602647574941383,174.91414413767995,219.09125490539074
283,36.305579895048844,100.80503200131726,78.68057779894664,75.53816031617798,100.24509097529386,19.602647574941383,174.91414413767995,219.09125490539074
284,36.305579895048844,100.80503200131726,78.68057779894664,75.53816031617798,100.24509097529386,19.602647574941383,174.91414413767995,219.09125490539074
285,36.305579895048844,100.80503200131726,78.68057779894664,75.53816031617798,100.24509097529386,19.602647574941383,174.91414413767995,219.09125490539074
286,36.305579895048844,100.80503200131726,78.68057779894664,75.53816031617798,100.24509097529386,19.602647574941383,174.91414413767995,219.09125490539074
287,36.305579895048844,100.80503200131726,78.68057779894664,75.53816031617798,100.24509097529386,19.602647574941383,174.91414413767995,219.09125490539074
288,38.41350830810541,136.18812944090052,89.33666434882969,62.02637241813121,87.27103266833272,8.474001678912316,189.46398780532303,186.37273922043883
289,38.41350830810541,136.18812944090052,89.33666434882969,62.02637241813121,87.27103266833272,8.474001678912316,189.46398780532303,186.37273922043883
290,38.41350830810541,136.18812944090052,89.33666434882969,62.02637241813121,87.27103266833272,8.474001678912316,189.46398780532303,186.37273922043883
291,38.41350830810541,136.18812944090052,89.33666434882969,62.02637241813121,87.27103266833272,8.474001678912316,189.46398780532303,186.37273922043883
292,38.41350830810541,136.18812944090052,89.33666434882969,62.02637241813121,87.27103266833272,8.474001678912316,189.46398780532303,186.37273922043883
293,38.41350830810541,136.18812944090052,89.33666434882969,62.02637241813121,87.27103266833272,8.474001678912316,189.46398780532303,186.37273922043883
294,25.55878438771151,126.2813984788602,75.05183515329803,45.436695353070675,70.89774795178452,5.214626418122179,175.0317971749119,231.82061593521564
295,25.55878438771151,126.2813984788602,75.05183515329803,45.436695353070675,70.89774795178452,5.214626418122179,175.0317971749119,231.82061593521564
296,25.55878438771151,126.2813984788602,75.05183515329803,45.436695353070675,70.89774795178452,5.214626418122179,175.0317971749119,231.82061593521564
297,25.55878438771151,126.2813984788602,75.05183515329803,45.436695353070675,70.89774795178452,5.214626418122179,175.0317971749119,231.82061593521564
298,25.55878438771151,126.2813984788602,75.05183515329803,45.436695353070675,70.89774795178452,5.214626418122179,175.0317971749119,231.82061593521564
299,25.55878438771151,126.2813984788602,75.05183515329803,45.436695353070675,70.89774795178452,5.214626418122179,175.0317971749119,231.82061593521564


==> csv/ZRH_NEW/deepc-freq-6/results/input_results.csv <==
,GS_29798700,GS_267459439,joinedS_1397530090_5078466478_cluster_1397530093_5078466469,GS_27495542,cluster_1602416382_60552192,cluster_268039552_268044432_268044433,GS_261618411,GS_4366133,GS_2114253,GS_60022499,GS_266629541,GS_27495540,GS_28851230,cluster_1388680649_1388680652_261614546_28961409_#1more,cluster_30841368_4166372092_4166372093,joinedS_cluster_1828996344_469716_cluster_2027070071_2027070079_455570,GS_146628678,GS_26823805,GS_1600183706,cluster_10827082799_10827082803_2267154351_2884075320_#1more,cluster_156387639_300385611_3017726326_445397476_#2more,joinedS_260746805_cluster_260746774_260746927_5728001583,cluster_260746808_4377135802_469720,cluster_268486965_4962059699_4963456272_4963456273_#7more,joinedS_2114258_cluster_10836944685_156384136_156384137_156384139_#3more,1043342308,cluster_2968383201_4032163524_5113304830_5113304831,917977971,1967357708,cluster_3630408114_84486754,cluster_1239656112_1239656277_1239656623_3684320899,2027070087,2968383809,2027070117,cluster_2027070182_249092469_71303014,joinedS_5116225778_cluster_10269992522_10827082625_10827082628_10827082629_#7more,cluster_26114485_30202173_3335765730_364713590,cluster_10249375925_34436404_4963456221,cluster_10827082585_2275635875_316284659_34505879_#3more,cluster_3662614140_4789040911_5183760625_917982634_#1more,2968382602,5333039618,2027070092,3683429072,2968380742,1043342290,5713657682
0,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
1,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
2,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
3,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
4,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
5,0.6000641809457337,0.9999748214317274,0.7527111210853403,0.6001539457806466,0.599879752597168,1.0001425061906952,0.6001048972828268,0.5998687573814931,0.5997318594769003,0.5999142319606572,0.9998795418898311,1.0000057857768518,0.6000452435541381,0.9686686530985174,0.792833796378425,0.5999184183483877,0.5999770563476969,0.5999958054893717,1.0000333706546534,0.8873395612890715,0.8089524771370726,0.599906153070624,0.6000865160568603,0.6000045032282415,0.5999774414159746,0.6001404309528668,0.9999427313711412,0.8066228573307764,0.6001460579222258,0.7533650165141252,1.0001437547475756,0.9694431540464931,0.842515770149359,0.7122672821954594,0.9915080115621775,0.6849914466953824,0.6000771416842354,0.9999773221772954,0.8075338795535021,0.6001754753188709,0.599971132144623,0.5999098942280807,0.5999126096344607,0.767691402643216,0.6000180410416136,1.0000007184340298,0.5997994845620391
6,1.0,1.0,1.0,1.0,0.9246056929321652,1.0,0.6,0.7192073431785548,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.8667045302152119,0.8690142112605096,1.0,0.9272568433278463,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.7373339045243937,0.6,0.9844225248717404,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8518273992390033,0.6,0.6,0.6,0.6,1.0,0.9041464443661252,1.0,0.6
7,1.0,1.0,1.0,1.0,0.9246056929321652,1.0,0.6,0.7192073431785548,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.8667045302152119,0.8690142112605096,1.0,0.9272568433278463,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.7373339045243937,0.6,0.9844225248717404,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8518273992390033,0.6,0.6,0.6,0.6,1.0,0.9041464443661252,1.0,0.6
8,1.0,1.0,1.0,1.0,0.9246056929321652,1.0,0.6,0.7192073431785548,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.8667045302152119,0.8690142112605096,1.0,0.9272568433278463,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.7373339045243937,0.6,0.9844225248717404,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8518273992390033,0.6,0.6,0.6,0.6,1.0,0.9041464443661252,1.0,0.6
9,1.0,1.0,1.0,1.0,0.9246056929321652,1.0,0.6,0.7192073431785548,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.8667045302152119,0.8690142112605096,1.0,0.9272568433278463,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.7373339045243937,0.6,0.9844225248717404,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8518273992390033,0.6,0.6,0.6,0.6,1.0,0.9041464443661252,1.0,0.6
10,1.0,1.0,1.0,1.0,0.9246056929321652,1.0,0.6,0.7192073431785548,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.8667045302152119,0.8690142112605096,1.0,0.9272568433278463,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.7373339045243937,0.6,0.9844225248717404,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8518273992390033,0.6,0.6,0.6,0.6,1.0,0.9041464443661252,1.0,0.6
11,1.0,1.0,1.0,1.0,0.9246056929321652,1.0,0.6,0.7192073431785548,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.8667045302152119,0.8690142112605096,1.0,0.9272568433278463,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,0.7373339045243937,0.6,0.9844225248717404,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8518273992390033,0.6,0.6,0.6,0.6,1.0,0.9041464443661252,1.0,0.6
12,1.0,1.0,0.7722062842071717,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6,1.0,0.6,0.895120258728267,1.0,0.6,1.0,1.0,0.8203523060550231,0.6,0.6,0.6,1.0,0.9638161759362526,0.6,0.8383272459986745,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9852915967608025,1.0,0.6,0.6182110501775918,0.6,1.0,0.8355939229490865,1.0,0.6
13,1.0,1.0,0.7722062842071717,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6,1.0,0.6,0.895120258728267,1.0,0.6,1.0,1.0,0.8203523060550231,0.6,0.6,0.6,1.0,0.9638161759362526,0.6,0.8383272459986745,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9852915967608025,1.0,0.6,0.6182110501775918,0.6,1.0,0.8355939229490865,1.0,0.6
14,1.0,1.0,0.7722062842071717,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6,1.0,0.6,0.895120258728267,1.0,0.6,1.0,1.0,0.8203523060550231,0.6,0.6,0.6,1.0,0.9638161759362526,0.6,0.8383272459986745,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9852915967608025,1.0,0.6,0.6182110501775918,0.6,1.0,0.8355939229490865,1.0,0.6
15,1.0,1.0,0.7722062842071717,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6,1.0,0.6,0.895120258728267,1.0,0.6,1.0,1.0,0.8203523060550231,0.6,0.6,0.6,1.0,0.9638161759362526,0.6,0.8383272459986745,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9852915967608025,1.0,0.6,0.6182110501775918,0.6,1.0,0.8355939229490865,1.0,0.6
16,1.0,1.0,0.7722062842071717,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6,1.0,0.6,0.895120258728267,1.0,0.6,1.0,1.0,0.8203523060550231,0.6,0.6,0.6,1.0,0.9638161759362526,0.6,0.8383272459986745,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9852915967608025,1.0,0.6,0.6182110501775918,0.6,1.0,0.8355939229490865,1.0,0.6
17,1.0,1.0,0.7722062842071717,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6,1.0,0.6,0.895120258728267,1.0,0.6,1.0,1.0,0.8203523060550231,0.6,0.6,0.6,1.0,0.9638161759362526,0.6,0.8383272459986745,1.0,1.0,0.6,0.6,0.6,1.0,1.0,1.0,0.9852915967608025,1.0,0.6,0.6182110501775918,0.6,1.0,0.8355939229490865,1.0,0.6
18,1.0000154708320013,1.000011404802844,1.0000929527989122,0.9999589259588038,0.5999143020897708,1.0000388458548322,0.6000117917495844,0.8119753212339058,1.000046245321188,0.8753268298798008,1.000000867839273,1.0000064447471786,1.000060851780217,0.6876223092962332,0.599950546563089,0.9979612253344549,0.5999165102635913,0.9999118213501131,0.8371871512138016,1.0001754459571752,0.7144657851496907,1.0000351619354206,0.6000443326294143,0.5999437464583717,0.5998804300764622,0.7271584570704233,1.0000005614162135,1.0000972594487,0.8591744539959074,1.000069776345941,1.0001627792506245,1.0000532539829632,0.6616688531773657,0.9999696171317178,0.6783538088498364,0.9999930356589012,1.0001007011136989,0.9999623321870246,0.6977036424663248,0.5998133097065895,0.6000003183354691,0.6000561021501711,0.5999315457729815,0.9999335447182741,0.5999848616889402,0.9974521633768063,0.5998945283749727
19,1.0000154708320013,1.000011404802844,1.0000929527989122,0.9999589259588038,0.5999143020897708,1.0000388458548322,0.6000117917495844,0.8119753212339058,1.000046245321188,0.8753268298798008,1.000000867839273,1.0000064447471786,1.000060851780217,0.6876223092962332,0.599950546563089,0.9979612253344549,0.5999165102635913,0.9999118213501131,0.8371871512138016,1.0001754459571752,0.7144657851496907,1.0000351619354206,0.6000443326294143,0.5999437464583717,0.5998804300764622,0.7271584570704233,1.0000005614162135,1.0000972594487,0.8591744539959074,1.000069776345941,1.0001627792506245,1.0000532539829632,0.6616688531773657,0.9999696171317178,0.6783538088498364,0.9999930356589012,1.0001007011136989,0.9999623321870246,0.6977036424663248,0.5998133097065895,0.6000003183354691,0.6000561021501711,0.5999315457729815,0.9999335447182741,0.5999848616889402,0.9974521633768063,0.5998945283749727
20,1.0000154708320013,1.000011404802844,1.0000929527989122,0.9999589259588038,0.5999143020897708,1.0000388458548322,0.6000117917495844,0.8119753212339058,1.000046245321188,0.8753268298798008,1.000000867839273,1.0000064447471786,1.000060851780217,0.6876223092962332,0.599950546563089,0.9979612253344549,0.5999165102635913,0.9999118213501131,0.8371871512138016,1.0001754459571752,0.7144657851496907,1.0000351619354206,0.6000443326294143,0.5999437464583717,0.5998804300764622,0.7271584570704233,1.0000005614162135,1.0000972594487,0.8591744539959074,1.000069776345941,1.0001627792506245,1.0000532539829632,0.6616688531773657,0.9999696171317178,0.6783538088498364,0.9999930356589012,1.0001007011136989,0.9999623321870246,0.6977036424663248,0.5998133097065895,0.6000003183354691,0.6000561021501711,0.5999315457729815,0.9999335447182741,0.5999848616889402,0.9974521633768063,0.5998945283749727
21,1.0000154708320013,1.000011404802844,1.0000929527989122,0.9999589259588038,0.5999143020897708,1.0000388458548322,0.6000117917495844,0.8119753212339058,1.000046245321188,0.8753268298798008,1.000000867839273,1.0000064447471786,1.000060851780217,0.6876223092962332,0.599950546563089,0.9979612253344549,0.5999165102635913,0.9999118213501131,0.8371871512138016,1.0001754459571752,0.7144657851496907,1.0000351619354206,0.6000443326294143,0.5999437464583717,0.5998804300764622,0.7271584570704233,1.0000005614162135,1.0000972594487,0.8591744539959074,1.000069776345941,1.0001627792506245,1.0000532539829632,0.6616688531773657,0.9999696171317178,0.6783538088498364,0.9999930356589012,1.0001007011136989,0.9999623321870246,0.6977036424663248,0.5998133097065895,0.6000003183354691,0.6000561021501711,0.5999315457729815,0.9999335447182741,0.5999848616889402,0.9974521633768063,0.5998945283749727
22,1.0000154708320013,1.000011404802844,1.0000929527989122,0.9999589259588038,0.5999143020897708,1.0000388458548322,0.6000117917495844,0.8119753212339058,1.000046245321188,0.8753268298798008,1.000000867839273,1.0000064447471786,1.000060851780217,0.6876223092962332,0.599950546563089,0.9979612253344549,0.5999165102635913,0.9999118213501131,0.8371871512138016,1.0001754459571752,0.7144657851496907,1.0000351619354206,0.6000443326294143,0.5999437464583717,0.5998804300764622,0.7271584570704233,1.0000005614162135,1.0000972594487,0.8591744539959074,1.000069776345941,1.0001627792506245,1.0000532539829632,0.6616688531773657,0.9999696171317178,0.6783538088498364,0.9999930356589012,1.0001007011136989,0.9999623321870246,0.6977036424663248,0.5998133097065895,0.6000003183354691,0.6000561021501711,0.5999315457729815,0.9999335447182741,0.5999848616889402,0.9974521633768063,0.5998945283749727
23,1.0000154708320013,1.000011404802844,1.0000929527989122,0.9999589259588038,0.5999143020897708,1.0000388458548322,0.6000117917495844,0.8119753212339058,1.000046245321188,0.8753268298798008,1.000000867839273,1.0000064447471786,1.000060851780217,0.6876223092962332,0.599950546563089,0.9979612253344549,0.5999165102635913,0.9999118213501131,0.8371871512138016,1.0001754459571752,0.7144657851496907,1.0000351619354206,0.6000443326294143,0.5999437464583717,0.5998804300764622,0.7271584570704233,1.0000005614162135,1.0000972594487,0.8591744539959074,1.000069776345941,1.0001627792506245,1.0000532539829632,0.6616688531773657,0.9999696171317178,0.6783538088498364,0.9999930356589012,1.0001007011136989,0.9999623321870246,0.6977036424663248,0.5998133097065895,0.6000003183354691,0.6000561021501711,0.5999315457729815,0.9999335447182741,0.5999848616889402,0.9974521633768063,0.5998945283749727
24,0.6978930044623008,1.0000838044821074,0.5999818562687285,0.9999882585398179,0.6001720025205386,1.0000421560618298,0.6000524019990562,0.5999383459234964,0.6037398341064599,0.5999145735686434,1.0000798778600197,1.0001022564350088,1.000032544224577,0.6001655118222013,0.5999602631640134,1.0001959155682538,0.6002425433837348,0.5998926880075369,0.6000283024106754,0.9999702853507642,1.0000216560751698,0.7116540708843158,0.5998969041151859,0.5999014225336945,0.5998853221693001,0.5999152676469521,0.9999546001347225,0.6000705140586577,0.6000220762427267,0.9998546700748782,1.0001628001775498,1.0000294357123878,0.8602496706094033,0.6911948275770041,0.8166261771270742,1.000141037090469,0.6639207160897462,1.0000179858888898,0.6000264157728646,0.5998164076870397,0.5999805040177433,0.6415878059772581,0.5999207454897412,0.9998838274991937,0.5999803986232612,0.8711742392016436,0.5999642904057416
25,0.6978930044623008,1.0000838044821074,0.5999818562687285,0.9999882585398179,0.6001720025205386,1.0000421560618298,0.6000524019990562,0.5999383459234964,0.6037398341064599,0.5999145735686434,1.0000798778600197,1.0001022564350088,1.000032544224577,0.6001655118222013,0.5999602631640134,1.0001959155682538,0.6002425433837348,0.5998926880075369,0.6000283024106754,0.9999702853507642,1.0000216560751698,0.7116540708843158,0.5998969041151859,0.5999014225336945,0.5998853221693001,0.5999152676469521,0.9999546001347225,0.6000705140586577,0.6000220762427267,0.9998546700748782,1.0001628001775498,1.0000294357123878,0.8602496706094033,0.6911948275770041,0.8166261771270742,1.000141037090469,0.6639207160897462,1.0000179858888898,0.6000264157728646,0.5998164076870397,0.5999805040177433,0.6415878059772581,0.5999207454897412,0.9998838274991937,0.5999803986232612,0.8711742392016436,0.5999642904057416
26,0.6978930044623008,1.0000838044821074,0.5999818562687285,0.9999882585398179,0.6001720025205386,1.0000421560618298,0.6000524019990562,0.5999383459234964,0.6037398341064599,0.5999145735686434,1.0000798778600197,1.0001022564350088,1.000032544224577,0.6001655118222013,0.5999602631640134,1.0001959155682538,0.6002425433837348,0.5998926880075369,0.6000283024106754,0.9999702853507642,1.0000216560751698,0.7116540708843158,0.5998969041151859,0.5999014225336945,0.5998853221693001,0.5999152676469521,0.9999546001347225,0.6000705140586577,0.6000220762427267,0.9998546700748782,1.0001628001775498,1.0000294357123878,0.8602496706094033,0.6911948275770041,0.8166261771270742,1.000141037090469,0.6639207160897462,1.0000179858888898,0.6000264157728646,0.5998164076870397,0.5999805040177433,0.6415878059772581,0.5999207454897412,0.9998838274991937,0.5999803986232612,0.8711742392016436,0.5999642904057416
27,0.6978930044623008,1.0000838044821074,0.5999818562687285,0.9999882585398179,0.6001720025205386,1.0000421560618298,0.6000524019990562,0.5999383459234964,0.6037398341064599,0.5999145735686434,1.0000798778600197,1.0001022564350088,1.000032544224577,0.6001655118222013,0.5999602631640134,1.0001959155682538,0.6002425433837348,0.5998926880075369,0.6000283024106754,0.9999702853507642,1.0000216560751698,0.7116540708843158,0.5998969041151859,0.5999014225336945,0.5998853221693001,0.5999152676469521,0.9999546001347225,0.6000705140586577,0.6000220762427267,0.9998546700748782,1.0001628001775498,1.0000294357123878,0.8602496706094033,0.6911948275770041,0.8166261771270742,1.000141037090469,0.6639207160897462,1.0000179858888898,0.6000264157728646,0.5998164076870397,0.5999805040177433,0.6415878059772581,0.5999207454897412,0.9998838274991937,0.5999803986232612,0.8711742392016436,0.5999642904057416
28,0.6978930044623008,1.0000838044821074,0.5999818562687285,0.9999882585398179,0.6001720025205386,1.0000421560618298,0.6000524019990562,0.5999383459234964,0.6037398341064599,0.5999145735686434,1.0000798778600197,1.0001022564350088,1.000032544224577,0.6001655118222013,0.5999602631640134,1.0001959155682538,0.6002425433837348,0.5998926880075369,0.6000283024106754,0.9999702853507642,1.0000216560751698,0.7116540708843158,0.5998969041151859,0.5999014225336945,0.5998853221693001,0.5999152676469521,0.9999546001347225,0.6000705140586577,0.6000220762427267,0.9998546700748782,1.0001628001775498,1.0000294357123878,0.8602496706094033,0.6911948275770041,0.8166261771270742,1.000141037090469,0.6639207160897462,1.0000179858888898,0.6000264157728646,0.5998164076870397,0.5999805040177433,0.6415878059772581,0.5999207454897412,0.9998838274991937,0.5999803986232612,0.8711742392016436,0.5999642904057416
29,0.6978930044623008,1.0000838044821074,0.5999818562687285,0.9999882585398179,0.6001720025205386,1.0000421560618298,0.6000524019990562,0.5999383459234964,0.6037398341064599,0.5999145735686434,1.0000798778600197,1.0001022564350088,1.000032544224577,0.6001655118222013,0.5999602631640134,1.0001959155682538,0.6002425433837348,0.5998926880075369,0.6000283024106754,0.9999702853507642,1.0000216560751698,0.7116540708843158,0.5998969041151859,0.5999014225336945,0.5998853221693001,0.5999152676469521,0.9999546001347225,0.6000705140586577,0.6000220762427267,0.9998546700748782,1.0001628001775498,1.0000294357123878,0.8602496706094033,0.6911948275770041,0.8166261771270742,1.000141037090469,0.6639207160897462,1.0000179858888898,0.6000264157728646,0.5998164076870397,0.5999805040177433,0.6415878059772581,0.5999207454897412,0.9998838274991937,0.5999803986232612,0.8711742392016436,0.5999642904057416
30,0.649577793468853,1.0,0.6,1.0,0.6,1.0,0.6,0.7867935588274335,0.6,0.6,1.0,1.0,0.6000000000000001,1.0,0.8619319499966958,1.0,0.7994062999788933,0.6,0.831358082145803,0.9275857397433834,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.8369711556911311,1.0,1.0,1.0,1.0,1.0,1.0,0.6295150020200887,1.0,0.6,1.0,0.6,0.7479904603181793,0.6,1.0,0.6,1.0,0.6
31,0.649577793468853,1.0,0.6,1.0,0.6,1.0,0.6,0.7867935588274335,0.6,0.6,1.0,1.0,0.6000000000000001,1.0,0.8619319499966958,1.0,0.7994062999788933,0.6,0.831358082145803,0.9275857397433834,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.8369711556911311,1.0,1.0,1.0,1.0,1.0,1.0,0.6295150020200887,1.0,0.6,1.0,0.6,0.7479904603181793,0.6,1.0,0.6,1.0,0.6
32,0.649577793468853,1.0,0.6,1.0,0.6,1.0,0.6,0.7867935588274335,0.6,0.6,1.0,1.0,0.6000000000000001,1.0,0.8619319499966958,1.0,0.7994062999788933,0.6,0.831358082145803,0.9275857397433834,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.8369711556911311,1.0,1.0,1.0,1.0,1.0,1.0,0.6295150020200887,1.0,0.6,1.0,0.6,0.7479904603181793,0.6,1.0,0.6,1.0,0.6
33,0.649577793468853,1.0,0.6,1.0,0.6,1.0,0.6,0.7867935588274335,0.6,0.6,1.0,1.0,0.6000000000000001,1.0,0.8619319499966958,1.0,0.7994062999788933,0.6,0.831358082145803,0.9275857397433834,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.8369711556911311,1.0,1.0,1.0,1.0,1.0,1.0,0.6295150020200887,1.0,0.6,1.0,0.6,0.7479904603181793,0.6,1.0,0.6,1.0,0.6
34,0.649577793468853,1.0,0.6,1.0,0.6,1.0,0.6,0.7867935588274335,0.6,0.6,1.0,1.0,0.6000000000000001,1.0,0.8619319499966958,1.0,0.7994062999788933,0.6,0.831358082145803,0.9275857397433834,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.8369711556911311,1.0,1.0,1.0,1.0,1.0,1.0,0.6295150020200887,1.0,0.6,1.0,0.6,0.7479904603181793,0.6,1.0,0.6,1.0,0.6
35,0.649577793468853,1.0,0.6,1.0,0.6,1.0,0.6,0.7867935588274335,0.6,0.6,1.0,1.0,0.6000000000000001,1.0,0.8619319499966958,1.0,0.7994062999788933,0.6,0.831358082145803,0.9275857397433834,1.0,0.6,0.6,0.6,0.6,0.6,1.0,0.6,1.0,0.8369711556911311,1.0,1.0,1.0,1.0,1.0,1.0,0.6295150020200887,1.0,0.6,1.0,0.6,0.7479904603181793,0.6,1.0,0.6,1.0,0.6
36,0.5999486842904742,1.0000195511493013,0.7872155210760095,0.9999595071877287,0.5999686041377617,0.9999692434850356,0.599930139690042,0.8884426745148727,0.599917817725545,0.5999656890987417,0.9457815002757193,0.9999847903170118,0.9998610319994995,0.9933484058948479,0.6688104206128309,0.6777910649371939,1.000016995376753,0.6000293882146583,0.9043062156279887,0.999989885776591,0.9292413303152693,0.8882897650982137,0.6000501543481653,0.6000608109367336,0.5999406541626932,0.60006658565232,0.99992090125829,1.0000152241820737,0.6287147410300098,1.0000092362222823,1.000106224673706,0.8931289203069644,1.0000785858042573,0.9998710268815185,1.0000076388202885,1.000085881428273,0.5998680241143179,1.0000020052651368,0.5999514993207491,0.9999331153846992,0.5998084035576129,0.5999317963701587,0.5999952459104749,1.0000745013674661,0.5999184910193431,1.0001201991883955,0.6000555520725628
37,0.5999486842904742,1.0000195511493013,0.7872155210760095,0.9999595071877287,0.5999686041377617,0.9999692434850356,0.599930139690042,0.8884426745148727,0.599917817725545,0.5999656890987417,0.9457815002757193,0.9999847903170118,0.9998610319994995,0.9933484058948479,0.6688104206128309,0.6777910649371939,1.000016995376753,0.6000293882146583,0.9043062156279887,0.999989885776591,0.9292413303152693,0.8882897650982137,0.6000501543481653,0.6000608109367336,0.5999406541626932,0.60006658565232,0.99992090125829,1.0000152241820737,0.6287147410300098,1.0000092362222823,1.000106224673706,0.8931289203069644,1.0000785858042573,0.9998710268815185,1.0000076388202885,1.000085881428273,0.5998680241143179,1.0000020052651368,0.5999514993207491,0.9999331153846992,0.5998084035576129,0.5999317963701587,0.5999952459104749,1.0000745013674661,0.5999184910193431,1.0001201991883955,0.6000555520725628
38,0.5999486842904742,1.0000195511493013,0.7872155210760095,0.9999595071877287,0.5999686041377617,0.9999692434850356,0.599930139690042,0.8884426745148727,0.599917817725545,0.5999656890987417,0.9457815002757193,0.9999847903170118,0.9998610319994995,0.9933484058948479,0.6688104206128309,0.6777910649371939,1.000016995376753,0.6000293882146583,0.9043062156279887,0.999989885776591,0.9292413303152693,0.8882897650982137,0.6000501543481653,0.6000608109367336,0.5999406541626932,0.60006658565232,0.99992090125829,1.0000152241820737,0.6287147410300098,1.0000092362222823,1.000106224673706,0.8931289203069644,1.0000785858042573,0.9998710268815185,1.0000076388202885,1.000085881428273,0.5998680241143179,1.0000020052651368,0.5999514993207491,0.9999331153846992,0.5998084035576129,0.5999317963701587,0.5999952459104749,1.0000745013674661,0.5999184910193431,1.0001201991883955,0.6000555520725628
39,0.5999486842904742,1.0000195511493013,0.7872155210760095,0.9999595071877287,0.5999686041377617,0.9999692434850356,0.599930139690042,0.8884426745148727,0.599917817725545,0.5999656890987417,0.9457815002757193,0.9999847903170118,0.9998610319994995,0.9933484058948479,0.6688104206128309,0.6777910649371939,1.000016995376753,0.6000293882146583,0.9043062156279887,0.999989885776591,0.9292413303152693,0.8882897650982137,0.6000501543481653,0.6000608109367336,0.5999406541626932,0.60006658565232,0.99992090125829,1.0000152241820737,0.6287147410300098,1.0000092362222823,1.000106224673706,0.8931289203069644,1.0000785858042573,0.9998710268815185,1.0000076388202885,1.000085881428273,0.5998680241143179,1.0000020052651368,0.5999514993207491,0.9999331153846992,0.5998084035576129,0.5999317963701587,0.5999952459104749,1.0000745013674661,0.5999184910193431,1.0001201991883955,0.6000555520725628
40,0.5999486842904742,1.0000195511493013,0.7872155210760095,0.9999595071877287,0.5999686041377617,0.9999692434850356,0.599930139690042,0.8884426745148727,0.599917817725545,0.5999656890987417,0.9457815002757193,0.9999847903170118,0.9998610319994995,0.9933484058948479,0.6688104206128309,0.6777910649371939,1.000016995376753,0.6000293882146583,0.9043062156279887,0.999989885776591,0.9292413303152693,0.8882897650982137,0.6000501543481653,0.6000608109367336,0.5999406541626932,0.60006658565232,0.99992090125829,1.0000152241820737,0.6287147410300098,1.0000092362222823,1.000106224673706,0.8931289203069644,1.0000785858042573,0.9998710268815185,1.0000076388202885,1.000085881428273,0.5998680241143179,1.0000020052651368,0.5999514993207491,0.9999331153846992,0.5998084035576129,0.5999317963701587,0.5999952459104749,1.0000745013674661,0.5999184910193431,1.0001201991883955,0.6000555520725628
41,0.5999486842904742,1.0000195511493013,0.7872155210760095,0.9999595071877287,0.5999686041377617,0.9999692434850356,0.599930139690042,0.8884426745148727,0.599917817725545,0.5999656890987417,0.9457815002757193,0.9999847903170118,0.9998610319994995,0.9933484058948479,0.6688104206128309,0.6777910649371939,1.000016995376753,0.6000293882146583,0.9043062156279887,0.999989885776591,0.9292413303152693,0.8882897650982137,0.6000501543481653,0.6000608109367336,0.5999406541626932,0.60006658565232,0.99992090125829,1.0000152241820737,0.6287147410300098,1.0000092362222823,1.000106224673706,0.8931289203069644,1.0000785858042573,0.9998710268815185,1.0000076388202885,1.000085881428273,0.5998680241143179,1.0000020052651368,0.5999514993207491,0.9999331153846992,0.5998084035576129,0.5999317963701587,0.5999952459104749,1.0000745013674661,0.5999184910193431,1.0001201991883955,0.6000555520725628
42,0.6582145887028141,1.00004235594894,0.6966942986211706,0.9999807849262928,0.5998065628519575,1.0000947618519025,0.5997355094160819,0.813973644527978,0.7223156379804914,0.6000074044287802,1.0000682730507702,1.000014614816422,1.0003066922388402,0.9676751319839861,0.9957697290721914,0.8993379485703562,0.8127873412473436,0.6183836895073238,1.0001977766606542,0.7411018304137353,0.9997319686675532,0.8460956028299526,0.5999696418112848,0.600146868026573,0.6000216072306005,0.8752679759488792,0.9999343220398695,0.9998942287796894,0.6001201221214261,0.9999145868640897,1.0001132846551237,0.8614307418708144,1.000006425745465,0.9889928649975299,0.999883316945551,0.9336609328324811,0.6001959388355633,1.0001252704376573,0.6000034056377457,1.000135555462776,0.5999703843982388,0.6000145046745979,0.5998706980509351,0.9999430612059391,0.60012612765304,1.0001005400972267,0.599868994750806
43,0.6582145887028141,1.00004235594894,0.6966942986211706,0.9999807849262928,0.5998065628519575,1.0000947618519025,0.5997355094160819,0.813973644527978,0.7223156379804914,0.6000074044287802,1.0000682730507702,1.000014614816422,1.0003066922388402,0.9676751319839861,0.9957697290721914,0.8993379485703562,0.8127873412473436,0.6183836895073238,1.0001977766606542,0.7411018304137353,0.9997319686675532,0.8460956028299526,0.5999696418112848,0.600146868026573,0.6000216072306005,0.8752679759488792,0.9999343220398695,0.9998942287796894,0.6001201221214261,0.9999145868640897,1.0001132846551237,0.8614307418708144,1.000006425745465,0.9889928649975299,0.999883316945551,0.9336609328324811,0.6001959388355633,1.0001252704376573,0.6000034056377457,1.000135555462776,0.5999703843982388,0.6000145046745979,0.5998706980509351,0.9999430612059391,0.60012612765304,1.0001005400972267,0.599868994750806
44,0.6582145887028141,1.00004235594894,0.6966942986211706,0.9999807849262928,0.5998065628519575,1.0000947618519025,0.5997355094160819,0.813973644527978,0.7223156379804914,0.6000074044287802,1.0000682730507702,1.000014614816422,1.0003066922388402,0.9676751319839861,0.9957697290721914,0.8993379485703562,0.8127873412473436,0.6183836895073238,1.0001977766606542,0.7411018304137353,0.9997319686675532,0.8460956028299526,0.5999696418112848,0.600146868026573,0.6000216072306005,0.8752679759488792,0.9999343220398695,0.9998942287796894,0.6001201221214261,0.9999145868640897,1.0001132846551237,0.8614307418708144,1.000006425745465,0.9889928649975299,0.999883316945551,0.9336609328324811,0.6001959388355633,1.0001252704376573,0.6000034056377457,1.000135555462776,0.5999703843982388,0.6000145046745979,0.5998706980509351,0.9999430612059391,0.60012612765304,1.0001005400972267,0.599868994750806
45,0.6582145887028141,1.00004235594894,0.6966942986211706,0.9999807849262928,0.5998065628519575,1.0000947618519025,0.5997355094160819,0.813973644527978,0.7223156379804914,0.6000074044287802,1.0000682730507702,1.000014614816422,1.0003066922388402,0.9676751319839861,0.9957697290721914,0.8993379485703562,0.8127873412473436,0.6183836895073238,1.0001977766606542,0.7411018304137353,0.9997319686675532,0.8460956028299526,0.5999696418112848,0.600146868026573,0.6000216072306005,0.8752679759488792,0.9999343220398695,0.9998942287796894,0.6001201221214261,0.9999145868640897,1.0001132846551237,0.8614307418708144,1.000006425745465,0.9889928649975299,0.999883316945551,0.9336609328324811,0.6001959388355633,1.0001252704376573,0.6000034056377457,1.000135555462776,0.5999703843982388,0.6000145046745979,0.5998706980509351,0.9999430612059391,0.60012612765304,1.0001005400972267,0.599868994750806
46,0.6582145887028141,1.00004235594894,0.6966942986211706,0.9999807849262928,0.5998065628519575,1.0000947618519025,0.5997355094160819,0.813973644527978,0.7223156379804914,0.6000074044287802,1.0000682730507702,1.000014614816422,1.0003066922388402,0.9676751319839861,0.9957697290721914,0.8993379485703562,0.8127873412473436,0.6183836895073238,1.0001977766606542,0.7411018304137353,0.9997319686675532,0.8460956028299526,0.5999696418112848,0.600146868026573,0.6000216072306005,0.8752679759488792,0.9999343220398695,0.9998942287796894,0.6001201221214261,0.9999145868640897,1.0001132846551237,0.8614307418708144,1.000006425745465,0.9889928649975299,0.999883316945551,0.9336609328324811,0.6001959388355633,1.0001252704376573,0.6000034056377457,1.000135555462776,0.5999703843982388,0.6000145046745979,0.5998706980509351,0.9999430612059391,0.60012612765304,1.0001005400972267,0.599868994750806
47,0.6582145887028141,1.00004235594894,0.6966942986211706,0.9999807849262928,0.5998065628519575,1.0000947618519025,0.5997355094160819,0.813973644527978,0.7223156379804914,0.6000074044287802,1.0000682730507702,1.000014614816422,1.0003066922388402,0.9676751319839861,0.9957697290721914,0.8993379485703562,0.8127873412473436,0.6183836895073238,1.0001977766606542,0.7411018304137353,0.9997319686675532,0.8460956028299526,0.5999696418112848,0.600146868026573,0.6000216072306005,0.8752679759488792,0.9999343220398695,0.9998942287796894,0.6001201221214261,0.9999145868640897,1.0001132846551237,0.8614307418708144,1.000006425745465,0.9889928649975299,0.999883316945551,0.9336609328324811,0.6001959388355633,1.0001252704376573,0.6000034056377457,1.000135555462776,0.5999703843982388,0.6000145046745979,0.5998706980509351,0.9999430612059391,0.60012612765304,1.0001005400972267,0.599868994750806
48,0.908671398000132,0.9999991246263349,0.5999955557854844,0.9999693412245878,0.6000295140776615,1.0001647684442214,0.599865763099152,0.8636375734286378,0.7603464634323625,0.599962423581437,1.0002942917477533,0.9998971087912814,0.7996191636951379,0.7721987666481979,1.0001935233348482,0.8887965898806137,0.6000149793264428,0.6927228774225453,0.9998912651788636,0.9713341262486485,0.882738266332854,0.9447805600617324,0.6191669168732467,0.6001883922685293,0.6000305469135754,0.7887119816728175,0.9998255791520747,1.0000161863125574,0.5997065706706028,0.9999452723413469,1.0001401814204345,0.8633526634515333,0.999959227531984,1.0000736601194418,0.9829347170957646,0.9056446209538869,0.6534541007333392,1.0002820178386598,0.5999516892542218,0.9998449485578644,0.5998916181756053,0.624311499310017,0.5999693731300583,0.9998404241654986,0.5998597285601434,0.9040784056201232,0.5999624448320956
49,0.908671398000132,0.9999991246263349,0.5999955557854844,0.9999693412245878,0.6000295140776615,1.0001647684442214,0.599865763099152,0.8636375734286378,0.7603464634323625,0.599962423581437,1.0002942917477533,0.9998971087912814,0.7996191636951379,0.7721987666481979,1.0001935233348482,0.8887965898806137,0.6000149793264428,0.6927228774225453,0.9998912651788636,0.9713341262486485,0.882738266332854,0.9447805600617324,0.6191669168732467,0.6001883922685293,0.6000305469135754,0.7887119816728175,0.9998255791520747,1.0000161863125574,0.5997065706706028,0.9999452723413469,1.0001401814204345,0.8633526634515333,0.999959227531984,1.0000736601194418,0.9829347170957646,0.9056446209538869,0.6534541007333392,1.0002820178386598,0.5999516892542218,0.9998449485578644,0.5998916181756053,0.624311499310017,0.5999693731300583,0.9998404241654986,0.5998597285601434,0.9040784056201232,0.5999624448320956
50,0.908671398000132,0.9999991246263349,0.5999955557854844,0.9999693412245878,0.6000295140776615,1.0001647684442214,0.599865763099152,0.8636375734286378,0.7603464634323625,0.599962423581437,1.0002942917477533,0.9998971087912814,0.7996191636951379,0.7721987666481979,1.0001935233348482,0.8887965898806137,0.6000149793264428,0.6927228774225453,0.9998912651788636,0.9713341262486485,0.882738266332854,0.9447805600617324,0.6191669168732467,0.6001883922685293,0.6000305469135754,0.7887119816728175,0.9998255791520747,1.0000161863125574,0.5997065706706028,0.9999452723413469,1.0001401814204345,0.8633526634515333,0.999959227531984,1.0000736601194418,0.9829347170957646,0.9056446209538869,0.6534541007333392,1.0002820178386598,0.5999516892542218,0.9998449485578644,0.5998916181756053,0.624311499310017,0.5999693731300583,0.9998404241654986,0.5998597285601434,0.9040784056201232,0.5999624448320956
51,0.908671398000132,0.9999991246263349,0.5999955557854844,0.9999693412245878,0.6000295140776615,1.0001647684442214,0.599865763099152,0.8636375734286378,0.7603464634323625,0.599962423581437,1.0002942917477533,0.9998971087912814,0.7996191636951379,0.7721987666481979,1.0001935233348482,0.8887965898806137,0.6000149793264428,0.6927228774225453,0.9998912651788636,0.9713341262486485,0.882738266332854,0.9447805600617324,0.6191669168732467,0.6001883922685293,0.6000305469135754,0.7887119816728175,0.9998255791520747,1.0000161863125574,0.5997065706706028,0.9999452723413469,1.0001401814204345,0.8633526634515333,0.999959227531984,1.0000736601194418,0.9829347170957646,0.9056446209538869,0.6534541007333392,1.0002820178386598,0.5999516892542218,0.9998449485578644,0.5998916181756053,0.624311499310017,0.5999693731300583,0.9998404241654986,0.5998597285601434,0.9040784056201232,0.5999624448320956
52,0.908671398000132,0.9999991246263349,0.5999955557854844,0.9999693412245878,0.6000295140776615,1.0001647684442214,0.599865763099152,0.8636375734286378,0.7603464634323625,0.599962423581437,1.0002942917477533,0.9998971087912814,0.7996191636951379,0.7721987666481979,1.0001935233348482,0.8887965898806137,0.6000149793264428,0.6927228774225453,0.9998912651788636,0.9713341262486485,0.882738266332854,0.9447805600617324,0.6191669168732467,0.6001883922685293,0.6000305469135754,0.7887119816728175,0.9998255791520747,1.0000161863125574,0.5997065706706028,0.9999452723413469,1.0001401814204345,0.8633526634515333,0.999959227531984,1.0000736601194418,0.9829347170957646,0.9056446209538869,0.6534541007333392,1.0002820178386598,0.5999516892542218,0.9998449485578644,0.5998916181756053,0.624311499310017,0.5999693731300583,0.9998404241654986,0.5998597285601434,0.9040784056201232,0.5999624448320956
53,0.908671398000132,0.9999991246263349,0.5999955557854844,0.9999693412245878,0.6000295140776615,1.0001647684442214,0.599865763099152,0.8636375734286378,0.7603464634323625,0.599962423581437,1.0002942917477533,0.9998971087912814,0.7996191636951379,0.7721987666481979,1.0001935233348482,0.8887965898806137,0.6000149793264428,0.6927228774225453,0.9998912651788636,0.9713341262486485,0.882738266332854,0.9447805600617324,0.6191669168732467,0.6001883922685293,0.6000305469135754,0.7887119816728175,0.9998255791520747,1.0000161863125574,0.5997065706706028,0.9999452723413469,1.0001401814204345,0.8633526634515333,0.999959227531984,1.0000736601194418,0.9829347170957646,0.9056446209538869,0.6534541007333392,1.0002820178386598,0.5999516892542218,0.9998449485578644,0.5998916181756053,0.624311499310017,0.5999693731300583,0.9998404241654986,0.5998597285601434,0.9040784056201232,0.5999624448320956
54,1.0001868600586208,0.9998639605221097,0.7764929089448513,1.000038662173135,0.600035767879249,0.9999314881105773,0.6000312790034467,0.5998750722727632,0.6577568491747969,0.5998459646059223,1.0000506093308141,1.0001891701179342,0.9143996813641613,1.000154374959091,0.9602778656237935,0.9155966595914121,0.5999366227849863,0.7840209044703159,1.0001358762297838,1.0000905630693193,0.9211867650185014,1.000013015482516,0.6000142882891848,0.6001135445425598,0.600185266262266,0.7040707597519058,1.0001781544167945,0.9762586765156321,0.5999969382260077,0.9998941687271035,0.999944504126498,0.6001024713170572,0.9998751446390647,0.9998270633973669,0.9998428345514848,1.0000424580088203,0.6001530908655242,1.000154405364364,0.5998878322783849,0.9999883958778186,0.6000015559165446,0.5998591573726717,0.6000468524716317,1.000186539149169,0.6040641355495007,0.8711760012853698,0.5999757940976161
55,1.0001868600586208,0.9998639605221097,0.7764929089448513,1.000038662173135,0.600035767879249,0.9999314881105773,0.6000312790034467,0.5998750722727632,0.6577568491747969,0.5998459646059223,1.0000506093308141,1.0001891701179342,0.9143996813641613,1.000154374959091,0.9602778656237935,0.9155966595914121,0.5999366227849863,0.7840209044703159,1.0001358762297838,1.0000905630693193,0.9211867650185014,1.000013015482516,0.6000142882891848,0.6001135445425598,0.600185266262266,0.7040707597519058,1.0001781544167945,0.9762586765156321,0.5999969382260077,0.9998941687271035,0.999944504126498,0.6001024713170572,0.9998751446390647,0.9998270633973669,0.9998428345514848,1.0000424580088203,0.6001530908655242,1.000154405364364,0.5998878322783849,0.9999883958778186,0.6000015559165446,0.5998591573726717,0.6000468524716317,1.000186539149169,0.6040641355495007,0.8711760012853698,0.5999757940976161
56,1.0001868600586208,0.9998639605221097,0.7764929089448513,1.000038662173135,0.600035767879249,0.9999314881105773,0.6000312790034467,0.5998750722727632,0.6577568491747969,0.5998459646059223,1.0000506093308141,1.0001891701179342,0.9143996813641613,1.000154374959091,0.9602778656237935,0.9155966595914121,0.5999366227849863,0.7840209044703159,1.0001358762297838,1.0000905630693193,0.9211867650185014,1.000013015482516,0.6000142882891848,0.6001135445425598,0.600185266262266,0.7040707597519058,1.0001781544167945,0.9762586765156321,0.5999969382260077,0.9998941687271035,0.999944504126498,0.6001024713170572,0.9998751446390647,0.9998270633973669,0.9998428345514848,1.0000424580088203,0.6001530908655242,1.000154405364364,0.5998878322783849,0.9999883958778186,0.6000015559165446,0.5998591573726717,0.6000468524716317,1.000186539149169,0.6040641355495007,0.8711760012853698,0.5999757940976161
57,1.0001868600586208,0.9998639605221097,0.7764929089448513,1.000038662173135,0.600035767879249,0.9999314881105773,0.6000312790034467,0.5998750722727632,0.6577568491747969,0.5998459646059223,1.0000506093308141,1.0001891701179342,0.9143996813641613,1.000154374959091,0.9602778656237935,0.9155966595914121,0.5999366227849863,0.7840209044703159,1.0001358762297838,1.0000905630693193,0.9211867650185014,1.000013015482516,0.6000142882891848,0.6001135445425598,0.600185266262266,0.7040707597519058,1.0001781544167945,0.9762586765156321,0.5999969382260077,0.9998941687271035,0.999944504126498,0.6001024713170572,0.9998751446390647,0.9998270633973669,0.9998428345514848,1.0000424580088203,0.6001530908655242,1.000154405364364,0.5998878322783849,0.9999883958778186,0.6000015559165446,0.5998591573726717,0.6000468524716317,1.000186539149169,0.6040641355495007,0.8711760012853698,0.5999757940976161
58,1.0001868600586208,0.9998639605221097,0.7764929089448513,1.000038662173135,0.600035767879249,0.9999314881105773,0.6000312790034467,0.5998750722727632,0.6577568491747969,0.5998459646059223,1.0000506093308141,1.0001891701179342,0.9143996813641613,1.000154374959091,0.9602778656237935,0.9155966595914121,0.5999366227849863,0.7840209044703159,1.0001358762297838,1.0000905630693193,0.9211867650185014,1.000013015482516,0.6000142882891848,0.6001135445425598,0.600185266262266,0.7040707597519058,1.0001781544167945,0.9762586765156321,0.5999969382260077,0.9998941687271035,0.999944504126498,0.6001024713170572,0.9998751446390647,0.9998270633973669,0.9998428345514848,1.0000424580088203,0.6001530908655242,1.000154405364364,0.5998878322783849,0.9999883958778186,0.6000015559165446,0.5998591573726717,0.6000468524716317,1.000186539149169,0.6040641355495007,0.8711760012853698,0.5999757940976161
59,1.0001868600586208,0.9998639605221097,0.7764929089448513,1.000038662173135,0.600035767879249,0.9999314881105773,0.6000312790034467,0.5998750722727632,0.6577568491747969,0.5998459646059223,1.0000506093308141,1.0001891701179342,0.9143996813641613,1.000154374959091,0.9602778656237935,0.9155966595914121,0.5999366227849863,0.7840209044703159,1.0001358762297838,1.0000905630693193,0.9211867650185014,1.000013015482516,0.6000142882891848,0.6001135445425598,0.600185266262266,0.7040707597519058,1.0001781544167945,0.9762586765156321,0.5999969382260077,0.9998941687271035,0.999944504126498,0.6001024713170572,0.9998751446390647,0.9998270633973669,0.9998428345514848,1.0000424580088203,0.6001530908655242,1.000154405364364,0.5998878322783849,0.9999883958778186,0.6000015559165446,0.5998591573726717,0.6000468524716317,1.000186539149169,0.6040641355495007,0.8711760012853698,0.5999757940976161
60,1.0,1.0,0.9500416791208881,1.0,0.6,1.0,0.6,0.6,0.8004427078800722,0.6449814855714078,1.0,1.0,0.9955768682039475,1.0,0.7643667393238789,0.7948572967214674,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.8638524090318753,1.0,1.0,0.6600107599468031,0.951507213402656,1.0,0.7632564140359667,0.9661842985182577,1.0,1.0,0.8774271629634323,0.7478770652088627,1.0,0.6,0.9905411969137645,0.6,0.7973240928254457,0.6,1.0,0.6,1.0,0.6
61,1.0,1.0,0.9500416791208881,1.0,0.6,1.0,0.6,0.6,0.8004427078800722,0.6449814855714078,1.0,1.0,0.9955768682039475,1.0,0.7643667393238789,0.7948572967214674,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.8638524090318753,1.0,1.0,0.6600107599468031,0.951507213402656,1.0,0.7632564140359667,0.9661842985182577,1.0,1.0,0.8774271629634323,0.7478770652088627,1.0,0.6,0.9905411969137645,0.6,0.7973240928254457,0.6,1.0,0.6,1.0,0.6
62,1.0,1.0,0.9500416791208881,1.0,0.6,1.0,0.6,0.6,0.8004427078800722,0.6449814855714078,1.0,1.0,0.9955768682039475,1.0,0.7643667393238789,0.7948572967214674,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.8638524090318753,1.0,1.0,0.6600107599468031,0.951507213402656,1.0,0.7632564140359667,0.9661842985182577,1.0,1.0,0.8774271629634323,0.7478770652088627,1.0,0.6,0.9905411969137645,0.6,0.7973240928254457,0.6,1.0,0.6,1.0,0.6
63,1.0,1.0,0.9500416791208881,1.0,0.6,1.0,0.6,0.6,0.8004427078800722,0.6449814855714078,1.0,1.0,0.9955768682039475,1.0,0.7643667393238789,0.7948572967214674,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.8638524090318753,1.0,1.0,0.6600107599468031,0.951507213402656,1.0,0.7632564140359667,0.9661842985182577,1.0,1.0,0.8774271629634323,0.7478770652088627,1.0,0.6,0.9905411969137645,0.6,0.7973240928254457,0.6,1.0,0.6,1.0,0.6
64,1.0,1.0,0.9500416791208881,1.0,0.6,1.0,0.6,0.6,0.8004427078800722,0.6449814855714078,1.0,1.0,0.9955768682039475,1.0,0.7643667393238789,0.7948572967214674,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.8638524090318753,1.0,1.0,0.6600107599468031,0.951507213402656,1.0,0.7632564140359667,0.9661842985182577,1.0,1.0,0.8774271629634323,0.7478770652088627,1.0,0.6,0.9905411969137645,0.6,0.7973240928254457,0.6,1.0,0.6,1.0,0.6
65,1.0,1.0,0.9500416791208881,1.0,0.6,1.0,0.6,0.6,0.8004427078800722,0.6449814855714078,1.0,1.0,0.9955768682039475,1.0,0.7643667393238789,0.7948572967214674,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,0.6,0.8638524090318753,1.0,1.0,0.6600107599468031,0.951507213402656,1.0,0.7632564140359667,0.9661842985182577,1.0,1.0,0.8774271629634323,0.7478770652088627,1.0,0.6,0.9905411969137645,0.6,0.7973240928254457,0.6,1.0,0.6,1.0,0.6
66,0.952796754742116,1.0000225729563224,0.7386100450499644,1.0002081474087374,0.599844891177155,1.0000041762640384,0.5998310574991973,0.7494007236998304,0.8115915373346063,0.5999217705658212,1.0002194018614026,0.9999976721060901,1.0000518081536551,0.89179690641542,0.5999421391099428,0.5998416820299299,0.8054162381051359,0.6784839296884702,0.9999892390937948,0.9999542439246033,0.796699499164848,0.8486544349979107,0.5999539101760507,0.6000544476683218,0.5999491097354097,0.6267278175494015,0.9997540390114068,1.000120396102779,0.6000643996241952,1.0001089225988604,1.000222721837515,1.0000055877626421,0.9998862677908773,0.9999414185166747,1.0001170607271266,0.9361763299315389,0.8091999630223832,1.000057503305907,0.5999986745437103,0.8919841658980988,0.5998536799454635,0.7143351376168612,0.5999763876412627,1.0000582421598425,0.6000627175832574,0.9816337613532177,0.5998208334490533
67,0.952796754742116,1.0000225729563224,0.7386100450499644,1.0002081474087374,0.599844891177155,1.0000041762640384,0.5998310574991973,0.7494007236998304,0.8115915373346063,0.5999217705658212,1.0002194018614026,0.9999976721060901,1.0000518081536551,0.89179690641542,0.5999421391099428,0.5998416820299299,0.8054162381051359,0.6784839296884702,0.9999892390937948,0.9999542439246033,0.796699499164848,0.8486544349979107,0.5999539101760507,0.6000544476683218,0.5999491097354097,0.6267278175494015,0.9997540390114068,1.000120396102779,0.6000643996241952,1.0001089225988604,1.000222721837515,1.0000055877626421,0.9998862677908773,0.9999414185166747,1.0001170607271266,0.9361763299315389,0.8091999630223832,1.000057503305907,0.5999986745437103,0.8919841658980988,0.5998536799454635,0.7143351376168612,0.5999763876412627,1.0000582421598425,0.6000627175832574,0.9816337613532177,0.5998208334490533
68,0.952796754742116,1.0000225729563224,0.7386100450499644,1.0002081474087374,0.599844891177155,1.0000041762640384,0.5998310574991973,0.7494007236998304,0.8115915373346063,0.5999217705658212,1.0002194018614026,0.9999976721060901,1.0000518081536551,0.89179690641542,0.5999421391099428,0.5998416820299299,0.8054162381051359,0.6784839296884702,0.9999892390937948,0.9999542439246033,0.796699499164848,0.8486544349979107,0.5999539101760507,0.6000544476683218,0.5999491097354097,0.6267278175494015,0.9997540390114068,1.000120396102779,0.6000643996241952,1.0001089225988604,1.000222721837515,1.0000055877626421,0.9998862677908773,0.9999414185166747,1.0001170607271266,0.9361763299315389,0.8091999630223832,1.000057503305907,0.5999986745437103,0.8919841658980988,0.5998536799454635,0.7143351376168612,0.5999763876412627,1.0000582421598425,0.6000627175832574,0.9816337613532177,0.5998208334490533
69,0.952796754742116,1.0000225729563224,0.7386100450499644,1.0002081474087374,0.599844891177155,1.0000041762640384,0.5998310574991973,0.7494007236998304,0.8115915373346063,0.5999217705658212,1.0002194018614026,0.9999976721060901,1.0000518081536551,0.89179690641542,0.5999421391099428,0.5998416820299299,0.8054162381051359,0.6784839296884702,0.9999892390937948,0.9999542439246033,0.796699499164848,0.8486544349979107,0.5999539101760507,0.6000544476683218,0.5999491097354097,0.6267278175494015,0.9997540390114068,1.000120396102779,0.6000643996241952,1.0001089225988604,1.000222721837515,1.0000055877626421,0.9998862677908773,0.9999414185166747,1.0001170607271266,0.9361763299315389,0.8091999630223832,1.000057503305907,0.5999986745437103,0.8919841658980988,0.5998536799454635,0.7143351376168612,0.5999763876412627,1.0000582421598425,0.6000627175832574,0.9816337613532177,0.5998208334490533
70,0.952796754742116,1.0000225729563224,0.7386100450499644,1.0002081474087374,0.599844891177155,1.0000041762640384,0.5998310574991973,0.7494007236998304,0.8115915373346063,0.5999217705658212,1.0002194018614026,0.9999976721060901,1.0000518081536551,0.89179690641542,0.5999421391099428,0.5998416820299299,0.8054162381051359,0.6784839296884702,0.9999892390937948,0.9999542439246033,0.796699499164848,0.8486544349979107,0.5999539101760507,0.6000544476683218,0.5999491097354097,0.6267278175494015,0.9997540390114068,1.000120396102779,0.6000643996241952,1.0001089225988604,1.000222721837515,1.0000055877626421,0.9998862677908773,0.9999414185166747,1.0001170607271266,0.9361763299315389,0.8091999630223832,1.000057503305907,0.5999986745437103,0.8919841658980988,0.5998536799454635,0.7143351376168612,0.5999763876412627,1.0000582421598425,0.6000627175832574,0.9816337613532177,0.5998208334490533
71,0.952796754742116,1.0000225729563224,0.7386100450499644,1.0002081474087374,0.599844891177155,1.0000041762640384,0.5998310574991973,0.7494007236998304,0.8115915373346063,0.5999217705658212,1.0002194018614026,0.9999976721060901,1.0000518081536551,0.89179690641542,0.5999421391099428,0.5998416820299299,0.8054162381051359,0.6784839296884702,0.9999892390937948,0.9999542439246033,0.796699499164848,0.8486544349979107,0.5999539101760507,0.6000544476683218,0.5999491097354097,0.6267278175494015,0.9997540390114068,1.000120396102779,0.6000643996241952,1.0001089225988604,1.000222721837515,1.0000055877626421,0.9998862677908773,0.9999414185166747,1.0001170607271266,0.9361763299315389,0.8091999630223832,1.000057503305907,0.5999986745437103,0.8919841658980988,0.5998536799454635,0.7143351376168612,0.5999763876412627,1.0000582421598425,0.6000627175832574,0.9816337613532177,0.5998208334490533
72,0.8294431054530265,1.0000298703609354,0.6000162503823645,1.0000834090632704,0.5998934245444425,1.000005784372883,0.6000134596646691,0.854420703129798,0.641473242124968,0.6000679046426045,0.9999824230671897,1.0000832635396661,1.0002371689823664,0.8831202183428926,0.7030812419376276,0.7054096481269436,0.8826789077320245,0.9628794617281058,1.0000485786077111,0.8743828961123206,0.8185531998894,0.648596921741552,0.5999229983045431,0.5999602179870949,0.5999673311559393,0.6130023853278911,1.0000235319360768,0.999927189259824,0.5999587383080027,1.000028317777983,0.9999812419530161,0.9389606951920536,1.0000067646542123,0.9999824190728563,0.7774676572182477,1.0000328552778144,0.7241034873257313,1.0001345883249961,0.6000592603928887,0.9999811855672791,0.600047096056586,0.5999628509275714,0.600065339986154,1.0000430874784483,0.6000745735015955,0.8309575415993202,0.599917156023567
73,0.8294431054530265,1.0000298703609354,0.6000162503823645,1.0000834090632704,0.5998934245444425,1.000005784372883,0.6000134596646691,0.854420703129798,0.641473242124968,0.6000679046426045,0.9999824230671897,1.0000832635396661,1.0002371689823664,0.8831202183428926,0.7030812419376276,0.7054096481269436,0.8826789077320245,0.9628794617281058,1.0000485786077111,0.8743828961123206,0.8185531998894,0.648596921741552,0.5999229983045431,0.5999602179870949,0.5999673311559393,0.6130023853278911,1.0000235319360768,0.999927189259824,0.5999587383080027,1.000028317777983,0.9999812419530161,0.9389606951920536,1.0000067646542123,0.9999824190728563,0.7774676572182477,1.0000328552778144,0.7241034873257313,1.0001345883249961,0.6000592603928887,0.9999811855672791,0.600047096056586,0.5999628509275714,0.600065339986154,1.0000430874784483,0.6000745735015955,0.8309575415993202,0.599917156023567
74,0.8294431054530265,1.0000298703609354,0.6000162503823645,1.0000834090632704,0.5998934245444425,1.000005784372883,0.6000134596646691,0.854420703129798,0.641473242124968,0.6000679046426045,0.9999824230671897,1.0000832635396661,1.0002371689823664,0.8831202183428926,0.7030812419376276,0.7054096481269436,0.8826789077320245,0.9628794617281058,1.0000485786077111,0.8743828961123206,0.8185531998894,0.648596921741552,0.5999229983045431,0.5999602179870949,0.5999673311559393,0.6130023853278911,1.0000235319360768,0.999927189259824,0.5999587383080027,1.000028317777983,0.9999812419530161,0.9389606951920536,1.0000067646542123,0.9999824190728563,0.7774676572182477,1.0000328552778144,0.7241034873257313,1.0001345883249961,0.6000592603928887,0.9999811855672791,0.600047096056586,0.5999628509275714,0.600065339986154,1.0000430874784483,0.6000745735015955,0.8309575415993202,0.599917156023567
75,0.8294431054530265,1.0000298703609354,0.6000162503823645,1.0000834090632704,0.5998934245444425,1.000005784372883,0.6000134596646691,0.854420703129798,0.641473242124968,0.6000679046426045,0.9999824230671897,1.0000832635396661,1.0002371689823664,0.8831202183428926,0.7030812419376276,0.7054096481269436,0.8826789077320245,0.9628794617281058,1.0000485786077111,0.8743828961123206,0.8185531998894,0.648596921741552,0.5999229983045431,0.5999602179870949,0.5999673311559393,0.6130023853278911,1.0000235319360768,0.999927189259824,0.5999587383080027,1.000028317777983,0.9999812419530161,0.9389606951920536,1.0000067646542123,0.9999824190728563,0.7774676572182477,1.0000328552778144,0.7241034873257313,1.0001345883249961,0.6000592603928887,0.9999811855672791,0.600047096056586,0.5999628509275714,0.600065339986154,1.0000430874784483,0.6000745735015955,0.8309575415993202,0.599917156023567
76,0.8294431054530265,1.0000298703609354,0.6000162503823645,1.0000834090632704,0.5998934245444425,1.000005784372883,0.6000134596646691,0.854420703129798,0.641473242124968,0.6000679046426045,0.9999824230671897,1.0000832635396661,1.0002371689823664,0.8831202183428926,0.7030812419376276,0.7054096481269436,0.8826789077320245,0.9628794617281058,1.0000485786077111,0.8743828961123206,0.8185531998894,0.648596921741552,0.5999229983045431,0.5999602179870949,0.5999673311559393,0.6130023853278911,1.0000235319360768,0.999927189259824,0.5999587383080027,1.000028317777983,0.9999812419530161,0.9389606951920536,1.0000067646542123,0.9999824190728563,0.7774676572182477,1.0000328552778144,0.7241034873257313,1.0001345883249961,0.6000592603928887,0.9999811855672791,0.600047096056586,0.5999628509275714,0.600065339986154,1.0000430874784483,0.6000745735015955,0.8309575415993202,0.599917156023567
77,0.8294431054530265,1.0000298703609354,0.6000162503823645,1.0000834090632704,0.5998934245444425,1.000005784372883,0.6000134596646691,0.854420703129798,0.641473242124968,0.6000679046426045,0.9999824230671897,1.0000832635396661,1.0002371689823664,0.8831202183428926,0.7030812419376276,0.7054096481269436,0.8826789077320245,0.9628794617281058,1.0000485786077111,0.8743828961123206,0.8185531998894,0.648596921741552,0.5999229983045431,0.5999602179870949,0.5999673311559393,0.6130023853278911,1.0000235319360768,0.999927189259824,0.5999587383080027,1.000028317777983,0.9999812419530161,0.9389606951920536,1.0000067646542123,0.9999824190728563,0.7774676572182477,1.0000328552778144,0.7241034873257313,1.0001345883249961,0.6000592603928887,0.9999811855672791,0.600047096056586,0.5999628509275714,0.600065339986154,1.0000430874784483,0.6000745735015955,0.8309575415993202,0.599917156023567
78,0.868115113962087,1.0,0.9698101526918932,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8456596348579112,0.6896978459873092,1.0,1.0,1.0,1.0,1.0,0.7999358924445574,0.7248694479190761,0.6,0.6,0.6,0.9901487873357683,1.0,1.0,0.6,1.0,1.0,0.8545675816821384,1.0,1.0,1.0,0.9446638289299774,0.6428649828794349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6054538331888326,0.6000000000000001
79,0.868115113962087,1.0,0.9698101526918932,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8456596348579112,0.6896978459873092,1.0,1.0,1.0,1.0,1.0,0.7999358924445574,0.7248694479190761,0.6,0.6,0.6,0.9901487873357683,1.0,1.0,0.6,1.0,1.0,0.8545675816821384,1.0,1.0,1.0,0.9446638289299774,0.6428649828794349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6054538331888326,0.6000000000000001
80,0.868115113962087,1.0,0.9698101526918932,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8456596348579112,0.6896978459873092,1.0,1.0,1.0,1.0,1.0,0.7999358924445574,0.7248694479190761,0.6,0.6,0.6,0.9901487873357683,1.0,1.0,0.6,1.0,1.0,0.8545675816821384,1.0,1.0,1.0,0.9446638289299774,0.6428649828794349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6054538331888326,0.6000000000000001
81,0.868115113962087,1.0,0.9698101526918932,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8456596348579112,0.6896978459873092,1.0,1.0,1.0,1.0,1.0,0.7999358924445574,0.7248694479190761,0.6,0.6,0.6,0.9901487873357683,1.0,1.0,0.6,1.0,1.0,0.8545675816821384,1.0,1.0,1.0,0.9446638289299774,0.6428649828794349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6054538331888326,0.6000000000000001
82,0.868115113962087,1.0,0.9698101526918932,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8456596348579112,0.6896978459873092,1.0,1.0,1.0,1.0,1.0,0.7999358924445574,0.7248694479190761,0.6,0.6,0.6,0.9901487873357683,1.0,1.0,0.6,1.0,1.0,0.8545675816821384,1.0,1.0,1.0,0.9446638289299774,0.6428649828794349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6054538331888326,0.6000000000000001
83,0.868115113962087,1.0,0.9698101526918932,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,0.8456596348579112,0.6896978459873092,1.0,1.0,1.0,1.0,1.0,0.7999358924445574,0.7248694479190761,0.6,0.6,0.6,0.9901487873357683,1.0,1.0,0.6,1.0,1.0,0.8545675816821384,1.0,1.0,1.0,0.9446638289299774,0.6428649828794349,1.0,0.6,1.0,0.6,0.6,0.6,1.0,0.6,0.6054538331888326,0.6000000000000001
84,0.8845078623175031,0.99983663056116,0.999927835346374,1.0001263989375666,0.6000035819623577,0.999936007029991,0.6000338921805288,0.6483334822866684,0.6792773436747743,0.5999044305449552,0.9998432975198316,1.0001240153863675,1.0002427888451666,0.9683526316095306,0.7792130412006267,0.6168331947981911,0.9889880566735377,0.7398264966096523,1.000192326002775,0.9321223349423248,0.9094095446019378,0.8450325841954429,0.60005191711641,0.6000242591165501,0.5999747200256187,1.0000301949469028,0.9999779099682645,0.8760598837475329,0.5999445291228629,0.9997885622066899,0.9999366287018072,0.6420447341249533,0.999966335236322,1.0001152315088384,1.000198081302715,0.9999440488476429,0.6000687863879528,1.0001686998584367,0.5999994071749934,1.0000229574482256,0.6000244853623387,0.7915971156968333,0.6000737666998548,1.0000459672984596,0.5998866503724645,0.9443328196759156,0.5997779235375071
85,0.8845078623175031,0.99983663056116,0.999927835346374,1.0001263989375666,0.6000035819623577,0.999936007029991,0.6000338921805288,0.6483334822866684,0.6792773436747743,0.5999044305449552,0.9998432975198316,1.0001240153863675,1.0002427888451666,0.9683526316095306,0.7792130412006267,0.6168331947981911,0.9889880566735377,0.7398264966096523,1.000192326002775,0.9321223349423248,0.9094095446019378,0.8450325841954429,0.60005191711641,0.6000242591165501,0.5999747200256187,1.0000301949469028,0.9999779099682645,0.8760598837475329,0.5999445291228629,0.9997885622066899,0.9999366287018072,0.6420447341249533,0.999966335236322,1.0001152315088384,1.000198081302715,0.9999440488476429,0.6000687863879528,1.0001686998584367,0.5999994071749934,1.0000229574482256,0.6000244853623387,0.7915971156968333,0.6000737666998548,1.0000459672984596,0.5998866503724645,0.9443328196759156,0.5997779235375071
86,0.8845078623175031,0.99983663056116,0.999927835346374,1.0001263989375666,0.6000035819623577,0.999936007029991,0.6000338921805288,0.6483334822866684,0.6792773436747743,0.5999044305449552,0.9998432975198316,1.0001240153863675,1.0002427888451666,0.9683526316095306,0.7792130412006267,0.6168331947981911,0.9889880566735377,0.7398264966096523,1.000192326002775,0.9321223349423248,0.9094095446019378,0.8450325841954429,0.60005191711641,0.6000242591165501,0.5999747200256187,1.0000301949469028,0.9999779099682645,0.8760598837475329,0.5999445291228629,0.9997885622066899,0.9999366287018072,0.6420447341249533,0.999966335236322,1.0001152315088384,1.000198081302715,0.9999440488476429,0.6000687863879528,1.0001686998584367,0.5999994071749934,1.0000229574482256,0.6000244853623387,0.7915971156968333,0.6000737666998548,1.0000459672984596,0.5998866503724645,0.9443328196759156,0.5997779235375071
87,0.8845078623175031,0.99983663056116,0.999927835346374,1.0001263989375666,0.6000035819623577,0.999936007029991,0.6000338921805288,0.6483334822866684,0.6792773436747743,0.5999044305449552,0.9998432975198316,1.0001240153863675,1.0002427888451666,0.9683526316095306,0.7792130412006267,0.6168331947981911,0.9889880566735377,0.7398264966096523,1.000192326002775,0.9321223349423248,0.9094095446019378,0.8450325841954429,0.60005191711641,0.6000242591165501,0.5999747200256187,1.0000301949469028,0.9999779099682645,0.8760598837475329,0.5999445291228629,0.9997885622066899,0.9999366287018072,0.6420447341249533,0.999966335236322,1.0001152315088384,1.000198081302715,0.9999440488476429,0.6000687863879528,1.0001686998584367,0.5999994071749934,1.0000229574482256,0.6000244853623387,0.7915971156968333,0.6000737666998548,1.0000459672984596,0.5998866503724645,0.9443328196759156,0.5997779235375071
88,0.8845078623175031,0.99983663056116,0.999927835346374,1.0001263989375666,0.6000035819623577,0.999936007029991,0.6000338921805288,0.6483334822866684,0.6792773436747743,0.5999044305449552,0.9998432975198316,1.0001240153863675,1.0002427888451666,0.9683526316095306,0.7792130412006267,0.6168331947981911,0.9889880566735377,0.7398264966096523,1.000192326002775,0.9321223349423248,0.9094095446019378,0.8450325841954429,0.60005191711641,0.6000242591165501,0.5999747200256187,1.0000301949469028,0.9999779099682645,0.8760598837475329,0.5999445291228629,0.9997885622066899,0.9999366287018072,0.6420447341249533,0.999966335236322,1.0001152315088384,1.000198081302715,0.9999440488476429,0.6000687863879528,1.0001686998584367,0.5999994071749934,1.0000229574482256,0.6000244853623387,0.7915971156968333,0.6000737666998548,1.0000459672984596,0.5998866503724645,0.9443328196759156,0.5997779235375071
89,0.8845078623175031,0.99983663056116,0.999927835346374,1.0001263989375666,0.6000035819623577,0.999936007029991,0.6000338921805288,0.6483334822866684,0.6792773436747743,0.5999044305449552,0.9998432975198316,1.0001240153863675,1.0002427888451666,0.9683526316095306,0.7792130412006267,0.6168331947981911,0.9889880566735377,0.7398264966096523,1.000192326002775,0.9321223349423248,0.9094095446019378,0.8450325841954429,0.60005191711641,0.6000242591165501,0.5999747200256187,1.0000301949469028,0.9999779099682645,0.8760598837475329,0.5999445291228629,0.9997885622066899,0.9999366287018072,0.6420447341249533,0.999966335236322,1.0001152315088384,1.000198081302715,0.9999440488476429,0.6000687863879528,1.0001686998584367,0.5999994071749934,1.0000229574482256,0.6000244853623387,0.7915971156968333,0.6000737666998548,1.0000459672984596,0.5998866503724645,0.9443328196759156,0.5997779235375071
90,1.0000487744177269,0.9999119861300934,0.7782955643232297,1.0001881873084457,0.6000686428170667,1.0000340808999622,0.5998592337497745,0.8260966057217333,0.9998983090347834,0.5999569446738585,0.9999486140622447,1.0000046983137059,1.0000817818590557,0.9998704883019125,1.000091544006874,0.6000715818565936,0.9999534387359154,0.9854226104419197,1.0001636853399458,0.9266077074072744,0.9999097455657396,0.7309357737792621,0.600070898639553,0.5999987178967474,0.5999150156800492,0.5998283918162379,1.0001386330970237,0.9999819214511784,0.5998766610243962,0.9998488996219511,0.9999527167188323,0.7188668516315405,1.0000540111815746,1.000145468146532,0.9999998120293375,0.9194967805800981,0.8339515244082688,1.0002317899012958,0.6000239594381664,0.9794073067939959,0.5999908691773774,0.695865628122901,0.6339345576433855,1.0001255584059774,0.6036208906964008,1.0001437283622567,0.5999390119635606
91,1.0000487744177269,0.9999119861300934,0.7782955643232297,1.0001881873084457,0.6000686428170667,1.0000340808999622,0.5998592337497745,0.8260966057217333,0.9998983090347834,0.5999569446738585,0.9999486140622447,1.0000046983137059,1.0000817818590557,0.9998704883019125,1.000091544006874,0.6000715818565936,0.9999534387359154,0.9854226104419197,1.0001636853399458,0.9266077074072744,0.9999097455657396,0.7309357737792621,0.600070898639553,0.5999987178967474,0.5999150156800492,0.5998283918162379,1.0001386330970237,0.9999819214511784,0.5998766610243962,0.9998488996219511,0.9999527167188323,0.7188668516315405,1.0000540111815746,1.000145468146532,0.9999998120293375,0.9194967805800981,0.8339515244082688,1.0002317899012958,0.6000239594381664,0.9794073067939959,0.5999908691773774,0.695865628122901,0.6339345576433855,1.0001255584059774,0.6036208906964008,1.0001437283622567,0.5999390119635606
92,1.0000487744177269,0.9999119861300934,0.7782955643232297,1.0001881873084457,0.6000686428170667,1.0000340808999622,0.5998592337497745,0.8260966057217333,0.9998983090347834,0.5999569446738585,0.9999486140622447,1.0000046983137059,1.0000817818590557,0.9998704883019125,1.000091544006874,0.6000715818565936,0.9999534387359154,0.9854226104419197,1.0001636853399458,0.9266077074072744,0.9999097455657396,0.7309357737792621,0.600070898639553,0.5999987178967474,0.5999150156800492,0.5998283918162379,1.0001386330970237,0.9999819214511784,0.5998766610243962,0.9998488996219511,0.9999527167188323,0.7188668516315405,1.0000540111815746,1.000145468146532,0.9999998120293375,0.9194967805800981,0.8339515244082688,1.0002317899012958,0.6000239594381664,0.9794073067939959,0.5999908691773774,0.695865628122901,0.6339345576433855,1.0001255584059774,0.6036208906964008,1.0001437283622567,0.5999390119635606
93,1.0000487744177269,0.9999119861300934,0.7782955643232297,1.0001881873084457,0.6000686428170667,1.0000340808999622,0.5998592337497745,0.8260966057217333,0.9998983090347834,0.5999569446738585,0.9999486140622447,1.0000046983137059,1.0000817818590557,0.9998704883019125,1.000091544006874,0.6000715818565936,0.9999534387359154,0.9854226104419197,1.0001636853399458,0.9266077074072744,0.9999097455657396,0.7309357737792621,0.600070898639553,0.5999987178967474,0.5999150156800492,0.5998283918162379,1.0001386330970237,0.9999819214511784,0.5998766610243962,0.9998488996219511,0.9999527167188323,0.7188668516315405,1.0000540111815746,1.000145468146532,0.9999998120293375,0.9194967805800981,0.8339515244082688,1.0002317899012958,0.6000239594381664,0.9794073067939959,0.5999908691773774,0.695865628122901,0.6339345576433855,1.0001255584059774,0.6036208906964008,1.0001437283622567,0.5999390119635606
94,1.0000487744177269,0.9999119861300934,0.7782955643232297,1.0001881873084457,0.6000686428170667,1.0000340808999622,0.5998592337497745,0.8260966057217333,0.9998983090347834,0.5999569446738585,0.9999486140622447,1.0000046983137059,1.0000817818590557,0.9998704883019125,1.000091544006874,0.6000715818565936,0.9999534387359154,0.9854226104419197,1.0001636853399458,0.9266077074072744,0.9999097455657396,0.7309357737792621,0.600070898639553,0.5999987178967474,0.5999150156800492,0.5998283918162379,1.0001386330970237,0.9999819214511784,0.5998766610243962,0.9998488996219511,0.9999527167188323,0.7188668516315405,1.0000540111815746,1.000145468146532,0.9999998120293375,0.9194967805800981,0.8339515244082688,1.0002317899012958,0.6000239594381664,0.9794073067939959,0.5999908691773774,0.695865628122901,0.6339345576433855,1.0001255584059774,0.6036208906964008,1.0001437283622567,0.5999390119635606
95,1.0000487744177269,0.9999119861300934,0.7782955643232297,1.0001881873084457,0.6000686428170667,1.0000340808999622,0.5998592337497745,0.8260966057217333,0.9998983090347834,0.5999569446738585,0.9999486140622447,1.0000046983137059,1.0000817818590557,0.9998704883019125,1.000091544006874,0.6000715818565936,0.9999534387359154,0.9854226104419197,1.0001636853399458,0.9266077074072744,0.9999097455657396,0.7309357737792621,0.600070898639553,0.5999987178967474,0.5999150156800492,0.5998283918162379,1.0001386330970237,0.9999819214511784,0.5998766610243962,0.9998488996219511,0.9999527167188323,0.7188668516315405,1.0000540111815746,1.000145468146532,0.9999998120293375,0.9194967805800981,0.8339515244082688,1.0002317899012958,0.6000239594381664,0.9794073067939959,0.5999908691773774,0.695865628122901,0.6339345576433855,1.0001255584059774,0.6036208906964008,1.0001437283622567,0.5999390119635606
96,0.8378779327628887,0.9999053802775872,0.9513049162490572,1.0001072075557307,0.5998276301580798,1.0001796936361569,0.600048466064779,0.6963222715919962,1.0000952487947417,0.5999371176672641,0.9998748925847128,1.000003391262772,1.0000340380624504,0.9997731657196609,0.9067996960250161,0.7427585987163,1.0001690093443474,0.6870253221663927,1.0001473829232979,0.9321293560728844,0.9658315416800372,0.6954719547428914,0.6000074994083635,0.5998250382277295,0.5998085489563884,0.7613182541102965,1.0000325478602332,0.9999850307280439,0.6000960588237292,0.9124070868440843,1.0000156364170443,0.6808059137652089,0.9998432570368253,1.0000784556027495,1.0000429565503195,0.999982083218934,0.8339556482472789,1.0001649951908191,0.6000500576451782,1.0000145264820661,0.5997823440290997,0.7925942512782773,0.59996763335856,0.9997099659501903,0.6001776184020111,0.9226715666906249,0.5999749402386467
97,0.8378779327628887,0.9999053802775872,0.9513049162490572,1.0001072075557307,0.5998276301580798,1.0001796936361569,0.600048466064779,0.6963222715919962,1.0000952487947417,0.5999371176672641,0.9998748925847128,1.000003391262772,1.0000340380624504,0.9997731657196609,0.9067996960250161,0.7427585987163,1.0001690093443474,0.6870253221663927,1.0001473829232979,0.9321293560728844,0.9658315416800372,0.6954719547428914,0.6000074994083635,0.5998250382277295,0.5998085489563884,0.7613182541102965,1.0000325478602332,0.9999850307280439,0.6000960588237292,0.9124070868440843,1.0000156364170443,0.6808059137652089,0.9998432570368253,1.0000784556027495,1.0000429565503195,0.999982083218934,0.8339556482472789,1.0001649951908191,0.6000500576451782,1.0000145264820661,0.5997823440290997,0.7925942512782773,0.59996763335856,0.9997099659501903,0.6001776184020111,0.9226715666906249,0.5999749402386467
98,0.8378779327628887,0.9999053802775872,0.9513049162490572,1.0001072075557307,0.5998276301580798,1.0001796936361569,0.600048466064779,0.6963222715919962,1.0000952487947417,0.5999371176672641,0.9998748925847128,1.000003391262772,1.0000340380624504,0.9997731657196609,0.9067996960250161,0.7427585987163,1.0001690093443474,0.6870253221663927,1.0001473829232979,0.9321293560728844,0.9658315416800372,0.6954719547428914,0.6000074994083635,0.5998250382277295,0.5998085489563884,0.7613182541102965,1.0000325478602332,0.9999850307280439,0.6000960588237292,0.9124070868440843,1.0000156364170443,0.6808059137652089,0.9998432570368253,1.0000784556027495,1.0000429565503195,0.999982083218934,0.8339556482472789,1.0001649951908191,0.6000500576451782,1.0000145264820661,0.5997823440290997,0.7925942512782773,0.59996763335856,0.9997099659501903,0.6001776184020111,0.9226715666906249,0.5999749402386467
99,0.8378779327628887,0.9999053802775872,0.9513049162490572,1.0001072075557307,0.5998276301580798,1.0001796936361569,0.600048466064779,0.6963222715919962,1.0000952487947417,0.5999371176672641,0.9998748925847128,1.000003391262772,1.0000340380624504,0.9997731657196609,0.9067996960250161,0.7427585987163,1.0001690093443474,0.6870253221663927,1.0001473829232979,0.9321293560728844,0.9658315416800372,0.6954719547428914,0.6000074994083635,0.5998250382277295,0.5998085489563884,0.7613182541102965,1.0000325478602332,0.9999850307280439,0.6000960588237292,0.9124070868440843,1.0000156364170443,0.6808059137652089,0.9998432570368253,1.0000784556027495,1.0000429565503195,0.999982083218934,0.8339556482472789,1.0001649951908191,0.6000500576451782,1.0000145264820661,0.5997823440290997,0.7925942512782773,0.59996763335856,0.9997099659501903,0.6001776184020111,0.9226715666906249,0.5999749402386467
100,0.8378779327628887,0.9999053802775872,0.9513049162490572,1.0001072075557307,0.5998276301580798,1.0001796936361569,0.600048466064779,0.6963222715919962,1.0000952487947417,0.5999371176672641,0.9998748925847128,1.000003391262772,1.0000340380624504,0.9997731657196609,0.9067996960250161,0.7427585987163,1.0001690093443474,0.6870253221663927,1.0001473829232979,0.9321293560728844,0.9658315416800372,0.6954719547428914,0.6000074994083635,0.5998250382277295,0.5998085489563884,0.7613182541102965,1.0000325478602332,0.9999850307280439,0.6000960588237292,0.9124070868440843,1.0000156364170443,0.6808059137652089,0.9998432570368253,1.0000784556027495,1.0000429565503195,0.999982083218934,0.8339556482472789,1.0001649951908191,0.6000500576451782,1.0000145264820661,0.5997823440290997,0.7925942512782773,0.59996763335856,0.9997099659501903,0.6001776184020111,0.9226715666906249,0.5999749402386467
101,0.8378779327628887,0.9999053802775872,0.9513049162490572,1.0001072075557307,0.5998276301580798,1.0001796936361569,0.600048466064779,0.6963222715919962,1.0000952487947417,0.5999371176672641,0.9998748925847128,1.000003391262772,1.0000340380624504,0.9997731657196609,0.9067996960250161,0.7427585987163,1.0001690093443474,0.6870253221663927,1.0001473829232979,0.9321293560728844,0.9658315416800372,0.6954719547428914,0.6000074994083635,0.5998250382277295,0.5998085489563884,0.7613182541102965,1.0000325478602332,0.9999850307280439,0.6000960588237292,0.9124070868440843,1.0000156364170443,0.6808059137652089,0.9998432570368253,1.0000784556027495,1.0000429565503195,0.999982083218934,0.8339556482472789,1.0001649951908191,0.6000500576451782,1.0000145264820661,0.5997823440290997,0.7925942512782773,0.59996763335856,0.9997099659501903,0.6001776184020111,0.9226715666906249,0.5999749402386467
102,0.9998868995712872,1.000004597204557,0.9997963417037786,0.9998856708431424,0.5999222487068425,0.9999376810344573,0.6000414196272608,0.7960832488888677,0.9999470024793756,0.6000697928907408,1.000088391228245,1.000015719218035,0.9981986506073055,1.000071083602653,1.000027871865321,0.6677987432780588,0.9109323191819044,0.8004710271494557,0.9996971556703399,0.9629952547562507,0.999975760409169,0.8857484707506987,0.5999868596067768,0.5999208936333782,0.6000415598984556,0.8730609545088865,1.0000081565083299,0.9998402202142872,0.6000925820840384,0.8963228630879477,1.0003366859086946,0.7034697587124441,1.0000255900133603,0.8429389542829352,0.9999492271394785,1.0000593546636019,0.600167919518677,1.0000044435660898,0.6000058608467176,0.8398974343923171,0.5999057764812452,0.7949635748182662,0.5998544879223893,1.0000252729881791,0.600015274096928,1.0000027471760489,0.5999907120252531
103,0.9998868995712872,1.000004597204557,0.9997963417037786,0.9998856708431424,0.5999222487068425,0.9999376810344573,0.6000414196272608,0.7960832488888677,0.9999470024793756,0.6000697928907408,1.000088391228245,1.000015719218035,0.9981986506073055,1.000071083602653,1.000027871865321,0.6677987432780588,0.9109323191819044,0.8004710271494557,0.9996971556703399,0.9629952547562507,0.999975760409169,0.8857484707506987,0.5999868596067768,0.5999208936333782,0.6000415598984556,0.8730609545088865,1.0000081565083299,0.9998402202142872,0.6000925820840384,0.8963228630879477,1.0003366859086946,0.7034697587124441,1.0000255900133603,0.8429389542829352,0.9999492271394785,1.0000593546636019,0.600167919518677,1.0000044435660898,0.6000058608467176,0.8398974343923171,0.5999057764812452,0.7949635748182662,0.5998544879223893,1.0000252729881791,0.600015274096928,1.0000027471760489,0.5999907120252531
104,0.9998868995712872,1.000004597204557,0.9997963417037786,0.9998856708431424,0.5999222487068425,0.9999376810344573,0.6000414196272608,0.7960832488888677,0.9999470024793756,0.6000697928907408,1.000088391228245,1.000015719218035,0.9981986506073055,1.000071083602653,1.000027871865321,0.6677987432780588,0.9109323191819044,0.8004710271494557,0.9996971556703399,0.9629952547562507,0.999975760409169,0.8857484707506987,0.5999868596067768,0.5999208936333782,0.6000415598984556,0.8730609545088865,1.0000081565083299,0.9998402202142872,0.6000925820840384,0.8963228630879477,1.0003366859086946,0.7034697587124441,1.0000255900133603,0.8429389542829352,0.9999492271394785,1.0000593546636019,0.600167919518677,1.0000044435660898,0.6000058608467176,0.8398974343923171,0.5999057764812452,0.7949635748182662,0.5998544879223893,1.0000252729881791,0.600015274096928,1.0000027471760489,0.5999907120252531
105,0.9998868995712872,1.000004597204557,0.9997963417037786,0.9998856708431424,0.5999222487068425,0.9999376810344573,0.6000414196272608,0.7960832488888677,0.9999470024793756,0.6000697928907408,1.000088391228245,1.000015719218035,0.9981986506073055,1.000071083602653,1.000027871865321,0.6677987432780588,0.9109323191819044,0.8004710271494557,0.9996971556703399,0.9629952547562507,0.999975760409169,0.8857484707506987,0.5999868596067768,0.5999208936333782,0.6000415598984556,0.8730609545088865,1.0000081565083299,0.9998402202142872,0.6000925820840384,0.8963228630879477,1.0003366859086946,0.7034697587124441,1.0000255900133603,0.8429389542829352,0.9999492271394785,1.0000593546636019,0.600167919518677,1.0000044435660898,0.6000058608467176,0.8398974343923171,0.5999057764812452,0.7949635748182662,0.5998544879223893,1.0000252729881791,0.600015274096928,1.0000027471760489,0.5999907120252531
106,0.9998868995712872,1.000004597204557,0.9997963417037786,0.9998856708431424,0.5999222487068425,0.9999376810344573,0.6000414196272608,0.7960832488888677,0.9999470024793756,0.6000697928907408,1.000088391228245,1.000015719218035,0.9981986506073055,1.000071083602653,1.000027871865321,0.6677987432780588,0.9109323191819044,0.8004710271494557,0.9996971556703399,0.9629952547562507,0.999975760409169,0.8857484707506987,0.5999868596067768,0.5999208936333782,0.6000415598984556,0.8730609545088865,1.0000081565083299,0.9998402202142872,0.6000925820840384,0.8963228630879477,1.0003366859086946,0.7034697587124441,1.0000255900133603,0.8429389542829352,0.9999492271394785,1.0000593546636019,0.600167919518677,1.0000044435660898,0.6000058608467176,0.8398974343923171,0.5999057764812452,0.7949635748182662,0.5998544879223893,1.0000252729881791,0.600015274096928,1.0000027471760489,0.5999907120252531
107,0.9998868995712872,1.000004597204557,0.9997963417037786,0.9998856708431424,0.5999222487068425,0.9999376810344573,0.6000414196272608,0.7960832488888677,0.9999470024793756,0.6000697928907408,1.000088391228245,1.000015719218035,0.9981986506073055,1.000071083602653,1.000027871865321,0.6677987432780588,0.9109323191819044,0.8004710271494557,0.9996971556703399,0.9629952547562507,0.999975760409169,0.8857484707506987,0.5999868596067768,0.5999208936333782,0.6000415598984556,0.8730609545088865,1.0000081565083299,0.9998402202142872,0.6000925820840384,0.8963228630879477,1.0003366859086946,0.7034697587124441,1.0000255900133603,0.8429389542829352,0.9999492271394785,1.0000593546636019,0.600167919518677,1.0000044435660898,0.6000058608467176,0.8398974343923171,0.5999057764812452,0.7949635748182662,0.5998544879223893,1.0000252729881791,0.600015274096928,1.0000027471760489,0.5999907120252531
108,1.0000953882737338,1.0002148493457759,1.0000036688870486,1.0000928963187414,0.5998742624325777,0.9999158615453069,0.599948577635667,1.0000821484629543,0.9999722179757835,0.6001408581409269,1.0002342593177629,0.9999627939165613,0.9491472609395616,0.9665129372534565,1.000240838697998,0.6000041094124794,0.8665194056106851,1.000054107404791,0.9999619287520409,0.9537318499105317,0.999994808788451,0.9111297499069019,0.5999392739991023,0.59995112120078,0.6001081044947532,0.8237521288852709,1.0000950377037523,0.882507865559439,0.5998708188354824,1.0000004469312085,1.0001135131432553,0.6000429451960048,1.000030549401476,0.9999489751567128,0.9646814477471213,1.0000166379164672,0.6001296835832228,1.000092585695374,0.5997699949629911,0.8109168938996499,0.6000653902585038,0.6000818809482346,0.5999365573503391,1.0000086158998118,0.5998641000556147,0.8242392607825071,0.599947094803531
109,1.0000953882737338,1.0002148493457759,1.0000036688870486,1.0000928963187414,0.5998742624325777,0.9999158615453069,0.599948577635667,1.0000821484629543,0.9999722179757835,0.6001408581409269,1.0002342593177629,0.9999627939165613,0.9491472609395616,0.9665129372534565,1.000240838697998,0.6000041094124794,0.8665194056106851,1.000054107404791,0.9999619287520409,0.9537318499105317,0.999994808788451,0.9111297499069019,0.5999392739991023,0.59995112120078,0.6001081044947532,0.8237521288852709,1.0000950377037523,0.882507865559439,0.5998708188354824,1.0000004469312085,1.0001135131432553,0.6000429451960048,1.000030549401476,0.9999489751567128,0.9646814477471213,1.0000166379164672,0.6001296835832228,1.000092585695374,0.5997699949629911,0.8109168938996499,0.6000653902585038,0.6000818809482346,0.5999365573503391,1.0000086158998118,0.5998641000556147,0.8242392607825071,0.599947094803531
110,1.0000953882737338,1.0002148493457759,1.0000036688870486,1.0000928963187414,0.5998742624325777,0.9999158615453069,0.599948577635667,1.0000821484629543,0.9999722179757835,0.6001408581409269,1.0002342593177629,0.9999627939165613,0.9491472609395616,0.9665129372534565,1.000240838697998,0.6000041094124794,0.8665194056106851,1.000054107404791,0.9999619287520409,0.9537318499105317,0.999994808788451,0.9111297499069019,0.5999392739991023,0.59995112120078,0.6001081044947532,0.8237521288852709,1.0000950377037523,0.882507865559439,0.5998708188354824,1.0000004469312085,1.0001135131432553,0.6000429451960048,1.000030549401476,0.9999489751567128,0.9646814477471213,1.0000166379164672,0.6001296835832228,1.000092585695374,0.5997699949629911,0.8109168938996499,0.6000653902585038,0.6000818809482346,0.5999365573503391,1.0000086158998118,0.5998641000556147,0.8242392607825071,0.599947094803531
111,1.0000953882737338,1.0002148493457759,1.0000036688870486,1.0000928963187414,0.5998742624325777,0.9999158615453069,0.599948577635667,1.0000821484629543,0.9999722179757835,0.6001408581409269,1.0002342593177629,0.9999627939165613,0.9491472609395616,0.9665129372534565,1.000240838697998,0.6000041094124794,0.8665194056106851,1.000054107404791,0.9999619287520409,0.9537318499105317,0.999994808788451,0.9111297499069019,0.5999392739991023,0.59995112120078,0.6001081044947532,0.8237521288852709,1.0000950377037523,0.882507865559439,0.5998708188354824,1.0000004469312085,1.0001135131432553,0.6000429451960048,1.000030549401476,0.9999489751567128,0.9646814477471213,1.0000166379164672,0.6001296835832228,1.000092585695374,0.5997699949629911,0.8109168938996499,0.6000653902585038,0.6000818809482346,0.5999365573503391,1.0000086158998118,0.5998641000556147,0.8242392607825071,0.599947094803531
112,1.0000953882737338,1.0002148493457759,1.0000036688870486,1.0000928963187414,0.5998742624325777,0.9999158615453069,0.599948577635667,1.0000821484629543,0.9999722179757835,0.6001408581409269,1.0002342593177629,0.9999627939165613,0.9491472609395616,0.9665129372534565,1.000240838697998,0.6000041094124794,0.8665194056106851,1.000054107404791,0.9999619287520409,0.9537318499105317,0.999994808788451,0.9111297499069019,0.5999392739991023,0.59995112120078,0.6001081044947532,0.8237521288852709,1.0000950377037523,0.882507865559439,0.5998708188354824,1.0000004469312085,1.0001135131432553,0.6000429451960048,1.000030549401476,0.9999489751567128,0.9646814477471213,1.0000166379164672,0.6001296835832228,1.000092585695374,0.5997699949629911,0.8109168938996499,0.6000653902585038,0.6000818809482346,0.5999365573503391,1.0000086158998118,0.5998641000556147,0.8242392607825071,0.599947094803531
113,1.0000953882737338,1.0002148493457759,1.0000036688870486,1.0000928963187414,0.5998742624325777,0.9999158615453069,0.599948577635667,1.0000821484629543,0.9999722179757835,0.6001408581409269,1.0002342593177629,0.9999627939165613,0.9491472609395616,0.9665129372534565,1.000240838697998,0.6000041094124794,0.8665194056106851,1.000054107404791,0.9999619287520409,0.9537318499105317,0.999994808788451,0.9111297499069019,0.5999392739991023,0.59995112120078,0.6001081044947532,0.8237521288852709,1.0000950377037523,0.882507865559439,0.5998708188354824,1.0000004469312085,1.0001135131432553,0.6000429451960048,1.000030549401476,0.9999489751567128,0.9646814477471213,1.0000166379164672,0.6001296835832228,1.000092585695374,0.5997699949629911,0.8109168938996499,0.6000653902585038,0.6000818809482346,0.5999365573503391,1.0000086158998118,0.5998641000556147,0.8242392607825071,0.599947094803531
114,0.9999340989385945,0.9999258976433619,0.9999637596025548,1.0000430329379295,0.6884891150495016,1.0002749067234105,0.5997545792163014,0.6662091322593033,0.9998675637458643,0.6002643178691535,1.0001026907164263,1.0000551410957301,0.9394816691611104,0.9998882155637385,0.9585328380958053,0.5998402851020208,0.9496757107561087,0.7004747201162516,0.9999804223536771,0.8463677163636573,0.9999739683928124,0.664636536617777,0.6000491975834366,0.6000802249223502,0.5999540078057684,0.7625454874332137,1.0001022845471688,1.0000204628116411,0.5999899772473813,0.999891380727239,1.000309370212411,0.5998092611886814,1.000147983239609,1.0000736073251422,0.8254871766343039,1.0000404042358704,0.8167419577678998,0.9999899653629125,0.6000174272596137,0.996438351941494,0.5998860544321933,0.626439660214225,0.5997928643609438,1.0000336621903845,0.6000710489754189,1.0000682901845481,0.5997192471377439
115,0.9999340989385945,0.9999258976433619,0.9999637596025548,1.0000430329379295,0.6884891150495016,1.0002749067234105,0.5997545792163014,0.6662091322593033,0.9998675637458643,0.6002643178691535,1.0001026907164263,1.0000551410957301,0.9394816691611104,0.9998882155637385,0.9585328380958053,0.5998402851020208,0.9496757107561087,0.7004747201162516,0.9999804223536771,0.8463677163636573,0.9999739683928124,0.664636536617777,0.6000491975834366,0.6000802249223502,0.5999540078057684,0.7625454874332137,1.0001022845471688,1.0000204628116411,0.5999899772473813,0.999891380727239,1.000309370212411,0.5998092611886814,1.000147983239609,1.0000736073251422,0.8254871766343039,1.0000404042358704,0.8167419577678998,0.9999899653629125,0.6000174272596137,0.996438351941494,0.5998860544321933,0.626439660214225,0.5997928643609438,1.0000336621903845,0.6000710489754189,1.0000682901845481,0.5997192471377439
116,0.9999340989385945,0.9999258976433619,0.9999637596025548,1.0000430329379295,0.6884891150495016,1.0002749067234105,0.5997545792163014,0.6662091322593033,0.9998675637458643,0.6002643178691535,1.0001026907164263,1.0000551410957301,0.9394816691611104,0.9998882155637385,0.9585328380958053,0.5998402851020208,0.9496757107561087,0.7004747201162516,0.9999804223536771,0.8463677163636573,0.9999739683928124,0.664636536617777,0.6000491975834366,0.6000802249223502,0.5999540078057684,0.7625454874332137,1.0001022845471688,1.0000204628116411,0.5999899772473813,0.999891380727239,1.000309370212411,0.5998092611886814,1.000147983239609,1.0000736073251422,0.8254871766343039,1.0000404042358704,0.8167419577678998,0.9999899653629125,0.6000174272596137,0.996438351941494,0.5998860544321933,0.626439660214225,0.5997928643609438,1.0000336621903845,0.6000710489754189,1.0000682901845481,0.5997192471377439
117,0.9999340989385945,0.9999258976433619,0.9999637596025548,1.0000430329379295,0.6884891150495016,1.0002749067234105,0.5997545792163014,0.6662091322593033,0.9998675637458643,0.6002643178691535,1.0001026907164263,1.0000551410957301,0.9394816691611104,0.9998882155637385,0.9585328380958053,0.5998402851020208,0.9496757107561087,0.7004747201162516,0.9999804223536771,0.8463677163636573,0.9999739683928124,0.664636536617777,0.6000491975834366,0.6000802249223502,0.5999540078057684,0.7625454874332137,1.0001022845471688,1.0000204628116411,0.5999899772473813,0.999891380727239,1.000309370212411,0.5998092611886814,1.000147983239609,1.0000736073251422,0.8254871766343039,1.0000404042358704,0.8167419577678998,0.9999899653629125,0.6000174272596137,0.996438351941494,0.5998860544321933,0.626439660214225,0.5997928643609438,1.0000336621903845,0.6000710489754189,1.0000682901845481,0.5997192471377439
118,0.9999340989385945,0.9999258976433619,0.9999637596025548,1.0000430329379295,0.6884891150495016,1.0002749067234105,0.5997545792163014,0.6662091322593033,0.9998675637458643,0.6002643178691535,1.0001026907164263,1.0000551410957301,0.9394816691611104,0.9998882155637385,0.9585328380958053,0.5998402851020208,0.9496757107561087,0.7004747201162516,0.9999804223536771,0.8463677163636573,0.9999739683928124,0.664636536617777,0.6000491975834366,0.6000802249223502,0.5999540078057684,0.7625454874332137,1.0001022845471688,1.0000204628116411,0.5999899772473813,0.999891380727239,1.000309370212411,0.5998092611886814,1.000147983239609,1.0000736073251422,0.8254871766343039,1.0000404042358704,0.8167419577678998,0.9999899653629125,0.6000174272596137,0.996438351941494,0.5998860544321933,0.626439660214225,0.5997928643609438,1.0000336621903845,0.6000710489754189,1.0000682901845481,0.5997192471377439
119,0.9999340989385945,0.9999258976433619,0.9999637596025548,1.0000430329379295,0.6884891150495016,1.0002749067234105,0.5997545792163014,0.6662091322593033,0.9998675637458643,0.6002643178691535,1.0001026907164263,1.0000551410957301,0.9394816691611104,0.9998882155637385,0.9585328380958053,0.5998402851020208,0.9496757107561087,0.7004747201162516,0.9999804223536771,0.8463677163636573,0.9999739683928124,0.664636536617777,0.6000491975834366,0.6000802249223502,0.5999540078057684,0.7625454874332137,1.0001022845471688,1.0000204628116411,0.5999899772473813,0.999891380727239,1.000309370212411,0.5998092611886814,1.000147983239609,1.0000736073251422,0.8254871766343039,1.0000404042358704,0.8167419577678998,0.9999899653629125,0.6000174272596137,0.996438351941494,0.5998860544321933,0.626439660214225,0.5997928643609438,1.0000336621903845,0.6000710489754189,1.0000682901845481,0.5997192471377439
120,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8472085525790801,1.0,0.6,1.0,0.7416625897596797,1.0,1.0,1.0,0.6,0.8163842801094944,0.6,0.6,1.0,1.0,1.0,0.6,1.0,1.0,0.7155738124814128,1.0,1.0,0.8405786625335829,0.9181991840629091,0.7802424603405719,1.0,0.6,0.9038361016770686,0.6,0.6,0.6,1.0,0.6,1.0,0.6
121,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8472085525790801,1.0,0.6,1.0,0.7416625897596797,1.0,1.0,1.0,0.6,0.8163842801094944,0.6,0.6,1.0,1.0,1.0,0.6,1.0,1.0,0.7155738124814128,1.0,1.0,0.8405786625335829,0.9181991840629091,0.7802424603405719,1.0,0.6,0.9038361016770686,0.6,0.6,0.6,1.0,0.6,1.0,0.6
122,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8472085525790801,1.0,0.6,1.0,0.7416625897596797,1.0,1.0,1.0,0.6,0.8163842801094944,0.6,0.6,1.0,1.0,1.0,0.6,1.0,1.0,0.7155738124814128,1.0,1.0,0.8405786625335829,0.9181991840629091,0.7802424603405719,1.0,0.6,0.9038361016770686,0.6,0.6,0.6,1.0,0.6,1.0,0.6
123,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8472085525790801,1.0,0.6,1.0,0.7416625897596797,1.0,1.0,1.0,0.6,0.8163842801094944,0.6,0.6,1.0,1.0,1.0,0.6,1.0,1.0,0.7155738124814128,1.0,1.0,0.8405786625335829,0.9181991840629091,0.7802424603405719,1.0,0.6,0.9038361016770686,0.6,0.6,0.6,1.0,0.6,1.0,0.6
124,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8472085525790801,1.0,0.6,1.0,0.7416625897596797,1.0,1.0,1.0,0.6,0.8163842801094944,0.6,0.6,1.0,1.0,1.0,0.6,1.0,1.0,0.7155738124814128,1.0,1.0,0.8405786625335829,0.9181991840629091,0.7802424603405719,1.0,0.6,0.9038361016770686,0.6,0.6,0.6,1.0,0.6,1.0,0.6
125,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.8472085525790801,1.0,0.6,1.0,0.7416625897596797,1.0,1.0,1.0,0.6,0.8163842801094944,0.6,0.6,1.0,1.0,1.0,0.6,1.0,1.0,0.7155738124814128,1.0,1.0,0.8405786625335829,0.9181991840629091,0.7802424603405719,1.0,0.6,0.9038361016770686,0.6,0.6,0.6,1.0,0.6,1.0,0.6
126,0.9999324958412855,1.0000262811021792,1.0000311235749748,1.0000106655678862,0.6000037034897854,0.9999050535479513,0.5998955820183243,0.6913672963783004,1.0000675451888585,0.5998668826547016,1.0002145810058003,0.8604667399229821,1.000178805425084,0.5999211654722191,0.9998945846132596,0.6000784447010454,0.9999833967513326,1.0000007249372926,1.000127392282387,0.9999264071329771,1.0001328983668896,0.7998070918304883,0.6270336554498497,0.5999415193488697,0.5998444634351064,1.0000349877360004,0.9999594201675039,0.6974051605855471,0.6001540396002607,0.9448678395136674,0.9999847732141072,0.6631900037821923,1.0002492447771507,1.0000231344011208,0.7105180246838934,1.0000916029547933,0.8433226402167825,1.000014827762897,0.6558595129034818,0.8157744432431172,0.6000136389415593,0.8814345617805658,0.6168595438016098,1.0002245054981442,0.6119656489746955,1.0001379560076449,0.5998835335379604
127,0.9999324958412855,1.0000262811021792,1.0000311235749748,1.0000106655678862,0.6000037034897854,0.9999050535479513,0.5998955820183243,0.6913672963783004,1.0000675451888585,0.5998668826547016,1.0002145810058003,0.8604667399229821,1.000178805425084,0.5999211654722191,0.9998945846132596,0.6000784447010454,0.9999833967513326,1.0000007249372926,1.000127392282387,0.9999264071329771,1.0001328983668896,0.7998070918304883,0.6270336554498497,0.5999415193488697,0.5998444634351064,1.0000349877360004,0.9999594201675039,0.6974051605855471,0.6001540396002607,0.9448678395136674,0.9999847732141072,0.6631900037821923,1.0002492447771507,1.0000231344011208,0.7105180246838934,1.0000916029547933,0.8433226402167825,1.000014827762897,0.6558595129034818,0.8157744432431172,0.6000136389415593,0.8814345617805658,0.6168595438016098,1.0002245054981442,0.6119656489746955,1.0001379560076449,0.5998835335379604
128,0.9999324958412855,1.0000262811021792,1.0000311235749748,1.0000106655678862,0.6000037034897854,0.9999050535479513,0.5998955820183243,0.6913672963783004,1.0000675451888585,0.5998668826547016,1.0002145810058003,0.8604667399229821,1.000178805425084,0.5999211654722191,0.9998945846132596,0.6000784447010454,0.9999833967513326,1.0000007249372926,1.000127392282387,0.9999264071329771,1.0001328983668896,0.7998070918304883,0.6270336554498497,0.5999415193488697,0.5998444634351064,1.0000349877360004,0.9999594201675039,0.6974051605855471,0.6001540396002607,0.9448678395136674,0.9999847732141072,0.6631900037821923,1.0002492447771507,1.0000231344011208,0.7105180246838934,1.0000916029547933,0.8433226402167825,1.000014827762897,0.6558595129034818,0.8157744432431172,0.6000136389415593,0.8814345617805658,0.6168595438016098,1.0002245054981442,0.6119656489746955,1.0001379560076449,0.5998835335379604
129,0.9999324958412855,1.0000262811021792,1.0000311235749748,1.0000106655678862,0.6000037034897854,0.9999050535479513,0.5998955820183243,0.6913672963783004,1.0000675451888585,0.5998668826547016,1.0002145810058003,0.8604667399229821,1.000178805425084,0.5999211654722191,0.9998945846132596,0.6000784447010454,0.9999833967513326,1.0000007249372926,1.000127392282387,0.9999264071329771,1.0001328983668896,0.7998070918304883,0.6270336554498497,0.5999415193488697,0.5998444634351064,1.0000349877360004,0.9999594201675039,0.6974051605855471,0.6001540396002607,0.9448678395136674,0.9999847732141072,0.6631900037821923,1.0002492447771507,1.0000231344011208,0.7105180246838934,1.0000916029547933,0.8433226402167825,1.000014827762897,0.6558595129034818,0.8157744432431172,0.6000136389415593,0.8814345617805658,0.6168595438016098,1.0002245054981442,0.6119656489746955,1.0001379560076449,0.5998835335379604
130,0.9999324958412855,1.0000262811021792,1.0000311235749748,1.0000106655678862,0.6000037034897854,0.9999050535479513,0.5998955820183243,0.6913672963783004,1.0000675451888585,0.5998668826547016,1.0002145810058003,0.8604667399229821,1.000178805425084,0.5999211654722191,0.9998945846132596,0.6000784447010454,0.9999833967513326,1.0000007249372926,1.000127392282387,0.9999264071329771,1.0001328983668896,0.7998070918304883,0.6270336554498497,0.5999415193488697,0.5998444634351064,1.0000349877360004,0.9999594201675039,0.6974051605855471,0.6001540396002607,0.9448678395136674,0.9999847732141072,0.6631900037821923,1.0002492447771507,1.0000231344011208,0.7105180246838934,1.0000916029547933,0.8433226402167825,1.000014827762897,0.6558595129034818,0.8157744432431172,0.6000136389415593,0.8814345617805658,0.6168595438016098,1.0002245054981442,0.6119656489746955,1.0001379560076449,0.5998835335379604
131,0.9999324958412855,1.0000262811021792,1.0000311235749748,1.0000106655678862,0.6000037034897854,0.9999050535479513,0.5998955820183243,0.6913672963783004,1.0000675451888585,0.5998668826547016,1.0002145810058003,0.8604667399229821,1.000178805425084,0.5999211654722191,0.9998945846132596,0.6000784447010454,0.9999833967513326,1.0000007249372926,1.000127392282387,0.9999264071329771,1.0001328983668896,0.7998070918304883,0.6270336554498497,0.5999415193488697,0.5998444634351064,1.0000349877360004,0.9999594201675039,0.6974051605855471,0.6001540396002607,0.9448678395136674,0.9999847732141072,0.6631900037821923,1.0002492447771507,1.0000231344011208,0.7105180246838934,1.0000916029547933,0.8433226402167825,1.000014827762897,0.6558595129034818,0.8157744432431172,0.6000136389415593,0.8814345617805658,0.6168595438016098,1.0002245054981442,0.6119656489746955,1.0001379560076449,0.5998835335379604
132,1.0,1.0,0.9822848449254755,1.0,0.781246610314124,1.0,0.71442970069137,0.651045957171661,1.0,0.6,1.0,1.0,0.9900942019637206,0.9033432195921178,1.0,0.6196636582645735,1.0,0.8338582435632227,1.0,0.9178578686807667,1.0,0.6066999375905574,0.6,0.6,0.6,0.7062677376952363,1.0,0.8896825647154317,0.6,1.0,1.0,0.6,1.0,1.0,0.6,1.0,0.8349246194393686,1.0,0.6,0.6770201680769387,0.6,0.8616009330463319,0.6256951863202694,1.0,0.6,1.0,0.6
133,1.0,1.0,0.9822848449254755,1.0,0.781246610314124,1.0,0.71442970069137,0.651045957171661,1.0,0.6,1.0,1.0,0.9900942019637206,0.9033432195921178,1.0,0.6196636582645735,1.0,0.8338582435632227,1.0,0.9178578686807667,1.0,0.6066999375905574,0.6,0.6,0.6,0.7062677376952363,1.0,0.8896825647154317,0.6,1.0,1.0,0.6,1.0,1.0,0.6,1.0,0.8349246194393686,1.0,0.6,0.6770201680769387,0.6,0.8616009330463319,0.6256951863202694,1.0,0.6,1.0,0.6
134,1.0,1.0,0.9822848449254755,1.0,0.781246610314124,1.0,0.71442970069137,0.651045957171661,1.0,0.6,1.0,1.0,0.9900942019637206,0.9033432195921178,1.0,0.6196636582645735,1.0,0.8338582435632227,1.0,0.9178578686807667,1.0,0.6066999375905574,0.6,0.6,0.6,0.7062677376952363,1.0,0.8896825647154317,0.6,1.0,1.0,0.6,1.0,1.0,0.6,1.0,0.8349246194393686,1.0,0.6,0.6770201680769387,0.6,0.8616009330463319,0.6256951863202694,1.0,0.6,1.0,0.6
135,1.0,1.0,0.9822848449254755,1.0,0.781246610314124,1.0,0.71442970069137,0.651045957171661,1.0,0.6,1.0,1.0,0.9900942019637206,0.9033432195921178,1.0,0.6196636582645735,1.0,0.8338582435632227,1.0,0.9178578686807667,1.0,0.6066999375905574,0.6,0.6,0.6,0.7062677376952363,1.0,0.8896825647154317,0.6,1.0,1.0,0.6,1.0,1.0,0.6,1.0,0.8349246194393686,1.0,0.6,0.6770201680769387,0.6,0.8616009330463319,0.6256951863202694,1.0,0.6,1.0,0.6
136,1.0,1.0,0.9822848449254755,1.0,0.781246610314124,1.0,0.71442970069137,0.651045957171661,1.0,0.6,1.0,1.0,0.9900942019637206,0.9033432195921178,1.0,0.6196636582645735,1.0,0.8338582435632227,1.0,0.9178578686807667,1.0,0.6066999375905574,0.6,0.6,0.6,0.7062677376952363,1.0,0.8896825647154317,0.6,1.0,1.0,0.6,1.0,1.0,0.6,1.0,0.8349246194393686,1.0,0.6,0.6770201680769387,0.6,0.8616009330463319,0.6256951863202694,1.0,0.6,1.0,0.6
137,1.0,1.0,0.9822848449254755,1.0,0.781246610314124,1.0,0.71442970069137,0.651045957171661,1.0,0.6,1.0,1.0,0.9900942019637206,0.9033432195921178,1.0,0.6196636582645735,1.0,0.8338582435632227,1.0,0.9178578686807667,1.0,0.6066999375905574,0.6,0.6,0.6,0.7062677376952363,1.0,0.8896825647154317,0.6,1.0,1.0,0.6,1.0,1.0,0.6,1.0,0.8349246194393686,1.0,0.6,0.6770201680769387,0.6,0.8616009330463319,0.6256951863202694,1.0,0.6,1.0,0.6
138,0.9999652762084311,0.9999046806566323,0.937140446573008,1.0000077722554193,0.600146414066246,0.9999792261644423,0.6888072618927524,0.5998773921946673,1.0001371618351569,0.5998670604982598,1.0000326944885731,1.0000252790813962,1.000335262163897,1.0000149892254033,0.9998219401354504,0.8485201210978749,0.8485221579020376,0.8753037572555171,0.9999507967540767,1.000071428072073,1.0002565240476138,0.599962194186098,0.6000311369150071,0.5996786779503207,0.5998867120249843,0.7060713533106311,1.0000277975603236,1.0000011181408257,0.6000641085878886,0.9997131472613866,1.000055466189783,0.8515803551674251,1.0000650962984263,0.9597655603139795,0.6808870712594902,0.999939966470743,1.0002990641047391,1.0001798432422606,0.6000109133643658,0.5999819842181713,0.5998378610168751,0.5998813463579242,0.5998531694594305,0.9999920907724638,0.599981811696759,1.0000561807279225,0.5998425937420557
139,0.9999652762084311,0.9999046806566323,0.937140446573008,1.0000077722554193,0.600146414066246,0.9999792261644423,0.6888072618927524,0.5998773921946673,1.0001371618351569,0.5998670604982598,1.0000326944885731,1.0000252790813962,1.000335262163897,1.0000149892254033,0.9998219401354504,0.8485201210978749,0.8485221579020376,0.8753037572555171,0.9999507967540767,1.000071428072073,1.0002565240476138,0.599962194186098,0.6000311369150071,0.5996786779503207,0.5998867120249843,0.7060713533106311,1.0000277975603236,1.0000011181408257,0.6000641085878886,0.9997131472613866,1.000055466189783,0.8515803551674251,1.0000650962984263,0.9597655603139795,0.6808870712594902,0.999939966470743,1.0002990641047391,1.0001798432422606,0.6000109133643658,0.5999819842181713,0.5998378610168751,0.5998813463579242,0.5998531694594305,0.9999920907724638,0.599981811696759,1.0000561807279225,0.5998425937420557
140,0.9999652762084311,0.9999046806566323,0.937140446573008,1.0000077722554193,0.600146414066246,0.9999792261644423,0.6888072618927524,0.5998773921946673,1.0001371618351569,0.5998670604982598,1.0000326944885731,1.0000252790813962,1.000335262163897,1.0000149892254033,0.9998219401354504,0.8485201210978749,0.8485221579020376,0.8753037572555171,0.9999507967540767,1.000071428072073,1.0002565240476138,0.599962194186098,0.6000311369150071,0.5996786779503207,0.5998867120249843,0.7060713533106311,1.0000277975603236,1.0000011181408257,0.6000641085878886,0.9997131472613866,1.000055466189783,0.8515803551674251,1.0000650962984263,0.9597655603139795,0.6808870712594902,0.999939966470743,1.0002990641047391,1.0001798432422606,0.6000109133643658,0.5999819842181713,0.5998378610168751,0.5998813463579242,0.5998531694594305,0.9999920907724638,0.599981811696759,1.0000561807279225,0.5998425937420557
141,0.9999652762084311,0.9999046806566323,0.937140446573008,1.0000077722554193,0.600146414066246,0.9999792261644423,0.6888072618927524,0.5998773921946673,1.0001371618351569,0.5998670604982598,1.0000326944885731,1.0000252790813962,1.000335262163897,1.0000149892254033,0.9998219401354504,0.8485201210978749,0.8485221579020376,0.8753037572555171,0.9999507967540767,1.000071428072073,1.0002565240476138,0.599962194186098,0.6000311369150071,0.5996786779503207,0.5998867120249843,0.7060713533106311,1.0000277975603236,1.0000011181408257,0.6000641085878886,0.9997131472613866,1.000055466189783,0.8515803551674251,1.0000650962984263,0.9597655603139795,0.6808870712594902,0.999939966470743,1.0002990641047391,1.0001798432422606,0.6000109133643658,0.5999819842181713,0.5998378610168751,0.5998813463579242,0.5998531694594305,0.9999920907724638,0.599981811696759,1.0000561807279225,0.5998425937420557
142,0.9999652762084311,0.9999046806566323,0.937140446573008,1.0000077722554193,0.600146414066246,0.9999792261644423,0.6888072618927524,0.5998773921946673,1.0001371618351569,0.5998670604982598,1.0000326944885731,1.0000252790813962,1.000335262163897,1.0000149892254033,0.9998219401354504,0.8485201210978749,0.8485221579020376,0.8753037572555171,0.9999507967540767,1.000071428072073,1.0002565240476138,0.599962194186098,0.6000311369150071,0.5996786779503207,0.5998867120249843,0.7060713533106311,1.0000277975603236,1.0000011181408257,0.6000641085878886,0.9997131472613866,1.000055466189783,0.8515803551674251,1.0000650962984263,0.9597655603139795,0.6808870712594902,0.999939966470743,1.0002990641047391,1.0001798432422606,0.6000109133643658,0.5999819842181713,0.5998378610168751,0.5998813463579242,0.5998531694594305,0.9999920907724638,0.599981811696759,1.0000561807279225,0.5998425937420557
143,0.9999652762084311,0.9999046806566323,0.937140446573008,1.0000077722554193,0.600146414066246,0.9999792261644423,0.6888072618927524,0.5998773921946673,1.0001371618351569,0.5998670604982598,1.0000326944885731,1.0000252790813962,1.000335262163897,1.0000149892254033,0.9998219401354504,0.8485201210978749,0.8485221579020376,0.8753037572555171,0.9999507967540767,1.000071428072073,1.0002565240476138,0.599962194186098,0.6000311369150071,0.5996786779503207,0.5998867120249843,0.7060713533106311,1.0000277975603236,1.0000011181408257,0.6000641085878886,0.9997131472613866,1.000055466189783,0.8515803551674251,1.0000650962984263,0.9597655603139795,0.6808870712594902,0.999939966470743,1.0002990641047391,1.0001798432422606,0.6000109133643658,0.5999819842181713,0.5998378610168751,0.5998813463579242,0.5998531694594305,0.9999920907724638,0.599981811696759,1.0000561807279225,0.5998425937420557
144,1.0002099408316094,1.0000132852533805,0.9999805265533442,1.0000392204876227,0.6001131642781055,0.9999720370355287,0.6433603258556859,0.5999886400275605,0.9999854886724471,0.6814487441846846,1.0000480705472876,0.9999073687462232,1.0001067623070385,0.9020005709255479,0.9999965628079259,0.6001205071909701,0.8652346744853278,0.8477142394773327,1.0000446374077683,0.8161894227157291,1.0000532579674384,0.6000860145575149,0.5998620793239382,0.599936955704351,0.6000498466330195,0.7439407526792039,1.0001449239085707,0.73736827230181,0.5998801476432181,0.9998911437640761,1.0000294770439815,0.7738186289128064,0.9999126497813888,1.000049575773379,0.6309451475787988,1.0000446846445685,1.0000175200188508,1.0000886645422415,0.698938037564568,0.6011269459979884,0.5998882799885414,0.5998848316204957,0.6000489081059341,0.9999489023213438,0.5999084868992175,1.0000787335504042,0.6000114140038555
145,1.0002099408316094,1.0000132852533805,0.9999805265533442,1.0000392204876227,0.6001131642781055,0.9999720370355287,0.6433603258556859,0.5999886400275605,0.9999854886724471,0.6814487441846846,1.0000480705472876,0.9999073687462232,1.0001067623070385,0.9020005709255479,0.9999965628079259,0.6001205071909701,0.8652346744853278,0.8477142394773327,1.0000446374077683,0.8161894227157291,1.0000532579674384,0.6000860145575149,0.5998620793239382,0.599936955704351,0.6000498466330195,0.7439407526792039,1.0001449239085707,0.73736827230181,0.5998801476432181,0.9998911437640761,1.0000294770439815,0.7738186289128064,0.9999126497813888,1.000049575773379,0.6309451475787988,1.0000446846445685,1.0000175200188508,1.0000886645422415,0.698938037564568,0.6011269459979884,0.5998882799885414,0.5998848316204957,0.6000489081059341,0.9999489023213438,0.5999084868992175,1.0000787335504042,0.6000114140038555
146,1.0002099408316094,1.0000132852533805,0.9999805265533442,1.0000392204876227,0.6001131642781055,0.9999720370355287,0.6433603258556859,0.5999886400275605,0.9999854886724471,0.6814487441846846,1.0000480705472876,0.9999073687462232,1.0001067623070385,0.9020005709255479,0.9999965628079259,0.6001205071909701,0.8652346744853278,0.8477142394773327,1.0000446374077683,0.8161894227157291,1.0000532579674384,0.6000860145575149,0.5998620793239382,0.599936955704351,0.6000498466330195,0.7439407526792039,1.0001449239085707,0.73736827230181,0.5998801476432181,0.9998911437640761,1.0000294770439815,0.7738186289128064,0.9999126497813888,1.000049575773379,0.6309451475787988,1.0000446846445685,1.0000175200188508,1.0000886645422415,0.698938037564568,0.6011269459979884,0.5998882799885414,0.5998848316204957,0.6000489081059341,0.9999489023213438,0.5999084868992175,1.0000787335504042,0.6000114140038555
147,1.0002099408316094,1.0000132852533805,0.9999805265533442,1.0000392204876227,0.6001131642781055,0.9999720370355287,0.6433603258556859,0.5999886400275605,0.9999854886724471,0.6814487441846846,1.0000480705472876,0.9999073687462232,1.0001067623070385,0.9020005709255479,0.9999965628079259,0.6001205071909701,0.8652346744853278,0.8477142394773327,1.0000446374077683,0.8161894227157291,1.0000532579674384,0.6000860145575149,0.5998620793239382,0.599936955704351,0.6000498466330195,0.7439407526792039,1.0001449239085707,0.73736827230181,0.5998801476432181,0.9998911437640761,1.0000294770439815,0.7738186289128064,0.9999126497813888,1.000049575773379,0.6309451475787988,1.0000446846445685,1.0000175200188508,1.0000886645422415,0.698938037564568,0.6011269459979884,0.5998882799885414,0.5998848316204957,0.6000489081059341,0.9999489023213438,0.5999084868992175,1.0000787335504042,0.6000114140038555
148,1.0002099408316094,1.0000132852533805,0.9999805265533442,1.0000392204876227,0.6001131642781055,0.9999720370355287,0.6433603258556859,0.5999886400275605,0.9999854886724471,0.6814487441846846,1.0000480705472876,0.9999073687462232,1.0001067623070385,0.9020005709255479,0.9999965628079259,0.6001205071909701,0.8652346744853278,0.8477142394773327,1.0000446374077683,0.8161894227157291,1.0000532579674384,0.6000860145575149,0.5998620793239382,0.599936955704351,0.6000498466330195,0.7439407526792039,1.0001449239085707,0.73736827230181,0.5998801476432181,0.9998911437640761,1.0000294770439815,0.7738186289128064,0.9999126497813888,1.000049575773379,0.6309451475787988,1.0000446846445685,1.0000175200188508,1.0000886645422415,0.698938037564568,0.6011269459979884,0.5998882799885414,0.5998848316204957,0.6000489081059341,0.9999489023213438,0.5999084868992175,1.0000787335504042,0.6000114140038555
149,1.0002099408316094,1.0000132852533805,0.9999805265533442,1.0000392204876227,0.6001131642781055,0.9999720370355287,0.6433603258556859,0.5999886400275605,0.9999854886724471,0.6814487441846846,1.0000480705472876,0.9999073687462232,1.0001067623070385,0.9020005709255479,0.9999965628079259,0.6001205071909701,0.8652346744853278,0.8477142394773327,1.0000446374077683,0.8161894227157291,1.0000532579674384,0.6000860145575149,0.5998620793239382,0.599936955704351,0.6000498466330195,0.7439407526792039,1.0001449239085707,0.73736827230181,0.5998801476432181,0.9998911437640761,1.0000294770439815,0.7738186289128064,0.9999126497813888,1.000049575773379,0.6309451475787988,1.0000446846445685,1.0000175200188508,1.0000886645422415,0.698938037564568,0.6011269459979884,0.5998882799885414,0.5998848316204957,0.6000489081059341,0.9999489023213438,0.5999084868992175,1.0000787335504042,0.6000114140038555
150,1.0000292838545022,1.0000106906778448,1.000059296057837,1.0000005078820065,0.868469781488794,0.999815496696949,0.5999684681695328,0.6000274073467746,1.0001061100983015,0.5999130926877889,1.0000486768795598,0.9999579517093985,0.9999780903256587,0.7357276573456875,1.0000102324945246,0.6000042734254136,1.0000989623430065,0.7190842857076271,0.9999305024042524,0.842696391033863,0.9999760054275941,0.600123841359645,0.5999701415378851,0.6000528918013721,0.5999952724536566,0.8422729386375492,1.0000025760646594,0.7183021449550108,0.5998778429930169,0.9686676367999422,1.0001424915260708,0.6000767613955676,0.9997971050060273,0.7307776811077094,0.5999191368264656,0.972404421052849,0.5999115118326404,1.000055605159008,0.6761258595397255,0.7741082435515692,0.5998978155260448,0.6649334319226561,0.6421007244707836,0.9999784315056388,0.864438086236201,0.9997624124862737,0.60001391158643
151,1.0000292838545022,1.0000106906778448,1.000059296057837,1.0000005078820065,0.868469781488794,0.999815496696949,0.5999684681695328,0.6000274073467746,1.0001061100983015,0.5999130926877889,1.0000486768795598,0.9999579517093985,0.9999780903256587,0.7357276573456875,1.0000102324945246,0.6000042734254136,1.0000989623430065,0.7190842857076271,0.9999305024042524,0.842696391033863,0.9999760054275941,0.600123841359645,0.5999701415378851,0.6000528918013721,0.5999952724536566,0.8422729386375492,1.0000025760646594,0.7183021449550108,0.5998778429930169,0.9686676367999422,1.0001424915260708,0.6000767613955676,0.9997971050060273,0.7307776811077094,0.5999191368264656,0.972404421052849,0.5999115118326404,1.000055605159008,0.6761258595397255,0.7741082435515692,0.5998978155260448,0.6649334319226561,0.6421007244707836,0.9999784315056388,0.864438086236201,0.9997624124862737,0.60001391158643
152,1.0000292838545022,1.0000106906778448,1.000059296057837,1.0000005078820065,0.868469781488794,0.999815496696949,0.5999684681695328,0.6000274073467746,1.0001061100983015,0.5999130926877889,1.0000486768795598,0.9999579517093985,0.9999780903256587,0.7357276573456875,1.0000102324945246,0.6000042734254136,1.0000989623430065,0.7190842857076271,0.9999305024042524,0.842696391033863,0.9999760054275941,0.600123841359645,0.5999701415378851,0.6000528918013721,0.5999952724536566,0.8422729386375492,1.0000025760646594,0.7183021449550108,0.5998778429930169,0.9686676367999422,1.0001424915260708,0.6000767613955676,0.9997971050060273,0.7307776811077094,0.5999191368264656,0.972404421052849,0.5999115118326404,1.000055605159008,0.6761258595397255,0.7741082435515692,0.5998978155260448,0.6649334319226561,0.6421007244707836,0.9999784315056388,0.864438086236201,0.9997624124862737,0.60001391158643
153,1.0000292838545022,1.0000106906778448,1.000059296057837,1.0000005078820065,0.868469781488794,0.999815496696949,0.5999684681695328,0.6000274073467746,1.0001061100983015,0.5999130926877889,1.0000486768795598,0.9999579517093985,0.9999780903256587,0.7357276573456875,1.0000102324945246,0.6000042734254136,1.0000989623430065,0.7190842857076271,0.9999305024042524,0.842696391033863,0.9999760054275941,0.600123841359645,0.5999701415378851,0.6000528918013721,0.5999952724536566,0.8422729386375492,1.0000025760646594,0.7183021449550108,0.5998778429930169,0.9686676367999422,1.0001424915260708,0.6000767613955676,0.9997971050060273,0.7307776811077094,0.5999191368264656,0.972404421052849,0.5999115118326404,1.000055605159008,0.6761258595397255,0.7741082435515692,0.5998978155260448,0.6649334319226561,0.6421007244707836,0.9999784315056388,0.864438086236201,0.9997624124862737,0.60001391158643
154,1.0000292838545022,1.0000106906778448,1.000059296057837,1.0000005078820065,0.868469781488794,0.999815496696949,0.5999684681695328,0.6000274073467746,1.0001061100983015,0.5999130926877889,1.0000486768795598,0.9999579517093985,0.9999780903256587,0.7357276573456875,1.0000102324945246,0.6000042734254136,1.0000989623430065,0.7190842857076271,0.9999305024042524,0.842696391033863,0.9999760054275941,0.600123841359645,0.5999701415378851,0.6000528918013721,0.5999952724536566,0.8422729386375492,1.0000025760646594,0.7183021449550108,0.5998778429930169,0.9686676367999422,1.0001424915260708,0.6000767613955676,0.9997971050060273,0.7307776811077094,0.5999191368264656,0.972404421052849,0.5999115118326404,1.000055605159008,0.6761258595397255,0.7741082435515692,0.5998978155260448,0.6649334319226561,0.6421007244707836,0.9999784315056388,0.864438086236201,0.9997624124862737,0.60001391158643
155,1.0000292838545022,1.0000106906778448,1.000059296057837,1.0000005078820065,0.868469781488794,0.999815496696949,0.5999684681695328,0.6000274073467746,1.0001061100983015,0.5999130926877889,1.0000486768795598,0.9999579517093985,0.9999780903256587,0.7357276573456875,1.0000102324945246,0.6000042734254136,1.0000989623430065,0.7190842857076271,0.9999305024042524,0.842696391033863,0.9999760054275941,0.600123841359645,0.5999701415378851,0.6000528918013721,0.5999952724536566,0.8422729386375492,1.0000025760646594,0.7183021449550108,0.5998778429930169,0.9686676367999422,1.0001424915260708,0.6000767613955676,0.9997971050060273,0.7307776811077094,0.5999191368264656,0.972404421052849,0.5999115118326404,1.000055605159008,0.6761258595397255,0.7741082435515692,0.5998978155260448,0.6649334319226561,0.6421007244707836,0.9999784315056388,0.864438086236201,0.9997624124862737,0.60001391158643
156,1.0,1.0,1.0,1.0,0.8571654264835826,1.0,0.84916376280474,0.6139997051216981,1.0,0.6,1.0,1.0,1.0,0.6778790838197472,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.7686999806472539,0.6,0.6,0.6,0.7025353132646821,1.0,1.0,0.6,0.7808060897441118,1.0,0.6,0.8567033815262316,0.6591570853406505,0.7598903474711741,1.0,0.8903037179926241,1.0,0.6,0.7605109834512459,0.6,0.7237620594065833,0.8367361767112489,1.0,0.8215649191861956,1.0,0.6
157,1.0,1.0,1.0,1.0,0.8571654264835826,1.0,0.84916376280474,0.6139997051216981,1.0,0.6,1.0,1.0,1.0,0.6778790838197472,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.7686999806472539,0.6,0.6,0.6,0.7025353132646821,1.0,1.0,0.6,0.7808060897441118,1.0,0.6,0.8567033815262316,0.6591570853406505,0.7598903474711741,1.0,0.8903037179926241,1.0,0.6,0.7605109834512459,0.6,0.7237620594065833,0.8367361767112489,1.0,0.8215649191861956,1.0,0.6
158,1.0,1.0,1.0,1.0,0.8571654264835826,1.0,0.84916376280474,0.6139997051216981,1.0,0.6,1.0,1.0,1.0,0.6778790838197472,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.7686999806472539,0.6,0.6,0.6,0.7025353132646821,1.0,1.0,0.6,0.7808060897441118,1.0,0.6,0.8567033815262316,0.6591570853406505,0.7598903474711741,1.0,0.8903037179926241,1.0,0.6,0.7605109834512459,0.6,0.7237620594065833,0.8367361767112489,1.0,0.8215649191861956,1.0,0.6
159,1.0,1.0,1.0,1.0,0.8571654264835826,1.0,0.84916376280474,0.6139997051216981,1.0,0.6,1.0,1.0,1.0,0.6778790838197472,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.7686999806472539,0.6,0.6,0.6,0.7025353132646821,1.0,1.0,0.6,0.7808060897441118,1.0,0.6,0.8567033815262316,0.6591570853406505,0.7598903474711741,1.0,0.8903037179926241,1.0,0.6,0.7605109834512459,0.6,0.7237620594065833,0.8367361767112489,1.0,0.8215649191861956,1.0,0.6
160,1.0,1.0,1.0,1.0,0.8571654264835826,1.0,0.84916376280474,0.6139997051216981,1.0,0.6,1.0,1.0,1.0,0.6778790838197472,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.7686999806472539,0.6,0.6,0.6,0.7025353132646821,1.0,1.0,0.6,0.7808060897441118,1.0,0.6,0.8567033815262316,0.6591570853406505,0.7598903474711741,1.0,0.8903037179926241,1.0,0.6,0.7605109834512459,0.6,0.7237620594065833,0.8367361767112489,1.0,0.8215649191861956,1.0,0.6
161,1.0,1.0,1.0,1.0,0.8571654264835826,1.0,0.84916376280474,0.6139997051216981,1.0,0.6,1.0,1.0,1.0,0.6778790838197472,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.7686999806472539,0.6,0.6,0.6,0.7025353132646821,1.0,1.0,0.6,0.7808060897441118,1.0,0.6,0.8567033815262316,0.6591570853406505,0.7598903474711741,1.0,0.8903037179926241,1.0,0.6,0.7605109834512459,0.6,0.7237620594065833,0.8367361767112489,1.0,0.8215649191861956,1.0,0.6
162,1.0,1.0,1.0,1.0,0.8177744157346379,1.0,1.0,0.7564674389449827,1.0,0.6,1.0,1.0,1.0,0.9857807330422893,1.0,0.6,1.0,0.6892175142129982,1.0,1.0,1.0,0.7335498268292656,0.6,0.6,0.620516264965073,0.6,1.0,1.0,0.6,0.6757251654354636,1.0,0.6259113314193148,0.8332487332328269,1.0,0.6857850999477202,1.0,1.0,1.0,0.6,0.6749941173315089,0.6,0.745746619685939,0.6904371511106093,1.0,0.6,1.0,0.6
163,1.0,1.0,1.0,1.0,0.8177744157346379,1.0,1.0,0.7564674389449827,1.0,0.6,1.0,1.0,1.0,0.9857807330422893,1.0,0.6,1.0,0.6892175142129982,1.0,1.0,1.0,0.7335498268292656,0.6,0.6,0.620516264965073,0.6,1.0,1.0,0.6,0.6757251654354636,1.0,0.6259113314193148,0.8332487332328269,1.0,0.6857850999477202,1.0,1.0,1.0,0.6,0.6749941173315089,0.6,0.745746619685939,0.6904371511106093,1.0,0.6,1.0,0.6
164,1.0,1.0,1.0,1.0,0.8177744157346379,1.0,1.0,0.7564674389449827,1.0,0.6,1.0,1.0,1.0,0.9857807330422893,1.0,0.6,1.0,0.6892175142129982,1.0,1.0,1.0,0.7335498268292656,0.6,0.6,0.620516264965073,0.6,1.0,1.0,0.6,0.6757251654354636,1.0,0.6259113314193148,0.8332487332328269,1.0,0.6857850999477202,1.0,1.0,1.0,0.6,0.6749941173315089,0.6,0.745746619685939,0.6904371511106093,1.0,0.6,1.0,0.6
165,1.0,1.0,1.0,1.0,0.8177744157346379,1.0,1.0,0.7564674389449827,1.0,0.6,1.0,1.0,1.0,0.9857807330422893,1.0,0.6,1.0,0.6892175142129982,1.0,1.0,1.0,0.7335498268292656,0.6,0.6,0.620516264965073,0.6,1.0,1.0,0.6,0.6757251654354636,1.0,0.6259113314193148,0.8332487332328269,1.0,0.6857850999477202,1.0,1.0,1.0,0.6,0.6749941173315089,0.6,0.745746619685939,0.6904371511106093,1.0,0.6,1.0,0.6
166,1.0,1.0,1.0,1.0,0.8177744157346379,1.0,1.0,0.7564674389449827,1.0,0.6,1.0,1.0,1.0,0.9857807330422893,1.0,0.6,1.0,0.6892175142129982,1.0,1.0,1.0,0.7335498268292656,0.6,0.6,0.620516264965073,0.6,1.0,1.0,0.6,0.6757251654354636,1.0,0.6259113314193148,0.8332487332328269,1.0,0.6857850999477202,1.0,1.0,1.0,0.6,0.6749941173315089,0.6,0.745746619685939,0.6904371511106093,1.0,0.6,1.0,0.6
167,1.0,1.0,1.0,1.0,0.8177744157346379,1.0,1.0,0.7564674389449827,1.0,0.6,1.0,1.0,1.0,0.9857807330422893,1.0,0.6,1.0,0.6892175142129982,1.0,1.0,1.0,0.7335498268292656,0.6,0.6,0.620516264965073,0.6,1.0,1.0,0.6,0.6757251654354636,1.0,0.6259113314193148,0.8332487332328269,1.0,0.6857850999477202,1.0,1.0,1.0,0.6,0.6749941173315089,0.6,0.745746619685939,0.6904371511106093,1.0,0.6,1.0,0.6
168,1.0000977992553595,0.9999296763338523,0.6000972414061535,1.0000423459886747,0.8293106071612377,0.9999078923398433,0.8275771850132212,0.8009834037287422,1.000141064918396,0.5999687030051253,0.9998708310901602,1.0001461339032587,0.9778391535689172,1.000057464829363,1.0000098515144829,0.5998911331763733,0.9999668161887775,0.8024602411264953,1.0001729095825311,0.9969180494054121,1.000074792442867,0.5999877528756365,0.6000766222058825,0.5998571262950938,0.6000799888033234,0.8323102931395495,1.0001589975657859,0.9998964820635693,0.6000184504574213,0.9999301532735236,1.0000540299243725,0.8314623357947761,0.688909493041586,1.0000122839745902,0.599817058969923,0.9999883438395505,1.0000824070921999,0.9999921143606991,0.6000614493946628,0.5999806982681939,0.5999426577545708,0.599891951503956,0.5999530514975804,0.9999507873710316,0.606042985690183,1.000012847696591,0.5997517206266345
169,1.0000977992553595,0.9999296763338523,0.6000972414061535,1.0000423459886747,0.8293106071612377,0.9999078923398433,0.8275771850132212,0.8009834037287422,1.000141064918396,0.5999687030051253,0.9998708310901602,1.0001461339032587,0.9778391535689172,1.000057464829363,1.0000098515144829,0.5998911331763733,0.9999668161887775,0.8024602411264953,1.0001729095825311,0.9969180494054121,1.000074792442867,0.5999877528756365,0.6000766222058825,0.5998571262950938,0.6000799888033234,0.8323102931395495,1.0001589975657859,0.9998964820635693,0.6000184504574213,0.9999301532735236,1.0000540299243725,0.8314623357947761,0.688909493041586,1.0000122839745902,0.599817058969923,0.9999883438395505,1.0000824070921999,0.9999921143606991,0.6000614493946628,0.5999806982681939,0.5999426577545708,0.599891951503956,0.5999530514975804,0.9999507873710316,0.606042985690183,1.000012847696591,0.5997517206266345
170,1.0000977992553595,0.9999296763338523,0.6000972414061535,1.0000423459886747,0.8293106071612377,0.9999078923398433,0.8275771850132212,0.8009834037287422,1.000141064918396,0.5999687030051253,0.9998708310901602,1.0001461339032587,0.9778391535689172,1.000057464829363,1.0000098515144829,0.5998911331763733,0.9999668161887775,0.8024602411264953,1.0001729095825311,0.9969180494054121,1.000074792442867,0.5999877528756365,0.6000766222058825,0.5998571262950938,0.6000799888033234,0.8323102931395495,1.0001589975657859,0.9998964820635693,0.6000184504574213,0.9999301532735236,1.0000540299243725,0.8314623357947761,0.688909493041586,1.0000122839745902,0.599817058969923,0.9999883438395505,1.0000824070921999,0.9999921143606991,0.6000614493946628,0.5999806982681939,0.5999426577545708,0.599891951503956,0.5999530514975804,0.9999507873710316,0.606042985690183,1.000012847696591,0.5997517206266345
171,1.0000977992553595,0.9999296763338523,0.6000972414061535,1.0000423459886747,0.8293106071612377,0.9999078923398433,0.8275771850132212,0.8009834037287422,1.000141064918396,0.5999687030051253,0.9998708310901602,1.0001461339032587,0.9778391535689172,1.000057464829363,1.0000098515144829,0.5998911331763733,0.9999668161887775,0.8024602411264953,1.0001729095825311,0.9969180494054121,1.000074792442867,0.5999877528756365,0.6000766222058825,0.5998571262950938,0.6000799888033234,0.8323102931395495,1.0001589975657859,0.9998964820635693,0.6000184504574213,0.9999301532735236,1.0000540299243725,0.8314623357947761,0.688909493041586,1.0000122839745902,0.599817058969923,0.9999883438395505,1.0000824070921999,0.9999921143606991,0.6000614493946628,0.5999806982681939,0.5999426577545708,0.599891951503956,0.5999530514975804,0.9999507873710316,0.606042985690183,1.000012847696591,0.5997517206266345
172,1.0000977992553595,0.9999296763338523,0.6000972414061535,1.0000423459886747,0.8293106071612377,0.9999078923398433,0.8275771850132212,0.8009834037287422,1.000141064918396,0.5999687030051253,0.9998708310901602,1.0001461339032587,0.9778391535689172,1.000057464829363,1.0000098515144829,0.5998911331763733,0.9999668161887775,0.8024602411264953,1.0001729095825311,0.9969180494054121,1.000074792442867,0.5999877528756365,0.6000766222058825,0.5998571262950938,0.6000799888033234,0.8323102931395495,1.0001589975657859,0.9998964820635693,0.6000184504574213,0.9999301532735236,1.0000540299243725,0.8314623357947761,0.688909493041586,1.0000122839745902,0.599817058969923,0.9999883438395505,1.0000824070921999,0.9999921143606991,0.6000614493946628,0.5999806982681939,0.5999426577545708,0.599891951503956,0.5999530514975804,0.9999507873710316,0.606042985690183,1.000012847696591,0.5997517206266345
173,1.0000977992553595,0.9999296763338523,0.6000972414061535,1.0000423459886747,0.8293106071612377,0.9999078923398433,0.8275771850132212,0.8009834037287422,1.000141064918396,0.5999687030051253,0.9998708310901602,1.0001461339032587,0.9778391535689172,1.000057464829363,1.0000098515144829,0.5998911331763733,0.9999668161887775,0.8024602411264953,1.0001729095825311,0.9969180494054121,1.000074792442867,0.5999877528756365,0.6000766222058825,0.5998571262950938,0.6000799888033234,0.8323102931395495,1.0001589975657859,0.9998964820635693,0.6000184504574213,0.9999301532735236,1.0000540299243725,0.8314623357947761,0.688909493041586,1.0000122839745902,0.599817058969923,0.9999883438395505,1.0000824070921999,0.9999921143606991,0.6000614493946628,0.5999806982681939,0.5999426577545708,0.599891951503956,0.5999530514975804,0.9999507873710316,0.606042985690183,1.000012847696591,0.5997517206266345
174,1.0001090865156597,1.0000230496829174,0.5999940689890468,0.9999734980772736,0.8864953568574687,1.0000615346577755,0.7850781745741786,0.6599675553591346,0.9997974801350139,0.6734236922198692,1.0001554987822858,0.8722876804070666,0.999896194247576,0.7024976915582488,1.0000119754399968,0.6000615064007633,1.000043547726456,0.8080311556420632,1.0000570123832868,1.0000589621715772,1.0000761171720116,0.5999527276003773,0.599907679077579,0.5998202472053129,0.5999588251562273,0.9744873559296806,1.0000820132916322,0.9350410554212558,0.5999143351884524,1.0000802916793572,1.000074633051085,0.9257359028797321,0.5999652575861945,0.8831907369653003,0.599995813907094,1.0000815882456047,0.9998581686433066,0.9999198178548427,0.8452442239707357,0.7635817166458103,0.600028925946376,0.6842252637249606,0.5999114782235322,0.9998792944394206,0.747288608106577,1.0001327269257532,0.6000261151176293
175,1.0001090865156597,1.0000230496829174,0.5999940689890468,0.9999734980772736,0.8864953568574687,1.0000615346577755,0.7850781745741786,0.6599675553591346,0.9997974801350139,0.6734236922198692,1.0001554987822858,0.8722876804070666,0.999896194247576,0.7024976915582488,1.0000119754399968,0.6000615064007633,1.000043547726456,0.8080311556420632,1.0000570123832868,1.0000589621715772,1.0000761171720116,0.5999527276003773,0.599907679077579,0.5998202472053129,0.5999588251562273,0.9744873559296806,1.0000820132916322,0.9350410554212558,0.5999143351884524,1.0000802916793572,1.000074633051085,0.9257359028797321,0.5999652575861945,0.8831907369653003,0.599995813907094,1.0000815882456047,0.9998581686433066,0.9999198178548427,0.8452442239707357,0.7635817166458103,0.600028925946376,0.6842252637249606,0.5999114782235322,0.9998792944394206,0.747288608106577,1.0001327269257532,0.6000261151176293
176,1.0001090865156597,1.0000230496829174,0.5999940689890468,0.9999734980772736,0.8864953568574687,1.0000615346577755,0.7850781745741786,0.6599675553591346,0.9997974801350139,0.6734236922198692,1.0001554987822858,0.8722876804070666,0.999896194247576,0.7024976915582488,1.0000119754399968,0.6000615064007633,1.000043547726456,0.8080311556420632,1.0000570123832868,1.0000589621715772,1.0000761171720116,0.5999527276003773,0.599907679077579,0.5998202472053129,0.5999588251562273,0.9744873559296806,1.0000820132916322,0.9350410554212558,0.5999143351884524,1.0000802916793572,1.000074633051085,0.9257359028797321,0.5999652575861945,0.8831907369653003,0.599995813907094,1.0000815882456047,0.9998581686433066,0.9999198178548427,0.8452442239707357,0.7635817166458103,0.600028925946376,0.6842252637249606,0.5999114782235322,0.9998792944394206,0.747288608106577,1.0001327269257532,0.6000261151176293
177,1.0001090865156597,1.0000230496829174,0.5999940689890468,0.9999734980772736,0.8864953568574687,1.0000615346577755,0.7850781745741786,0.6599675553591346,0.9997974801350139,0.6734236922198692,1.0001554987822858,0.8722876804070666,0.999896194247576,0.7024976915582488,1.0000119754399968,0.6000615064007633,1.000043547726456,0.8080311556420632,1.0000570123832868,1.0000589621715772,1.0000761171720116,0.5999527276003773,0.599907679077579,0.5998202472053129,0.5999588251562273,0.9744873559296806,1.0000820132916322,0.9350410554212558,0.5999143351884524,1.0000802916793572,1.000074633051085,0.9257359028797321,0.5999652575861945,0.8831907369653003,0.599995813907094,1.0000815882456047,0.9998581686433066,0.9999198178548427,0.8452442239707357,0.7635817166458103,0.600028925946376,0.6842252637249606,0.5999114782235322,0.9998792944394206,0.747288608106577,1.0001327269257532,0.6000261151176293
178,1.0001090865156597,1.0000230496829174,0.5999940689890468,0.9999734980772736,0.8864953568574687,1.0000615346577755,0.7850781745741786,0.6599675553591346,0.9997974801350139,0.6734236922198692,1.0001554987822858,0.8722876804070666,0.999896194247576,0.7024976915582488,1.0000119754399968,0.6000615064007633,1.000043547726456,0.8080311556420632,1.0000570123832868,1.0000589621715772,1.0000761171720116,0.5999527276003773,0.599907679077579,0.5998202472053129,0.5999588251562273,0.9744873559296806,1.0000820132916322,0.9350410554212558,0.5999143351884524,1.0000802916793572,1.000074633051085,0.9257359028797321,0.5999652575861945,0.8831907369653003,0.599995813907094,1.0000815882456047,0.9998581686433066,0.9999198178548427,0.8452442239707357,0.7635817166458103,0.600028925946376,0.6842252637249606,0.5999114782235322,0.9998792944394206,0.747288608106577,1.0001327269257532,0.6000261151176293
179,1.0001090865156597,1.0000230496829174,0.5999940689890468,0.9999734980772736,0.8864953568574687,1.0000615346577755,0.7850781745741786,0.6599675553591346,0.9997974801350139,0.6734236922198692,1.0001554987822858,0.8722876804070666,0.999896194247576,0.7024976915582488,1.0000119754399968,0.6000615064007633,1.000043547726456,0.8080311556420632,1.0000570123832868,1.0000589621715772,1.0000761171720116,0.5999527276003773,0.599907679077579,0.5998202472053129,0.5999588251562273,0.9744873559296806,1.0000820132916322,0.9350410554212558,0.5999143351884524,1.0000802916793572,1.000074633051085,0.9257359028797321,0.5999652575861945,0.8831907369653003,0.599995813907094,1.0000815882456047,0.9998581686433066,0.9999198178548427,0.8452442239707357,0.7635817166458103,0.600028925946376,0.6842252637249606,0.5999114782235322,0.9998792944394206,0.747288608106577,1.0001327269257532,0.6000261151176293
180,1.0001448924942251,0.9999490255613571,0.8874520063072514,0.9999389125518522,0.9709414934136266,0.9999379182906942,0.6351300747161248,0.6000493153413897,0.9998423951105008,0.6000642897575419,1.0000667123205598,0.8664821564827868,0.9926756410629753,0.5998430316387917,1.0000077557365232,0.6000715284109814,0.8824547516481088,0.5999807220582567,0.9999979642651,0.8709185694596367,1.0000849520284443,0.6001114052220985,0.6000923149221116,0.5997936251880718,0.6223453194231541,0.7303535382987176,1.0001273027621218,0.8612314418151302,0.5999217519368505,0.9054776497128352,1.000025870700024,0.8076820675450563,1.0001330562318047,1.0001508517871107,0.5999089211267052,1.0001158900129314,1.0001943599402985,1.000002919732039,0.7435837306894921,0.740405657041596,0.6000076552031474,0.7233150644783972,0.6236243037334526,1.0000477612135805,0.999897146787009,1.000038988074134,0.5999356619824607
181,1.0001448924942251,0.9999490255613571,0.8874520063072514,0.9999389125518522,0.9709414934136266,0.9999379182906942,0.6351300747161248,0.6000493153413897,0.9998423951105008,0.6000642897575419,1.0000667123205598,0.8664821564827868,0.9926756410629753,0.5998430316387917,1.0000077557365232,0.6000715284109814,0.8824547516481088,0.5999807220582567,0.9999979642651,0.8709185694596367,1.0000849520284443,0.6001114052220985,0.6000923149221116,0.5997936251880718,0.6223453194231541,0.7303535382987176,1.0001273027621218,0.8612314418151302,0.5999217519368505,0.9054776497128352,1.000025870700024,0.8076820675450563,1.0001330562318047,1.0001508517871107,0.5999089211267052,1.0001158900129314,1.0001943599402985,1.000002919732039,0.7435837306894921,0.740405657041596,0.6000076552031474,0.7233150644783972,0.6236243037334526,1.0000477612135805,0.999897146787009,1.000038988074134,0.5999356619824607
182,1.0001448924942251,0.9999490255613571,0.8874520063072514,0.9999389125518522,0.9709414934136266,0.9999379182906942,0.6351300747161248,0.6000493153413897,0.9998423951105008,0.6000642897575419,1.0000667123205598,0.8664821564827868,0.9926756410629753,0.5998430316387917,1.0000077557365232,0.6000715284109814,0.8824547516481088,0.5999807220582567,0.9999979642651,0.8709185694596367,1.0000849520284443,0.6001114052220985,0.6000923149221116,0.5997936251880718,0.6223453194231541,0.7303535382987176,1.0001273027621218,0.8612314418151302,0.5999217519368505,0.9054776497128352,1.000025870700024,0.8076820675450563,1.0001330562318047,1.0001508517871107,0.5999089211267052,1.0001158900129314,1.0001943599402985,1.000002919732039,0.7435837306894921,0.740405657041596,0.6000076552031474,0.7233150644783972,0.6236243037334526,1.0000477612135805,0.999897146787009,1.000038988074134,0.5999356619824607
183,1.0001448924942251,0.9999490255613571,0.8874520063072514,0.9999389125518522,0.9709414934136266,0.9999379182906942,0.6351300747161248,0.6000493153413897,0.9998423951105008,0.6000642897575419,1.0000667123205598,0.8664821564827868,0.9926756410629753,0.5998430316387917,1.0000077557365232,0.6000715284109814,0.8824547516481088,0.5999807220582567,0.9999979642651,0.8709185694596367,1.0000849520284443,0.6001114052220985,0.6000923149221116,0.5997936251880718,0.6223453194231541,0.7303535382987176,1.0001273027621218,0.8612314418151302,0.5999217519368505,0.9054776497128352,1.000025870700024,0.8076820675450563,1.0001330562318047,1.0001508517871107,0.5999089211267052,1.0001158900129314,1.0001943599402985,1.000002919732039,0.7435837306894921,0.740405657041596,0.6000076552031474,0.7233150644783972,0.6236243037334526,1.0000477612135805,0.999897146787009,1.000038988074134,0.5999356619824607
184,1.0001448924942251,0.9999490255613571,0.8874520063072514,0.9999389125518522,0.9709414934136266,0.9999379182906942,0.6351300747161248,0.6000493153413897,0.9998423951105008,0.6000642897575419,1.0000667123205598,0.8664821564827868,0.9926756410629753,0.5998430316387917,1.0000077557365232,0.6000715284109814,0.8824547516481088,0.5999807220582567,0.9999979642651,0.8709185694596367,1.0000849520284443,0.6001114052220985,0.6000923149221116,0.5997936251880718,0.6223453194231541,0.7303535382987176,1.0001273027621218,0.8612314418151302,0.5999217519368505,0.9054776497128352,1.000025870700024,0.8076820675450563,1.0001330562318047,1.0001508517871107,0.5999089211267052,1.0001158900129314,1.0001943599402985,1.000002919732039,0.7435837306894921,0.740405657041596,0.6000076552031474,0.7233150644783972,0.6236243037334526,1.0000477612135805,0.999897146787009,1.000038988074134,0.5999356619824607
185,1.0001448924942251,0.9999490255613571,0.8874520063072514,0.9999389125518522,0.9709414934136266,0.9999379182906942,0.6351300747161248,0.6000493153413897,0.9998423951105008,0.6000642897575419,1.0000667123205598,0.8664821564827868,0.9926756410629753,0.5998430316387917,1.0000077557365232,0.6000715284109814,0.8824547516481088,0.5999807220582567,0.9999979642651,0.8709185694596367,1.0000849520284443,0.6001114052220985,0.6000923149221116,0.5997936251880718,0.6223453194231541,0.7303535382987176,1.0001273027621218,0.8612314418151302,0.5999217519368505,0.9054776497128352,1.000025870700024,0.8076820675450563,1.0001330562318047,1.0001508517871107,0.5999089211267052,1.0001158900129314,1.0001943599402985,1.000002919732039,0.7435837306894921,0.740405657041596,0.6000076552031474,0.7233150644783972,0.6236243037334526,1.0000477612135805,0.999897146787009,1.000038988074134,0.5999356619824607
186,1.0,1.0,0.9306390181998015,1.0,1.0,1.0,0.8404241216478081,0.8000234797876253,1.0,0.6,1.0,0.8020637536487285,1.0,0.8788235216450299,1.0,0.6,1.0,0.6,1.0,0.8287719491665514,1.0,0.6,0.6,0.6,0.9301510137252392,0.6123180134222884,1.0,1.0,0.6,0.9661298766899385,1.0,0.6,0.8461774661878152,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7088320449084287,0.630624095363769,1.0,0.8406983582497596,0.9607583897643891,0.6
187,1.0,1.0,0.9306390181998015,1.0,1.0,1.0,0.8404241216478081,0.8000234797876253,1.0,0.6,1.0,0.8020637536487285,1.0,0.8788235216450299,1.0,0.6,1.0,0.6,1.0,0.8287719491665514,1.0,0.6,0.6,0.6,0.9301510137252392,0.6123180134222884,1.0,1.0,0.6,0.9661298766899385,1.0,0.6,0.8461774661878152,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7088320449084287,0.630624095363769,1.0,0.8406983582497596,0.9607583897643891,0.6
188,1.0,1.0,0.9306390181998015,1.0,1.0,1.0,0.8404241216478081,0.8000234797876253,1.0,0.6,1.0,0.8020637536487285,1.0,0.8788235216450299,1.0,0.6,1.0,0.6,1.0,0.8287719491665514,1.0,0.6,0.6,0.6,0.9301510137252392,0.6123180134222884,1.0,1.0,0.6,0.9661298766899385,1.0,0.6,0.8461774661878152,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7088320449084287,0.630624095363769,1.0,0.8406983582497596,0.9607583897643891,0.6
189,1.0,1.0,0.9306390181998015,1.0,1.0,1.0,0.8404241216478081,0.8000234797876253,1.0,0.6,1.0,0.8020637536487285,1.0,0.8788235216450299,1.0,0.6,1.0,0.6,1.0,0.8287719491665514,1.0,0.6,0.6,0.6,0.9301510137252392,0.6123180134222884,1.0,1.0,0.6,0.9661298766899385,1.0,0.6,0.8461774661878152,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7088320449084287,0.630624095363769,1.0,0.8406983582497596,0.9607583897643891,0.6
190,1.0,1.0,0.9306390181998015,1.0,1.0,1.0,0.8404241216478081,0.8000234797876253,1.0,0.6,1.0,0.8020637536487285,1.0,0.8788235216450299,1.0,0.6,1.0,0.6,1.0,0.8287719491665514,1.0,0.6,0.6,0.6,0.9301510137252392,0.6123180134222884,1.0,1.0,0.6,0.9661298766899385,1.0,0.6,0.8461774661878152,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7088320449084287,0.630624095363769,1.0,0.8406983582497596,0.9607583897643891,0.6
191,1.0,1.0,0.9306390181998015,1.0,1.0,1.0,0.8404241216478081,0.8000234797876253,1.0,0.6,1.0,0.8020637536487285,1.0,0.8788235216450299,1.0,0.6,1.0,0.6,1.0,0.8287719491665514,1.0,0.6,0.6,0.6,0.9301510137252392,0.6123180134222884,1.0,1.0,0.6,0.9661298766899385,1.0,0.6,0.8461774661878152,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7088320449084287,0.630624095363769,1.0,0.8406983582497596,0.9607583897643891,0.6
192,0.9999281180367957,1.0000579603919517,0.9999866437027245,1.0000566685423684,0.9999876903195486,0.9999728206265701,0.9999667298979019,0.6000424843551174,1.0000033329361626,0.5999291344638551,0.9999558925223119,0.8589246233413855,1.0000075420977201,0.9504974140433955,1.0000515832813084,0.6000347598964015,1.0000244367667657,0.6000319080209493,0.9999987630543989,0.8599664677466607,1.0001627952894776,0.6438429564536162,0.599948291562685,0.5998353055031693,0.8198108445829768,0.8491907999525511,1.0000716029732475,0.9999193523886387,0.599995135244675,0.8041334747023918,0.9998255569545728,0.5999853831275408,0.6382872296683125,1.0000291324303823,0.6000072239244307,0.9998587147395089,0.9999939283363483,1.0000151317821304,0.5998838040397191,0.6000672621510552,0.600039864494595,0.633727276757388,0.6559710165902994,0.9426474207722038,0.951192457828955,0.8962839836913156,0.6000544027636828
193,0.9999281180367957,1.0000579603919517,0.9999866437027245,1.0000566685423684,0.9999876903195486,0.9999728206265701,0.9999667298979019,0.6000424843551174,1.0000033329361626,0.5999291344638551,0.9999558925223119,0.8589246233413855,1.0000075420977201,0.9504974140433955,1.0000515832813084,0.6000347598964015,1.0000244367667657,0.6000319080209493,0.9999987630543989,0.8599664677466607,1.0001627952894776,0.6438429564536162,0.599948291562685,0.5998353055031693,0.8198108445829768,0.8491907999525511,1.0000716029732475,0.9999193523886387,0.599995135244675,0.8041334747023918,0.9998255569545728,0.5999853831275408,0.6382872296683125,1.0000291324303823,0.6000072239244307,0.9998587147395089,0.9999939283363483,1.0000151317821304,0.5998838040397191,0.6000672621510552,0.600039864494595,0.633727276757388,0.6559710165902994,0.9426474207722038,0.951192457828955,0.8962839836913156,0.6000544027636828
194,0.9999281180367957,1.0000579603919517,0.9999866437027245,1.0000566685423684,0.9999876903195486,0.9999728206265701,0.9999667298979019,0.6000424843551174,1.0000033329361626,0.5999291344638551,0.9999558925223119,0.8589246233413855,1.0000075420977201,0.9504974140433955,1.0000515832813084,0.6000347598964015,1.0000244367667657,0.6000319080209493,0.9999987630543989,0.8599664677466607,1.0001627952894776,0.6438429564536162,0.599948291562685,0.5998353055031693,0.8198108445829768,0.8491907999525511,1.0000716029732475,0.9999193523886387,0.599995135244675,0.8041334747023918,0.9998255569545728,0.5999853831275408,0.6382872296683125,1.0000291324303823,0.6000072239244307,0.9998587147395089,0.9999939283363483,1.0000151317821304,0.5998838040397191,0.6000672621510552,0.600039864494595,0.633727276757388,0.6559710165902994,0.9426474207722038,0.951192457828955,0.8962839836913156,0.6000544027636828
195,0.9999281180367957,1.0000579603919517,0.9999866437027245,1.0000566685423684,0.9999876903195486,0.9999728206265701,0.9999667298979019,0.6000424843551174,1.0000033329361626,0.5999291344638551,0.9999558925223119,0.8589246233413855,1.0000075420977201,0.9504974140433955,1.0000515832813084,0.6000347598964015,1.0000244367667657,0.6000319080209493,0.9999987630543989,0.8599664677466607,1.0001627952894776,0.6438429564536162,0.599948291562685,0.5998353055031693,0.8198108445829768,0.8491907999525511,1.0000716029732475,0.9999193523886387,0.599995135244675,0.8041334747023918,0.9998255569545728,0.5999853831275408,0.6382872296683125,1.0000291324303823,0.6000072239244307,0.9998587147395089,0.9999939283363483,1.0000151317821304,0.5998838040397191,0.6000672621510552,0.600039864494595,0.633727276757388,0.6559710165902994,0.9426474207722038,0.951192457828955,0.8962839836913156,0.6000544027636828
196,0.9999281180367957,1.0000579603919517,0.9999866437027245,1.0000566685423684,0.9999876903195486,0.9999728206265701,0.9999667298979019,0.6000424843551174,1.0000033329361626,0.5999291344638551,0.9999558925223119,0.8589246233413855,1.0000075420977201,0.9504974140433955,1.0000515832813084,0.6000347598964015,1.0000244367667657,0.6000319080209493,0.9999987630543989,0.8599664677466607,1.0001627952894776,0.6438429564536162,0.599948291562685,0.5998353055031693,0.8198108445829768,0.8491907999525511,1.0000716029732475,0.9999193523886387,0.599995135244675,0.8041334747023918,0.9998255569545728,0.5999853831275408,0.6382872296683125,1.0000291324303823,0.6000072239244307,0.9998587147395089,0.9999939283363483,1.0000151317821304,0.5998838040397191,0.6000672621510552,0.600039864494595,0.633727276757388,0.6559710165902994,0.9426474207722038,0.951192457828955,0.8962839836913156,0.6000544027636828
197,0.9999281180367957,1.0000579603919517,0.9999866437027245,1.0000566685423684,0.9999876903195486,0.9999728206265701,0.9999667298979019,0.6000424843551174,1.0000033329361626,0.5999291344638551,0.9999558925223119,0.8589246233413855,1.0000075420977201,0.9504974140433955,1.0000515832813084,0.6000347598964015,1.0000244367667657,0.6000319080209493,0.9999987630543989,0.8599664677466607,1.0001627952894776,0.6438429564536162,0.599948291562685,0.5998353055031693,0.8198108445829768,0.8491907999525511,1.0000716029732475,0.9999193523886387,0.599995135244675,0.8041334747023918,0.9998255569545728,0.5999853831275408,0.6382872296683125,1.0000291324303823,0.6000072239244307,0.9998587147395089,0.9999939283363483,1.0000151317821304,0.5998838040397191,0.6000672621510552,0.600039864494595,0.633727276757388,0.6559710165902994,0.9426474207722038,0.951192457828955,0.8962839836913156,0.6000544027636828
198,1.0000670471107118,0.9999782099779061,0.9011314410939826,0.9999887136384646,1.0000432670417077,0.9999851797856827,0.9910746962011214,0.5999517878499296,1.0000423482067153,0.5999741887513133,1.0000273963248367,0.6411295470443097,0.9999936963851703,0.6626955416806578,1.0000066714602736,0.5999877495532082,0.999933632416447,0.7318022008629741,1.0000275883799734,0.8757061565958564,1.0000111284047128,0.6000061407140669,0.6001073309953453,0.5999545570378894,0.6000754712165537,0.8780123630732053,1.0000712271230485,1.0001090261462269,0.5999302120709646,0.6738234555941505,1.0001250170592684,0.817144972571815,0.6117635081894776,0.9680981406618614,0.5999562035419486,1.0000231797642547,1.000206616578319,1.0000536502010036,0.6377637088051482,0.5998463927295317,0.5999624194843812,0.5999445914290977,0.6742407814164092,0.999950510594356,1.0000445866288465,0.8172843239196459,0.5999123750774131
199,1.0000670471107118,0.9999782099779061,0.9011314410939826,0.9999887136384646,1.0000432670417077,0.9999851797856827,0.9910746962011214,0.5999517878499296,1.0000423482067153,0.5999741887513133,1.0000273963248367,0.6411295470443097,0.9999936963851703,0.6626955416806578,1.0000066714602736,0.5999877495532082,0.999933632416447,0.7318022008629741,1.0000275883799734,0.8757061565958564,1.0000111284047128,0.6000061407140669,0.6001073309953453,0.5999545570378894,0.6000754712165537,0.8780123630732053,1.0000712271230485,1.0001090261462269,0.5999302120709646,0.6738234555941505,1.0001250170592684,0.817144972571815,0.6117635081894776,0.9680981406618614,0.5999562035419486,1.0000231797642547,1.000206616578319,1.0000536502010036,0.6377637088051482,0.5998463927295317,0.5999624194843812,0.5999445914290977,0.6742407814164092,0.999950510594356,1.0000445866288465,0.8172843239196459,0.5999123750774131
200,1.0000670471107118,0.9999782099779061,0.9011314410939826,0.9999887136384646,1.0000432670417077,0.9999851797856827,0.9910746962011214,0.5999517878499296,1.0000423482067153,0.5999741887513133,1.0000273963248367,0.6411295470443097,0.9999936963851703,0.6626955416806578,1.0000066714602736,0.5999877495532082,0.999933632416447,0.7318022008629741,1.0000275883799734,0.8757061565958564,1.0000111284047128,0.6000061407140669,0.6001073309953453,0.5999545570378894,0.6000754712165537,0.8780123630732053,1.0000712271230485,1.0001090261462269,0.5999302120709646,0.6738234555941505,1.0001250170592684,0.817144972571815,0.6117635081894776,0.9680981406618614,0.5999562035419486,1.0000231797642547,1.000206616578319,1.0000536502010036,0.6377637088051482,0.5998463927295317,0.5999624194843812,0.5999445914290977,0.6742407814164092,0.999950510594356,1.0000445866288465,0.8172843239196459,0.5999123750774131
201,1.0000670471107118,0.9999782099779061,0.9011314410939826,0.9999887136384646,1.0000432670417077,0.9999851797856827,0.9910746962011214,0.5999517878499296,1.0000423482067153,0.5999741887513133,1.0000273963248367,0.6411295470443097,0.9999936963851703,0.6626955416806578,1.0000066714602736,0.5999877495532082,0.999933632416447,0.7318022008629741,1.0000275883799734,0.8757061565958564,1.0000111284047128,0.6000061407140669,0.6001073309953453,0.5999545570378894,0.6000754712165537,0.8780123630732053,1.0000712271230485,1.0001090261462269,0.5999302120709646,0.6738234555941505,1.0001250170592684,0.817144972571815,0.6117635081894776,0.9680981406618614,0.5999562035419486,1.0000231797642547,1.000206616578319,1.0000536502010036,0.6377637088051482,0.5998463927295317,0.5999624194843812,0.5999445914290977,0.6742407814164092,0.999950510594356,1.0000445866288465,0.8172843239196459,0.5999123750774131
202,1.0000670471107118,0.9999782099779061,0.9011314410939826,0.9999887136384646,1.0000432670417077,0.9999851797856827,0.9910746962011214,0.5999517878499296,1.0000423482067153,0.5999741887513133,1.0000273963248367,0.6411295470443097,0.9999936963851703,0.6626955416806578,1.0000066714602736,0.5999877495532082,0.999933632416447,0.7318022008629741,1.0000275883799734,0.8757061565958564,1.0000111284047128,0.6000061407140669,0.6001073309953453,0.5999545570378894,0.6000754712165537,0.8780123630732053,1.0000712271230485,1.0001090261462269,0.5999302120709646,0.6738234555941505,1.0001250170592684,0.817144972571815,0.6117635081894776,0.9680981406618614,0.5999562035419486,1.0000231797642547,1.000206616578319,1.0000536502010036,0.6377637088051482,0.5998463927295317,0.5999624194843812,0.5999445914290977,0.6742407814164092,0.999950510594356,1.0000445866288465,0.8172843239196459,0.5999123750774131
203,1.0000670471107118,0.9999782099779061,0.9011314410939826,0.9999887136384646,1.0000432670417077,0.9999851797856827,0.9910746962011214,0.5999517878499296,1.0000423482067153,0.5999741887513133,1.0000273963248367,0.6411295470443097,0.9999936963851703,0.6626955416806578,1.0000066714602736,0.5999877495532082,0.999933632416447,0.7318022008629741,1.0000275883799734,0.8757061565958564,1.0000111284047128,0.6000061407140669,0.6001073309953453,0.5999545570378894,0.6000754712165537,0.8780123630732053,1.0000712271230485,1.0001090261462269,0.5999302120709646,0.6738234555941505,1.0001250170592684,0.817144972571815,0.6117635081894776,0.9680981406618614,0.5999562035419486,1.0000231797642547,1.000206616578319,1.0000536502010036,0.6377637088051482,0.5998463927295317,0.5999624194843812,0.5999445914290977,0.6742407814164092,0.999950510594356,1.0000445866288465,0.8172843239196459,0.5999123750774131
204,0.9999877133584791,0.9999217106968934,0.7839235569327585,1.000050245265738,0.9999618333178241,0.9998871367278324,0.9999767440283859,0.6000966208329441,0.9999826410026122,0.599982004473179,0.9999377124180393,0.5998419885748691,0.9999577581120166,0.7705287065474742,1.0000144631806427,0.6000408314729926,0.9999451092711955,0.5998790242772136,0.9999758678100845,0.5999299823627984,1.0000537888038648,0.599990178717771,0.6000743311950689,0.5999172738063167,0.753122279987686,0.9518873964436749,0.9999782826724402,1.000021720715034,0.5998678771622523,0.7628104220379872,0.9999609489620699,0.7339251780130918,0.5998379900431536,0.9295929638614265,0.6001526703581264,1.000056357339929,0.9999704232526955,1.0000073065749542,0.6000227497293054,0.5999997589560653,0.5999846812546639,0.6000471720590177,0.5999390274073482,0.9999662244638717,0.9998299270534504,0.9998971935693363,0.6057100898466776
205,0.9999877133584791,0.9999217106968934,0.7839235569327585,1.000050245265738,0.9999618333178241,0.9998871367278324,0.9999767440283859,0.6000966208329441,0.9999826410026122,0.599982004473179,0.9999377124180393,0.5998419885748691,0.9999577581120166,0.7705287065474742,1.0000144631806427,0.6000408314729926,0.9999451092711955,0.5998790242772136,0.9999758678100845,0.5999299823627984,1.0000537888038648,0.599990178717771,0.6000743311950689,0.5999172738063167,0.753122279987686,0.9518873964436749,0.9999782826724402,1.000021720715034,0.5998678771622523,0.7628104220379872,0.9999609489620699,0.7339251780130918,0.5998379900431536,0.9295929638614265,0.6001526703581264,1.000056357339929,0.9999704232526955,1.0000073065749542,0.6000227497293054,0.5999997589560653,0.5999846812546639,0.6000471720590177,0.5999390274073482,0.9999662244638717,0.9998299270534504,0.9998971935693363,0.6057100898466776
206,0.9999877133584791,0.9999217106968934,0.7839235569327585,1.000050245265738,0.9999618333178241,0.9998871367278324,0.9999767440283859,0.6000966208329441,0.9999826410026122,0.599982004473179,0.9999377124180393,0.5998419885748691,0.9999577581120166,0.7705287065474742,1.0000144631806427,0.6000408314729926,0.9999451092711955,0.5998790242772136,0.9999758678100845,0.5999299823627984,1.0000537888038648,0.599990178717771,0.6000743311950689,0.5999172738063167,0.753122279987686,0.9518873964436749,0.9999782826724402,1.000021720715034,0.5998678771622523,0.7628104220379872,0.9999609489620699,0.7339251780130918,0.5998379900431536,0.9295929638614265,0.6001526703581264,1.000056357339929,0.9999704232526955,1.0000073065749542,0.6000227497293054,0.5999997589560653,0.5999846812546639,0.6000471720590177,0.5999390274073482,0.9999662244638717,0.9998299270534504,0.9998971935693363,0.6057100898466776
207,0.9999877133584791,0.9999217106968934,0.7839235569327585,1.000050245265738,0.9999618333178241,0.9998871367278324,0.9999767440283859,0.6000966208329441,0.9999826410026122,0.599982004473179,0.9999377124180393,0.5998419885748691,0.9999577581120166,0.7705287065474742,1.0000144631806427,0.6000408314729926,0.9999451092711955,0.5998790242772136,0.9999758678100845,0.5999299823627984,1.0000537888038648,0.599990178717771,0.6000743311950689,0.5999172738063167,0.753122279987686,0.9518873964436749,0.9999782826724402,1.000021720715034,0.5998678771622523,0.7628104220379872,0.9999609489620699,0.7339251780130918,0.5998379900431536,0.9295929638614265,0.6001526703581264,1.000056357339929,0.9999704232526955,1.0000073065749542,0.6000227497293054,0.5999997589560653,0.5999846812546639,0.6000471720590177,0.5999390274073482,0.9999662244638717,0.9998299270534504,0.9998971935693363,0.6057100898466776
208,0.9999877133584791,0.9999217106968934,0.7839235569327585,1.000050245265738,0.9999618333178241,0.9998871367278324,0.9999767440283859,0.6000966208329441,0.9999826410026122,0.599982004473179,0.9999377124180393,0.5998419885748691,0.9999577581120166,0.7705287065474742,1.0000144631806427,0.6000408314729926,0.9999451092711955,0.5998790242772136,0.9999758678100845,0.5999299823627984,1.0000537888038648,0.599990178717771,0.6000743311950689,0.5999172738063167,0.753122279987686,0.9518873964436749,0.9999782826724402,1.000021720715034,0.5998678771622523,0.7628104220379872,0.9999609489620699,0.7339251780130918,0.5998379900431536,0.9295929638614265,0.6001526703581264,1.000056357339929,0.9999704232526955,1.0000073065749542,0.6000227497293054,0.5999997589560653,0.5999846812546639,0.6000471720590177,0.5999390274073482,0.9999662244638717,0.9998299270534504,0.9998971935693363,0.6057100898466776
209,0.9999877133584791,0.9999217106968934,0.7839235569327585,1.000050245265738,0.9999618333178241,0.9998871367278324,0.9999767440283859,0.6000966208329441,0.9999826410026122,0.599982004473179,0.9999377124180393,0.5998419885748691,0.9999577581120166,0.7705287065474742,1.0000144631806427,0.6000408314729926,0.9999451092711955,0.5998790242772136,0.9999758678100845,0.5999299823627984,1.0000537888038648,0.599990178717771,0.6000743311950689,0.5999172738063167,0.753122279987686,0.9518873964436749,0.9999782826724402,1.000021720715034,0.5998678771622523,0.7628104220379872,0.9999609489620699,0.7339251780130918,0.5998379900431536,0.9295929638614265,0.6001526703581264,1.000056357339929,0.9999704232526955,1.0000073065749542,0.6000227497293054,0.5999997589560653,0.5999846812546639,0.6000471720590177,0.5999390274073482,0.9999662244638717,0.9998299270534504,0.9998971935693363,0.6057100898466776
210,1.0,1.0,0.801155300170195,1.0,1.0,1.0,1.0,0.6971060812155888,1.0,0.6,1.0,0.6536437218957248,0.803786925886935,0.8488619768173955,1.0,0.6,1.0,0.6,1.0,0.7577204040534384,1.0,0.6853620311795143,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6667957888884442,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7509663200502512,0.6,1.0,1.0,1.0,0.6
211,1.0,1.0,0.801155300170195,1.0,1.0,1.0,1.0,0.6971060812155888,1.0,0.6,1.0,0.6536437218957248,0.803786925886935,0.8488619768173955,1.0,0.6,1.0,0.6,1.0,0.7577204040534384,1.0,0.6853620311795143,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6667957888884442,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7509663200502512,0.6,1.0,1.0,1.0,0.6
212,1.0,1.0,0.801155300170195,1.0,1.0,1.0,1.0,0.6971060812155888,1.0,0.6,1.0,0.6536437218957248,0.803786925886935,0.8488619768173955,1.0,0.6,1.0,0.6,1.0,0.7577204040534384,1.0,0.6853620311795143,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6667957888884442,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7509663200502512,0.6,1.0,1.0,1.0,0.6
213,1.0,1.0,0.801155300170195,1.0,1.0,1.0,1.0,0.6971060812155888,1.0,0.6,1.0,0.6536437218957248,0.803786925886935,0.8488619768173955,1.0,0.6,1.0,0.6,1.0,0.7577204040534384,1.0,0.6853620311795143,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6667957888884442,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7509663200502512,0.6,1.0,1.0,1.0,0.6
214,1.0,1.0,0.801155300170195,1.0,1.0,1.0,1.0,0.6971060812155888,1.0,0.6,1.0,0.6536437218957248,0.803786925886935,0.8488619768173955,1.0,0.6,1.0,0.6,1.0,0.7577204040534384,1.0,0.6853620311795143,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6667957888884442,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7509663200502512,0.6,1.0,1.0,1.0,0.6
215,1.0,1.0,0.801155300170195,1.0,1.0,1.0,1.0,0.6971060812155888,1.0,0.6,1.0,0.6536437218957248,0.803786925886935,0.8488619768173955,1.0,0.6,1.0,0.6,1.0,0.7577204040534384,1.0,0.6853620311795143,0.6,0.6,0.6,1.0,1.0,1.0,0.6,0.6667957888884442,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.6,0.6,0.7509663200502512,0.6,1.0,1.0,1.0,0.6
216,1.0,1.0,0.6,1.0,1.0,1.0,0.807826452369619,0.6944384375125491,1.0,0.7774121989160125,1.0,0.6067159875656022,0.9633824977662934,0.8459496586181615,1.0,0.6,0.6152863432728017,0.6,1.0,0.6009670164150438,1.0,0.6,0.6,0.6,0.6,0.8523357168010207,1.0,0.7760977405089458,0.6,0.8932845481196345,1.0,0.6,0.6,0.9591413858541172,0.6,0.9283910272953414,1.0,1.0,0.7901954096000008,0.6,0.6,0.9163335304049199,0.7576231001276522,1.0,1.0,1.0,0.6
217,1.0,1.0,0.6,1.0,1.0,1.0,0.807826452369619,0.6944384375125491,1.0,0.7774121989160125,1.0,0.6067159875656022,0.9633824977662934,0.8459496586181615,1.0,0.6,0.6152863432728017,0.6,1.0,0.6009670164150438,1.0,0.6,0.6,0.6,0.6,0.8523357168010207,1.0,0.7760977405089458,0.6,0.8932845481196345,1.0,0.6,0.6,0.9591413858541172,0.6,0.9283910272953414,1.0,1.0,0.7901954096000008,0.6,0.6,0.9163335304049199,0.7576231001276522,1.0,1.0,1.0,0.6
218,1.0,1.0,0.6,1.0,1.0,1.0,0.807826452369619,0.6944384375125491,1.0,0.7774121989160125,1.0,0.6067159875656022,0.9633824977662934,0.8459496586181615,1.0,0.6,0.6152863432728017,0.6,1.0,0.6009670164150438,1.0,0.6,0.6,0.6,0.6,0.8523357168010207,1.0,0.7760977405089458,0.6,0.8932845481196345,1.0,0.6,0.6,0.9591413858541172,0.6,0.9283910272953414,1.0,1.0,0.7901954096000008,0.6,0.6,0.9163335304049199,0.7576231001276522,1.0,1.0,1.0,0.6
219,1.0,1.0,0.6,1.0,1.0,1.0,0.807826452369619,0.6944384375125491,1.0,0.7774121989160125,1.0,0.6067159875656022,0.9633824977662934,0.8459496586181615,1.0,0.6,0.6152863432728017,0.6,1.0,0.6009670164150438,1.0,0.6,0.6,0.6,0.6,0.8523357168010207,1.0,0.7760977405089458,0.6,0.8932845481196345,1.0,0.6,0.6,0.9591413858541172,0.6,0.9283910272953414,1.0,1.0,0.7901954096000008,0.6,0.6,0.9163335304049199,0.7576231001276522,1.0,1.0,1.0,0.6
220,1.0,1.0,0.6,1.0,1.0,1.0,0.807826452369619,0.6944384375125491,1.0,0.7774121989160125,1.0,0.6067159875656022,0.9633824977662934,0.8459496586181615,1.0,0.6,0.6152863432728017,0.6,1.0,0.6009670164150438,1.0,0.6,0.6,0.6,0.6,0.8523357168010207,1.0,0.7760977405089458,0.6,0.8932845481196345,1.0,0.6,0.6,0.9591413858541172,0.6,0.9283910272953414,1.0,1.0,0.7901954096000008,0.6,0.6,0.9163335304049199,0.7576231001276522,1.0,1.0,1.0,0.6
221,1.0,1.0,0.6,1.0,1.0,1.0,0.807826452369619,0.6944384375125491,1.0,0.7774121989160125,1.0,0.6067159875656022,0.9633824977662934,0.8459496586181615,1.0,0.6,0.6152863432728017,0.6,1.0,0.6009670164150438,1.0,0.6,0.6,0.6,0.6,0.8523357168010207,1.0,0.7760977405089458,0.6,0.8932845481196345,1.0,0.6,0.6,0.9591413858541172,0.6,0.9283910272953414,1.0,1.0,0.7901954096000008,0.6,0.6,0.9163335304049199,0.7576231001276522,1.0,1.0,1.0,0.6
222,0.9999492059779231,1.000053368098092,0.6000207480743658,0.9999020886903144,1.0000431910464285,0.9999641980566065,1.0000245823938574,0.7815942734830327,0.9999267220378487,0.6068752306633107,1.000035458770701,0.5999866874272441,0.9999966508885159,0.8596586926477889,1.0000085702031942,0.5999314798455928,0.6000370589549868,0.7152100988000043,0.9999336018199705,0.6000216942076084,1.0000213630323158,0.6000468689808782,0.6000484688436993,0.5999195126478657,0.6722096416821921,0.7298657203916721,1.0002156179904491,0.8632343191016271,0.5999789187683547,0.9335689728559625,0.9999713197533897,0.6000692379813195,0.6000106991750485,0.9999739543163088,0.5998932794151747,1.0000932880289386,0.9998472086977325,0.9998895496050832,0.8278984321068843,0.6001344726324835,0.6000019088956455,0.9998642136345057,0.5999795714075318,0.9998452462272731,0.9998689901211746,1.0000015723466833,0.5999594785815092
223,0.9999492059779231,1.000053368098092,0.6000207480743658,0.9999020886903144,1.0000431910464285,0.9999641980566065,1.0000245823938574,0.7815942734830327,0.9999267220378487,0.6068752306633107,1.000035458770701,0.5999866874272441,0.9999966508885159,0.8596586926477889,1.0000085702031942,0.5999314798455928,0.6000370589549868,0.7152100988000043,0.9999336018199705,0.6000216942076084,1.0000213630323158,0.6000468689808782,0.6000484688436993,0.5999195126478657,0.6722096416821921,0.7298657203916721,1.0002156179904491,0.8632343191016271,0.5999789187683547,0.9335689728559625,0.9999713197533897,0.6000692379813195,0.6000106991750485,0.9999739543163088,0.5998932794151747,1.0000932880289386,0.9998472086977325,0.9998895496050832,0.8278984321068843,0.6001344726324835,0.6000019088956455,0.9998642136345057,0.5999795714075318,0.9998452462272731,0.9998689901211746,1.0000015723466833,0.5999594785815092
224,0.9999492059779231,1.000053368098092,0.6000207480743658,0.9999020886903144,1.0000431910464285,0.9999641980566065,1.0000245823938574,0.7815942734830327,0.9999267220378487,0.6068752306633107,1.000035458770701,0.5999866874272441,0.9999966508885159,0.8596586926477889,1.0000085702031942,0.5999314798455928,0.6000370589549868,0.7152100988000043,0.9999336018199705,0.6000216942076084,1.0000213630323158,0.6000468689808782,0.6000484688436993,0.5999195126478657,0.6722096416821921,0.7298657203916721,1.0002156179904491,0.8632343191016271,0.5999789187683547,0.9335689728559625,0.9999713197533897,0.6000692379813195,0.6000106991750485,0.9999739543163088,0.5998932794151747,1.0000932880289386,0.9998472086977325,0.9998895496050832,0.8278984321068843,0.6001344726324835,0.6000019088956455,0.9998642136345057,0.5999795714075318,0.9998452462272731,0.9998689901211746,1.0000015723466833,0.5999594785815092
225,0.9999492059779231,1.000053368098092,0.6000207480743658,0.9999020886903144,1.0000431910464285,0.9999641980566065,1.0000245823938574,0.7815942734830327,0.9999267220378487,0.6068752306633107,1.000035458770701,0.5999866874272441,0.9999966508885159,0.8596586926477889,1.0000085702031942,0.5999314798455928,0.6000370589549868,0.7152100988000043,0.9999336018199705,0.6000216942076084,1.0000213630323158,0.6000468689808782,0.6000484688436993,0.5999195126478657,0.6722096416821921,0.7298657203916721,1.0002156179904491,0.8632343191016271,0.5999789187683547,0.9335689728559625,0.9999713197533897,0.6000692379813195,0.6000106991750485,0.9999739543163088,0.5998932794151747,1.0000932880289386,0.9998472086977325,0.9998895496050832,0.8278984321068843,0.6001344726324835,0.6000019088956455,0.9998642136345057,0.5999795714075318,0.9998452462272731,0.9998689901211746,1.0000015723466833,0.5999594785815092
226,0.9999492059779231,1.000053368098092,0.6000207480743658,0.9999020886903144,1.0000431910464285,0.9999641980566065,1.0000245823938574,0.7815942734830327,0.9999267220378487,0.6068752306633107,1.000035458770701,0.5999866874272441,0.9999966508885159,0.8596586926477889,1.0000085702031942,0.5999314798455928,0.6000370589549868,0.7152100988000043,0.9999336018199705,0.6000216942076084,1.0000213630323158,0.6000468689808782,0.6000484688436993,0.5999195126478657,0.6722096416821921,0.7298657203916721,1.0002156179904491,0.8632343191016271,0.5999789187683547,0.9335689728559625,0.9999713197533897,0.6000692379813195,0.6000106991750485,0.9999739543163088,0.5998932794151747,1.0000932880289386,0.9998472086977325,0.9998895496050832,0.8278984321068843,0.6001344726324835,0.6000019088956455,0.9998642136345057,0.5999795714075318,0.9998452462272731,0.9998689901211746,1.0000015723466833,0.5999594785815092
227,0.9999492059779231,1.000053368098092,0.6000207480743658,0.9999020886903144,1.0000431910464285,0.9999641980566065,1.0000245823938574,0.7815942734830327,0.9999267220378487,0.6068752306633107,1.000035458770701,0.5999866874272441,0.9999966508885159,0.8596586926477889,1.0000085702031942,0.5999314798455928,0.6000370589549868,0.7152100988000043,0.9999336018199705,0.6000216942076084,1.0000213630323158,0.6000468689808782,0.6000484688436993,0.5999195126478657,0.6722096416821921,0.7298657203916721,1.0002156179904491,0.8632343191016271,0.5999789187683547,0.9335689728559625,0.9999713197533897,0.6000692379813195,0.6000106991750485,0.9999739543163088,0.5998932794151747,1.0000932880289386,0.9998472086977325,0.9998895496050832,0.8278984321068843,0.6001344726324835,0.6000019088956455,0.9998642136345057,0.5999795714075318,0.9998452462272731,0.9998689901211746,1.0000015723466833,0.5999594785815092
228,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7253408722593375,1.0,0.6,1.0,0.6,1.0,0.7554895584243526,1.0,0.6,0.9611195185187003,1.0,1.0,0.8792748256235543,1.0,0.6,0.6,0.6,0.6,0.9587969439233489,1.0,1.0,0.6,0.8048919692603358,1.0,0.6,0.6,1.0,0.6,0.9526284851710769,1.0,1.0,0.6854468065012161,0.6,0.6,0.8400915223544,0.6,1.0,1.0,0.7832166222639935,0.6
229,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7253408722593375,1.0,0.6,1.0,0.6,1.0,0.7554895584243526,1.0,0.6,0.9611195185187003,1.0,1.0,0.8792748256235543,1.0,0.6,0.6,0.6,0.6,0.9587969439233489,1.0,1.0,0.6,0.8048919692603358,1.0,0.6,0.6,1.0,0.6,0.9526284851710769,1.0,1.0,0.6854468065012161,0.6,0.6,0.8400915223544,0.6,1.0,1.0,0.7832166222639935,0.6
230,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7253408722593375,1.0,0.6,1.0,0.6,1.0,0.7554895584243526,1.0,0.6,0.9611195185187003,1.0,1.0,0.8792748256235543,1.0,0.6,0.6,0.6,0.6,0.9587969439233489,1.0,1.0,0.6,0.8048919692603358,1.0,0.6,0.6,1.0,0.6,0.9526284851710769,1.0,1.0,0.6854468065012161,0.6,0.6,0.8400915223544,0.6,1.0,1.0,0.7832166222639935,0.6
231,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7253408722593375,1.0,0.6,1.0,0.6,1.0,0.7554895584243526,1.0,0.6,0.9611195185187003,1.0,1.0,0.8792748256235543,1.0,0.6,0.6,0.6,0.6,0.9587969439233489,1.0,1.0,0.6,0.8048919692603358,1.0,0.6,0.6,1.0,0.6,0.9526284851710769,1.0,1.0,0.6854468065012161,0.6,0.6,0.8400915223544,0.6,1.0,1.0,0.7832166222639935,0.6
232,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7253408722593375,1.0,0.6,1.0,0.6,1.0,0.7554895584243526,1.0,0.6,0.9611195185187003,1.0,1.0,0.8792748256235543,1.0,0.6,0.6,0.6,0.6,0.9587969439233489,1.0,1.0,0.6,0.8048919692603358,1.0,0.6,0.6,1.0,0.6,0.9526284851710769,1.0,1.0,0.6854468065012161,0.6,0.6,0.8400915223544,0.6,1.0,1.0,0.7832166222639935,0.6
233,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7253408722593375,1.0,0.6,1.0,0.6,1.0,0.7554895584243526,1.0,0.6,0.9611195185187003,1.0,1.0,0.8792748256235543,1.0,0.6,0.6,0.6,0.6,0.9587969439233489,1.0,1.0,0.6,0.8048919692603358,1.0,0.6,0.6,1.0,0.6,0.9526284851710769,1.0,1.0,0.6854468065012161,0.6,0.6,0.8400915223544,0.6,1.0,1.0,0.7832166222639935,0.6
234,1.0,1.0,0.7473933367057423,1.0,1.0,1.0,0.9577598063689199,0.6625200708892582,1.0,0.6013764607476142,1.0,0.6,1.0,0.6,1.0,0.6,0.8923215606578488,0.6796268802849833,1.0,0.7504168087673607,1.0,0.6,0.6,0.6,0.6586478833724374,1.0,1.0,0.7813525488200229,0.6,0.9106236955148203,1.0,0.6800867820520599,0.6,1.0,0.6,1.0,1.0,1.0,0.6540602263418692,0.6,0.6,0.8879090687710252,0.6,1.0,1.0,0.8942719452071236,0.6
235,1.0,1.0,0.7473933367057423,1.0,1.0,1.0,0.9577598063689199,0.6625200708892582,1.0,0.6013764607476142,1.0,0.6,1.0,0.6,1.0,0.6,0.8923215606578488,0.6796268802849833,1.0,0.7504168087673607,1.0,0.6,0.6,0.6,0.6586478833724374,1.0,1.0,0.7813525488200229,0.6,0.9106236955148203,1.0,0.6800867820520599,0.6,1.0,0.6,1.0,1.0,1.0,0.6540602263418692,0.6,0.6,0.8879090687710252,0.6,1.0,1.0,0.8942719452071236,0.6
236,1.0,1.0,0.7473933367057423,1.0,1.0,1.0,0.9577598063689199,0.6625200708892582,1.0,0.6013764607476142,1.0,0.6,1.0,0.6,1.0,0.6,0.8923215606578488,0.6796268802849833,1.0,0.7504168087673607,1.0,0.6,0.6,0.6,0.6586478833724374,1.0,1.0,0.7813525488200229,0.6,0.9106236955148203,1.0,0.6800867820520599,0.6,1.0,0.6,1.0,1.0,1.0,0.6540602263418692,0.6,0.6,0.8879090687710252,0.6,1.0,1.0,0.8942719452071236,0.6
237,1.0,1.0,0.7473933367057423,1.0,1.0,1.0,0.9577598063689199,0.6625200708892582,1.0,0.6013764607476142,1.0,0.6,1.0,0.6,1.0,0.6,0.8923215606578488,0.6796268802849833,1.0,0.7504168087673607,1.0,0.6,0.6,0.6,0.6586478833724374,1.0,1.0,0.7813525488200229,0.6,0.9106236955148203,1.0,0.6800867820520599,0.6,1.0,0.6,1.0,1.0,1.0,0.6540602263418692,0.6,0.6,0.8879090687710252,0.6,1.0,1.0,0.8942719452071236,0.6
238,1.0,1.0,0.7473933367057423,1.0,1.0,1.0,0.9577598063689199,0.6625200708892582,1.0,0.6013764607476142,1.0,0.6,1.0,0.6,1.0,0.6,0.8923215606578488,0.6796268802849833,1.0,0.7504168087673607,1.0,0.6,0.6,0.6,0.6586478833724374,1.0,1.0,0.7813525488200229,0.6,0.9106236955148203,1.0,0.6800867820520599,0.6,1.0,0.6,1.0,1.0,1.0,0.6540602263418692,0.6,0.6,0.8879090687710252,0.6,1.0,1.0,0.8942719452071236,0.6
239,1.0,1.0,0.7473933367057423,1.0,1.0,1.0,0.9577598063689199,0.6625200708892582,1.0,0.6013764607476142,1.0,0.6,1.0,0.6,1.0,0.6,0.8923215606578488,0.6796268802849833,1.0,0.7504168087673607,1.0,0.6,0.6,0.6,0.6586478833724374,1.0,1.0,0.7813525488200229,0.6,0.9106236955148203,1.0,0.6800867820520599,0.6,1.0,0.6,1.0,1.0,1.0,0.6540602263418692,0.6,0.6,0.8879090687710252,0.6,1.0,1.0,0.8942719452071236,0.6
240,1.0000027760548527,0.9044357881383999,0.5999778115654957,1.0000504367523355,1.0000467416937133,0.9999133263370398,1.0000215795402092,0.6000064996402994,0.9999859487187808,0.5999826862046884,1.0000144887017843,0.5999617401790616,0.9999818043450022,0.8133246921598226,0.9999851411487684,0.6000069736248206,0.8395816001426507,0.600015905171104,0.9998917839645621,0.7749482475663863,0.999936872859122,0.6000179239446236,0.6000438808216275,0.5998996333139974,0.940178114580152,0.5999469209813293,0.9999212716501623,0.7501731359778556,0.5999825429192529,1.0000585841210357,1.0000894281314054,0.7733665818802615,0.5999830839778368,1.000029374200854,0.6000327225449564,1.000007761086636,1.00000408132038,1.0000932019463944,0.7407797943705848,0.5998333145578739,0.6944303497924507,0.935781769228871,0.6000478460810763,0.999926240654704,1.0000222546432274,0.9999795201866299,0.6000089966813122
241,1.0000027760548527,0.9044357881383999,0.5999778115654957,1.0000504367523355,1.0000467416937133,0.9999133263370398,1.0000215795402092,0.6000064996402994,0.9999859487187808,0.5999826862046884,1.0000144887017843,0.5999617401790616,0.9999818043450022,0.8133246921598226,0.9999851411487684,0.6000069736248206,0.8395816001426507,0.600015905171104,0.9998917839645621,0.7749482475663863,0.999936872859122,0.6000179239446236,0.6000438808216275,0.5998996333139974,0.940178114580152,0.5999469209813293,0.9999212716501623,0.7501731359778556,0.5999825429192529,1.0000585841210357,1.0000894281314054,0.7733665818802615,0.5999830839778368,1.000029374200854,0.6000327225449564,1.000007761086636,1.00000408132038,1.0000932019463944,0.7407797943705848,0.5998333145578739,0.6944303497924507,0.935781769228871,0.6000478460810763,0.999926240654704,1.0000222546432274,0.9999795201866299,0.6000089966813122
242,1.0000027760548527,0.9044357881383999,0.5999778115654957,1.0000504367523355,1.0000467416937133,0.9999133263370398,1.0000215795402092,0.6000064996402994,0.9999859487187808,0.5999826862046884,1.0000144887017843,0.5999617401790616,0.9999818043450022,0.8133246921598226,0.9999851411487684,0.6000069736248206,0.8395816001426507,0.600015905171104,0.9998917839645621,0.7749482475663863,0.999936872859122,0.6000179239446236,0.6000438808216275,0.5998996333139974,0.940178114580152,0.5999469209813293,0.9999212716501623,0.7501731359778556,0.5999825429192529,1.0000585841210357,1.0000894281314054,0.7733665818802615,0.5999830839778368,1.000029374200854,0.6000327225449564,1.000007761086636,1.00000408132038,1.0000932019463944,0.7407797943705848,0.5998333145578739,0.6944303497924507,0.935781769228871,0.6000478460810763,0.999926240654704,1.0000222546432274,0.9999795201866299,0.6000089966813122
243,1.0000027760548527,0.9044357881383999,0.5999778115654957,1.0000504367523355,1.0000467416937133,0.9999133263370398,1.0000215795402092,0.6000064996402994,0.9999859487187808,0.5999826862046884,1.0000144887017843,0.5999617401790616,0.9999818043450022,0.8133246921598226,0.9999851411487684,0.6000069736248206,0.8395816001426507,0.600015905171104,0.9998917839645621,0.7749482475663863,0.999936872859122,0.6000179239446236,0.6000438808216275,0.5998996333139974,0.940178114580152,0.5999469209813293,0.9999212716501623,0.7501731359778556,0.5999825429192529,1.0000585841210357,1.0000894281314054,0.7733665818802615,0.5999830839778368,1.000029374200854,0.6000327225449564,1.000007761086636,1.00000408132038,1.0000932019463944,0.7407797943705848,0.5998333145578739,0.6944303497924507,0.935781769228871,0.6000478460810763,0.999926240654704,1.0000222546432274,0.9999795201866299,0.6000089966813122
244,1.0000027760548527,0.9044357881383999,0.5999778115654957,1.0000504367523355,1.0000467416937133,0.9999133263370398,1.0000215795402092,0.6000064996402994,0.9999859487187808,0.5999826862046884,1.0000144887017843,0.5999617401790616,0.9999818043450022,0.8133246921598226,0.9999851411487684,0.6000069736248206,0.8395816001426507,0.600015905171104,0.9998917839645621,0.7749482475663863,0.999936872859122,0.6000179239446236,0.6000438808216275,0.5998996333139974,0.940178114580152,0.5999469209813293,0.9999212716501623,0.7501731359778556,0.5999825429192529,1.0000585841210357,1.0000894281314054,0.7733665818802615,0.5999830839778368,1.000029374200854,0.6000327225449564,1.000007761086636,1.00000408132038,1.0000932019463944,0.7407797943705848,0.5998333145578739,0.6944303497924507,0.935781769228871,0.6000478460810763,0.999926240654704,1.0000222546432274,0.9999795201866299,0.6000089966813122
245,1.0000027760548527,0.9044357881383999,0.5999778115654957,1.0000504367523355,1.0000467416937133,0.9999133263370398,1.0000215795402092,0.6000064996402994,0.9999859487187808,0.5999826862046884,1.0000144887017843,0.5999617401790616,0.9999818043450022,0.8133246921598226,0.9999851411487684,0.6000069736248206,0.8395816001426507,0.600015905171104,0.9998917839645621,0.7749482475663863,0.999936872859122,0.6000179239446236,0.6000438808216275,0.5998996333139974,0.940178114580152,0.5999469209813293,0.9999212716501623,0.7501731359778556,0.5999825429192529,1.0000585841210357,1.0000894281314054,0.7733665818802615,0.5999830839778368,1.000029374200854,0.6000327225449564,1.000007761086636,1.00000408132038,1.0000932019463944,0.7407797943705848,0.5998333145578739,0.6944303497924507,0.935781769228871,0.6000478460810763,0.999926240654704,1.0000222546432274,0.9999795201866299,0.6000089966813122
246,0.9999003023871887,0.8977208423609692,0.6825883730061937,1.0000660587724002,0.978338333268465,1.0002537208006883,0.8513131838305551,0.5998995132655186,1.0000084226636563,0.5999352740684549,1.0001185871398588,0.6117116323456177,0.9999825588808456,0.9999475878122532,0.9998048858228431,0.5997683451689759,0.6903701370143023,0.6595395885790494,1.0000392854248725,0.6896392670121313,1.000038368111874,0.6000155343744522,0.5996907452291114,0.5997347882623756,0.819393034537116,0.8923238439165297,0.9999227557062201,0.8276719217001722,0.600115121669429,1.000034584047499,1.000206771583498,0.7559371057972231,0.6510853685605738,0.9999428342099299,0.5997993524806295,0.827389778788354,1.000293853111303,1.000075230791916,0.5998707534171781,0.6001399209037808,0.6002409557177111,0.9998742137406923,0.600047767052145,0.9998732789989844,1.0001650230975336,1.0000664323841515,0.59976033923099
247,0.9999003023871887,0.8977208423609692,0.6825883730061937,1.0000660587724002,0.978338333268465,1.0002537208006883,0.8513131838305551,0.5998995132655186,1.0000084226636563,0.5999352740684549,1.0001185871398588,0.6117116323456177,0.9999825588808456,0.9999475878122532,0.9998048858228431,0.5997683451689759,0.6903701370143023,0.6595395885790494,1.0000392854248725,0.6896392670121313,1.000038368111874,0.6000155343744522,0.5996907452291114,0.5997347882623756,0.819393034537116,0.8923238439165297,0.9999227557062201,0.8276719217001722,0.600115121669429,1.000034584047499,1.000206771583498,0.7559371057972231,0.6510853685605738,0.9999428342099299,0.5997993524806295,0.827389778788354,1.000293853111303,1.000075230791916,0.5998707534171781,0.6001399209037808,0.6002409557177111,0.9998742137406923,0.600047767052145,0.9998732789989844,1.0001650230975336,1.0000664323841515,0.59976033923099
248,0.9999003023871887,0.8977208423609692,0.6825883730061937,1.0000660587724002,0.978338333268465,1.0002537208006883,0.8513131838305551,0.5998995132655186,1.0000084226636563,0.5999352740684549,1.0001185871398588,0.6117116323456177,0.9999825588808456,0.9999475878122532,0.9998048858228431,0.5997683451689759,0.6903701370143023,0.6595395885790494,1.0000392854248725,0.6896392670121313,1.000038368111874,0.6000155343744522,0.5996907452291114,0.5997347882623756,0.819393034537116,0.8923238439165297,0.9999227557062201,0.8276719217001722,0.600115121669429,1.000034584047499,1.000206771583498,0.7559371057972231,0.6510853685605738,0.9999428342099299,0.5997993524806295,0.827389778788354,1.000293853111303,1.000075230791916,0.5998707534171781,0.6001399209037808,0.6002409557177111,0.9998742137406923,0.600047767052145,0.9998732789989844,1.0001650230975336,1.0000664323841515,0.59976033923099
249,0.9999003023871887,0.8977208423609692,0.6825883730061937,1.0000660587724002,0.978338333268465,1.0002537208006883,0.8513131838305551,0.5998995132655186,1.0000084226636563,0.5999352740684549,1.0001185871398588,0.6117116323456177,0.9999825588808456,0.9999475878122532,0.9998048858228431,0.5997683451689759,0.6903701370143023,0.6595395885790494,1.0000392854248725,0.6896392670121313,1.000038368111874,0.6000155343744522,0.5996907452291114,0.5997347882623756,0.819393034537116,0.8923238439165297,0.9999227557062201,0.8276719217001722,0.600115121669429,1.000034584047499,1.000206771583498,0.7559371057972231,0.6510853685605738,0.9999428342099299,0.5997993524806295,0.827389778788354,1.000293853111303,1.000075230791916,0.5998707534171781,0.6001399209037808,0.6002409557177111,0.9998742137406923,0.600047767052145,0.9998732789989844,1.0001650230975336,1.0000664323841515,0.59976033923099
250,0.9999003023871887,0.8977208423609692,0.6825883730061937,1.0000660587724002,0.978338333268465,1.0002537208006883,0.8513131838305551,0.5998995132655186,1.0000084226636563,0.5999352740684549,1.0001185871398588,0.6117116323456177,0.9999825588808456,0.9999475878122532,0.9998048858228431,0.5997683451689759,0.6903701370143023,0.6595395885790494,1.0000392854248725,0.6896392670121313,1.000038368111874,0.6000155343744522,0.5996907452291114,0.5997347882623756,0.819393034537116,0.8923238439165297,0.9999227557062201,0.8276719217001722,0.600115121669429,1.000034584047499,1.000206771583498,0.7559371057972231,0.6510853685605738,0.9999428342099299,0.5997993524806295,0.827389778788354,1.000293853111303,1.000075230791916,0.5998707534171781,0.6001399209037808,0.6002409557177111,0.9998742137406923,0.600047767052145,0.9998732789989844,1.0001650230975336,1.0000664323841515,0.59976033923099
251,0.9999003023871887,0.8977208423609692,0.6825883730061937,1.0000660587724002,0.978338333268465,1.0002537208006883,0.8513131838305551,0.5998995132655186,1.0000084226636563,0.5999352740684549,1.0001185871398588,0.6117116323456177,0.9999825588808456,0.9999475878122532,0.9998048858228431,0.5997683451689759,0.6903701370143023,0.6595395885790494,1.0000392854248725,0.6896392670121313,1.000038368111874,0.6000155343744522,0.5996907452291114,0.5997347882623756,0.819393034537116,0.8923238439165297,0.9999227557062201,0.8276719217001722,0.600115121669429,1.000034584047499,1.000206771583498,0.7559371057972231,0.6510853685605738,0.9999428342099299,0.5997993524806295,0.827389778788354,1.000293853111303,1.000075230791916,0.5998707534171781,0.6001399209037808,0.6002409557177111,0.9998742137406923,0.600047767052145,0.9998732789989844,1.0001650230975336,1.0000664323841515,0.59976033923099
252,1.0000186212708964,0.9999367058484868,0.922533017074892,1.000033813973523,1.0000217208763091,1.000186537164788,0.891647290661394,0.6001022840836535,1.0001260895159663,0.5999481923729488,1.0000167167197649,0.6028824145851328,1.0000984826145127,0.7431394330185839,0.9999826991130067,0.6000853906223951,0.7735735732601846,0.5999669565964486,0.999967478623272,0.5999140728909014,1.0000087721960111,0.6435784597745677,0.5998860386740135,0.5999085092058529,0.6000673766400306,0.9999941266104062,1.0000330979618162,0.7347492569655463,0.599973333199328,0.9044632003221141,0.9999086305365323,0.5999085785380891,0.5998454056750209,0.9999435702615913,0.6000621797113037,0.9999762440855697,1.0000342696091944,1.0001425134913697,0.5999999308135198,0.6000287641297342,0.5999966175413928,0.9276205342683934,0.6032399194903735,0.9998973354636214,0.9999201110216116,0.9999126800479883,0.6001514442992684
253,1.0000186212708964,0.9999367058484868,0.922533017074892,1.000033813973523,1.0000217208763091,1.000186537164788,0.891647290661394,0.6001022840836535,1.0001260895159663,0.5999481923729488,1.0000167167197649,0.6028824145851328,1.0000984826145127,0.7431394330185839,0.9999826991130067,0.6000853906223951,0.7735735732601846,0.5999669565964486,0.999967478623272,0.5999140728909014,1.0000087721960111,0.6435784597745677,0.5998860386740135,0.5999085092058529,0.6000673766400306,0.9999941266104062,1.0000330979618162,0.7347492569655463,0.599973333199328,0.9044632003221141,0.9999086305365323,0.5999085785380891,0.5998454056750209,0.9999435702615913,0.6000621797113037,0.9999762440855697,1.0000342696091944,1.0001425134913697,0.5999999308135198,0.6000287641297342,0.5999966175413928,0.9276205342683934,0.6032399194903735,0.9998973354636214,0.9999201110216116,0.9999126800479883,0.6001514442992684
254,1.0000186212708964,0.9999367058484868,0.922533017074892,1.000033813973523,1.0000217208763091,1.000186537164788,0.891647290661394,0.6001022840836535,1.0001260895159663,0.5999481923729488,1.0000167167197649,0.6028824145851328,1.0000984826145127,0.7431394330185839,0.9999826991130067,0.6000853906223951,0.7735735732601846,0.5999669565964486,0.999967478623272,0.5999140728909014,1.0000087721960111,0.6435784597745677,0.5998860386740135,0.5999085092058529,0.6000673766400306,0.9999941266104062,1.0000330979618162,0.7347492569655463,0.599973333199328,0.9044632003221141,0.9999086305365323,0.5999085785380891,0.5998454056750209,0.9999435702615913,0.6000621797113037,0.9999762440855697,1.0000342696091944,1.0001425134913697,0.5999999308135198,0.6000287641297342,0.5999966175413928,0.9276205342683934,0.6032399194903735,0.9998973354636214,0.9999201110216116,0.9999126800479883,0.6001514442992684
255,1.0000186212708964,0.9999367058484868,0.922533017074892,1.000033813973523,1.0000217208763091,1.000186537164788,0.891647290661394,0.6001022840836535,1.0001260895159663,0.5999481923729488,1.0000167167197649,0.6028824145851328,1.0000984826145127,0.7431394330185839,0.9999826991130067,0.6000853906223951,0.7735735732601846,0.5999669565964486,0.999967478623272,0.5999140728909014,1.0000087721960111,0.6435784597745677,0.5998860386740135,0.5999085092058529,0.6000673766400306,0.9999941266104062,1.0000330979618162,0.7347492569655463,0.599973333199328,0.9044632003221141,0.9999086305365323,0.5999085785380891,0.5998454056750209,0.9999435702615913,0.6000621797113037,0.9999762440855697,1.0000342696091944,1.0001425134913697,0.5999999308135198,0.6000287641297342,0.5999966175413928,0.9276205342683934,0.6032399194903735,0.9998973354636214,0.9999201110216116,0.9999126800479883,0.6001514442992684
256,1.0000186212708964,0.9999367058484868,0.922533017074892,1.000033813973523,1.0000217208763091,1.000186537164788,0.891647290661394,0.6001022840836535,1.0001260895159663,0.5999481923729488,1.0000167167197649,0.6028824145851328,1.0000984826145127,0.7431394330185839,0.9999826991130067,0.6000853906223951,0.7735735732601846,0.5999669565964486,0.999967478623272,0.5999140728909014,1.0000087721960111,0.6435784597745677,0.5998860386740135,0.5999085092058529,0.6000673766400306,0.9999941266104062,1.0000330979618162,0.7347492569655463,0.599973333199328,0.9044632003221141,0.9999086305365323,0.5999085785380891,0.5998454056750209,0.9999435702615913,0.6000621797113037,0.9999762440855697,1.0000342696091944,1.0001425134913697,0.5999999308135198,0.6000287641297342,0.5999966175413928,0.9276205342683934,0.6032399194903735,0.9998973354636214,0.9999201110216116,0.9999126800479883,0.6001514442992684
257,1.0000186212708964,0.9999367058484868,0.922533017074892,1.000033813973523,1.0000217208763091,1.000186537164788,0.891647290661394,0.6001022840836535,1.0001260895159663,0.5999481923729488,1.0000167167197649,0.6028824145851328,1.0000984826145127,0.7431394330185839,0.9999826991130067,0.6000853906223951,0.7735735732601846,0.5999669565964486,0.999967478623272,0.5999140728909014,1.0000087721960111,0.6435784597745677,0.5998860386740135,0.5999085092058529,0.6000673766400306,0.9999941266104062,1.0000330979618162,0.7347492569655463,0.599973333199328,0.9044632003221141,0.9999086305365323,0.5999085785380891,0.5998454056750209,0.9999435702615913,0.6000621797113037,0.9999762440855697,1.0000342696091944,1.0001425134913697,0.5999999308135198,0.6000287641297342,0.5999966175413928,0.9276205342683934,0.6032399194903735,0.9998973354636214,0.9999201110216116,0.9999126800479883,0.6001514442992684
258,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8074401568831422,1.0,0.6,0.8973348534638935,0.6,1.0,0.6,1.0,0.6959699512682678,0.6,0.6,0.6,0.8356885330338292,1.0,0.8821365565231813,0.6,0.9256435424243777,1.0,0.6,0.65040039585164,1.0,0.6,0.8869737475318392,1.0,1.0,0.6,0.6,0.6,0.7906945118321493,0.670334628577922,0.9529552982783965,1.0,0.8848885105123668,0.6
259,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8074401568831422,1.0,0.6,0.8973348534638935,0.6,1.0,0.6,1.0,0.6959699512682678,0.6,0.6,0.6,0.8356885330338292,1.0,0.8821365565231813,0.6,0.9256435424243777,1.0,0.6,0.65040039585164,1.0,0.6,0.8869737475318392,1.0,1.0,0.6,0.6,0.6,0.7906945118321493,0.670334628577922,0.9529552982783965,1.0,0.8848885105123668,0.6
260,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8074401568831422,1.0,0.6,0.8973348534638935,0.6,1.0,0.6,1.0,0.6959699512682678,0.6,0.6,0.6,0.8356885330338292,1.0,0.8821365565231813,0.6,0.9256435424243777,1.0,0.6,0.65040039585164,1.0,0.6,0.8869737475318392,1.0,1.0,0.6,0.6,0.6,0.7906945118321493,0.670334628577922,0.9529552982783965,1.0,0.8848885105123668,0.6
261,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8074401568831422,1.0,0.6,0.8973348534638935,0.6,1.0,0.6,1.0,0.6959699512682678,0.6,0.6,0.6,0.8356885330338292,1.0,0.8821365565231813,0.6,0.9256435424243777,1.0,0.6,0.65040039585164,1.0,0.6,0.8869737475318392,1.0,1.0,0.6,0.6,0.6,0.7906945118321493,0.670334628577922,0.9529552982783965,1.0,0.8848885105123668,0.6
262,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8074401568831422,1.0,0.6,0.8973348534638935,0.6,1.0,0.6,1.0,0.6959699512682678,0.6,0.6,0.6,0.8356885330338292,1.0,0.8821365565231813,0.6,0.9256435424243777,1.0,0.6,0.65040039585164,1.0,0.6,0.8869737475318392,1.0,1.0,0.6,0.6,0.6,0.7906945118321493,0.670334628577922,0.9529552982783965,1.0,0.8848885105123668,0.6
263,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,1.0,0.6,1.0,0.8074401568831422,1.0,0.6,0.8973348534638935,0.6,1.0,0.6,1.0,0.6959699512682678,0.6,0.6,0.6,0.8356885330338292,1.0,0.8821365565231813,0.6,0.9256435424243777,1.0,0.6,0.65040039585164,1.0,0.6,0.8869737475318392,1.0,1.0,0.6,0.6,0.6,0.7906945118321493,0.670334628577922,0.9529552982783965,1.0,0.8848885105123668,0.6
264,1.0,1.0,0.7365192696608481,1.0,0.8290751487081441,1.0,1.0,0.7068609084622594,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.8643864485705305,0.6,1.0,0.6,1.0,0.8405582753099866,0.6,0.6,0.7372213472324138,0.6907892358436732,1.0,0.9899099615378356,0.6,0.666320304988868,1.0,0.6,0.6989958464340669,0.9412504321946206,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.80410202139421,0.6666478139634106,0.8809004228867018,0.7334621035890517,1.0,0.6
265,1.0,1.0,0.7365192696608481,1.0,0.8290751487081441,1.0,1.0,0.7068609084622594,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.8643864485705305,0.6,1.0,0.6,1.0,0.8405582753099866,0.6,0.6,0.7372213472324138,0.6907892358436732,1.0,0.9899099615378356,0.6,0.666320304988868,1.0,0.6,0.6989958464340669,0.9412504321946206,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.80410202139421,0.6666478139634106,0.8809004228867018,0.7334621035890517,1.0,0.6
266,1.0,1.0,0.7365192696608481,1.0,0.8290751487081441,1.0,1.0,0.7068609084622594,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.8643864485705305,0.6,1.0,0.6,1.0,0.8405582753099866,0.6,0.6,0.7372213472324138,0.6907892358436732,1.0,0.9899099615378356,0.6,0.666320304988868,1.0,0.6,0.6989958464340669,0.9412504321946206,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.80410202139421,0.6666478139634106,0.8809004228867018,0.7334621035890517,1.0,0.6
267,1.0,1.0,0.7365192696608481,1.0,0.8290751487081441,1.0,1.0,0.7068609084622594,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.8643864485705305,0.6,1.0,0.6,1.0,0.8405582753099866,0.6,0.6,0.7372213472324138,0.6907892358436732,1.0,0.9899099615378356,0.6,0.666320304988868,1.0,0.6,0.6989958464340669,0.9412504321946206,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.80410202139421,0.6666478139634106,0.8809004228867018,0.7334621035890517,1.0,0.6
268,1.0,1.0,0.7365192696608481,1.0,0.8290751487081441,1.0,1.0,0.7068609084622594,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.8643864485705305,0.6,1.0,0.6,1.0,0.8405582753099866,0.6,0.6,0.7372213472324138,0.6907892358436732,1.0,0.9899099615378356,0.6,0.666320304988868,1.0,0.6,0.6989958464340669,0.9412504321946206,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.80410202139421,0.6666478139634106,0.8809004228867018,0.7334621035890517,1.0,0.6
269,1.0,1.0,0.7365192696608481,1.0,0.8290751487081441,1.0,1.0,0.7068609084622594,1.0,0.6,1.0,0.6,1.0,1.0,1.0,0.6,0.8643864485705305,0.6,1.0,0.6,1.0,0.8405582753099866,0.6,0.6,0.7372213472324138,0.6907892358436732,1.0,0.9899099615378356,0.6,0.666320304988868,1.0,0.6,0.6989958464340669,0.9412504321946206,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.80410202139421,0.6666478139634106,0.8809004228867018,0.7334621035890517,1.0,0.6
270,1.0,1.0,0.888042938969179,1.0,0.8827878133010697,1.0,1.0,0.6,1.0,0.6,1.0,0.6975787995655662,0.8812405641898,1.0,1.0,0.6,0.6685297061161436,0.6,1.0,1.0,1.0,0.8989821457889671,0.6,0.6,0.6,0.6,1.0,0.8481271625966753,0.6,0.6,1.0,0.6,0.6380358769152065,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.7768055620202855,0.6,0.8142954569189778,0.6,1.0,0.7241952192442445
271,1.0,1.0,0.888042938969179,1.0,0.8827878133010697,1.0,1.0,0.6,1.0,0.6,1.0,0.6975787995655662,0.8812405641898,1.0,1.0,0.6,0.6685297061161436,0.6,1.0,1.0,1.0,0.8989821457889671,0.6,0.6,0.6,0.6,1.0,0.8481271625966753,0.6,0.6,1.0,0.6,0.6380358769152065,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.7768055620202855,0.6,0.8142954569189778,0.6,1.0,0.7241952192442445
272,1.0,1.0,0.888042938969179,1.0,0.8827878133010697,1.0,1.0,0.6,1.0,0.6,1.0,0.6975787995655662,0.8812405641898,1.0,1.0,0.6,0.6685297061161436,0.6,1.0,1.0,1.0,0.8989821457889671,0.6,0.6,0.6,0.6,1.0,0.8481271625966753,0.6,0.6,1.0,0.6,0.6380358769152065,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.7768055620202855,0.6,0.8142954569189778,0.6,1.0,0.7241952192442445
273,1.0,1.0,0.888042938969179,1.0,0.8827878133010697,1.0,1.0,0.6,1.0,0.6,1.0,0.6975787995655662,0.8812405641898,1.0,1.0,0.6,0.6685297061161436,0.6,1.0,1.0,1.0,0.8989821457889671,0.6,0.6,0.6,0.6,1.0,0.8481271625966753,0.6,0.6,1.0,0.6,0.6380358769152065,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.7768055620202855,0.6,0.8142954569189778,0.6,1.0,0.7241952192442445
274,1.0,1.0,0.888042938969179,1.0,0.8827878133010697,1.0,1.0,0.6,1.0,0.6,1.0,0.6975787995655662,0.8812405641898,1.0,1.0,0.6,0.6685297061161436,0.6,1.0,1.0,1.0,0.8989821457889671,0.6,0.6,0.6,0.6,1.0,0.8481271625966753,0.6,0.6,1.0,0.6,0.6380358769152065,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.7768055620202855,0.6,0.8142954569189778,0.6,1.0,0.7241952192442445
275,1.0,1.0,0.888042938969179,1.0,0.8827878133010697,1.0,1.0,0.6,1.0,0.6,1.0,0.6975787995655662,0.8812405641898,1.0,1.0,0.6,0.6685297061161436,0.6,1.0,1.0,1.0,0.8989821457889671,0.6,0.6,0.6,0.6,1.0,0.8481271625966753,0.6,0.6,1.0,0.6,0.6380358769152065,1.0,0.6,0.6,1.0,1.0,0.6,0.6,0.6,0.7768055620202855,0.6,0.8142954569189778,0.6,1.0,0.7241952192442445
276,0.999887703705018,1.0001200464753597,0.9921693490528444,1.00009474458777,0.7943352689806162,0.9999172799301749,0.999869406296928,0.6000450344919697,0.9999238297588942,0.5999064947375177,0.9999274813890611,0.9505167616866876,0.6787031246224784,0.9997981993018212,1.0000440697112234,0.5999737173761983,0.5998832081153447,0.7236095637850626,1.0000252195415646,0.9912761361159358,0.999962335030743,0.7885265285857893,0.5999014809045689,0.5998457057759816,0.5999700855717913,0.6322564899267216,1.0002607185723846,1.0000609949070132,0.6001356574830063,0.6924317708833782,1.0001158880733951,0.7795528044733374,0.9999114251088043,0.9999474778425836,0.5999406954503392,0.599997417942182,1.000155344533924,1.00020048666019,0.6002135956171633,0.59989651212906,0.5997248618632578,0.7269712853320842,0.6000735072310557,0.9998863058955983,0.8124227239641852,0.9999795852395676,1.00005853634313
277,0.999887703705018,1.0001200464753597,0.9921693490528444,1.00009474458777,0.7943352689806162,0.9999172799301749,0.999869406296928,0.6000450344919697,0.9999238297588942,0.5999064947375177,0.9999274813890611,0.9505167616866876,0.6787031246224784,0.9997981993018212,1.0000440697112234,0.5999737173761983,0.5998832081153447,0.7236095637850626,1.0000252195415646,0.9912761361159358,0.999962335030743,0.7885265285857893,0.5999014809045689,0.5998457057759816,0.5999700855717913,0.6322564899267216,1.0002607185723846,1.0000609949070132,0.6001356574830063,0.6924317708833782,1.0001158880733951,0.7795528044733374,0.9999114251088043,0.9999474778425836,0.5999406954503392,0.599997417942182,1.000155344533924,1.00020048666019,0.6002135956171633,0.59989651212906,0.5997248618632578,0.7269712853320842,0.6000735072310557,0.9998863058955983,0.8124227239641852,0.9999795852395676,1.00005853634313
278,0.999887703705018,1.0001200464753597,0.9921693490528444,1.00009474458777,0.7943352689806162,0.9999172799301749,0.999869406296928,0.6000450344919697,0.9999238297588942,0.5999064947375177,0.9999274813890611,0.9505167616866876,0.6787031246224784,0.9997981993018212,1.0000440697112234,0.5999737173761983,0.5998832081153447,0.7236095637850626,1.0000252195415646,0.9912761361159358,0.999962335030743,0.7885265285857893,0.5999014809045689,0.5998457057759816,0.5999700855717913,0.6322564899267216,1.0002607185723846,1.0000609949070132,0.6001356574830063,0.6924317708833782,1.0001158880733951,0.7795528044733374,0.9999114251088043,0.9999474778425836,0.5999406954503392,0.599997417942182,1.000155344533924,1.00020048666019,0.6002135956171633,0.59989651212906,0.5997248618632578,0.7269712853320842,0.6000735072310557,0.9998863058955983,0.8124227239641852,0.9999795852395676,1.00005853634313
279,0.999887703705018,1.0001200464753597,0.9921693490528444,1.00009474458777,0.7943352689806162,0.9999172799301749,0.999869406296928,0.6000450344919697,0.9999238297588942,0.5999064947375177,0.9999274813890611,0.9505167616866876,0.6787031246224784,0.9997981993018212,1.0000440697112234,0.5999737173761983,0.5998832081153447,0.7236095637850626,1.0000252195415646,0.9912761361159358,0.999962335030743,0.7885265285857893,0.5999014809045689,0.5998457057759816,0.5999700855717913,0.6322564899267216,1.0002607185723846,1.0000609949070132,0.6001356574830063,0.6924317708833782,1.0001158880733951,0.7795528044733374,0.9999114251088043,0.9999474778425836,0.5999406954503392,0.599997417942182,1.000155344533924,1.00020048666019,0.6002135956171633,0.59989651212906,0.5997248618632578,0.7269712853320842,0.6000735072310557,0.9998863058955983,0.8124227239641852,0.9999795852395676,1.00005853634313
280,0.999887703705018,1.0001200464753597,0.9921693490528444,1.00009474458777,0.7943352689806162,0.9999172799301749,0.999869406296928,0.6000450344919697,0.9999238297588942,0.5999064947375177,0.9999274813890611,0.9505167616866876,0.6787031246224784,0.9997981993018212,1.0000440697112234,0.5999737173761983,0.5998832081153447,0.7236095637850626,1.0000252195415646,0.9912761361159358,0.999962335030743,0.7885265285857893,0.5999014809045689,0.5998457057759816,0.5999700855717913,0.6322564899267216,1.0002607185723846,1.0000609949070132,0.6001356574830063,0.6924317708833782,1.0001158880733951,0.7795528044733374,0.9999114251088043,0.9999474778425836,0.5999406954503392,0.599997417942182,1.000155344533924,1.00020048666019,0.6002135956171633,0.59989651212906,0.5997248618632578,0.7269712853320842,0.6000735072310557,0.9998863058955983,0.8124227239641852,0.9999795852395676,1.00005853634313
281,0.999887703705018,1.0001200464753597,0.9921693490528444,1.00009474458777,0.7943352689806162,0.9999172799301749,0.999869406296928,0.6000450344919697,0.9999238297588942,0.5999064947375177,0.9999274813890611,0.9505167616866876,0.6787031246224784,0.9997981993018212,1.0000440697112234,0.5999737173761983,0.5998832081153447,0.7236095637850626,1.0000252195415646,0.9912761361159358,0.999962335030743,0.7885265285857893,0.5999014809045689,0.5998457057759816,0.5999700855717913,0.6322564899267216,1.0002607185723846,1.0000609949070132,0.6001356574830063,0.6924317708833782,1.0001158880733951,0.7795528044733374,0.9999114251088043,0.9999474778425836,0.5999406954503392,0.599997417942182,1.000155344533924,1.00020048666019,0.6002135956171633,0.59989651212906,0.5997248618632578,0.7269712853320842,0.6000735072310557,0.9998863058955983,0.8124227239641852,0.9999795852395676,1.00005853634313
282,0.99993180783588,0.9999112250390157,0.5999740374679963,1.0001371174733054,0.5998827747417774,1.0001764896170862,0.7951563931961632,0.6001116792969796,1.0000319530026696,0.7498808490645497,0.999963195369616,0.9327818528985529,0.7245255036167,1.0001477830369954,0.9999444505219207,0.6001599671548297,0.59993230054596,0.5997915077210207,1.0000740436815057,0.6002134065622693,1.0001096535640621,1.000018774663625,0.7846415352723309,0.60007593158153,0.5998569015002309,0.6793181108479109,0.9998872769255429,1.000014057639779,0.599993921739145,0.6588597621770085,1.0000679729683788,0.6001907353989956,0.8342087000549204,0.8763449454058931,0.5999635515983555,0.6000358295607997,1.000123643491889,0.9999562624098904,0.6001729870781214,0.6000939956608229,0.6030700412356211,0.7313045557782234,0.5998111477915331,0.9998875280980327,0.7987961387527727,1.0002074505717775,0.999930984585111
283,0.99993180783588,0.9999112250390157,0.5999740374679963,1.0001371174733054,0.5998827747417774,1.0001764896170862,0.7951563931961632,0.6001116792969796,1.0000319530026696,0.7498808490645497,0.999963195369616,0.9327818528985529,0.7245255036167,1.0001477830369954,0.9999444505219207,0.6001599671548297,0.59993230054596,0.5997915077210207,1.0000740436815057,0.6002134065622693,1.0001096535640621,1.000018774663625,0.7846415352723309,0.60007593158153,0.5998569015002309,0.6793181108479109,0.9998872769255429,1.000014057639779,0.599993921739145,0.6588597621770085,1.0000679729683788,0.6001907353989956,0.8342087000549204,0.8763449454058931,0.5999635515983555,0.6000358295607997,1.000123643491889,0.9999562624098904,0.6001729870781214,0.6000939956608229,0.6030700412356211,0.7313045557782234,0.5998111477915331,0.9998875280980327,0.7987961387527727,1.0002074505717775,0.999930984585111
284,0.99993180783588,0.9999112250390157,0.5999740374679963,1.0001371174733054,0.5998827747417774,1.0001764896170862,0.7951563931961632,0.6001116792969796,1.0000319530026696,0.7498808490645497,0.999963195369616,0.9327818528985529,0.7245255036167,1.0001477830369954,0.9999444505219207,0.6001599671548297,0.59993230054596,0.5997915077210207,1.0000740436815057,0.6002134065622693,1.0001096535640621,1.000018774663625,0.7846415352723309,0.60007593158153,0.5998569015002309,0.6793181108479109,0.9998872769255429,1.000014057639779,0.599993921739145,0.6588597621770085,1.0000679729683788,0.6001907353989956,0.8342087000549204,0.8763449454058931,0.5999635515983555,0.6000358295607997,1.000123643491889,0.9999562624098904,0.6001729870781214,0.6000939956608229,0.6030700412356211,0.7313045557782234,0.5998111477915331,0.9998875280980327,0.7987961387527727,1.0002074505717775,0.999930984585111
285,0.99993180783588,0.9999112250390157,0.5999740374679963,1.0001371174733054,0.5998827747417774,1.0001764896170862,0.7951563931961632,0.6001116792969796,1.0000319530026696,0.7498808490645497,0.999963195369616,0.9327818528985529,0.7245255036167,1.0001477830369954,0.9999444505219207,0.6001599671548297,0.59993230054596,0.5997915077210207,1.0000740436815057,0.6002134065622693,1.0001096535640621,1.000018774663625,0.7846415352723309,0.60007593158153,0.5998569015002309,0.6793181108479109,0.9998872769255429,1.000014057639779,0.599993921739145,0.6588597621770085,1.0000679729683788,0.6001907353989956,0.8342087000549204,0.8763449454058931,0.5999635515983555,0.6000358295607997,1.000123643491889,0.9999562624098904,0.6001729870781214,0.6000939956608229,0.6030700412356211,0.7313045557782234,0.5998111477915331,0.9998875280980327,0.7987961387527727,1.0002074505717775,0.999930984585111
286,0.99993180783588,0.9999112250390157,0.5999740374679963,1.0001371174733054,0.5998827747417774,1.0001764896170862,0.7951563931961632,0.6001116792969796,1.0000319530026696,0.7498808490645497,0.999963195369616,0.9327818528985529,0.7245255036167,1.0001477830369954,0.9999444505219207,0.6001599671548297,0.59993230054596,0.5997915077210207,1.0000740436815057,0.6002134065622693,1.0001096535640621,1.000018774663625,0.7846415352723309,0.60007593158153,0.5998569015002309,0.6793181108479109,0.9998872769255429,1.000014057639779,0.599993921739145,0.6588597621770085,1.0000679729683788,0.6001907353989956,0.8342087000549204,0.8763449454058931,0.5999635515983555,0.6000358295607997,1.000123643491889,0.9999562624098904,0.6001729870781214,0.6000939956608229,0.6030700412356211,0.7313045557782234,0.5998111477915331,0.9998875280980327,0.7987961387527727,1.0002074505717775,0.999930984585111
287,0.99993180783588,0.9999112250390157,0.5999740374679963,1.0001371174733054,0.5998827747417774,1.0001764896170862,0.7951563931961632,0.6001116792969796,1.0000319530026696,0.7498808490645497,0.999963195369616,0.9327818528985529,0.7245255036167,1.0001477830369954,0.9999444505219207,0.6001599671548297,0.59993230054596,0.5997915077210207,1.0000740436815057,0.6002134065622693,1.0001096535640621,1.000018774663625,0.7846415352723309,0.60007593158153,0.5998569015002309,0.6793181108479109,0.9998872769255429,1.000014057639779,0.599993921739145,0.6588597621770085,1.0000679729683788,0.6001907353989956,0.8342087000549204,0.8763449454058931,0.5999635515983555,0.6000358295607997,1.000123643491889,0.9999562624098904,0.6001729870781214,0.6000939956608229,0.6030700412356211,0.7313045557782234,0.5998111477915331,0.9998875280980327,0.7987961387527727,1.0002074505717775,0.999930984585111
288,0.9999196754272726,0.9998830519564506,0.5999490005826948,0.9999676730196545,0.5999346894649535,1.0000418033379124,0.6610991745041236,0.6000602366559626,1.0001215787652984,0.8988839541189797,0.9515641232554041,0.6049341567558199,0.6313348455254562,1.0002174980253715,0.9998796827169856,0.5999625874740514,0.5999970613251886,0.6001734019086721,0.9999605429876514,0.9893596472617503,1.0000732480092052,0.8021454348698467,0.5999463408424406,0.7084392370514998,0.6000450045300179,0.6000400374418465,0.9999351678561557,0.7067986672573443,0.600033836837971,0.7116952415545366,1.000031392446827,0.6001814953770033,0.5998040549823699,0.9351595670837517,0.5999666002230475,0.6001975452170152,1.0000632486760703,1.0000373652278545,0.5999995694914395,0.6567467431479106,0.5998209221307476,0.6769111366502856,0.59978152379409,1.000042390193431,0.7187196490103128,1.0000741858531341,0.8863333251786506
289,0.9999196754272726,0.9998830519564506,0.5999490005826948,0.9999676730196545,0.5999346894649535,1.0000418033379124,0.6610991745041236,0.6000602366559626,1.0001215787652984,0.8988839541189797,0.9515641232554041,0.6049341567558199,0.6313348455254562,1.0002174980253715,0.9998796827169856,0.5999625874740514,0.5999970613251886,0.6001734019086721,0.9999605429876514,0.9893596472617503,1.0000732480092052,0.8021454348698467,0.5999463408424406,0.7084392370514998,0.6000450045300179,0.6000400374418465,0.9999351678561557,0.7067986672573443,0.600033836837971,0.7116952415545366,1.000031392446827,0.6001814953770033,0.5998040549823699,0.9351595670837517,0.5999666002230475,0.6001975452170152,1.0000632486760703,1.0000373652278545,0.5999995694914395,0.6567467431479106,0.5998209221307476,0.6769111366502856,0.59978152379409,1.000042390193431,0.7187196490103128,1.0000741858531341,0.8863333251786506
290,0.9999196754272726,0.9998830519564506,0.5999490005826948,0.9999676730196545,0.5999346894649535,1.0000418033379124,0.6610991745041236,0.6000602366559626,1.0001215787652984,0.8988839541189797,0.9515641232554041,0.6049341567558199,0.6313348455254562,1.0002174980253715,0.9998796827169856,0.5999625874740514,0.5999970613251886,0.6001734019086721,0.9999605429876514,0.9893596472617503,1.0000732480092052,0.8021454348698467,0.5999463408424406,0.7084392370514998,0.6000450045300179,0.6000400374418465,0.9999351678561557,0.7067986672573443,0.600033836837971,0.7116952415545366,1.000031392446827,0.6001814953770033,0.5998040549823699,0.9351595670837517,0.5999666002230475,0.6001975452170152,1.0000632486760703,1.0000373652278545,0.5999995694914395,0.6567467431479106,0.5998209221307476,0.6769111366502856,0.59978152379409,1.000042390193431,0.7187196490103128,1.0000741858531341,0.8863333251786506
291,0.9999196754272726,0.9998830519564506,0.5999490005826948,0.9999676730196545,0.5999346894649535,1.0000418033379124,0.6610991745041236,0.6000602366559626,1.0001215787652984,0.8988839541189797,0.9515641232554041,0.6049341567558199,0.6313348455254562,1.0002174980253715,0.9998796827169856,0.5999625874740514,0.5999970613251886,0.6001734019086721,0.9999605429876514,0.9893596472617503,1.0000732480092052,0.8021454348698467,0.5999463408424406,0.7084392370514998,0.6000450045300179,0.6000400374418465,0.9999351678561557,0.7067986672573443,0.600033836837971,0.7116952415545366,1.000031392446827,0.6001814953770033,0.5998040549823699,0.9351595670837517,0.5999666002230475,0.6001975452170152,1.0000632486760703,1.0000373652278545,0.5999995694914395,0.6567467431479106,0.5998209221307476,0.6769111366502856,0.59978152379409,1.000042390193431,0.7187196490103128,1.0000741858531341,0.8863333251786506
292,0.9999196754272726,0.9998830519564506,0.5999490005826948,0.9999676730196545,0.5999346894649535,1.0000418033379124,0.6610991745041236,0.6000602366559626,1.0001215787652984,0.8988839541189797,0.9515641232554041,0.6049341567558199,0.6313348455254562,1.0002174980253715,0.9998796827169856,0.5999625874740514,0.5999970613251886,0.6001734019086721,0.9999605429876514,0.9893596472617503,1.0000732480092052,0.8021454348698467,0.5999463408424406,0.7084392370514998,0.6000450045300179,0.6000400374418465,0.9999351678561557,0.7067986672573443,0.600033836837971,0.7116952415545366,1.000031392446827,0.6001814953770033,0.5998040549823699,0.9351595670837517,0.5999666002230475,0.6001975452170152,1.0000632486760703,1.0000373652278545,0.5999995694914395,0.6567467431479106,0.5998209221307476,0.6769111366502856,0.59978152379409,1.000042390193431,0.7187196490103128,1.0000741858531341,0.8863333251786506
293,0.9999196754272726,0.9998830519564506,0.5999490005826948,0.9999676730196545,0.5999346894649535,1.0000418033379124,0.6610991745041236,0.6000602366559626,1.0001215787652984,0.8988839541189797,0.9515641232554041,0.6049341567558199,0.6313348455254562,1.0002174980253715,0.9998796827169856,0.5999625874740514,0.5999970613251886,0.6001734019086721,0.9999605429876514,0.9893596472617503,1.0000732480092052,0.8021454348698467,0.5999463408424406,0.7084392370514998,0.6000450045300179,0.6000400374418465,0.9999351678561557,0.7067986672573443,0.600033836837971,0.7116952415545366,1.000031392446827,0.6001814953770033,0.5998040549823699,0.9351595670837517,0.5999666002230475,0.6001975452170152,1.0000632486760703,1.0000373652278545,0.5999995694914395,0.6567467431479106,0.5998209221307476,0.6769111366502856,0.59978152379409,1.000042390193431,0.7187196490103128,1.0000741858531341,0.8863333251786506
294,1.000024211614742,0.9998810806646303,0.9999000137508295,1.0000669299713585,0.5999942490418932,1.0000442162128902,0.8069432614381222,0.6000024785950231,0.9999195018170263,0.6498076756249591,0.9999568397714202,0.5999644908854067,0.8233635971505966,0.999910071240688,1.0000141601990555,0.5999831395655237,0.5999380145606851,0.6000152031507797,1.000023561572788,1.000069717653182,1.0000517990156559,0.599946125839325,0.6000266781212953,0.5999330164367613,0.6000039818071901,0.6774516419949776,1.000054732342233,0.7613480374881422,0.5998375984031994,0.6313216423341743,1.0000605418024484,0.5999394614433484,0.9999541625102546,0.7839196134986899,0.6000753199712188,0.5999052147399802,1.0000175379584006,1.0000804611017766,0.6000063561482416,0.6169337402891582,0.5998798711520572,0.6071026941685216,0.6000162509724285,0.9998772218128543,1.00002413651023,0.999974807891821,0.66035817550902
295,1.000024211614742,0.9998810806646303,0.9999000137508295,1.0000669299713585,0.5999942490418932,1.0000442162128902,0.8069432614381222,0.6000024785950231,0.9999195018170263,0.6498076756249591,0.9999568397714202,0.5999644908854067,0.8233635971505966,0.999910071240688,1.0000141601990555,0.5999831395655237,0.5999380145606851,0.6000152031507797,1.000023561572788,1.000069717653182,1.0000517990156559,0.599946125839325,0.6000266781212953,0.5999330164367613,0.6000039818071901,0.6774516419949776,1.000054732342233,0.7613480374881422,0.5998375984031994,0.6313216423341743,1.0000605418024484,0.5999394614433484,0.9999541625102546,0.7839196134986899,0.6000753199712188,0.5999052147399802,1.0000175379584006,1.0000804611017766,0.6000063561482416,0.6169337402891582,0.5998798711520572,0.6071026941685216,0.6000162509724285,0.9998772218128543,1.00002413651023,0.999974807891821,0.66035817550902
296,1.000024211614742,0.9998810806646303,0.9999000137508295,1.0000669299713585,0.5999942490418932,1.0000442162128902,0.8069432614381222,0.6000024785950231,0.9999195018170263,0.6498076756249591,0.9999568397714202,0.5999644908854067,0.8233635971505966,0.999910071240688,1.0000141601990555,0.5999831395655237,0.5999380145606851,0.6000152031507797,1.000023561572788,1.000069717653182,1.0000517990156559,0.599946125839325,0.6000266781212953,0.5999330164367613,0.6000039818071901,0.6774516419949776,1.000054732342233,0.7613480374881422,0.5998375984031994,0.6313216423341743,1.0000605418024484,0.5999394614433484,0.9999541625102546,0.7839196134986899,0.6000753199712188,0.5999052147399802,1.0000175379584006,1.0000804611017766,0.6000063561482416,0.6169337402891582,0.5998798711520572,0.6071026941685216,0.6000162509724285,0.9998772218128543,1.00002413651023,0.999974807891821,0.66035817550902
297,1.000024211614742,0.9998810806646303,0.9999000137508295,1.0000669299713585,0.5999942490418932,1.0000442162128902,0.8069432614381222,0.6000024785950231,0.9999195018170263,0.6498076756249591,0.9999568397714202,0.5999644908854067,0.8233635971505966,0.999910071240688,1.0000141601990555,0.5999831395655237,0.5999380145606851,0.6000152031507797,1.000023561572788,1.000069717653182,1.0000517990156559,0.599946125839325,0.6000266781212953,0.5999330164367613,0.6000039818071901,0.6774516419949776,1.000054732342233,0.7613480374881422,0.5998375984031994,0.6313216423341743,1.0000605418024484,0.5999394614433484,0.9999541625102546,0.7839196134986899,0.6000753199712188,0.5999052147399802,1.0000175379584006,1.0000804611017766,0.6000063561482416,0.6169337402891582,0.5998798711520572,0.6071026941685216,0.6000162509724285,0.9998772218128543,1.00002413651023,0.999974807891821,0.66035817550902
298,1.000024211614742,0.9998810806646303,0.9999000137508295,1.0000669299713585,0.5999942490418932,1.0000442162128902,0.8069432614381222,0.6000024785950231,0.9999195018170263,0.6498076756249591,0.9999568397714202,0.5999644908854067,0.8233635971505966,0.999910071240688,1.0000141601990555,0.5999831395655237,0.5999380145606851,0.6000152031507797,1.000023561572788,1.000069717653182,1.0000517990156559,0.599946125839325,0.6000266781212953,0.5999330164367613,0.6000039818071901,0.6774516419949776,1.000054732342233,0.7613480374881422,0.5998375984031994,0.6313216423341743,1.0000605418024484,0.5999394614433484,0.9999541625102546,0.7839196134986899,0.6000753199712188,0.5999052147399802,1.0000175379584006,1.0000804611017766,0.6000063561482416,0.6169337402891582,0.5998798711520572,0.6071026941685216,0.6000162509724285,0.9998772218128543,1.00002413651023,0.999974807891821,0.66035817550902
299,1.000024211614742,0.9998810806646303,0.9999000137508295,1.0000669299713585,0.5999942490418932,1.0000442162128902,0.8069432614381222,0.6000024785950231,0.9999195018170263,0.6498076756249591,0.9999568397714202,0.5999644908854067,0.8233635971505966,0.999910071240688,1.0000141601990555,0.5999831395655237,0.5999380145606851,0.6000152031507797,1.000023561572788,1.000069717653182,1.0000517990156559,0.599946125839325,0.6000266781212953,0.5999330164367613,0.6000039818071901,0.6774516419949776,1.000054732342233,0.7613480374881422,0.5998375984031994,0.6313216423341743,1.0000605418024484,0.5999394614433484,0.9999541625102546,0.7839196134986899,0.6000753199712188,0.5999052147399802,1.0000175379584006,1.0000804611017766,0.6000063561482416,0.6169337402891582,0.5998798711520572,0.6071026941685216,0.6000162509724285,0.9998772218128543,1.00002413651023,0.999974807891821,0.66035817550902


==> csv/ZRH_NEW/deepc-freq-6/results/metrics.csv <==
,0
travel_time,39.07
waiting_time,23.31
C0_abs,15.84
C02_abs,4379.17
HC_abs,0.11
PMx_abs,0.21
NOx_abs,1.67
fuel_abs,1419.69
nvehicles,177555.0


==> csv/ZRH_NEW/demand.csv <==
,from 0 to 0,from 0 to 1,from 0 to 2,from 0 to 3,from 0 to 4,from 0 to 5,from 0 to 6,from 0 to 7,from 1 to 0,from 1 to 1,from 1 to 2,from 1 to 3,from 1 to 4,from 1 to 5,from 1 to 6,from 1 to 7,from 2 to 0,from 2 to 1,from 2 to 2,from 2 to 3,from 2 to 4,from 2 to 5,from 2 to 6,from 2 to 7,from 3 to 0,from 3 to 1,from 3 to 2,from 3 to 3,from 3 to 4,from 3 to 5,from 3 to 6,from 3 to 7,from 4 to 0,from 4 to 1,from 4 to 2,from 4 to 3,from 4 to 4,from 4 to 5,from 4 to 6,from 4 to 7,from 5 to 0,from 5 to 1,from 5 to 2,from 5 to 3,from 5 to 4,from 5 to 5,from 5 to 6,from 5 to 7,from 6 to 0,from 6 to 1,from 6 to 2,from 6 to 3,from 6 to 4,from 6 to 5,from 6 to 6,from 6 to 7,from 7 to 0,from 7 to 1,from 7 to 2,from 7 to 3,from 7 to 4,from 7 to 5,from 7 to 6,from 7 to 7
9,0.81,0.455,0.295,0.10833333333333334,0.19833333333333333,0.37666666666666665,0.02,0.035,0.6316666666666667,1.4683333333333333,0.26666666666666666,0.5933333333333334,0.38666666666666666,0.13666666666666666,0.085,0.06,0.36666666666666664,0.34833333333333333,1.3733333333333333,0.065,0.24166666666666667,0.17,0.06833333333333333,0.08,0.11666666666666667,0.6766666666666666,0.02,0.016666666666666666,0.19,0.005,0.01,0.005,0.06666666666666667,0.43333333333333335,0.25833333333333336,0.1,0.6816666666666666,0.058333333333333334,0.075,0.041666666666666664,0.35833333333333334,0.15166666666666667,0.13,0.01,0.058333333333333334,0.005,0.021666666666666667,0.02,0.07166666666666667,0.07833333333333334,0.12666666666666668,0.02666666666666667,0.09166666666666666,0.03333333333333333,0.028333333333333332,0.006666666666666667,0.055,0.07166666666666667,0.11666666666666667,0.015,0.043333333333333335,0.013333333333333334,0.013333333333333334,0.0016666666666666668
10,47.63333333333333,28.216666666666665,17.721666666666668,6.621666666666667,11.195,22.631666666666668,1.2,2.1750000000000003,38.428333333333335,87.49833333333333,15.886666666666667,35.99166666666667,23.365,7.988333333333333,5.3133333333333335,3.4899999999999998,21.838333333333335,20.971666666666668,83.44666666666667,3.671666666666667,14.525,10.235,4.251666666666667,5.0183333333333335,6.908333333333333,39.955,1.2083333333333333,1.0933333333333333,11.523333333333333,0.3,0.54,0.35333333333333333,4.156666666666667,25.556666666666665,16.169999999999998,6.1066666666666665,41.54333333333334,3.6766666666666667,4.553333333333333,2.373333333333333,21.885,9.093333333333334,7.403333333333333,0.6,3.385,0.3,1.3366666666666667,1.28,4.031666666666667,4.523333333333333,7.388333333333334,1.4333333333333333,5.576666666666666,1.8533333333333333,1.755,0.4,3.37,4.321666666666667,7.1850000000000005,0.9049999999999999,2.3299999999999996,0.735,0.7150000000000001,0.15666666666666668
11,48.33,28.453333333333333,16.926666666666666,7.115,11.086666666666666,22.14,1.1983333333333333,2.2983333333333333,38.255,86.59,14.906666666666666,35.86,23.635,7.55,5.375,3.4183333333333334,21.596666666666668,19.718333333333334,83.71333333333334,3.6933333333333334,14.616666666666667,10.715,5.101666666666667,4.875,7.05,39.105,1.1266666666666667,1.1716666666666666,12.401666666666667,0.3,0.5,0.4866666666666667,3.895,25.748333333333335,15.701666666666666,5.956666666666667,41.91833333333334,3.705,4.665,2.37,23.0,8.713333333333333,7.36,0.5416666666666666,3.4216666666666664,0.26166666666666666,1.3583333333333334,1.1683333333333334,3.625,4.946666666666666,7.211666666666667,1.3,5.848333333333334,1.7583333333333333,1.8916666666666668,0.4,3.3216666666666668,4.67,7.118333333333333,1.0,2.2983333333333333,0.7000000000000001,0.745,0.2
12,47.983333333333334,29.628333333333334,15.753333333333334,6.845,10.826666666666666,22.406666666666666,1.475,2.1533333333333333,38.32833333333333,85.33166666666666,14.64,34.62166666666667,23.688333333333333,7.868333333333333,6.1033333333333335,3.3649999999999998,20.981666666666666,20.21666666666667,83.40166666666667,3.9366666666666665,13.865,10.958333333333334,5.476666666666667,4.246666666666667,7.036666666666667,37.87166666666667,0.9883333333333333,1.0416666666666667,12.515,0.3866666666666667,0.40166666666666667,0.6,3.69,25.15,14.411666666666667,6.421666666666667,40.615,3.763333333333333,4.545,2.605,23.384999999999998,8.698333333333334,7.385,0.5683333333333334,3.3983333333333334,0.2,1.1716666666666666,1.0116666666666667,3.021666666666667,5.251666666666667,7.14,1.3583333333333334,5.801666666666667,1.9033333333333335,1.905,0.4,3.4816666666666665,4.685,6.963333333333333,0.9183333333333333,2.2316666666666665,0.6166666666666667,0.7000000000000001,0.2
13,47.61666666666667,29.941666666666666,15.440000000000001,6.575,10.985,22.2,1.49,1.9983333333333333,38.413333333333334,85.38333333333333,14.48,34.12,23.406666666666666,7.62,6.085,3.4216666666666664,20.746666666666666,20.52,82.71,3.7866666666666666,13.198333333333334,11.466666666666667,5.588333333333334,4.0600000000000005,6.391666666666667,36.861666666666665,0.8350000000000001,1.0566666666666666,12.075,0.46166666666666667,0.38,0.5116666666666667,3.7350000000000003,24.713333333333335,14.215,6.483333333333333,39.69166666666666,3.7916666666666665,4.465,2.7383333333333333,23.063333333333333,9.18,7.073333333333333,0.42000000000000004,3.006666666666667,0.26333333333333336,1.0216666666666667,0.9299999999999999,3.1733333333333333,5.818333333333333,6.921666666666667,1.2966666666666666,5.654999999999999,1.8916666666666668,2.18,0.4,3.6750000000000003,4.388333333333334,7.483333333333333,0.7733333333333334,2.0783333333333336,0.6616666666666667,0.5766666666666667,0.2
14,47.11333333333333,30.316666666666666,14.348333333333333,6.585,10.948333333333332,22.34,1.8566666666666667,2.0116666666666667,37.63166666666667,86.275,14.33,33.72,23.743333333333332,7.2683333333333335,6.075,3.098333333333333,20.245,20.966666666666665,82.37833333333333,3.5816666666666666,12.175,11.698333333333334,5.608333333333333,4.29,6.101666666666667,36.95333333333333,0.7683333333333334,0.855,11.8,0.4,0.4,0.4166666666666667,3.8233333333333337,24.015,13.58,6.2683333333333335,40.03,3.5016666666666665,4.484999999999999,2.6433333333333335,23.62,9.038333333333334,6.758333333333334,0.495,2.895,0.33166666666666667,0.8833333333333333,0.8566666666666667,3.2083333333333335,6.333333333333333,7.091666666666667,1.3116666666666668,5.928333333333334,2.16,1.9666666666666668,0.44,3.4166666666666665,4.165,7.7,0.8999999999999999,2.1383333333333336,0.7166666666666667,0.6233333333333333,0.18166666666666667
15,46.685,30.145,12.93,6.653333333333333,10.855,22.585,1.7933333333333332,1.9233333333333333,37.538333333333334,86.295,14.34,34.339999999999996,23.666666666666668,7.508333333333334,5.985,3.211666666666667,20.455,20.843333333333334,82.21666666666667,3.8833333333333333,11.728333333333333,11.256666666666666,5.785,4.116666666666667,6.116666666666667,37.266666666666666,0.9033333333333333,0.8250000000000001,11.505,0.4,0.40166666666666667,0.4,3.736666666666667,23.346666666666668,13.46,6.536666666666667,40.945,3.6833333333333336,4.793333333333333,2.7,23.801666666666666,8.656666666666666,6.72,0.545,3.013333333333333,0.31,0.89,0.8,3.296666666666667,6.241666666666666,7.168333333333333,1.3083333333333333,5.858333333333333,2.0,1.9733333333333334,0.465,3.1983333333333333,4.045,8.023333333333333,0.9616666666666667,2.4683333333333333,0.73,0.5016666666666667,0.1
16,46.865,30.278333333333332,12.521666666666667,6.243333333333333,10.834999999999999,22.445,1.8133333333333332,1.7466666666666666,38.95333333333333,86.855,14.795,34.99333333333333,23.923333333333332,7.705,5.91,3.3866666666666667,21.143333333333334,20.946666666666665,81.10166666666666,4.06,11.881666666666666,10.366666666666667,5.5249999999999995,4.105,5.878333333333333,38.288333333333334,1.0,0.8,11.13,0.46166666666666667,0.5,0.44,3.5,24.62,13.246666666666666,6.506666666666667,40.943333333333335,3.65,4.823333333333333,2.591666666666667,23.636666666666667,8.393333333333333,6.805,0.6833333333333333,3.225,0.29,0.7000000000000001,0.9116666666666666,3.3616666666666664,6.29,7.613333333333333,1.3366666666666667,5.586666666666667,1.8916666666666668,1.9916666666666667,0.45,3.236666666666667,3.9266666666666667,7.961666666666666,0.8583333333333334,2.533333333333333,0.8999999999999999,0.7216666666666667,0.1
17,46.60166666666667,30.695,12.97,5.766666666666667,10.645,23.206666666666667,1.8566666666666667,1.5150000000000001,39.25666666666667,87.89,14.51,35.718333333333334,24.225,7.525,5.8566666666666665,3.0733333333333333,21.835,21.021666666666665,81.88166666666666,3.7283333333333335,12.071666666666667,10.733333333333334,5.29,4.4399999999999995,5.82,38.19166666666667,0.985,0.8466666666666667,11.708333333333334,0.4,0.43,0.5933333333333334,3.6333333333333333,24.463333333333335,13.915,6.651666666666666,40.13333333333333,2.9983333333333335,4.6066666666666665,2.4433333333333334,23.53,8.365,7.245,0.6716666666666667,3.3433333333333333,0.2,0.5516666666666666,1.0,3.4966666666666666,6.535,7.621666666666667,1.5533333333333335,5.428333333333333,2.1016666666666666,1.9183333333333334,0.44166666666666665,3.0900000000000003,3.7083333333333335,7.5633333333333335,0.6183333333333334,2.0533333333333332,0.9099999999999999,0.8,0.1
18,46.59833333333333,30.30666666666667,13.826666666666666,5.71,10.86,23.476666666666667,1.8416666666666668,1.315,39.68833333333333,88.00333333333333,14.961666666666666,35.516666666666666,25.116666666666667,7.6433333333333335,5.758333333333334,3.4466666666666668,22.203333333333333,20.25,81.46666666666667,4.22,11.476666666666667,11.166666666666666,4.998333333333333,4.546666666666667,6.218333333333334,37.031666666666666,0.9066666666666666,0.9366666666666666,11.565,0.39666666666666667,0.31166666666666665,0.6,3.6966666666666668,24.45,13.256666666666666,6.451666666666667,39.526666666666664,3.3183333333333334,4.283333333333333,2.17,24.186666666666667,8.07,7.281666666666666,0.6666666666666667,2.9633333333333334,0.2,0.595,0.735,3.651666666666667,6.703333333333333,7.341666666666667,1.6016666666666668,5.565,2.2566666666666664,1.8516666666666666,0.4,2.7883333333333336,3.865,8.481666666666667,0.55,1.7566666666666666,0.8116666666666668,0.9783333333333333,0.1
19,46.115,30.416666666666668,13.753333333333334,5.108333333333333,11.458333333333334,23.735,1.9866666666666668,1.4283333333333335,40.315,88.115,14.983333333333333,34.181666666666665,25.173333333333332,7.216666666666667,5.67,3.6966666666666668,22.09,20.03,79.73333333333333,4.6066666666666665,11.241666666666667,11.108333333333333,4.531666666666666,4.571666666666666,6.08,36.861666666666665,1.03,1.1333333333333333,11.1,0.4,0.3,0.5016666666666667,3.4916666666666667,24.916666666666668,13.376666666666667,6.496666666666667,41.541666666666664,3.7283333333333335,4.081666666666667,1.9566666666666668,24.508333333333333,8.42,7.003333333333333,0.7000000000000001,2.5549999999999997,0.24166666666666667,0.5416666666666666,0.6866666666666666,3.9483333333333333,6.49,7.415,1.4116666666666666,5.263333333333334,2.415,1.8983333333333334,0.31,2.265,4.175,9.041666666666666,0.6,1.645,0.795,1.0133333333333334,0.1
20,47.01833333333333,29.665,14.26,5.1883333333333335,11.705,24.31,1.9000000000000001,1.4283333333333335,39.455,87.405,14.615,33.88,24.625,7.14,5.591666666666667,3.8466666666666667,21.495,19.641666666666666,77.41166666666666,4.578333333333333,11.905,11.641666666666666,4.105,4.211666666666667,6.366666666666666,37.36833333333333,0.9766666666666667,1.0166666666666666,11.626666666666667,0.4,0.3,0.515,3.485,25.971666666666668,13.22,6.631666666666667,41.111666666666665,3.851666666666667,4.281666666666667,1.8583333333333334,23.971666666666668,8.851666666666667,7.226666666666667,0.7000000000000001,2.506666666666667,0.3,0.5316666666666666,0.5383333333333333,4.213333333333334,6.595,8.036666666666667,1.5216666666666667,5.19,2.5566666666666666,1.7933333333333332,0.3,2.0300000000000002,4.205,9.19,0.595,1.62,0.6833333333333333,0.8999999999999999,0.043333333333333335
21,46.77166666666667,30.223333333333333,14.976666666666667,4.976666666666667,11.801666666666666,24.708333333333332,1.8316666666666668,1.7449999999999999,38.92666666666667,87.01,15.3,33.98833333333333,24.51,7.675,5.6066666666666665,3.916666666666667,21.685,20.771666666666665,78.745,4.37,11.221666666666666,11.511666666666667,3.52,4.711666666666667,6.17,37.63166666666667,1.1,0.9633333333333333,10.92,0.4,0.3,0.41333333333333333,3.6266666666666665,24.56833333333333,13.701666666666666,6.828333333333333,40.083333333333336,4.05,4.126666666666667,1.9233333333333336,22.755,8.943333333333333,7.1883333333333335,0.7166666666666667,2.5483333333333333,0.3,0.63,0.7000000000000001,3.9183333333333334,6.498333333333333,8.095,1.6916666666666667,5.3133333333333335,2.64,2.138333333333333,0.3,1.9866666666666666,4.0616666666666665,9.326666666666666,0.5933333333333334,1.6816666666666666,0.6,0.8116666666666668,0.0
22,48.315,29.705,15.621666666666666,5.211666666666667,11.945,24.446666666666665,1.625,1.7999999999999998,39.44833333333333,88.365,15.94,35.00666666666667,24.47,7.4366666666666665,4.8,3.6783333333333332,22.71,21.001666666666665,79.63166666666667,4.116666666666667,11.345,11.531666666666666,3.7283333333333335,5.17,6.013333333333334,38.20666666666666,1.045,1.0616666666666668,11.531666666666666,0.32833333333333337,0.35000000000000003,0.3,3.8200000000000003,24.688333333333333,13.853333333333333,6.256666666666667,41.77333333333333,4.118333333333333,4.281666666666667,2.065,22.128333333333334,9.606666666666667,7.665,0.7316666666666667,2.5616666666666665,0.3,0.8633333333333333,0.7000000000000001,3.953333333333333,6.421666666666667,7.8149999999999995,1.6933333333333334,5.343333333333333,2.6566666666666667,2.215,0.4,2.1333333333333333,3.6783333333333332,9.643333333333333,0.6966666666666667,1.8316666666666666,0.6,0.8,0.0
23,48.00333333333333,29.461666666666666,15.683333333333334,5.578333333333333,12.093333333333334,24.831666666666667,1.6949999999999998,1.86,39.428333333333335,89.92333333333333,15.983333333333333,36.10666666666667,24.136666666666667,7.5633333333333335,5.141666666666667,3.775,22.985,20.858333333333334,80.42666666666666,4.241666666666667,11.431666666666667,11.173333333333334,4.638333333333334,5.198333333333333,6.328333333333333,38.318333333333335,1.0483333333333333,1.0,11.531666666666666,0.31333333333333335,0.3816666666666667,0.3,3.6933333333333334,25.331666666666667,14.145,6.04,42.88666666666667,4.171666666666667,4.086666666666667,2.268333333333333,23.093333333333334,9.566666666666666,7.8116666666666665,0.685,2.4816666666666665,0.23666666666666666,0.89,0.6883333333333334,3.7033333333333336,6.218333333333334,7.675,1.5266666666666668,5.4799999999999995,2.3433333333333333,2.0483333333333333,0.4,2.5933333333333333,3.59,9.386666666666667,0.7283333333333334,2.2516666666666665,0.6183333333333334,0.8,0.0
24,47.28333333333333,29.765,16.996666666666666,6.148333333333333,12.198333333333334,24.293333333333333,1.6366666666666667,1.7550000000000001,39.22,90.035,16.753333333333334,36.07666666666667,24.18,7.61,4.801666666666667,3.755,23.556666666666665,20.801666666666666,80.58,3.956666666666667,11.379999999999999,11.318333333333333,4.783333333333333,5.073333333333333,6.453333333333333,39.42,1.12,1.0,11.371666666666666,0.3,0.3,0.375,3.6750000000000003,26.096666666666668,14.926666666666666,6.16,41.79666666666667,4.15,4.15,2.385,24.038333333333334,9.431666666666667,7.803333333333333,0.505,2.3433333333333333,0.16833333333333333,0.8999999999999999,0.6,3.771666666666667,6.026666666666666,7.84,1.5366666666666668,5.546666666666667,2.0483333333333333,2.1133333333333333,0.36000000000000004,2.7533333333333334,3.671666666666667,9.166666666666666,0.7000000000000001,2.546666666666667,0.55,0.6433333333333333,0.0
25,47.541666666666664,28.86,18.193333333333335,6.675,12.52,23.761666666666667,1.75,1.7516666666666665,39.13166666666667,89.62166666666667,17.055,35.87833333333334,24.198333333333334,7.425000000000001,4.823333333333333,3.4616666666666664,23.161666666666665,20.701666666666668,82.30333333333333,3.7333333333333334,11.443333333333333,11.763333333333334,4.328333333333333,5.578333333333333,6.7283333333333335,39.986666666666665,0.8966666666666666,0.9683333333333333,11.148333333333333,0.3,0.31,0.5,3.6566666666666667,25.673333333333332,15.391666666666667,5.833333333333333,42.22833333333333,3.7716666666666665,4.256666666666667,2.4483333333333333,24.145,9.138333333333334,7.88,0.555,2.375,0.1,0.8066666666666668,0.665,3.895,6.205,7.705,1.5416666666666667,5.77,2.0383333333333336,2.3016666666666663,0.32666666666666666,2.97,3.9583333333333335,8.995,0.7983333333333333,2.3449999999999998,0.5700000000000001,0.5983333333333334,0.0
26,48.13,29.526666666666667,19.245,6.996666666666667,12.433333333333334,23.735,1.8866666666666667,1.8266666666666667,37.78666666666667,89.32666666666667,16.25,36.12166666666667,23.821666666666665,7.586666666666667,4.9816666666666665,3.518333333333333,22.185,20.16,82.255,3.851666666666667,11.875,12.243333333333334,4.416666666666667,5.615,6.951666666666667,39.83166666666666,0.9733333333333334,1.1683333333333334,11.138333333333334,0.26,0.3983333333333334,0.46,3.691666666666667,25.328333333333333,15.406666666666666,5.865,42.415,3.5933333333333333,4.328333333333333,2.5533333333333332,24.448333333333334,9.03,7.751666666666667,0.5166666666666666,2.13,0.16833333333333333,0.9283333333333333,0.5133333333333333,4.133333333333333,6.408333333333333,7.3,1.5383333333333333,5.658333333333333,2.0483333333333333,2.185,0.41833333333333333,2.7033333333333336,4.318333333333333,9.016666666666667,0.7000000000000001,2.2666666666666666,0.34,0.38,0.0
27,48.68833333333333,29.788333333333334,19.293333333333333,7.2283333333333335,12.37,23.294999999999998,1.9166666666666667,1.94,37.425,86.80833333333334,16.291666666666668,35.38333333333333,23.813333333333333,7.473333333333334,5.246666666666667,3.6666666666666665,21.740000000000002,19.666666666666668,81.37,4.003333333333333,11.523333333333333,11.953333333333333,4.763333333333334,5.456666666666666,6.693333333333333,39.87,1.09,1.245,10.565,0.3,0.385,0.33333333333333337,3.35,26.165,14.796666666666667,5.631666666666667,42.84,3.5933333333333333,4.483333333333333,2.4683333333333333,24.603333333333335,9.321666666666667,7.295,0.485,2.1433333333333335,0.3,1.0933333333333333,0.435,4.569999999999999,6.473333333333334,7.078333333333333,1.4466666666666668,5.148333333333333,2.065,2.348333333333333,0.4,2.791666666666667,4.718333333333333,8.975,0.7000000000000001,2.435,0.2833333333333333,0.6366666666666667,0.0
28,48.94833333333333,30.48,19.068333333333335,7.236666666666666,12.511666666666667,23.39,1.9983333333333333,2.183333333333333,36.96333333333333,85.77833333333334,16.121666666666666,36.943333333333335,23.123333333333335,7.421666666666667,5.435,3.5966666666666667,21.885,19.66,82.17,3.98,11.595,11.993333333333332,4.944999999999999,5.35,6.195,41.10333333333333,1.24,1.1183333333333334,10.735,0.3,0.4716666666666667,0.4,3.3233333333333333,26.759999999999998,14.958333333333334,6.13,42.571666666666665,3.1616666666666666,4.316666666666666,2.56,24.23,9.588333333333333,7.3,0.42500000000000004,2.5466666666666664,0.3,1.2566666666666666,0.5866666666666667,4.448333333333333,6.111666666666666,7.053333333333334,1.3983333333333334,5.095,2.2733333333333334,2.68,0.4,3.046666666666667,4.795,7.996666666666667,0.65,2.565,0.45666666666666667,0.5216666666666666,0.0
29,50.151666666666664,29.468333333333334,19.305,7.413333333333333,12.11,23.226666666666667,1.8033333333333332,2.0966666666666667,36.245,84.47666666666667,15.616666666666667,37.60666666666667,23.85,7.7716666666666665,5.423333333333333,3.36,21.95,20.266666666666666,84.83333333333333,4.001666666666667,12.448333333333332,12.098333333333333,4.946666666666666,5.446666666666666,5.883333333333334,41.98166666666667,1.1816666666666666,0.8666666666666667,11.371666666666666,0.2,0.5466666666666666,0.4,3.7216666666666667,27.656666666666666,14.16,6.363333333333333,42.24,2.7466666666666666,4.125,2.6216666666666666,23.681666666666665,9.588333333333333,7.986666666666666,0.4,2.73,0.25833333333333336,1.31,0.76,4.386666666666667,5.8966666666666665,7.15,1.3633333333333333,5.3566666666666665,2.276666666666667,2.6816666666666666,0.34500000000000003,3.18,4.413333333333333,7.315,0.6,2.7383333333333333,0.5866666666666667,0.49833333333333335,0.0
30,50.913333333333334,29.96,18.563333333333333,7.735,11.641666666666667,22.383333333333333,1.8133333333333332,1.9883333333333335,36.905,84.69,15.865,36.52,24.335,7.868333333333333,5.3116666666666665,3.183333333333333,22.556666666666665,19.99833333333333,86.33833333333334,4.131666666666667,12.346666666666666,11.626666666666667,5.083333333333334,5.485,5.41,41.288333333333334,1.355,0.8966666666666666,10.71,0.22833333333333333,0.6716666666666667,0.33166666666666667,3.4716666666666667,27.225,13.723333333333333,6.235,42.806666666666665,2.69,4.108333333333333,2.77,22.876666666666665,9.546666666666667,8.131666666666666,0.4,2.8733333333333335,0.2,1.2750000000000001,0.8816666666666666,4.54,5.503333333333333,6.721666666666667,1.24,5.29,2.1633333333333336,2.64,0.3,3.2933333333333334,4.15,6.836666666666667,0.685,2.82,0.6,0.545,0.0
31,50.29333333333334,29.505,17.296666666666667,7.703333333333333,11.385,23.895,1.8066666666666666,1.635,38.48166666666667,84.91666666666667,15.295,36.03333333333333,23.865000000000002,7.4,5.491666666666667,3.21,22.708333333333332,19.75,84.11666666666667,4.0616666666666665,12.406666666666666,11.265,5.123333333333333,4.7716666666666665,5.651666666666666,41.29333333333333,1.2,0.7866666666666667,11.11,0.3,0.7000000000000001,0.3,3.533333333333333,27.785,13.455,5.971666666666667,42.406666666666666,2.5316666666666667,4.566666666666666,2.865,23.315,9.238333333333333,8.75,0.46,2.8716666666666666,0.2,1.09,0.7000000000000001,4.736666666666667,5.225,7.023333333333333,1.1666666666666667,5.205,2.013333333333333,2.3833333333333333,0.3,3.2800000000000002,4.033333333333333,6.721666666666667,0.62,2.975,0.6683333333333333,0.6733333333333333,0.0
32,49.791666666666664,29.508333333333333,16.216666666666665,7.418333333333334,11.348333333333333,24.278333333333332,1.7966666666666666,1.795,38.346666666666664,84.2,14.441666666666666,35.053333333333335,23.016666666666666,7.388333333333334,5.906666666666666,3.3766666666666665,22.633333333333333,19.716666666666665,82.325,4.1433333333333335,12.775,11.411666666666667,5.651666666666666,4.58,5.7683333333333335,40.233333333333334,1.1333333333333333,0.735,10.565,0.28500000000000003,0.6900000000000001,0.3,3.5816666666666666,27.225,13.736666666666666,6.0633333333333335,41.71333333333333,2.31,4.7683333333333335,2.5083333333333333,23.826666666666668,9.188333333333333,8.503333333333334,0.4716666666666667,2.7483333333333335,0.2733333333333333,0.975,0.7000000000000001,4.951666666666667,5.193333333333333,7.296666666666667,1.1333333333333333,5.155,2.0316666666666667,2.38,0.2,3.0983333333333336,4.02,6.635,0.7083333333333334,2.9716666666666667,0.7000000000000001,0.7000000000000001,0.05333333333333334
33,50.94166666666667,30.106666666666666,16.32,8.081666666666667,11.451666666666666,24.221666666666668,1.7383333333333333,1.6516666666666666,37.66166666666667,82.95,13.95,33.75,23.171666666666667,7.908333333333333,5.308333333333334,3.6,22.498333333333335,20.515,81.44,4.071666666666667,13.071666666666667,11.348333333333333,4.955,4.858333333333333,5.923333333333334,40.955,1.1516666666666666,0.7000000000000001,10.863333333333333,0.24833333333333335,0.7033333333333334,0.3,3.92,25.856666666666666,14.043333333333333,6.25,41.51166666666666,2.1866666666666665,5.06,2.1133333333333333,23.5,9.15,8.47,0.5,2.941666666666667,0.5,1.1,0.7783333333333333,5.068333333333333,5.448333333333333,7.373333333333333,1.335,5.416666666666667,2.1,2.1716666666666664,0.26666666666666666,2.54,4.155,6.546666666666667,0.7283333333333334,2.5866666666666664,0.7050000000000001,0.7000000000000001,0.1
34,52.06666666666667,30.203333333333333,16.446666666666665,7.648333333333333,11.223333333333333,24.19,1.5016666666666667,1.7249999999999999,37.125,82.55333333333333,13.153333333333332,34.335,23.561666666666667,8.433333333333334,5.496666666666666,3.618333333333333,21.841666666666665,20.923333333333332,81.27,4.028333333333333,13.595,10.736666666666666,4.878333333333333,4.825,5.796666666666667,40.93666666666667,1.0433333333333332,0.7266666666666667,10.826666666666666,0.3,0.8216666666666667,0.225,4.238333333333333,24.5,13.765,6.551666666666667,42.065,2.36,4.9799999999999995,2.2083333333333335,22.181666666666665,8.946666666666667,8.513333333333334,0.5,3.085,0.5,1.3233333333333335,1.02,4.971666666666667,5.401666666666666,7.041666666666667,1.6616666666666666,4.948333333333333,2.15,2.0633333333333335,0.4,2.751666666666667,4.661666666666666,6.641666666666667,0.7000000000000001,2.3783333333333334,0.6883333333333334,0.77,0.1
35,51.56,31.091666666666665,16.51,6.996666666666667,11.068333333333333,23.976666666666667,1.325,1.9066666666666667,36.915,83.68166666666667,13.201666666666666,33.876666666666665,24.705,8.698333333333332,5.183333333333334,3.7933333333333334,22.168333333333333,21.645,79.99166666666667,4.046666666666667,13.725,11.061666666666667,4.8133333333333335,4.615,5.501666666666667,41.71,1.0,0.7833333333333334,10.991666666666667,0.3,0.8883333333333333,0.125,4.223333333333334,25.355,14.209999999999999,6.9383333333333335,40.99333333333333,2.453333333333333,4.683333333333334,2.2383333333333333,22.148333333333333,8.663333333333332,8.64,0.4033333333333333,2.855,0.5,1.4000000000000001,1.1133333333333333,4.928333333333333,5.1466666666666665,7.04,1.6183333333333334,5.0183333333333335,1.97,2.165,0.37333333333333335,2.5933333333333333,4.408333333333333,7.163333333333333,0.59,2.26,0.6,0.8,0.1
36,51.81333333333333,30.783333333333335,16.428333333333335,6.9,10.961666666666666,24.238333333333333,1.2266666666666668,1.99,38.09166666666667,83.24166666666666,13.596666666666666,32.651666666666664,25.46,8.38,5.086666666666667,3.771666666666667,22.39666666666667,21.608333333333334,80.10333333333334,3.9816666666666665,13.531666666666666,11.061666666666667,4.721666666666667,4.276666666666667,5.398333333333333,42.35666666666667,0.9183333333333333,0.6183333333333334,10.951666666666666,0.25666666666666665,0.7016666666666667,0.2,4.633333333333334,26.30666666666667,14.153333333333332,6.785,40.556666666666665,2.408333333333333,4.655,2.203333333333333,22.185,8.575,8.803333333333333,0.4,3.0516666666666667,0.4316666666666667,1.4083333333333334,1.16,4.7700000000000005,5.233333333333333,7.0,1.425,5.531666666666666,1.8733333333333335,2.341666666666667,0.2316666666666667,2.643333333333333,4.203333333333333,7.628333333333333,0.6366666666666667,2.4633333333333334,0.6,0.7983333333333333,0.1
37,51.19166666666667,30.846666666666668,16.328333333333333,7.08,11.495000000000001,24.701666666666668,1.1816666666666666,1.7083333333333333,38.141666666666666,83.9,13.675,31.931666666666665,26.023333333333333,8.290000000000001,5.001666666666667,4.015,21.843333333333334,20.94333333333333,79.17166666666667,3.995,13.175,11.361666666666666,4.751666666666667,4.181666666666667,5.666666666666667,41.79333333333333,0.865,0.47500000000000003,11.228333333333333,0.2,0.64,0.2316666666666667,4.823333333333333,26.288333333333334,14.22,7.17,40.39333333333333,2.7683333333333335,4.533333333333333,2.28,21.758333333333333,8.73,9.271666666666667,0.4166666666666667,2.9916666666666667,0.3,1.2983333333333333,1.145,4.401666666666666,5.036666666666667,6.566666666666666,1.2816666666666667,5.59,1.985,2.4616666666666664,0.2,2.5283333333333333,3.9683333333333333,8.013333333333334,0.7000000000000001,2.5533333333333332,0.5233333333333333,0.4633333333333334,0.10166666666666667
38,51.221666666666664,30.845000000000002,16.133333333333333,7.226666666666667,11.51,24.733333333333334,0.9666666666666667,1.5683333333333334,37.66166666666667,83.44,13.451666666666666,30.573333333333334,26.113333333333333,8.098333333333333,5.29,4.033333333333333,21.321666666666665,21.168333333333333,78.46333333333334,3.8133333333333335,13.461666666666666,11.525,4.848333333333334,4.148333333333333,5.803333333333334,41.135,1.0283333333333333,0.41500000000000004,11.441666666666666,0.28833333333333333,0.5283333333333333,0.315,4.588333333333334,25.586666666666666,13.978333333333333,7.23,41.95333333333333,3.0583333333333336,4.586666666666666,2.3833333333333333,21.658333333333335,8.765,9.225,0.44666666666666666,2.8516666666666666,0.33,1.1433333333333333,1.1283333333333334,4.423333333333333,5.441666666666666,6.546666666666667,1.1216666666666666,5.6,1.8800000000000001,2.305,0.2,2.5716666666666668,3.825,8.315,0.7083333333333334,2.4066666666666667,0.4633333333333333,0.525,0.2
39,49.81666666666667,31.843333333333334,15.451666666666666,7.248333333333333,11.886666666666667,24.935,1.1716666666666666,1.57,37.91166666666667,85.33833333333334,13.983333333333333,31.145,24.675,7.935,5.613333333333333,3.998333333333333,21.013333333333332,21.053333333333335,77.065,3.535,13.083333333333334,11.653333333333334,5.001666666666667,4.403333333333333,6.241666666666667,41.413333333333334,1.0066666666666666,0.5566666666666666,10.853333333333333,0.385,0.45333333333333337,0.43333333333333335,4.218333333333334,24.311666666666667,14.44,6.818333333333333,41.045,2.941666666666667,4.661666666666667,2.27,21.475,8.465,8.655,0.4366666666666667,2.8033333333333332,0.5,1.0483333333333333,1.04,4.098333333333334,5.928333333333334,6.243333333333333,1.1366666666666667,5.291666666666667,1.84,2.0316666666666667,0.2,2.6799999999999997,4.201666666666667,8.636666666666667,0.8,2.626666666666667,0.5266666666666666,0.6516666666666667,0.2
40,47.68833333333333,31.689999999999998,15.343333333333334,6.745,12.261666666666667,24.78,1.435,1.6533333333333333,37.72666666666667,85.66166666666666,14.023333333333333,32.20333333333333,24.225,7.605,5.465,3.881666666666667,20.498333333333335,21.205,77.50833333333334,3.401666666666667,12.748333333333333,12.115,4.971666666666667,4.415,6.696666666666666,41.92,0.8583333333333334,0.8633333333333334,10.536666666666667,0.3716666666666667,0.41500000000000004,0.5,4.2716666666666665,24.376666666666665,14.316666666666666,6.98,40.971666666666664,2.7216666666666667,4.365,2.1983333333333333,22.698333333333334,8.403333333333334,8.2,0.5,2.558333333333333,0.5,1.0133333333333334,0.8999999999999999,3.8600000000000003,6.315,6.1466666666666665,1.0733333333333333,5.576666666666667,2.1183333333333336,2.0933333333333337,0.2,2.658333333333333,4.348333333333334,8.43,0.7150000000000001,2.691666666666667,0.6933333333333334,0.555,0.2
41,46.93833333333333,31.161666666666665,16.4,7.26,12.695,23.330000000000002,1.49,1.9700000000000002,37.05833333333333,85.74666666666667,14.413333333333334,32.90833333333333,25.398333333333333,8.12,5.141666666666667,3.83,20.196666666666665,21.156666666666666,78.49333333333334,3.375,13.125,12.361666666666666,4.618333333333333,4.176666666666667,6.745,41.288333333333334,0.9416666666666667,1.0216666666666667,10.176666666666668,0.3,0.4,0.5433333333333333,4.093333333333334,25.52166666666667,14.626666666666667,7.036666666666667,41.80166666666667,2.7466666666666666,4.261666666666667,2.2600000000000002,23.433333333333334,8.39,7.523333333333333,0.53,2.8083333333333336,0.5,1.08,0.9983333333333333,3.8033333333333337,6.413333333333333,6.028333333333333,1.09,5.34,2.216666666666667,1.9366666666666668,0.2,2.631666666666667,4.223333333333334,8.293333333333333,0.7216666666666667,2.435,0.8383333333333334,0.4266666666666667,0.2
42,46.315,30.426666666666666,16.691666666666666,7.661666666666667,12.706666666666667,22.373333333333335,1.4033333333333333,2.115,35.92333333333333,84.51333333333334,14.738333333333333,34.656666666666666,25.99833333333333,8.063333333333333,4.95,3.6550000000000002,20.121666666666666,20.966666666666665,81.17333333333333,3.6016666666666666,12.875,12.016666666666667,3.856666666666667,4.233333333333333,7.09,42.65833333333333,1.2383333333333333,1.035,10.386666666666667,0.3,0.36000000000000004,0.6,4.1866666666666665,25.893333333333334,14.495,7.241666666666667,41.858333333333334,2.7383333333333333,3.995,2.5433333333333334,23.395,7.421666666666667,7.426666666666667,0.6066666666666667,2.8466666666666667,0.4266666666666667,0.945,1.0,3.7216666666666667,6.34,6.051666666666667,1.2083333333333333,5.211666666666667,2.12,1.835,0.2,2.9166666666666665,4.248333333333333,8.095,0.6483333333333333,2.3716666666666666,0.8999999999999999,0.4166666666666667,0.14666666666666667
43,44.92666666666667,30.046666666666667,16.446666666666665,6.718333333333334,12.209999999999999,22.67,1.4766666666666668,2.328333333333333,36.065,84.58333333333333,15.254999999999999,34.94833333333333,25.538333333333334,7.0,5.291666666666667,3.275,20.831666666666667,20.755,83.24833333333333,3.626666666666667,12.741666666666667,11.82,3.7533333333333334,4.223333333333334,7.078333333333333,42.60166666666667,1.2983333333333333,1.1566666666666667,10.326666666666666,0.25166666666666665,0.2966666666666667,0.6,3.98,26.535,14.176666666666666,7.255,41.87,2.6866666666666665,3.865,2.5916666666666663,22.905,6.918333333333333,7.506666666666667,0.62,2.7783333333333333,0.25833333333333336,0.7100000000000001,1.0616666666666668,3.8783333333333334,5.8999999999999995,6.191666666666667,1.1533333333333333,4.7299999999999995,2.1983333333333333,2.106666666666667,0.265,3.105,4.528333333333333,7.7283333333333335,0.67,2.348333333333333,0.8150000000000001,0.685,0.1
44,44.32833333333333,28.575,15.415,6.77,12.128333333333334,22.631666666666668,1.6933333333333334,2.2983333333333333,37.026666666666664,84.86166666666666,16.066666666666666,34.37,25.22833333333333,6.463333333333334,5.42,3.5,21.294999999999998,19.545,83.36333333333333,4.101666666666667,12.993333333333334,12.126666666666667,3.795,4.276666666666666,7.111666666666666,40.8,1.3,1.37,10.683333333333334,0.20833333333333334,0.19166666666666668,0.6,3.7983333333333333,27.128333333333334,14.218333333333334,6.7683333333333335,41.839999999999996,2.845,3.955,2.355,23.259999999999998,7.411666666666667,7.126666666666667,0.7383333333333334,2.6133333333333333,0.3,0.635,0.965,3.7883333333333336,5.7683333333333335,6.488333333333333,0.925,4.945,2.3783333333333334,2.243333333333333,0.2,2.9066666666666667,4.426666666666667,7.576666666666667,0.6483333333333333,2.401666666666667,0.8,0.63,0.1
45,44.13,28.183333333333334,15.075,7.026666666666666,12.098333333333333,23.093333333333334,1.8883333333333334,2.1766666666666667,36.556666666666665,84.14166666666667,16.558333333333334,34.721666666666664,24.093333333333334,6.17,5.733333333333333,3.7,21.621666666666666,19.211666666666666,82.77,4.5216666666666665,12.921666666666667,11.898333333333333,4.206666666666667,3.965,7.038333333333333,38.95333333333333,1.3266666666666667,1.3,11.011666666666667,0.3,0.2,0.575,3.726666666666667,26.661666666666665,13.988333333333333,6.541666666666667,41.93833333333333,3.001666666666667,3.9483333333333333,2.4916666666666667,23.669999999999998,8.001666666666667,7.086666666666667,0.7966666666666667,2.7016666666666667,0.34,0.64,0.8216666666666667,3.5666666666666664,5.931666666666667,7.058333333333334,0.8033333333333333,5.015,2.941666666666667,2.0816666666666666,0.2,3.1583333333333337,4.62,7.455,0.7316666666666667,2.453333333333333,0.8,0.6133333333333334,0.1
46,44.92666666666667,28.561666666666667,14.59,6.8133333333333335,12.755,23.35333333333333,1.9733333333333334,2.2383333333333333,35.836666666666666,83.72,16.286666666666665,35.81166666666667,23.161666666666665,6.195,5.493333333333333,3.69,22.361666666666668,20.186666666666667,81.26166666666667,4.511666666666667,12.238333333333333,12.44,4.441666666666666,4.101666666666667,6.838333333333333,38.806666666666665,1.5666666666666667,1.2133333333333334,11.391666666666667,0.305,0.2,0.6,3.365,25.39,14.191666666666666,6.596666666666667,42.266666666666666,3.3016666666666667,3.901666666666667,2.595,23.931666666666665,8.568333333333333,7.163333333333333,0.7916666666666667,2.655,0.4,0.5666666666666667,0.78,3.7216666666666667,5.835,7.203333333333333,0.9099999999999999,4.885,3.1566666666666667,2.0300000000000002,0.2,3.1016666666666666,4.84,6.951666666666667,0.7216666666666667,2.07,0.8716666666666667,0.8833333333333333,0.1
47,44.66,28.675,14.275,6.773333333333333,12.956666666666667,23.941666666666666,1.8883333333333334,2.3233333333333333,36.303333333333335,84.01,16.481666666666666,36.156666666666666,22.046666666666667,6.541666666666667,5.235,3.328333333333333,23.723333333333333,21.42,82.82,4.355,12.378333333333334,12.355,4.235,4.296666666666667,6.738333333333333,38.985,1.6383333333333334,1.3833333333333333,11.55,0.4,0.29833333333333334,0.5416666666666666,3.0483333333333333,24.576666666666668,14.291666666666666,6.193333333333333,42.08166666666666,2.9233333333333333,4.085,2.6283333333333334,23.875,8.828333333333333,6.988333333333333,0.7833333333333334,2.6333333333333333,0.4,0.6933333333333334,0.9183333333333333,3.91,6.006666666666667,7.596666666666667,1.0,5.163333333333333,3.126666666666667,1.69,0.24833333333333335,3.375,4.698333333333333,6.721666666666667,0.7000000000000001,1.9133333333333333,0.8999999999999999,0.8999999999999999,0.09833333333333334
48,43.675,28.581666666666667,14.75,6.66,13.053333333333333,24.203333333333333,1.9000000000000001,2.2533333333333334,36.461666666666666,85.06833333333333,16.69,35.26,22.421666666666667,6.636666666666667,4.833333333333333,2.986666666666667,23.84,21.221666666666668,83.10333333333334,4.5183333333333335,11.966666666666667,12.91,4.1866666666666665,4.445,6.821666666666666,39.071666666666665,1.3316666666666668,1.4933333333333334,11.275,0.31166666666666665,0.44166666666666665,0.4083333333333334,3.19,24.878333333333334,14.436666666666667,5.9750000000000005,40.946666666666665,2.7600000000000002,4.023333333333333,2.638333333333333,23.223333333333333,8.71,6.586666666666667,0.8033333333333333,2.6566666666666667,0.37,0.745,0.9916666666666667,4.223333333333334,5.675,7.666666666666667,0.9933333333333333,5.043333333333333,3.0566666666666666,1.3933333333333333,0.3,3.3833333333333333,4.713333333333334,6.726666666666667,0.7483333333333334,2.1416666666666666,0.8666666666666667,0.775,0.0
49,43.84,28.035,15.236666666666666,6.4366666666666665,12.513333333333334,24.213333333333335,1.6833333333333333,2.313333333333333,35.730000000000004,84.59,16.885,34.895,22.795,6.766666666666667,4.641666666666667,3.018333333333333,23.541666666666668,20.19,84.04,4.3933333333333335,12.06,12.515,4.178333333333334,4.241666666666667,6.451666666666667,38.19833333333334,1.27,1.5883333333333334,11.218333333333334,0.21500000000000002,0.6,0.4166666666666667,3.316666666666667,24.998333333333335,14.53,6.211666666666667,41.14,3.0683333333333334,4.318333333333333,2.8916666666666666,23.555,9.213333333333333,6.526666666666667,0.9383333333333334,2.845,0.2,0.9466666666666667,1.1683333333333334,4.83,5.601666666666667,7.8149999999999995,1.0666666666666667,5.16,3.245,1.5716666666666668,0.33166666666666667,3.4099999999999997,4.466666666666667,6.96,0.7000000000000001,1.7566666666666666,0.6866666666666666,0.6916666666666667,0.0
50,44.71666666666667,28.206666666666667,14.881666666666666,6.138333333333334,11.92,24.298333333333332,1.4166666666666667,2.34,35.52,85.20333333333333,17.235,35.04,23.035,6.7683333333333335,4.756666666666667,3.1100000000000003,23.493333333333332,20.35,84.35666666666667,4.275,11.976666666666667,12.683333333333334,4.471666666666667,4.21,5.95,37.74166666666667,1.2633333333333334,1.24,11.428333333333333,0.2,0.5133333333333333,0.4,3.6083333333333334,25.01,14.888333333333334,5.953333333333333,40.626666666666665,3.4033333333333333,4.296666666666667,2.941666666666667,23.183333333333334,9.623333333333333,6.218333333333333,0.8999999999999999,3.015,0.2,0.9866666666666667,1.3,4.823333333333333,5.486666666666666,7.876666666666666,1.165,4.675,3.086666666666667,1.6783333333333332,0.4,3.495,4.245,6.88,0.8266666666666667,1.8116666666666668,0.73,0.795,0.0
51,45.765,28.426666666666666,14.971666666666668,5.695,11.458333333333334,24.266666666666666,1.4200000000000002,1.98,35.208333333333336,85.375,17.01,34.92666666666667,22.933333333333334,6.4383333333333335,4.601666666666667,3.1750000000000003,23.316666666666666,19.946666666666665,85.50166666666667,4.406666666666666,12.455,12.69,4.781666666666666,4.398333333333333,5.695,37.983333333333334,1.2916666666666667,1.1400000000000001,11.428333333333333,0.2,0.5,0.36333333333333334,3.69,23.878333333333334,14.313333333333333,5.666666666666666,40.60666666666667,3.896666666666667,4.42,2.9566666666666666,22.955000000000002,9.756666666666666,6.215,0.7933333333333333,3.0633333333333335,0.2,0.9349999999999999,1.2566666666666666,4.58,5.673333333333334,7.87,1.1166666666666667,4.788333333333333,3.0366666666666666,1.83,0.4,3.51,4.5,7.41,0.865,2.015,0.5933333333333334,0.8833333333333333,0.0
52,44.778333333333336,28.973333333333333,15.545,5.411666666666666,11.818333333333333,25.326666666666668,1.8800000000000001,1.84,35.965,87.32166666666667,17.078333333333333,34.00333333333333,23.476666666666667,6.83,4.3950000000000005,3.1816666666666666,22.965,20.5,83.17166666666667,4.156666666666666,12.733333333333334,12.535,4.8133333333333335,4.526666666666666,5.51,37.56333333333333,1.135,1.065,11.481666666666667,0.3,0.5566666666666666,0.4,3.5216666666666665,23.13,14.725,5.285,41.37166666666667,3.865,4.558333333333334,2.9183333333333334,22.638333333333332,10.565,6.556666666666667,0.6950000000000001,3.2533333333333334,0.2,1.1416666666666666,1.305,4.5183333333333335,5.4799999999999995,7.909999999999999,0.9916666666666667,4.991666666666667,3.0900000000000003,1.8733333333333335,0.5516666666666666,3.475,5.081666666666667,7.821666666666666,0.7466666666666667,2.045,0.5,0.9833333333333333,0.0
53,44.858333333333334,29.008333333333333,15.733333333333333,5.776666666666666,12.393333333333333,25.566666666666666,1.945,1.9516666666666669,37.45666666666666,87.92999999999999,16.875,34.71333333333333,23.795,7.211666666666667,4.491666666666666,3.3066666666666666,22.545,20.663333333333334,82.28166666666667,4.366666666666667,13.038333333333334,12.618333333333334,4.701666666666667,4.215,5.368333333333333,37.339999999999996,1.035,0.9433333333333334,11.611666666666666,0.4,0.6,0.4,3.5433333333333334,23.436666666666667,15.001666666666667,5.131666666666667,40.67166666666667,3.8383333333333334,4.398333333333333,3.118333333333333,22.333333333333332,11.186666666666667,6.498333333333333,0.7133333333333334,3.685,0.14166666666666666,1.3266666666666667,1.26,4.3566666666666665,5.34,7.823333333333333,0.8116666666666668,5.133333333333334,3.1833333333333336,1.8866666666666667,0.545,3.3449999999999998,4.803333333333334,8.238333333333333,0.63,2.1883333333333335,0.5,0.8933333333333333,0.0
54,45.781666666666666,29.886666666666667,15.8,5.743333333333333,12.611666666666666,25.358333333333334,1.785,1.9200000000000002,37.483333333333334,87.54833333333333,16.623333333333335,35.24166666666667,23.788333333333334,7.285,4.62,3.611666666666667,22.294999999999998,21.26,81.04166666666667,4.1883333333333335,12.473333333333333,12.418333333333333,4.743333333333333,4.175,5.475,38.33,1.1633333333333333,0.7033333333333334,11.52,0.3916666666666667,0.5866666666666667,0.4,3.5683333333333334,24.816666666666666,14.845,5.135,40.843333333333334,3.5483333333333333,4.075,3.17,22.19333333333333,10.813333333333333,7.055,0.83,3.798333333333334,0.1,1.3366666666666667,1.115,4.2716666666666665,5.133333333333334,7.801666666666667,0.7966666666666667,5.118333333333333,3.0933333333333333,1.875,0.5,3.1583333333333337,4.486666666666666,8.495000000000001,0.7283333333333334,2.121666666666667,0.5,0.955,0.0
55,47.69166666666667,29.866666666666667,16.09,5.67,12.726666666666667,24.861666666666668,1.6116666666666666,1.84,37.61833333333333,88.26333333333334,16.165,36.56,24.621666666666666,7.3966666666666665,4.656666666666666,3.3583333333333334,22.058333333333334,21.4,81.78333333333333,3.7550000000000003,12.606666666666667,11.94,4.665,4.515,5.641666666666667,38.925,1.1733333333333333,0.7000000000000001,11.288333333333334,0.3,0.5,0.4,3.941666666666667,25.506666666666668,14.791666666666666,5.336666666666667,42.04666666666667,3.4299999999999997,4.15,2.97,21.8,10.396666666666667,7.066666666666666,0.8,3.81,0.060000000000000005,1.3,1.1,4.453333333333333,4.943333333333333,7.255,1.095,5.3566666666666665,2.6566666666666667,1.8333333333333333,0.5,2.99,4.418333333333333,8.045,0.7100000000000001,2.1433333333333335,0.52,1.0666666666666667,0.0
56,48.12833333333333,29.583333333333332,15.953333333333333,6.235,12.143333333333333,24.356666666666666,1.4000000000000001,1.6566666666666667,37.858333333333334,88.51833333333333,16.12,35.96,24.193333333333335,7.668333333333333,4.67,3.4816666666666665,21.421666666666667,20.736666666666668,82.86833333333333,3.58,13.041666666666666,11.28,4.336666666666667,4.806666666666667,5.718333333333334,38.34166666666667,0.945,0.7000000000000001,11.215,0.295,0.5,0.3,3.861666666666667,26.151666666666667,15.145,5.861666666666666,41.33833333333333,3.3016666666666667,4.233333333333333,2.816666666666667,21.71666666666667,9.925,7.148333333333333,0.8,3.9083333333333337,0.0,1.5716666666666668,1.0466666666666666,4.528333333333333,5.111666666666666,7.493333333333333,1.2550000000000001,5.2700000000000005,2.433333333333333,1.7783333333333333,0.5,3.0300000000000002,4.37,7.968333333333333,0.6416666666666667,2.675,0.5283333333333333,0.8166666666666667,0.0
57,48.663333333333334,29.328333333333333,15.918333333333333,6.148333333333333,11.61,23.313333333333333,1.4166666666666667,1.6300000000000001,37.97833333333333,89.06,16.15833333333333,35.595,24.155,7.446666666666666,4.881666666666667,3.373333333333333,20.423333333333332,20.441666666666666,82.98666666666666,3.6016666666666666,13.106666666666667,11.015,4.101666666666667,4.908333333333333,6.04,38.98166666666667,0.8666666666666667,0.615,11.033333333333333,0.2,0.5833333333333334,0.465,3.895,26.683333333333334,15.521666666666668,6.401666666666667,41.065,3.5483333333333333,3.9933333333333336,2.6566666666666667,21.61,8.938333333333333,7.546666666666667,0.8,3.876666666666667,0.02666666666666667,1.4300000000000002,0.8016666666666666,4.401666666666666,5.078333333333333,7.608333333333333,1.5533333333333335,4.92,2.158333333333333,1.965,0.45166666666666666,3.106666666666667,4.246666666666667,8.02,0.7433333333333334,2.6966666666666668,0.5016666666666667,0.8,0.0
58,48.86666666666667,29.151666666666667,15.825,6.256666666666667,11.575,22.044999999999998,1.52,1.6566666666666667,38.15,89.135,16.265,36.455,24.218333333333334,6.946666666666666,5.333333333333333,3.525,20.546666666666667,20.923333333333332,82.76666666666667,3.23,13.248333333333333,9.876666666666667,4.11,5.096666666666667,6.195,39.66166666666667,0.9533333333333334,0.7316666666666667,11.06,0.2,0.495,0.4766666666666667,3.921666666666667,25.626666666666665,15.478333333333333,6.36,41.21333333333333,3.5516666666666667,3.96,2.6566666666666667,21.458333333333332,8.851666666666667,8.18,0.7016666666666667,3.7233333333333336,0.19,1.3866666666666667,0.5933333333333334,4.071666666666666,5.431666666666667,7.3966666666666665,1.7666666666666666,4.993333333333333,2.3249999999999997,2.3633333333333333,0.4,3.033333333333333,4.483333333333333,7.656666666666667,0.8016666666666667,2.4483333333333333,0.6166666666666667,0.8,0.0
59,48.638333333333335,29.925,15.986666666666666,6.596666666666667,11.8,21.768333333333334,1.8166666666666667,1.6566666666666667,38.09166666666667,89.31666666666666,15.851666666666667,35.848333333333336,24.268333333333334,6.713333333333333,5.406666666666666,3.6133333333333333,21.16,21.143333333333334,82.75,3.42,13.261666666666667,10.146666666666667,4.261666666666667,5.206666666666667,6.125,39.42333333333333,1.0,0.78,11.263333333333334,0.23,0.4,0.35000000000000003,4.29,25.938333333333333,15.276666666666667,6.3149999999999995,40.943333333333335,3.4699999999999998,3.5949999999999998,2.4133333333333336,21.773333333333333,8.945,8.498333333333333,0.625,3.5766666666666667,0.2,1.3733333333333333,0.38,3.585,5.193333333333333,7.156666666666666,1.7533333333333332,4.988333333333333,2.1100000000000003,2.5016666666666665,0.36833333333333335,3.06,4.405,7.405,0.895,2.606666666666667,0.7000000000000001,0.8616666666666667,0.0
60,49.50833333333333,29.625,16.06833333333333,6.8,12.173333333333334,22.105,1.9083333333333334,1.7149999999999999,38.571666666666665,88.73,14.948333333333334,36.31333333333333,24.385,6.441666666666666,5.51,3.505,22.02166666666667,20.973333333333333,82.33833333333334,3.93,13.036666666666667,9.945,4.138333333333334,5.275,6.158333333333333,40.0,0.89,0.8,11.81,0.33666666666666667,0.4,0.3,3.935,26.018333333333334,14.955,6.491666666666667,41.695,3.1816666666666666,3.8383333333333334,2.2383333333333333,21.796666666666667,8.62,8.613333333333333,0.64,3.558333333333333,0.2,1.4000000000000001,0.3,3.6966666666666668,5.08,6.835,1.7866666666666666,5.295,2.0900000000000003,2.348333333333333,0.3,2.9183333333333334,4.486666666666666,7.725,0.8183333333333334,2.405,0.525,0.8866666666666666,0.10333333333333335
61,50.973333333333336,29.341666666666665,15.323333333333334,6.785,12.585,22.516666666666666,1.7916666666666667,1.6833333333333333,39.38333333333333,89.36833333333334,14.338333333333333,37.626666666666665,24.201666666666668,6.443333333333333,5.76,3.4433333333333334,22.056666666666665,20.998333333333335,81.27666666666667,4.401666666666666,12.288333333333334,10.128333333333334,3.961666666666667,5.261666666666667,6.28,40.565,0.795,0.8083333333333333,11.32,0.4,0.4,0.29333333333333333,4.175,25.8,15.066666666666666,6.985,42.355,2.8000000000000003,3.65,2.111666666666667,22.281666666666666,8.705,8.808333333333334,0.7000000000000001,3.316666666666667,0.26666666666666666,1.52,0.24500000000000002,3.9316666666666666,4.935,6.535,1.7566666666666666,5.498333333333333,1.9133333333333336,2.3916666666666666,0.3766666666666667,3.0316666666666667,4.308333333333334,7.586666666666667,0.8083333333333333,2.3216666666666668,0.5,0.9166666666666666,0.2
62,52.961666666666666,29.418333333333333,14.971666666666666,6.99,12.126666666666667,22.955000000000002,1.4200000000000002,1.6416666666666666,40.64333333333333,89.43666666666667,13.563333333333333,37.245,24.025,6.65,5.725,3.868333333333333,21.881666666666668,20.873333333333335,81.81,4.6433333333333335,11.563333333333333,11.01,3.6633333333333336,5.043333333333333,6.5200000000000005,40.83833333333333,0.7000000000000001,0.8333333333333334,10.988333333333333,0.3,0.3433333333333333,0.2,4.331666666666667,27.131666666666668,14.521666666666667,7.273333333333333,42.88666666666667,2.9316666666666666,3.438333333333333,2.0300000000000002,22.715,8.283333333333333,8.64,0.6266666666666667,3.315,0.3566666666666667,1.4583333333333335,0.22333333333333336,3.921666666666667,5.126666666666667,6.433333333333334,1.86,5.653333333333333,1.8433333333333333,2.671666666666667,0.34833333333333333,2.75,3.9883333333333333,6.988333333333333,0.9133333333333333,2.2816666666666667,0.5,0.84,0.2
63,53.55,29.483333333333334,14.703333333333333,7.125,11.6,23.526666666666667,1.24,1.4983333333333335,40.93666666666667,88.47666666666667,13.201666666666666,37.24666666666667,24.406666666666666,6.775,5.648333333333333,4.043333333333333,21.121666666666666,21.05,81.25,4.29,11.183333333333334,10.98,3.6266666666666665,5.006666666666667,6.528333333333333,41.63166666666667,0.6666666666666667,0.9466666666666667,10.896666666666667,0.26833333333333337,0.31,0.2,4.421666666666667,28.823333333333334,14.048333333333334,7.6466666666666665,44.41833333333334,3.0516666666666667,3.6683333333333334,2.0883333333333334,23.953333333333333,8.006666666666666,8.571666666666667,0.5666666666666667,2.736666666666667,0.4,1.2733333333333334,0.25166666666666665,4.008333333333334,5.525,6.44,2.0133333333333336,5.7,1.8683333333333334,2.7066666666666666,0.22333333333333336,2.7666666666666666,3.7833333333333337,6.693333333333333,1.04,2.236666666666667,0.58,0.7216666666666667,0.2
64,52.45333333333333,29.16166666666667,14.973333333333334,7.4366666666666665,11.411666666666667,24.985,1.1833333333333333,1.765,41.718333333333334,89.35,13.311666666666667,37.425,24.358333333333334,7.76,5.66,3.4916666666666667,20.346666666666668,20.991666666666667,83.225,4.096666666666667,11.261666666666667,11.395,3.585,5.335,6.835,41.975,0.5366666666666666,1.02,10.578333333333333,0.4,0.4,0.2,4.386666666666667,27.1,14.358333333333333,8.326666666666666,45.056666666666665,3.3983333333333334,3.7800000000000002,2.1966666666666668,25.426666666666666,8.108333333333334,8.208333333333334,0.33166666666666667,2.535,0.4766666666666667,1.2083333333333333,0.365,4.336666666666667,5.67,6.6466666666666665,2.1083333333333334,5.608333333333333,1.6600000000000001,2.6766666666666667,0.2,3.0316666666666667,3.845,6.703333333333333,0.9233333333333333,2.013333333333333,0.6,0.6716666666666667,0.2
65,52.66833333333334,28.616666666666667,15.748333333333333,7.5216666666666665,11.376666666666667,25.82,1.385,1.7349999999999999,43.0,88.17666666666666,13.668333333333333,36.75666666666667,24.331666666666667,8.151666666666667,5.591666666666667,3.3983333333333334,20.46,19.978333333333335,83.005,4.193333333333333,10.836666666666666,12.3,3.6233333333333335,5.115,6.701666666666666,42.155,0.51,1.1,10.578333333333333,0.4,0.47000000000000003,0.20666666666666667,4.13,26.325,14.341666666666667,9.023333333333333,43.96,3.785,3.956666666666667,2.0383333333333336,26.075,8.241666666666667,7.678333333333334,0.4766666666666667,2.42,0.5383333333333333,1.26,0.44,4.201666666666667,5.83,6.673333333333333,1.8016666666666667,5.378333333333333,1.6400000000000001,2.7116666666666664,0.2,3.3066666666666666,4.131666666666667,6.765,0.8,1.9466666666666668,0.58,0.7083333333333334,0.29333333333333333
66,52.99166666666667,28.12,15.863333333333333,7.16,11.58,26.326666666666668,1.5950000000000002,1.7083333333333333,43.348333333333336,88.88333333333334,14.1,37.26166666666666,24.636666666666667,8.518333333333333,5.711666666666667,3.2283333333333335,20.176666666666666,19.531666666666666,84.76333333333334,4.206666666666667,10.901666666666667,12.371666666666666,4.036666666666666,4.816666666666666,6.721666666666667,43.218333333333334,0.49666666666666665,1.1,10.34,0.4,0.5166666666666666,0.3433333333333333,4.075,26.221666666666668,14.001666666666667,9.283333333333333,44.32,3.8000000000000003,4.291666666666667,1.9800000000000002,25.5,8.47,7.168333333333334,0.47833333333333333,2.1966666666666668,0.6,0.975,0.5,4.135,5.89,6.485,1.595,5.596666666666667,1.7349999999999999,2.658333333333333,0.2,3.33,3.973333333333333,6.965,0.8,1.7633333333333332,0.5483333333333333,0.8999999999999999,0.3
67,52.64833333333333,28.578333333333333,16.37,7.155,11.571666666666667,26.685,1.6116666666666668,1.615,43.38166666666667,88.96333333333334,13.885,38.945,25.095,8.646666666666667,5.773333333333333,3.61,20.0,18.446666666666665,84.83,4.285,11.093333333333334,12.256666666666666,4.168333333333334,4.658333333333333,6.578333333333333,42.81666666666667,0.5533333333333333,1.0933333333333333,10.111666666666666,0.4,0.4683333333333333,0.23500000000000001,4.16,25.923333333333332,13.913333333333334,9.3,45.00333333333333,3.565,4.903333333333333,2.2766666666666664,26.328333333333333,8.826666666666666,6.406666666666666,0.6,2.1416666666666666,0.5733333333333334,1.0216666666666667,0.5,4.2,5.9816666666666665,6.296666666666667,1.3283333333333334,6.215,2.111666666666667,2.57,0.2,3.1466666666666665,4.0633333333333335,7.05,0.7833333333333333,1.7333333333333332,0.8783333333333333,0.8999999999999999,0.3
68,53.230000000000004,28.023333333333333,16.446666666666665,7.533333333333333,11.238333333333333,27.938333333333333,1.62,1.475,43.89666666666667,89.62666666666667,13.743333333333334,40.12833333333333,25.541666666666668,9.368333333333334,5.233333333333333,3.8933333333333335,20.203333333333333,18.05666666666667,87.04833333333333,4.3500000000000005,11.833333333333334,12.258333333333333,3.731666666666667,4.615,6.28,41.93833333333333,0.5933333333333334,1.0216666666666667,10.081666666666667,0.4,0.54,0.23833333333333334,4.011666666666667,27.166666666666668,14.161666666666667,9.441666666666666,46.955,3.3033333333333332,4.951666666666666,2.1883333333333335,27.075,8.518333333333333,6.41,0.6833333333333333,2.31,0.41000000000000003,1.1416666666666666,0.5,4.328333333333333,5.76,6.363333333333333,1.305,6.473333333333334,2.126666666666667,2.2266666666666666,0.2,3.1533333333333333,4.058333333333334,7.281666666666667,0.7683333333333334,1.9933333333333334,0.6966666666666667,0.9533333333333334,0.35833333333333334
69,52.955,27.96666666666667,16.615000000000002,7.7,11.008333333333333,28.28,1.54,1.3583333333333334,45.166666666666664,90.94,13.733333333333333,41.641666666666666,26.59,9.615,5.476666666666667,4.015,21.818333333333335,17.833333333333332,87.37833333333333,4.321666666666666,11.906666666666666,12.11,3.6066666666666665,4.441666666666666,6.866666666666667,42.55833333333333,0.6,0.945,10.388333333333334,0.44833333333333336,0.5,0.33,3.4499999999999997,27.656666666666666,14.43,9.556666666666667,48.68,3.2333333333333334,4.888333333333334,2.0,27.085,8.013333333333334,6.523333333333333,0.6666666666666667,2.545,0.49333333333333335,0.98,0.45166666666666666,4.691666666666666,6.098333333333334,6.44,1.4216666666666666,6.551666666666667,2.245,2.1183333333333336,0.2,2.9383333333333335,4.295,7.233333333333333,0.7416666666666667,2.245,0.7100000000000001,0.8883333333333333,0.4
70,53.391666666666666,27.676666666666666,17.406666666666666,8.24,10.561666666666667,28.935,1.6916666666666667,1.1766666666666667,45.45666666666667,92.50833333333333,14.775,41.68333333333333,26.656666666666666,10.28,5.536666666666666,3.87,22.278333333333332,17.44,86.91833333333334,3.9883333333333333,12.326666666666666,12.448333333333334,3.7183333333333333,4.2316666666666665,7.083333333333333,42.61,0.6,0.9716666666666667,10.143333333333333,0.36333333333333334,0.5366666666666666,0.4,3.296666666666667,27.956666666666667,14.87,10.003333333333334,49.4,3.328333333333333,4.756666666666667,2.2199999999999998,27.311666666666667,8.056666666666667,6.801666666666667,0.6666666666666667,2.6466666666666665,0.6950000000000001,1.0,0.4,4.456666666666667,6.296666666666667,6.726666666666667,1.585,6.575,2.3216666666666668,2.3449999999999998,0.2,2.9133333333333336,4.278333333333333,7.79,0.8300000000000001,2.4066666666666667,0.7516666666666667,0.8200000000000001,0.2966666666666667
71,54.236666666666665,28.161666666666665,18.1,8.256666666666666,10.541666666666666,28.738333333333333,1.935,1.2066666666666668,46.08166666666666,91.59,15.368333333333334,42.22,26.381666666666668,10.511666666666667,5.431666666666667,4.113333333333333,22.996666666666666,17.303333333333335,87.305,3.605,12.691666666666666,12.24,3.7,4.416666666666667,7.323333333333333,41.471666666666664,0.635,1.0016666666666667,10.943333333333333,0.3,0.7083333333333334,0.4,2.9,27.928333333333335,15.073333333333334,9.786666666666667,49.94833333333333,3.275,4.54,2.1566666666666667,26.22833333333333,8.016666666666666,6.726666666666667,0.7050000000000001,2.69,0.7833333333333334,1.0316666666666667,0.46,4.32,6.381666666666667,6.791666666666667,1.7333333333333332,6.556666666666667,2.763333333333333,2.2199999999999998,0.12333333333333334,2.791666666666667,4.493333333333333,8.213333333333333,0.9566666666666667,2.3783333333333334,0.7716666666666667,0.81,0.2
72,54.56,27.546666666666667,18.066666666666666,8.815,11.248333333333333,27.953333333333333,2.065,1.2083333333333333,45.72666666666667,91.31166666666667,15.698333333333332,44.08833333333333,26.008333333333333,10.14,5.551666666666667,4.14,23.491666666666667,17.396666666666665,89.22833333333334,3.3083333333333336,13.38,11.611666666666666,4.01,4.458333333333333,7.048333333333333,42.5,0.6,1.0483333333333333,10.873333333333333,0.3,0.8,0.4,3.1550000000000002,27.301666666666666,15.591666666666667,9.606666666666667,49.16833333333333,3.11,4.586666666666667,2.2383333333333333,25.84,7.85,6.506666666666667,0.8083333333333333,2.495,0.7433333333333334,0.8999999999999999,0.4866666666666667,4.855,6.795,6.7316666666666665,1.6716666666666666,6.32,2.756666666666667,2.1550000000000002,0.0,2.725,4.755,9.171666666666667,1.1,2.6366666666666667,0.8999999999999999,0.87,0.2
73,55.52166666666667,28.553333333333335,18.741666666666667,8.883333333333333,11.525,26.82,2.165,1.0983333333333334,43.745,93.79333333333334,16.348333333333333,44.13166666666667,26.166666666666668,10.131666666666666,5.435,3.9250000000000003,24.821666666666665,16.621666666666666,90.46666666666667,3.855,13.985,11.651666666666667,4.295,4.545,6.906666666666666,42.405,0.6,1.1966666666666668,10.656666666666666,0.2316666666666667,0.79,0.48,2.9283333333333332,24.761666666666667,15.813333333333333,9.426666666666668,48.531666666666666,3.2233333333333336,4.461666666666667,2.12,24.896666666666665,7.485,6.741666666666666,0.8999999999999999,2.6683333333333334,0.7633333333333334,0.995,0.44833333333333336,5.001666666666667,6.94,6.976666666666667,1.76,6.185,2.55,2.28,0.05666666666666667,2.555,4.915,9.655,1.03,2.6533333333333333,0.8200000000000001,0.955,0.2
74,56.675,29.815,19.115000000000002,8.718333333333334,11.503333333333334,26.443333333333335,2.105,0.8166666666666667,43.30833333333334,93.76666666666667,15.993333333333334,44.00333333333333,26.10333333333333,9.623333333333333,5.275,4.1433333333333335,25.565,17.226666666666667,90.41166666666666,4.371666666666667,14.405,11.431666666666667,4.458333333333333,4.511666666666667,6.5616666666666665,42.48833333333333,0.6,1.28,10.813333333333333,0.1,0.7250000000000001,0.5416666666666666,2.6466666666666665,24.886666666666667,15.693333333333333,9.15,48.47,2.981666666666667,4.611666666666666,1.8933333333333335,23.85333333333333,7.398333333333333,7.011666666666667,0.9049999999999999,3.146666666666667,0.8183333333333334,0.9633333333333333,0.34833333333333333,4.935,7.153333333333333,6.725,1.7466666666666666,5.905,2.56,2.4866666666666664,0.19833333333333333,2.6016666666666666,4.815,9.633333333333333,1.0616666666666668,2.9766666666666666,0.8,1.025,0.2
75,55.068333333333335,30.873333333333335,18.48,9.223333333333333,10.91,26.105,1.815,0.79,42.123333333333335,94.96000000000001,16.028333333333332,43.63333333333333,26.571666666666665,9.258333333333333,5.328333333333333,4.458333333333333,26.111666666666668,18.508333333333333,91.66333333333333,4.295,14.823333333333332,10.986666666666666,4.246666666666667,4.623333333333333,6.931666666666667,42.935,0.6716666666666667,1.2816666666666667,10.558333333333334,0.1,0.8300000000000001,0.5933333333333334,2.7916666666666665,24.903333333333332,15.776666666666667,8.388333333333334,49.675,2.638333333333333,4.515,2.02,23.753333333333334,7.568333333333333,7.54,0.8233333333333334,3.39,0.7616666666666667,1.1,0.535,5.123333333333333,7.003333333333333,6.86,1.99,5.6450000000000005,2.515,2.4166666666666665,0.25166666666666665,2.223333333333333,4.618333333333333,10.255,1.1833333333333333,3.15,0.8,0.9816666666666667,0.10666666666666667
76,53.36,31.828333333333333,18.193333333333335,9.683333333333334,10.231666666666667,26.69,1.785,0.8533333333333334,41.635,95.68833333333333,15.746666666666666,44.22,27.585,8.68,5.178333333333334,4.513333333333334,27.011666666666667,18.73,90.815,4.338333333333334,14.238333333333333,11.068333333333333,4.2683333333333335,4.4783333333333335,7.036666666666667,41.495,0.67,1.4666666666666668,10.925,0.1,0.7833333333333334,0.5700000000000001,3.0083333333333333,24.09,16.011666666666667,8.028333333333332,51.14,2.5733333333333333,4.265000000000001,2.2116666666666664,24.511666666666667,7.245,7.6033333333333335,0.73,3.4116666666666666,0.7000000000000001,1.08,0.5316666666666666,4.96,6.983333333333333,6.703333333333333,2.18,5.39,2.7083333333333335,2.4916666666666667,0.3,2.015,4.565,10.306666666666667,1.3733333333333333,2.9616666666666664,0.8866666666666666,0.8966666666666666,0.1
77,53.015,30.616666666666667,17.86,10.305,10.135,27.468333333333334,1.8783333333333334,1.1116666666666666,41.51,96.39833333333333,15.428333333333335,43.480000000000004,27.755,8.951666666666666,5.201666666666667,4.558333333333333,28.116666666666667,19.305,91.11333333333333,4.4,13.996666666666666,11.221666666666666,4.581666666666667,4.3566666666666665,6.54,41.775,0.6066666666666667,1.5466666666666669,11.098333333333333,0.1,0.65,0.6133333333333334,3.085,25.105,16.071666666666665,7.7283333333333335,51.795,2.731666666666667,4.008333333333334,2.158333333333333,24.628333333333334,7.083333333333333,7.746666666666666,0.6416666666666667,3.2666666666666666,0.7116666666666667,1.0766666666666667,0.6,4.925,7.005,6.966666666666667,2.1866666666666665,5.08,2.3516666666666666,2.506666666666667,0.3,1.8083333333333333,4.7316666666666665,10.32,1.3733333333333333,3.075,0.65,1.0,0.1
78,52.92,31.481666666666666,17.406666666666666,9.93,10.338333333333333,27.685,1.8583333333333334,1.2,41.555,96.54,15.306666666666667,42.72,27.533333333333335,9.19,5.0633333333333335,4.43,28.588333333333335,19.04,90.24166666666667,4.695,13.01,11.58,5.365,4.073333333333333,7.026666666666666,41.9,0.45333333333333337,1.58,11.02,0.1,0.5233333333333333,0.6616666666666667,3.105,25.333333333333332,16.235,7.798333333333333,49.955,3.0633333333333335,3.9333333333333336,2.2716666666666665,24.47833333333333,7.403333333333333,7.321666666666666,0.6116666666666667,3.046666666666667,0.8999999999999999,0.985,0.6,4.876666666666667,7.093333333333334,6.846666666666667,2.021666666666667,5.088333333333333,2.07,2.6566666666666667,0.3,1.7666666666666666,4.605,10.698333333333334,1.2733333333333334,2.845,0.7933333333333333,1.11,0.04166666666666667
79,52.995,30.490000000000002,17.051666666666666,10.155,10.595,27.62,1.7833333333333334,1.2016666666666667,41.26833333333333,94.88333333333334,15.036666666666667,42.77333333333333,27.238333333333333,9.936666666666667,4.796666666666667,4.573333333333333,27.03,19.65833333333333,91.045,4.616666666666666,12.961666666666666,12.213333333333333,5.556666666666667,4.28,6.76,41.325,0.4,1.4300000000000002,9.931666666666667,0.021666666666666667,0.5,0.5700000000000001,2.953333333333333,25.245,16.171666666666667,8.208333333333334,48.94833333333333,3.0700000000000003,3.9683333333333333,2.6866666666666665,25.218333333333334,7.8116666666666665,7.281666666666666,0.5666666666666667,2.611666666666667,0.8533333333333334,1.085,0.6483333333333333,4.831666666666667,7.368333333333333,7.095,1.8583333333333334,4.988333333333333,1.9000000000000001,2.5833333333333335,0.3,1.6466666666666667,4.816666666666666,10.623333333333333,1.1633333333333333,2.5033333333333334,0.73,1.0616666666666668,0.030000000000000002
80,52.35333333333333,30.846666666666668,17.07,9.916666666666666,11.343333333333334,27.593333333333334,1.5766666666666667,1.2750000000000001,43.15833333333333,94.58333333333333,13.755,42.160000000000004,26.933333333333334,10.041666666666666,4.76,4.873333333333333,25.791666666666668,20.131666666666668,91.72666666666667,4.721666666666667,12.771666666666667,11.838333333333333,5.203333333333333,4.4799999999999995,6.823333333333333,41.14833333333333,0.4,1.3283333333333334,9.708333333333334,0.0,0.48,0.5633333333333334,3.2016666666666667,24.408333333333335,15.505,8.095,49.29333333333333,3.105,4.081666666666667,2.6366666666666667,25.37666666666667,7.6466666666666665,7.338333333333334,0.7266666666666667,2.5866666666666664,0.7050000000000001,1.0,0.7066666666666667,5.076666666666666,7.468333333333334,6.998333333333333,1.7166666666666666,5.141666666666667,1.615,2.6283333333333334,0.3433333333333333,1.7233333333333332,5.286666666666667,10.616666666666667,1.2083333333333333,2.5866666666666664,0.8,1.0983333333333334,0.1
81,50.531666666666666,30.85,16.75166666666667,10.123333333333333,10.941666666666666,28.281666666666666,1.5750000000000002,1.3616666666666668,42.998333333333335,96.45833333333333,13.885,40.295,26.811666666666667,10.491666666666667,4.756666666666667,4.8,25.7,21.035,92.93666666666667,4.6866666666666665,12.17,12.098333333333333,5.076666666666667,4.64,6.611666666666666,42.083333333333336,0.44,1.2066666666666668,9.53,0.0,0.39166666666666666,0.6,3.1483333333333334,25.345,15.83,9.456666666666667,48.218333333333334,3.1783333333333337,4.378333333333333,2.7066666666666666,25.323333333333334,7.8933333333333335,7.73,0.795,2.4683333333333333,0.55,0.8133333333333334,0.74,5.825,6.876666666666667,7.116666666666667,1.8166666666666667,4.833333333333333,1.1233333333333333,2.796666666666667,0.4,1.9066666666666667,5.075,10.281666666666666,1.2650000000000001,2.8200000000000003,0.9166666666666666,1.0816666666666668,0.1
82,49.00333333333333,31.723333333333333,17.055,9.945,10.266666666666667,27.818333333333335,1.5350000000000001,1.2,42.541666666666664,97.48833333333333,14.223333333333333,38.4,26.73,10.586666666666666,4.66,4.5616666666666665,25.998333333333335,20.835,91.05,4.586666666666667,11.7,12.128333333333334,5.028333333333333,4.7316666666666665,6.773333333333333,40.88666666666667,0.66,1.2733333333333334,9.435,0.0,0.31833333333333336,0.6,2.605,25.228333333333335,15.358333333333333,9.69,48.623333333333335,3.38,4.486666666666666,2.385,25.578333333333333,8.186666666666667,7.875,0.6916666666666667,2.393333333333333,0.5,0.8866666666666666,0.685,5.331666666666667,6.281666666666667,7.301666666666667,2.0233333333333334,4.616666666666666,1.05,2.8850000000000002,0.4,2.0183333333333335,4.57,9.416666666666666,1.2683333333333333,2.533333333333333,0.8999999999999999,1.1516666666666666,0.1
83,48.56166666666667,30.491666666666667,17.423333333333332,9.665,10.178333333333333,28.396666666666665,1.4316666666666666,1.1666666666666667,42.593333333333334,96.33333333333333,14.273333333333333,38.70666666666666,26.073333333333334,10.765,4.618333333333333,4.2250000000000005,25.496666666666666,20.233333333333334,91.14833333333333,4.096666666666667,11.358333333333334,12.788333333333334,5.1433333333333335,4.781666666666666,6.81,40.318333333333335,0.7000000000000001,1.2283333333333333,9.481666666666667,0.0,0.4,0.52,2.783333333333333,25.481666666666666,14.598333333333334,9.558333333333334,48.82333333333333,3.5116666666666667,4.615,2.2216666666666667,26.791666666666668,8.441666666666666,7.445,0.6833333333333333,2.4783333333333335,0.4366666666666667,0.8116666666666668,0.6,5.085,5.933333333333334,6.945,2.026666666666667,4.913333333333333,1.1033333333333333,2.8266666666666667,0.3433333333333333,2.2333333333333334,4.578333333333333,9.121666666666666,1.22,2.815,1.04,1.045,0.1
84,49.62166666666667,29.841666666666665,17.71666666666667,9.69,10.051666666666666,28.181666666666665,1.5,1.165,42.108333333333334,95.60833333333333,14.48,40.565,26.265,10.665,4.786666666666667,4.045,26.134999999999998,19.438333333333333,91.33333333333333,3.6550000000000002,10.733333333333334,12.905,4.95,4.366666666666666,6.84,40.69833333333333,0.7000000000000001,1.165,9.95,0.043333333333333335,0.41833333333333333,0.4583333333333333,2.908333333333333,25.676666666666666,14.723333333333333,9.67,49.04833333333333,3.5149999999999997,4.486666666666666,2.3466666666666667,26.913333333333334,8.075,7.571666666666667,0.795,2.2866666666666666,0.305,0.98,0.5866666666666667,5.180000000000001,6.12,7.265,1.765,5.45,1.1066666666666667,2.5216666666666665,0.2016666666666667,2.0366666666666666,4.508333333333333,8.913333333333334,1.3166666666666667,2.8716666666666666,1.1,1.0116666666666667,0.1
85,51.79333333333333,29.544999999999998,17.541666666666668,9.241666666666667,10.156666666666666,28.293333333333333,1.5033333333333334,1.2433333333333334,43.67333333333333,96.235,14.151666666666667,41.00333333333333,25.546666666666667,10.886666666666667,5.121666666666667,4.05,26.793333333333333,18.831666666666667,91.09666666666666,3.8200000000000003,11.213333333333333,12.726666666666667,4.758333333333334,4.125,6.588333333333334,40.461666666666666,0.7200000000000001,1.1183333333333334,9.771666666666667,0.10666666666666667,0.3,0.5,2.92,25.663333333333334,14.488333333333333,9.363333333333333,49.005,3.3566666666666665,4.693333333333333,2.2916666666666665,26.82,7.846666666666667,7.3133333333333335,0.7166666666666667,2.1416666666666666,0.3,0.8933333333333333,0.325,5.2,6.206666666666667,7.3533333333333335,1.61,5.976666666666667,1.01,2.5666666666666664,0.14833333333333334,2.1100000000000003,4.233333333333333,8.533333333333333,1.2166666666666668,2.986666666666667,1.1,0.95,0.1
86,52.343333333333334,29.22833333333333,17.775000000000002,9.426666666666666,11.151666666666667,27.453333333333333,1.5433333333333334,1.2416666666666667,44.714999999999996,96.30166666666666,14.571666666666667,40.93,24.911666666666665,10.968333333333334,5.408333333333333,4.125,26.4,19.363333333333333,91.83833333333334,4.125,11.778333333333332,12.695,4.385,4.711666666666667,6.333333333333333,41.071666666666665,0.785,0.9966666666666667,9.63,0.24333333333333335,0.3,0.38666666666666666,2.91,26.366666666666667,14.176666666666666,8.991666666666667,48.76,3.308333333333333,4.698333333333333,2.1983333333333333,27.221666666666668,7.871666666666666,7.715,0.8766666666666667,2.2800000000000002,0.3,1.1666666666666667,0.33166666666666667,5.363333333333333,6.175,6.871666666666666,1.445,6.013333333333334,0.7916666666666666,2.66,0.1366666666666667,2.325,4.471666666666667,8.758333333333333,1.1016666666666666,3.106666666666667,0.965,0.9299999999999999,0.16
87,53.81166666666667,30.43166666666667,18.02,9.39,11.450000000000001,27.95,1.5283333333333333,1.1566666666666667,45.46,95.96333333333334,15.096666666666666,40.891666666666666,24.61,10.825,5.691666666666666,4.036666666666666,25.478333333333335,19.6,90.51833333333333,4.158333333333333,11.906666666666666,13.048333333333334,4.098333333333334,5.333333333333333,6.485,41.211666666666666,0.8133333333333334,0.8616666666666667,9.855,0.3,0.3,0.2866666666666667,2.908333333333333,25.486666666666668,14.031666666666666,9.096666666666668,47.65,3.458333333333333,4.545,2.308333333333333,26.955,8.46,7.583333333333334,0.8733333333333333,2.685,0.28833333333333333,1.1766666666666667,0.395,5.64,6.1466666666666665,7.126666666666667,1.3316666666666668,6.11,1.1366666666666667,2.658333333333333,0.2,2.8633333333333333,4.6433333333333335,8.485,1.0,3.105,0.87,0.9866666666666667,0.2
88,54.95333333333333,30.153333333333332,18.301666666666666,9.201666666666666,11.483333333333334,27.583333333333332,1.5016666666666667,1.2216666666666667,46.248333333333335,94.44833333333334,14.673333333333334,42.09166666666667,24.703333333333333,10.513333333333334,6.281666666666667,4.073333333333333,24.888333333333332,20.356666666666666,89.53666666666666,3.8433333333333333,13.39,12.94,3.4983333333333335,5.4783333333333335,5.875,41.875,0.8,0.755,9.603333333333333,0.39333333333333337,0.3,0.2,2.9783333333333335,24.981666666666666,13.959999999999999,8.786666666666667,47.79333333333334,3.3733333333333335,4.718333333333334,2.151666666666667,27.28,8.370000000000001,7.598333333333334,0.9166666666666666,2.67,0.1,1.3216666666666668,0.4,5.536666666666666,6.0,7.74,1.415,5.65,1.1883333333333335,2.378333333333333,0.2,2.921666666666667,4.64,8.04,1.0216666666666667,3.0516666666666667,0.7066666666666667,1.01,0.2
89,56.88333333333333,31.083333333333332,18.315,8.578333333333333,11.36,27.616666666666667,1.4966666666666668,1.2883333333333333,46.10166666666667,95.52333333333333,14.981666666666667,42.50833333333333,24.435,10.223333333333333,6.191666666666666,4.035,24.976666666666667,20.28,89.01833333333333,3.9233333333333333,13.143333333333333,12.718333333333334,3.4966666666666666,5.076666666666667,5.886666666666667,42.053333333333335,0.8,0.7116666666666667,10.321666666666667,0.4,0.3,0.2,3.275,23.793333333333333,14.103333333333333,8.215,47.78333333333333,3.486666666666667,4.958333333333333,1.8833333333333333,27.188333333333333,8.206666666666667,7.178333333333333,0.9666666666666667,2.9483333333333333,0.05333333333333334,1.215,0.395,5.118333333333333,5.328333333333333,7.4383333333333335,1.595,5.6883333333333335,1.5050000000000001,2.4066666666666667,0.28500000000000003,2.9533333333333336,4.53,8.235,1.2883333333333333,3.006666666666667,0.66,1.0,0.17
90,57.41833333333334,31.225,17.688333333333333,9.145,10.828333333333333,27.28,1.5083333333333335,1.18,43.818333333333335,94.025,15.235,43.38333333333333,24.261666666666667,9.906666666666666,5.86,3.8933333333333335,25.158333333333335,20.605,89.24333333333334,3.6666666666666665,13.14,13.326666666666666,3.715,5.136666666666667,5.576666666666666,42.20666666666666,0.8999999999999999,0.8,10.136666666666667,0.4,0.2833333333333333,0.155,3.1883333333333335,23.653333333333332,14.821666666666667,8.178333333333333,45.79666666666667,3.578333333333333,4.706666666666667,1.9416666666666667,26.776666666666667,8.251666666666667,7.03,0.7666666666666667,2.9716666666666667,0.006666666666666667,1.2133333333333334,0.39333333333333337,5.083333333333333,5.226666666666667,7.138333333333333,1.52,5.71,1.9966666666666666,2.145,0.3433333333333333,2.8533333333333335,4.49,7.41,1.1166666666666667,2.6816666666666666,0.5,0.8999999999999999,0.1
91,58.20666666666666,30.411666666666665,17.383333333333333,9.256666666666666,10.606666666666667,27.041666666666668,1.5783333333333334,1.0533333333333332,43.263333333333335,92.88833333333334,14.738333333333333,44.269999999999996,24.538333333333334,9.885,5.86,3.83,25.44,20.025,88.94333333333333,3.4283333333333332,13.123333333333333,13.473333333333333,4.115,5.086666666666667,5.341666666666667,41.82,0.7966666666666666,0.8216666666666667,10.318333333333333,0.4,0.2,0.2,3.335,22.963333333333335,13.906666666666666,7.121666666666666,46.388333333333335,3.7016666666666667,4.475,2.0233333333333334,28.208333333333332,7.8133333333333335,6.7299999999999995,0.6,2.9716666666666667,0.195,1.3233333333333335,0.4083333333333333,4.658333333333333,5.633333333333334,7.078333333333333,1.4283333333333335,6.035,2.3,1.92,0.3,2.815,4.8100000000000005,7.273333333333333,0.8883333333333333,2.4116666666666666,0.33,0.8083333333333333,0.1
92,59.165,29.706666666666667,17.546666666666667,8.97,10.525,27.718333333333334,1.6616666666666666,1.1083333333333334,43.958333333333336,92.44833333333334,14.731666666666667,46.29666666666667,24.601666666666667,9.476666666666667,6.12,3.6950000000000003,24.945,19.406666666666666,88.82,3.611666666666667,13.36,14.061666666666666,4.586666666666667,4.9799999999999995,5.508333333333333,42.071666666666665,0.54,0.745,10.903333333333332,0.43333333333333335,0.295,0.2,3.435,23.846666666666668,14.481666666666667,7.226666666666667,46.08833333333333,3.6866666666666665,4.09,2.3333333333333335,28.953333333333333,7.869999999999999,6.533333333333333,0.6,2.9883333333333333,0.21166666666666667,1.3133333333333335,0.5233333333333333,4.861666666666666,6.026666666666666,6.823333333333333,1.325,6.4350000000000005,2.2416666666666667,1.7416666666666667,0.31833333333333336,2.716666666666667,5.02,7.745,0.7183333333333334,2.5833333333333335,0.3566666666666667,0.7033333333333334,0.1
93,59.15,30.490000000000002,16.196666666666665,9.251666666666667,10.315,26.928333333333335,1.6483333333333334,1.3066666666666666,44.36,94.40166666666667,14.14,45.985,24.878333333333334,9.448333333333334,6.37,3.91,24.678333333333335,20.375,89.24833333333333,3.8516666666666666,13.313333333333333,13.336666666666666,4.551666666666667,5.273333333333333,6.141666666666667,42.39,0.5,0.625,11.28,0.5,0.38,0.2,3.211666666666667,24.338333333333335,15.663333333333334,7.338333333333334,47.041666666666664,3.395,3.825,2.5166666666666666,28.418333333333333,8.238333333333333,6.703333333333333,0.5166666666666667,3.1216666666666666,0.3,1.2933333333333334,0.6,4.701666666666666,6.218333333333334,6.886666666666667,1.3933333333333333,6.291666666666667,2.493333333333333,1.83,0.4,2.5833333333333335,5.053333333333334,7.575,0.7483333333333334,2.2866666666666666,0.4683333333333333,0.8983333333333333,0.1
94,56.943333333333335,30.071666666666665,15.841666666666667,9.138333333333334,10.191666666666666,27.566666666666666,1.5983333333333334,1.2950000000000002,44.836666666666666,94.585,14.22,44.60666666666667,25.088333333333335,9.611666666666666,6.346666666666667,3.901666666666667,23.913333333333334,21.51,89.99166666666666,3.995,13.453333333333333,13.07,4.54,5.655,6.253333333333333,41.391666666666666,0.5,0.535,10.815,0.45666666666666667,0.41500000000000004,0.2,3.39,24.29,15.243333333333334,6.9783333333333335,47.77166666666667,3.3333333333333335,3.796666666666667,2.743333333333333,28.116666666666667,8.118333333333334,6.401666666666667,0.4033333333333334,2.9850000000000003,0.36000000000000004,1.0533333333333332,0.6633333333333333,4.531666666666666,6.125,6.296666666666667,1.7133333333333334,6.468333333333334,2.5316666666666667,1.86,0.44166666666666665,2.3983333333333334,5.0216666666666665,8.025,0.8566666666666667,1.9516666666666667,0.6,1.025,0.1
95,55.346666666666664,29.656666666666666,16.505,9.088333333333333,10.411666666666667,28.281666666666666,1.7149999999999999,1.1566666666666667,43.611666666666665,92.445,14.775,45.041666666666664,26.086666666666666,9.503333333333332,6.51,3.8533333333333335,22.445,21.64,89.695,3.8916666666666666,13.373333333333333,13.185,4.828333333333333,6.161666666666667,5.835,41.44166666666666,0.3983333333333334,0.715,11.168333333333333,0.4166666666666667,0.4,0.18833333333333335,3.2783333333333333,24.575,15.505,7.488333333333333,47.903333333333336,3.485,3.7083333333333335,2.8266666666666667,28.06833333333333,8.296666666666667,6.176666666666667,0.5066666666666667,2.8583333333333334,0.4,1.0033333333333334,0.7050000000000001,4.948333333333333,6.171666666666667,6.091666666666667,1.8233333333333333,6.13,2.855,1.7566666666666666,0.5,2.67,5.25,7.951666666666666,0.8999999999999999,1.8283333333333334,0.6683333333333333,0.98,0.1
96,55.51,30.413333333333334,17.008333333333333,8.391666666666667,9.701666666666666,28.91,1.8416666666666668,1.005,43.416666666666664,91.76666666666667,14.443333333333333,44.37833333333333,25.72833333333333,9.261666666666667,6.86,3.8916666666666666,23.108333333333334,20.968333333333334,88.03,3.77,13.175,13.253333333333334,4.766666666666667,5.701666666666667,6.001666666666667,41.50833333333333,0.3433333333333333,0.8766666666666667,10.738333333333333,0.3566666666666667,0.45166666666666666,0.4,3.4283333333333332,24.646666666666665,15.646666666666667,7.591666666666667,47.86833333333333,3.355,3.655,3.0566666666666666,28.06,8.706666666666667,5.958333333333333,0.465,2.6533333333333333,0.4,0.795,0.7366666666666667,5.285,5.715,6.575,1.9400000000000002,6.165,2.9516666666666667,1.7916666666666665,0.4633333333333333,2.77,4.826666666666667,7.641666666666667,0.9033333333333333,2.0433333333333334,0.8,0.9016666666666666,0.04
97,54.62,30.4,16.691666666666666,7.866666666666666,9.246666666666666,27.95,1.7283333333333333,0.9316666666666666,43.465,90.66166666666666,13.896666666666667,44.95,25.878333333333334,9.596666666666666,6.165,3.9633333333333334,24.386666666666667,20.725,89.64666666666668,3.875,13.135,13.333333333333334,4.513333333333333,5.161666666666667,6.391666666666667,41.156666666666666,0.245,1.2983333333333333,10.505,0.3,0.5,0.4,3.61,25.285,15.343333333333334,7.493333333333333,48.62,3.1933333333333334,3.6533333333333333,2.9066666666666667,28.30666666666667,8.326666666666666,6.195,0.52,2.591666666666667,0.545,0.755,0.6116666666666667,5.113333333333333,5.581666666666667,6.2,2.0,5.783333333333333,2.7916666666666665,1.8566666666666667,0.4,2.275,4.685,8.275,0.9716666666666667,2.17,0.8683333333333333,0.8433333333333334,0.058333333333333334
98,54.595,30.506666666666668,16.495,8.061666666666666,9.343333333333334,28.363333333333333,1.86,0.9783333333333333,41.778333333333336,90.38166666666666,14.685,44.60333333333333,25.721666666666668,9.898333333333333,5.6066666666666665,4.283333333333333,24.919999999999998,20.41,89.92666666666666,3.845,12.075,13.215,4.3566666666666665,5.0249999999999995,6.581666666666667,40.718333333333334,0.32333333333333336,1.3033333333333335,10.741666666666667,0.295,0.5133333333333333,0.4,3.5016666666666665,25.365000000000002,15.556666666666667,7.415,48.660000000000004,3.0166666666666666,3.645,2.875,28.66,8.146666666666667,6.1866666666666665,0.5833333333333334,2.7533333333333334,0.6283333333333333,0.7216666666666667,0.8616666666666667,5.448333333333333,5.748333333333333,5.965,1.97,6.225,2.915,2.131666666666667,0.4,2.0833333333333335,4.941666666666666,8.523333333333333,0.9783333333333333,2.2399999999999998,0.9633333333333333,0.8300000000000001,0.1
99,56.214999999999996,30.428333333333335,16.283333333333335,8.263333333333334,9.838333333333333,28.711666666666666,1.75,0.8783333333333333,41.12166666666667,90.72333333333333,14.676666666666666,44.431666666666665,25.625,9.591666666666667,5.358333333333333,4.19,25.533333333333335,20.398333333333333,89.37666666666667,4.096666666666667,12.313333333333333,13.428333333333333,4.263333333333334,5.075,6.746666666666667,41.71666666666667,0.4,1.4666666666666668,10.648333333333333,0.3,0.6,0.4,3.3233333333333333,25.858333333333334,15.73,8.023333333333333,48.015,3.138333333333333,3.9983333333333335,2.7666666666666666,27.956666666666667,7.598333333333334,6.151666666666666,0.5,3.055,0.79,0.9483333333333334,0.875,5.486666666666666,5.765,6.111666666666666,1.705,6.223333333333334,2.66,2.166666666666667,0.315,2.0533333333333332,4.778333333333333,8.5,0.7116666666666667,2.2983333333333333,1.0,0.9833333333333333,0.1
100,56.18833333333333,29.878333333333334,16.443333333333335,7.873333333333333,10.428333333333333,28.391666666666666,1.7183333333333333,0.8999999999999999,41.446666666666665,91.64333333333333,15.02,44.03333333333333,25.986666666666668,9.788333333333334,5.506666666666667,4.33,25.783333333333335,19.445,90.055,4.665,12.878333333333334,13.34,4.2716666666666665,5.225,7.325,42.15833333333333,0.3,1.4483333333333335,10.936666666666666,0.3,0.6,0.5483333333333333,3.3633333333333333,26.105,14.913333333333334,7.9816666666666665,48.91833333333333,3.2033333333333336,4.073333333333333,2.6283333333333334,28.216666666666665,7.515,6.265,0.535,3.021666666666667,0.7933333333333333,1.1783333333333335,0.8999999999999999,5.1883333333333335,5.753333333333333,6.025,1.6733333333333333,6.291666666666667,2.3183333333333334,2.3316666666666666,0.23833333333333334,1.9983333333333333,4.378333333333333,9.038333333333334,0.7766666666666667,2.38,1.0,1.055,0.14833333333333334
101,55.596666666666664,29.611666666666668,16.898333333333333,7.51,11.085,28.113333333333333,1.59,0.9833333333333333,41.71333333333333,92.05833333333334,15.226666666666667,43.181666666666665,26.336666666666666,9.218333333333334,5.484999999999999,4.180000000000001,24.863333333333333,19.596666666666668,90.38333333333333,4.681666666666667,13.611666666666666,12.866666666666667,4.3,5.045,7.635,42.91833333333334,0.365,1.4833333333333334,10.31,0.49166666666666664,0.675,0.5,3.4383333333333335,26.481666666666666,15.651666666666666,7.911666666666667,48.415,3.2933333333333334,4.071666666666666,2.34,27.321666666666665,7.94,6.501666666666667,0.6566666666666667,3.0366666666666666,0.605,1.2416666666666667,0.7916666666666666,4.865,5.868333333333333,6.196666666666666,1.615,6.03,2.1816666666666666,2.4683333333333333,0.3,2.0500000000000003,4.316666666666666,8.921666666666667,0.7883333333333333,2.6416666666666666,0.9816666666666667,1.2533333333333334,0.2
102,55.318333333333335,29.826666666666668,16.586666666666666,7.696666666666666,11.118333333333334,28.065,1.5933333333333335,1.0916666666666666,41.33166666666666,92.38833333333334,15.001666666666667,41.681666666666665,26.323333333333334,9.971666666666668,5.473333333333334,4.221666666666667,24.285,19.895,92.06166666666667,4.593333333333334,13.593333333333334,12.303333333333333,3.7666666666666666,4.8,7.003333333333333,44.265,0.40166666666666667,1.5316666666666667,10.141666666666666,0.4666666666666667,0.64,0.5,3.368333333333333,25.841666666666665,15.078333333333333,8.24,47.806666666666665,3.4666666666666663,4.455,2.1,26.951666666666668,7.596666666666667,6.95,0.8083333333333333,3.015,0.7166666666666667,1.2916666666666667,0.6766666666666667,4.64,5.881666666666667,6.94,1.67,5.738333333333333,2.216666666666667,2.5166666666666666,0.2816666666666667,2.0983333333333336,4.123333333333333,8.88,0.9933333333333333,2.7016666666666667,0.8816666666666666,1.235,0.2
103,55.62833333333333,29.5,17.753333333333334,7.3950000000000005,11.076666666666666,29.325,1.7999999999999998,0.9016666666666666,42.38,90.64833333333333,15.558333333333334,41.85666666666667,26.861666666666668,10.003333333333334,4.873333333333333,4.275,23.88,19.85333333333333,90.565,4.176666666666667,13.605,12.81,3.3066666666666666,4.473333333333334,6.35,44.46333333333333,0.5,1.5166666666666668,9.776666666666667,0.4,0.5716666666666667,0.5083333333333333,3.465,25.69,14.395,8.173333333333334,47.14333333333333,3.6866666666666665,4.881666666666667,1.8733333333333335,26.884999999999998,6.951666666666667,7.43,0.8999999999999999,2.7383333333333333,0.7516666666666667,1.6066666666666667,0.6,4.833333333333333,6.03,7.483333333333333,1.435,5.666666666666667,2.1033333333333335,2.4283333333333332,0.2,2.5616666666666665,3.9966666666666666,9.086666666666666,1.1216666666666666,2.763333333333333,0.6916666666666667,1.0016666666666667,0.2
104,57.33833333333333,29.428333333333335,18.191666666666666,7.456666666666667,11.181666666666667,28.425,1.8783333333333334,1.02,43.501666666666665,92.83833333333334,15.185,41.685,26.471666666666668,9.776666666666667,4.825,4.595,24.286666666666665,18.60333333333333,88.90166666666667,4.171666666666667,13.885,12.42,3.0883333333333334,4.37,6.115,45.13666666666667,0.59,1.72,9.719999999999999,0.4,0.5416666666666666,0.6,3.408333333333333,26.036666666666665,15.038333333333334,8.51,46.961666666666666,3.7283333333333335,5.155,1.8833333333333333,27.14,7.57,7.2683333333333335,0.975,2.97,0.74,1.7999999999999998,0.5366666666666666,4.946666666666666,5.8133333333333335,7.691666666666666,1.3216666666666668,5.34,2.101666666666667,2.615,0.15833333333333335,3.2866666666666666,4.243333333333333,8.716666666666667,1.0116666666666667,2.841666666666667,0.545,0.8116666666666668,0.295
105,58.93333333333333,29.79,17.423333333333332,7.87,11.376666666666667,28.085,2.066666666666667,1.2,44.181666666666665,94.48333333333333,14.986666666666666,41.17166666666667,25.64,9.816666666666666,4.371666666666666,4.59,24.448333333333334,18.078333333333333,89.115,4.441666666666666,13.201666666666666,12.591666666666667,2.941666666666667,4.023333333333333,6.57,45.50833333333333,0.7000000000000001,1.695,9.575,0.47000000000000003,0.5,0.535,3.2483333333333335,26.436666666666667,14.933333333333334,8.668333333333333,47.471666666666664,3.896666666666667,4.986666666666666,1.9183333333333334,27.0,7.406666666666667,7.483333333333333,0.9766666666666667,3.0316666666666667,0.7000000000000001,1.7033333333333331,0.495,4.516666666666667,6.111666666666666,7.663333333333334,1.3216666666666668,5.215,1.845,2.8116666666666665,0.1,3.106666666666667,4.028333333333333,8.54,1.0033333333333334,3.0100000000000002,0.62,0.8733333333333333,0.3
106,59.391666666666666,29.373333333333335,16.356666666666666,8.311666666666667,11.59,26.918333333333333,1.7349999999999999,1.2,44.35333333333333,94.08166666666666,15.226666666666667,42.26,26.175,10.02,3.8533333333333335,4.255,24.330000000000002,17.698333333333334,89.25166666666667,4.32,13.120000000000001,12.953333333333333,3.1950000000000003,4.233333333333333,6.79,45.97,0.6016666666666667,1.56,10.025,0.4,0.44833333333333336,0.4683333333333333,2.966666666666667,26.245,14.82,9.005,47.96666666666667,4.08,5.111666666666667,1.8016666666666665,26.263333333333332,6.933333333333334,7.2283333333333335,0.9566666666666667,3.0383333333333336,0.7666666666666667,1.6083333333333334,0.4,4.281666666666667,6.205,7.343333333333334,1.2750000000000001,5.041666666666667,1.7533333333333332,2.7483333333333335,0.1,3.006666666666667,4.456666666666667,8.976666666666667,1.0216666666666667,2.7466666666666666,0.5066666666666667,0.9816666666666667,0.335
107,58.555,29.253333333333334,16.5,8.403333333333334,11.853333333333333,26.695,1.6883333333333332,1.1483333333333334,44.25666666666667,94.94666666666667,15.478333333333333,42.015,26.965,9.418333333333333,4.161666666666667,4.04,23.326666666666668,17.725,88.095,4.308333333333334,13.061666666666666,12.498333333333333,3.4833333333333334,4.491666666666667,6.68,46.80166666666667,0.6666666666666667,1.1016666666666666,9.629999999999999,0.4,0.49166666666666664,0.5,3.0966666666666667,25.39666666666667,14.608333333333333,9.379999999999999,48.1,4.03,5.275,1.6283333333333334,25.63,7.025,6.933333333333334,1.0466666666666666,3.1333333333333333,0.7083333333333334,1.675,0.39333333333333337,4.566666666666666,5.8966666666666665,7.6850000000000005,1.2,5.161666666666667,1.8333333333333333,2.7933333333333334,0.1,3.066666666666667,4.613333333333333,8.683333333333334,0.9283333333333333,2.86,0.6066666666666667,1.1116666666666666,0.36333333333333334
108,57.49333333333333,29.838333333333335,17.496666666666666,8.506666666666666,11.968333333333334,27.32,1.5750000000000002,1.2583333333333333,44.73,95.98,15.11,41.973333333333336,27.18,8.861666666666666,4.3566666666666665,3.6166666666666667,23.065,17.286666666666665,88.585,4.656666666666666,13.251666666666667,12.445,3.665,4.321666666666667,6.428333333333334,48.07666666666667,0.6766666666666667,1.085,9.881666666666666,0.31166666666666665,0.4866666666666667,0.52,3.385,25.32,14.273333333333333,9.806666666666667,49.085,4.413333333333333,5.223333333333334,1.6333333333333333,25.02166666666667,7.401666666666667,6.796666666666667,0.9149999999999999,3.14,0.6716666666666667,1.4983333333333335,0.13833333333333334,4.45,5.738333333333333,7.891666666666667,1.1266666666666667,4.905,1.8850000000000002,2.875,0.1,3.251666666666667,4.233333333333333,8.68,0.9016666666666666,2.6933333333333334,0.5916666666666667,0.9966666666666667,0.4
109,54.775,30.601666666666667,18.043333333333333,8.916666666666666,11.425,27.15833333333333,1.785,1.2483333333333333,45.59,96.3,14.79,41.645,27.301666666666666,9.02,4.598333333333334,3.8383333333333334,22.11,17.155,90.36666666666666,4.273333333333333,13.173333333333334,12.266666666666666,3.6733333333333333,4.51,6.2683333333333335,46.82333333333333,0.8316666666666667,1.0216666666666667,9.611666666666666,0.3,0.4,0.6,3.62,25.348333333333333,14.631666666666666,9.481666666666667,49.98833333333334,4.416666666666667,4.916666666666667,1.6633333333333333,24.95,7.986666666666666,6.985,1.0,2.7800000000000002,0.51,1.3033333333333335,0.08166666666666667,4.484999999999999,6.276666666666666,8.07,1.2833333333333334,4.818333333333333,1.805,2.8666666666666667,0.1,3.58,4.318333333333333,8.436666666666667,1.0466666666666666,2.655,0.6783333333333333,0.9116666666666666,0.4
110,54.06,31.291666666666664,18.308333333333334,8.653333333333334,11.273333333333333,27.583333333333332,1.7316666666666667,1.3800000000000001,46.06666666666667,97.37666666666667,14.776666666666667,40.38666666666667,27.483333333333334,8.961666666666668,4.73,3.9516666666666667,21.721666666666668,17.305,90.04333333333334,3.841666666666667,12.166666666666666,12.528333333333334,3.705,4.506666666666667,6.1066666666666665,45.931666666666665,1.0616666666666668,0.955,9.535,0.36333333333333334,0.41000000000000003,0.5166666666666666,3.5766666666666667,25.388333333333335,15.038333333333332,9.57,49.721666666666664,4.301666666666667,5.218333333333334,1.5,25.33,8.09,6.918333333333334,0.965,2.6433333333333335,0.5,1.1466666666666667,0.0,4.716666666666667,6.1033333333333335,8.275,1.325,4.23,1.785,2.8883333333333336,0.14666666666666667,3.651666666666667,4.821666666666666,8.128333333333334,1.1233333333333333,2.5966666666666667,0.775,0.845,0.3516666666666667
111,54.94833333333333,31.563333333333333,18.278333333333332,8.986666666666666,11.145,27.401666666666667,1.6183333333333334,1.2833333333333334,45.68,97.41166666666666,14.615,40.985,27.113333333333333,8.843333333333334,4.866666666666666,4.16,21.305,16.885,90.10833333333333,4.1883333333333335,11.28,12.516666666666667,3.336666666666667,4.588333333333333,5.878333333333333,45.51166666666667,1.1,1.0366666666666666,9.728333333333333,0.30833333333333335,0.42500000000000004,0.5,3.465,24.803333333333335,14.916666666666666,9.441666666666666,50.465,3.9783333333333335,5.2716666666666665,1.7966666666666666,25.72,8.068333333333333,6.69,0.9416666666666667,2.5083333333333333,0.5,1.035,0.0,5.1033333333333335,6.126666666666667,7.958333333333334,1.48,4.226666666666667,1.665,2.9466666666666668,0.1,3.5283333333333333,5.13,8.138333333333334,1.215,2.605,0.8,0.6466666666666667,0.3
112,54.88166666666667,31.993333333333332,18.68,8.446666666666667,11.43,27.195,1.5116666666666667,1.1333333333333333,46.20166666666667,97.09333333333333,14.92,40.358333333333334,27.408333333333335,8.26,4.821666666666666,4.238333333333333,22.301666666666666,16.976666666666667,91.28833333333333,4.293333333333333,11.238333333333333,11.97,3.4183333333333334,4.72,6.003333333333333,44.56166666666667,1.1866666666666668,0.9766666666666667,9.656666666666666,0.3,0.3466666666666667,0.5,3.7816666666666667,24.253333333333334,15.441666666666666,9.193333333333333,51.06166666666667,3.7533333333333334,5.1866666666666665,2.0,25.79,8.115,6.578333333333333,0.8683333333333333,2.513333333333333,0.3716666666666667,0.9133333333333333,0.095,5.33,6.378333333333334,6.928333333333334,1.4000000000000001,4.616666666666667,1.8566666666666667,2.908333333333333,0.1,3.7216666666666667,5.113333333333333,7.7749999999999995,1.085,2.683333333333333,0.8466666666666667,0.7883333333333333,0.38833333333333336
113,54.214999999999996,31.923333333333332,18.288333333333334,8.533333333333333,11.493333333333334,26.403333333333332,1.4966666666666668,1.2266666666666668,46.096666666666664,96.74,15.123333333333333,40.905,26.623333333333335,7.943333333333333,5.165,4.435,22.611666666666668,16.651666666666667,92.47833333333334,4.79,11.316666666666666,11.413333333333334,3.4716666666666667,4.628333333333333,6.153333333333333,44.915,1.1,0.9866666666666667,9.203333333333333,0.38333333333333336,0.24833333333333335,0.53,3.8533333333333335,24.128333333333334,15.638333333333334,9.148333333333333,51.416666666666664,3.6066666666666665,4.84,2.1433333333333335,25.28,8.291666666666666,6.255,0.8,2.368333333333333,0.3,0.7033333333333334,0.1,5.346666666666667,6.755,6.408333333333333,1.6366666666666667,4.863333333333333,1.6733333333333333,2.55,0.1,3.465,4.84,7.5633333333333335,1.01,2.67,0.8999999999999999,0.9233333333333333,0.4
114,53.58,32.108333333333334,18.57,8.718333333333334,11.518333333333334,26.958333333333332,1.52,1.1516666666666666,45.17333333333333,94.51166666666667,15.025,40.54,26.661666666666665,8.635,5.253333333333333,4.7299999999999995,23.15,17.705000000000002,91.67666666666666,4.843333333333333,11.416666666666666,11.425,3.6966666666666668,4.366666666666667,6.323333333333333,45.66166666666667,1.0466666666666666,0.78,9.055,0.4,0.27166666666666667,0.5,3.65,23.8,15.465,9.526666666666667,50.64333333333333,3.62,4.663333333333333,2.035,25.531666666666666,8.741666666666667,6.573333333333333,0.8266666666666667,2.2666666666666666,0.3,0.7133333333333334,0.165,5.173333333333334,7.428333333333334,6.575,1.6433333333333333,4.83,1.6566666666666667,2.435,0.1,3.27,4.685,7.615,0.9099999999999999,2.8916666666666666,0.855,1.0,0.305
115,51.458333333333336,33.05166666666667,19.395,8.793333333333333,11.416666666666666,27.173333333333332,1.6983333333333333,1.195,45.36333333333334,94.97333333333333,14.746666666666666,40.725,26.626666666666665,9.331666666666667,4.956666666666667,4.588333333333333,24.62,18.778333333333332,90.29,4.55,11.836666666666666,11.598333333333333,3.91,4.365,6.301666666666667,45.25666666666667,1.0466666666666666,0.6033333333333334,8.643333333333333,0.3066666666666667,0.3,0.5233333333333333,3.9433333333333334,22.996666666666666,15.413333333333334,9.311666666666667,48.87833333333333,3.51,4.745,1.9116666666666668,26.011666666666667,8.973333333333333,6.641666666666667,0.8,2.438333333333333,0.3,0.9149999999999999,0.2316666666666667,5.28,7.18,6.706666666666666,1.635,4.953333333333333,1.8483333333333334,2.485,0.1,3.211666666666667,4.691666666666666,7.875,0.97,2.7683333333333335,0.745,0.9266666666666666,0.3
116,50.553333333333335,32.53666666666667,19.471666666666668,8.448333333333334,11.678333333333333,27.595,2.0966666666666667,1.3766666666666667,44.36333333333333,95.53166666666667,14.31,40.233333333333334,26.98,9.955,4.9383333333333335,4.665,24.723333333333333,19.895,91.585,4.5616666666666665,12.068333333333333,11.73,4.14,4.441666666666666,6.05,44.04,1.1,0.6,8.551666666666666,0.3,0.3,0.4316666666666667,3.973333333333333,23.108333333333334,15.34,9.123333333333333,46.975,3.455,4.49,1.8683333333333334,26.205,9.106666666666667,7.003333333333333,0.7433333333333334,2.4899999999999998,0.23333333333333334,1.0683333333333334,0.395,4.96,7.288333333333333,6.87,1.6166666666666667,5.0216666666666665,1.995,2.408333333333333,0.1,3.04,4.5183333333333335,8.22,1.0,2.825,0.8316666666666667,0.87,0.265
117,52.08833333333333,31.59,19.455000000000002,8.608333333333333,11.191666666666666,28.205,2.2783333333333333,1.4383333333333335,44.195,94.68333333333334,14.246666666666666,40.88333333333333,26.413333333333334,10.065,4.793333333333333,4.638333333333333,24.613333333333333,19.823333333333334,92.155,4.151666666666667,12.318333333333333,12.271666666666667,4.388333333333334,4.216666666666667,5.878333333333333,43.803333333333335,1.015,0.6333333333333333,8.721666666666668,0.3,0.20833333333333334,0.4,3.6266666666666665,24.116666666666667,15.165,8.503333333333334,47.315,3.47,4.363333333333333,2.0,26.263333333333332,8.731666666666667,7.038333333333333,0.7133333333333334,2.1366666666666667,0.30833333333333335,1.1683333333333334,0.47000000000000003,4.276666666666667,7.471666666666667,6.468333333333334,1.8283333333333334,5.1883333333333335,1.8383333333333334,2.408333333333333,0.1,2.92,4.528333333333333,7.93,1.075,2.9033333333333333,0.7533333333333334,0.7033333333333334,0.27666666666666667
118,53.44833333333333,31.108333333333334,18.303333333333335,8.658333333333333,10.718333333333334,27.483333333333334,2.466666666666667,1.3183333333333334,43.64833333333333,93.61666666666666,14.478333333333333,40.43666666666667,26.283333333333335,10.441666666666666,4.698333333333333,4.958333333333333,25.15,20.123333333333335,91.75,3.74,12.33,12.556666666666667,4.793333333333333,4.283333333333333,5.971666666666667,42.21,0.8999999999999999,0.8,8.663333333333334,0.3,0.23333333333333334,0.41500000000000004,3.4516666666666667,24.083333333333332,15.208333333333334,8.036666666666667,47.90833333333333,3.0683333333333334,4.638333333333334,2.2383333333333333,26.208333333333332,8.408333333333333,7.183333333333334,0.685,2.433333333333333,0.305,1.3166666666666667,0.5,4.171666666666667,7.265000000000001,6.363333333333333,2.04,5.273333333333333,1.6983333333333333,2.295,0.1,2.7683333333333335,4.773333333333333,7.4783333333333335,1.22,3.0383333333333336,0.745,0.7000000000000001,0.2
119,53.745,29.626666666666665,17.986666666666668,8.23,10.913333333333332,28.023333333333333,2.3716666666666666,1.335,43.06666666666667,92.67333333333333,15.158333333333333,40.501666666666665,26.601666666666667,9.971666666666666,5.111666666666667,4.671666666666667,25.66166666666667,19.94,89.59833333333333,3.711666666666667,12.453333333333333,12.253333333333334,4.781666666666667,4.368333333333333,5.97,42.07333333333333,0.6683333333333333,0.975,9.341666666666667,0.3,0.3916666666666667,0.4,3.375,24.595,14.533333333333333,8.276666666666667,47.266666666666666,2.5633333333333335,4.683333333333334,2.42,26.211666666666666,8.136666666666667,7.06,0.7000000000000001,2.408333333333333,0.435,1.3916666666666668,0.5,4.466666666666667,6.816666666666666,6.306666666666667,2.1483333333333334,5.608333333333333,1.8066666666666666,2.2649999999999997,0.1,2.5549999999999997,4.8,7.9383333333333335,1.24,3.0,0.6216666666666667,0.6483333333333333,0.2
120,54.81,28.735,17.956666666666667,8.563333333333333,10.71,27.916666666666668,2.39,1.2366666666666668,42.96,92.76,14.901666666666667,42.42333333333333,26.946666666666665,9.975,5.216666666666667,4.175,26.088333333333335,20.775,89.595,3.8216666666666668,13.368333333333334,11.315,4.693333333333333,4.125,5.846666666666667,43.35,0.43833333333333335,1.075,9.413333333333334,0.23666666666666666,0.5566666666666666,0.31666666666666665,3.658333333333333,24.833333333333332,14.916666666666666,8.19,46.961666666666666,2.495,4.6,2.5983333333333336,26.061666666666667,7.715,7.1033333333333335,0.7000000000000001,2.415,0.5700000000000001,1.475,0.5,5.001666666666667,6.998333333333333,6.455,2.288333333333333,6.076666666666667,1.7766666666666666,2.15,0.028333333333333335,2.5566666666666666,4.6033333333333335,8.611666666666666,1.1,3.1866666666666665,0.525,0.7000000000000001,0.2
121,54.73166666666667,29.46,17.665,8.883333333333333,10.758333333333333,28.691666666666666,2.4116666666666666,1.4166666666666667,43.906666666666666,92.99,15.025,41.9,27.161666666666665,10.42,5.663333333333333,4.116666666666666,27.28,20.905,89.42833333333333,3.4416666666666664,14.041666666666666,11.086666666666666,4.773333333333333,4.088333333333333,6.153333333333333,44.36333333333333,0.395,0.9916666666666667,9.64,0.1,0.6,0.3,4.206666666666667,25.435,14.76,8.3,46.583333333333336,2.58,5.3,2.373333333333333,25.856666666666666,7.5600000000000005,7.075,0.645,2.5166666666666666,0.6,1.5916666666666668,0.5,4.836666666666667,6.711666666666667,6.403333333333333,2.205,6.46,1.8533333333333335,1.9683333333333335,0.0,2.625,4.235,8.78,1.06,2.995,0.5,0.76,0.2
122,55.995,29.061666666666667,17.363333333333333,9.368333333333334,10.705,29.308333333333334,2.625,1.4666666666666668,44.281666666666666,91.41833333333334,14.685,42.763333333333335,27.081666666666667,10.745,6.115,4.126666666666667,26.73,20.791666666666668,89.215,3.538333333333333,14.455,11.316666666666666,4.971666666666667,3.986666666666667,6.536666666666667,44.53666666666667,0.31166666666666665,1.1283333333333334,9.713333333333333,0.1,0.7200000000000001,0.3,3.9383333333333335,25.913333333333334,14.29,8.261666666666667,46.80833333333333,2.76,5.45,2.375,26.248333333333335,7.836666666666667,7.066666666666666,0.7216666666666667,2.46,0.6950000000000001,1.6033333333333335,0.405,5.096666666666667,6.315,6.881666666666667,2.2916666666666665,6.043333333333333,1.6400000000000001,1.805,0.095,2.3983333333333334,4.376666666666667,9.05,1.0433333333333332,2.611666666666667,0.41500000000000004,0.7633333333333334,0.11166666666666668
123,58.02666666666667,28.838333333333335,17.135,9.528333333333334,11.08,29.033333333333335,2.5033333333333334,1.4166666666666667,43.07833333333333,92.28666666666666,14.313333333333333,41.83,27.946666666666665,11.118333333333334,6.363333333333333,4.236666666666667,26.596666666666668,20.8,88.58333333333333,3.3866666666666667,14.133333333333333,12.0,5.404999999999999,4.185,6.718333333333333,45.02,0.3,1.2533333333333334,10.388333333333334,0.016666666666666666,0.8,0.41000000000000003,3.861666666666667,26.428333333333335,14.551666666666666,8.473333333333334,46.94,2.7266666666666666,5.515,2.6083333333333334,26.786666666666665,7.676666666666667,7.193333333333333,0.7000000000000001,2.4316666666666666,0.6483333333333333,1.6383333333333334,0.455,5.471666666666667,5.685,6.748333333333333,2.6083333333333334,5.601666666666667,1.7433333333333332,2.015,0.1,2.4383333333333335,4.74,9.7,1.0983333333333334,2.586666666666667,0.3716666666666667,0.6766666666666667,0.1
124,59.263333333333335,29.32,16.65,9.885,11.091666666666667,29.656666666666666,2.34,1.3283333333333334,41.54,92.46833333333333,14.523333333333333,42.583333333333336,28.415,10.87,6.205,4.083333333333333,25.785,20.336666666666666,89.87166666666667,3.4266666666666667,13.805,12.243333333333334,5.388333333333333,4.373333333333333,6.961666666666667,44.68333333333333,0.26333333333333336,1.475,11.161666666666667,0.0,0.7283333333333334,0.405,3.9783333333333335,26.955,14.775,7.946666666666666,47.778333333333336,2.618333333333333,5.553333333333333,2.4033333333333333,26.79,6.776666666666666,7.065,0.7366666666666667,2.2083333333333335,0.6,1.69,0.5033333333333333,6.1033333333333335,4.945,6.596666666666667,2.4899999999999998,5.43,1.7,2.1083333333333334,0.1,1.9983333333333333,4.621666666666667,9.715,1.1833333333333333,2.6233333333333335,0.5166666666666667,0.6,0.19833333333333333
125,60.82,28.73,16.196666666666665,9.43,10.973333333333333,28.825,2.0766666666666667,1.1333333333333333,40.57833333333333,92.935,14.311666666666667,42.666666666666664,28.088333333333335,10.028333333333332,6.3566666666666665,4.151666666666666,24.355,19.77166666666667,91.84666666666666,3.5616666666666665,13.843333333333334,12.246666666666666,5.435,4.25,7.075,44.93333333333333,0.15333333333333335,1.6083333333333334,12.288333333333334,0.0,0.7083333333333334,0.5533333333333333,4.1066666666666665,27.7,15.098333333333333,7.928333333333334,50.18333333333333,2.408333333333333,5.33,2.493333333333333,27.255,6.738333333333333,7.278333333333333,0.805,2.1416666666666666,0.6166666666666667,1.7183333333333333,0.5683333333333334,6.005,4.83,6.3966666666666665,2.52,5.41,1.4983333333333333,2.075,0.1,1.775,4.72,9.185,1.1883333333333335,2.5016666666666665,0.6166666666666667,0.6,0.2
126,61.65166666666667,28.626666666666665,17.02,9.131666666666666,10.24,29.736666666666668,1.72,1.0233333333333334,40.685,92.62333333333333,14.709999999999999,42.178333333333335,27.838333333333335,9.91,6.433333333333334,4.07,24.451666666666668,18.881666666666668,91.41,3.645,13.615,11.283333333333333,5.208333333333334,4.073333333333333,7.471666666666667,45.68833333333333,0.1,1.615,12.886666666666667,0.0,0.8283333333333334,0.5616666666666666,4.236666666666667,27.995,15.545,8.908333333333333,52.586666666666666,2.3033333333333332,5.096666666666667,2.4316666666666666,27.118333333333332,7.0616666666666665,7.423333333333334,0.8583333333333333,2.17,0.7000000000000001,1.8966666666666667,0.41000000000000003,5.961666666666667,4.408333333333333,6.446666666666666,2.5416666666666665,5.706666666666667,1.4066666666666667,2.16,0.16333333333333333,1.9983333333333335,4.753333333333334,8.97,1.2,2.485,0.5733333333333334,0.6166666666666667,0.25333333333333335
127,61.36333333333334,28.615,17.06,9.105,10.861666666666666,29.426666666666666,1.7683333333333333,0.99,40.18833333333333,93.82833333333333,15.051666666666668,42.565,28.445,10.525,6.175,3.9466666666666668,26.273333333333333,19.185,91.47333333333333,3.876666666666667,13.186666666666667,11.108333333333334,4.911666666666666,4.36,7.541666666666667,46.02333333333333,0.14500000000000002,1.6966666666666665,13.695,0.0,0.9916666666666667,0.6,4.36,27.903333333333332,16.308333333333334,9.646666666666667,52.795,2.235,4.706666666666667,2.5466666666666664,26.941666666666666,7.871666666666666,8.318333333333333,0.7050000000000001,2.4266666666666667,0.5383333333333333,1.695,0.48333333333333334,6.548333333333334,4.608333333333333,6.8966666666666665,2.4716666666666667,5.61,1.46,2.091666666666667,0.2,2.2866666666666666,4.576666666666666,9.47,1.1666666666666667,2.2083333333333335,0.5716666666666667,0.555,0.2016666666666667
128,60.571666666666665,28.733333333333334,16.908333333333335,9.19,11.923333333333334,29.740000000000002,1.6983333333333333,0.9249999999999999,41.33833333333333,95.89166666666667,14.775,42.855,28.35,10.543333333333333,6.21,3.635,25.748333333333335,18.966666666666665,91.30166666666666,4.498333333333333,13.311666666666667,11.065,4.73,4.5649999999999995,7.908333333333333,47.94,0.385,1.5150000000000001,13.798333333333334,0.0,0.9666666666666667,0.5650000000000001,4.658333333333333,27.858333333333334,16.138333333333335,9.855,52.071666666666665,2.2416666666666667,4.3149999999999995,2.515,27.698333333333334,8.125,8.681666666666667,0.7150000000000001,2.0566666666666666,0.495,1.4833333333333334,0.7383333333333334,6.441666666666666,4.8966666666666665,6.865,2.24,5.663333333333333,1.6616666666666666,2.0983333333333336,0.2,2.5033333333333334,4.6066666666666665,9.378333333333334,1.0783333333333334,2.195,0.5,0.5,0.2
129,60.11666666666667,29.746666666666666,17.13,8.96,11.790000000000001,29.81,1.5733333333333335,1.27,42.78333333333333,95.065,14.496666666666666,42.593333333333334,28.413333333333334,11.626666666666667,5.748333333333333,3.64,24.768333333333334,18.336666666666666,92.26333333333334,4.548333333333333,13.185,11.361666666666666,4.7700000000000005,4.841666666666667,7.601666666666667,50.035,0.455,1.2316666666666667,13.3,0.0,0.8083333333333333,0.5,4.96,27.88,15.74,9.388333333333334,52.705,2.4699999999999998,4.341666666666667,2.433333333333333,29.56,7.741666666666666,8.765,0.7616666666666667,2.0766666666666667,0.365,1.47,0.945,6.776666666666666,4.885,6.496666666666667,1.985,5.653333333333333,1.6633333333333333,2.3,0.2,2.65,4.46,9.071666666666667,1.0966666666666667,2.3249999999999997,0.655,0.5116666666666667,0.2
130,60.751666666666665,31.328333333333333,17.35,8.936666666666667,11.401666666666667,30.18166666666667,1.7633333333333332,1.435,42.52,94.34666666666666,15.345,42.47833333333333,28.246666666666666,11.711666666666666,5.586666666666667,3.7083333333333335,25.065,17.62,91.105,4.418333333333333,12.75,11.806666666666667,4.751666666666667,4.88,7.786666666666667,49.81,0.5,1.3133333333333335,13.02,0.0,0.7833333333333333,0.5,4.941666666666666,27.361666666666668,15.615,9.64,53.803333333333335,2.225,4.21,2.5016666666666665,30.016666666666666,8.118333333333334,8.798333333333334,0.8,2.25,0.29333333333333333,1.5316666666666667,1.0,6.62,4.851666666666667,7.175,1.9183333333333334,5.618333333333333,1.7616666666666667,2.37,0.2,2.6999999999999997,4.346666666666667,8.416666666666666,1.1,2.2983333333333333,0.8,0.5716666666666667,0.29333333333333333
131,61.876666666666665,31.633333333333333,17.746666666666666,8.728333333333333,11.625,29.836666666666666,1.8083333333333333,1.4966666666666668,41.093333333333334,95.01166666666667,16.528333333333332,43.233333333333334,27.811666666666667,11.285,5.473333333333334,3.4466666666666668,25.443333333333335,18.085,90.69166666666666,4.673333333333333,12.906666666666666,12.278333333333332,5.073333333333333,4.965,7.9816666666666665,49.15,0.59,1.375,12.69,0.0,0.7966666666666667,0.5,4.6033333333333335,28.238333333333333,15.946666666666667,9.791666666666666,54.49,2.0383333333333336,3.376666666666667,2.3833333333333333,30.196666666666665,8.191666666666666,9.11,0.7566666666666667,2.138333333333333,0.3,1.6966666666666665,1.0,6.496666666666667,5.055,7.408333333333333,1.9133333333333333,5.1866666666666665,1.7916666666666667,2.368333333333333,0.2,2.725,4.306666666666667,8.5,1.1133333333333333,2.395,0.8,0.575,0.4
132,62.623333333333335,32.07833333333333,17.55666666666667,8.52,11.476666666666667,29.881666666666668,1.6083333333333334,1.5766666666666667,40.18333333333333,97.93,17.031666666666666,43.08833333333333,28.468333333333334,11.251666666666667,5.12,3.4,25.548333333333336,18.816666666666666,88.70166666666667,4.628333333333333,12.473333333333333,12.486666666666666,4.723333333333334,5.028333333333333,8.073333333333332,48.80166666666667,0.67,1.4200000000000002,12.415,0.0,0.7616666666666667,0.5,4.658333333333333,28.605,16.276666666666667,9.758333333333333,55.50333333333334,1.745,2.995,2.125,30.605,8.211666666666666,9.568333333333333,0.6016666666666667,2.2199999999999998,0.3116666666666667,1.9916666666666667,1.0,6.073333333333333,5.123333333333334,7.505,1.835,5.37,1.885,2.4516666666666667,0.165,2.8233333333333333,4.426666666666667,8.638333333333334,1.1,2.3933333333333335,0.9666666666666667,0.45,0.4
133,61.31166666666667,32.05833333333333,17.938333333333333,8.656666666666666,11.211666666666666,31.171666666666667,1.56,1.6666666666666667,40.965,98.16,17.49,44.195,28.058333333333334,11.221666666666668,4.875,3.2616666666666667,25.731666666666666,18.608333333333334,89.665,4.648333333333333,12.345,12.171666666666667,4.193333333333333,4.78,7.885,48.28333333333333,0.7000000000000001,1.2466666666666666,12.373333333333333,0.025,0.8816666666666666,0.3516666666666667,4.718333333333334,28.288333333333334,16.013333333333332,9.326666666666666,55.958333333333336,1.565,2.9983333333333335,1.8666666666666667,31.018333333333334,8.75,9.6,0.6416666666666667,2.415,0.4,1.9783333333333333,0.9583333333333333,5.925,5.263333333333334,7.716666666666667,1.47,5.238333333333333,1.925,2.4633333333333334,0.2,2.7216666666666667,4.208333333333333,8.046666666666667,1.0716666666666668,2.558333333333333,1.115,0.5,0.4
134,59.76,31.808333333333334,17.701666666666668,8.136666666666667,10.969999999999999,30.51,1.6433333333333333,1.8800000000000001,42.873333333333335,98.47333333333333,18.323333333333334,44.945,27.501666666666665,10.683333333333334,4.65,3.3716666666666666,25.326666666666668,17.97,90.37666666666667,4.55,12.723333333333333,12.345,4.405,5.051666666666667,7.288333333333333,49.115,0.7233333333333334,1.1400000000000001,11.816666666666666,0.1,0.8999999999999999,0.31833333333333336,4.676666666666667,28.085,15.71,9.421666666666667,56.145,1.7216666666666667,3.2133333333333334,2.191666666666667,30.635,9.336666666666666,9.631666666666666,0.7316666666666667,2.72,0.4,1.7966666666666666,0.955,5.556666666666667,5.473333333333334,8.04,1.4916666666666667,5.83,2.075,2.2983333333333333,0.2,3.1233333333333335,4.373333333333333,8.3,0.9983333333333333,2.535,1.1066666666666667,0.5,0.3016666666666667
135,59.35166666666667,31.846666666666668,18.036666666666665,8.05,11.026666666666667,31.258333333333333,1.6416666666666666,1.9716666666666667,42.87,96.25,19.013333333333332,45.5,28.136666666666667,11.036666666666667,4.41,3.5466666666666664,25.47833333333333,17.703333333333333,89.95666666666666,4.236666666666666,12.78,11.738333333333333,4.625,5.475,7.375,49.693333333333335,0.8,1.1816666666666666,11.365,0.115,0.9266666666666666,0.2,4.335,27.19,15.606666666666667,9.126666666666667,55.721666666666664,1.6833333333333333,3.3533333333333335,2.1966666666666668,30.04,9.045,9.435,0.795,2.901666666666667,0.41500000000000004,1.5666666666666667,0.8999999999999999,5.418333333333333,5.755,8.358333333333334,1.31,5.765,2.348333333333333,2.3666666666666667,0.2,3.4499999999999997,4.31,9.066666666666666,1.06,2.5483333333333333,1.0583333333333333,0.5133333333333333,0.3
136,59.910000000000004,32.983333333333334,18.433333333333334,8.351666666666667,11.788333333333334,30.643333333333334,1.815,2.0,43.93833333333333,96.95666666666666,19.195,46.145,28.415,11.341666666666667,4.673333333333333,3.4483333333333333,25.213333333333335,17.985,91.6,3.985,13.375,12.36,4.931666666666667,5.485,7.105,49.595,0.8133333333333334,1.2950000000000002,11.513333333333334,0.2,1.0416666666666667,0.13833333333333334,4.276666666666667,26.551666666666666,15.398333333333333,7.8500000000000005,55.035,1.8483333333333334,3.7733333333333334,2.125,30.815,8.83,9.781666666666666,0.765,2.791666666666667,0.46166666666666667,1.3266666666666667,0.895,5.975,6.338333333333334,8.831666666666667,1.315,5.398333333333333,2.1833333333333336,2.39,0.1366666666666667,3.368333333333333,4.046666666666667,9.071666666666667,1.035,2.631666666666667,1.1883333333333335,0.5616666666666666,0.2783333333333333
137,59.39833333333333,34.06333333333333,18.02166666666667,8.3,11.838333333333333,31.113333333333333,1.845,2.13,44.836666666666666,96.62166666666667,19.486666666666665,45.37166666666667,28.263333333333332,11.258333333333333,5.305,3.5566666666666666,23.253333333333334,18.736666666666668,92.47166666666666,3.751666666666667,13.913333333333334,12.361666666666666,5.3933333333333335,4.871666666666667,7.283333333333333,49.1,0.8616666666666667,1.48,11.355,0.2,1.0216666666666667,0.13333333333333333,4.18,26.143333333333334,14.685,7.55,54.401666666666664,1.7233333333333334,3.8533333333333335,1.9533333333333334,31.653333333333332,8.425,9.22,0.8,2.525,0.5,1.3,0.7466666666666667,5.791666666666666,6.3533333333333335,8.385,1.36,5.285,2.0883333333333334,2.655,0.1,3.408333333333333,3.9516666666666667,9.018333333333333,1.0583333333333333,2.435,1.185,0.6466666666666667,0.3
138,60.038333333333334,34.435,18.47833333333333,7.925,11.296666666666667,30.19,1.9000000000000001,2.1933333333333334,44.41,96.70333333333333,20.023333333333333,45.445,28.311666666666667,11.87,5.256666666666667,3.73,23.588333333333335,19.766666666666666,91.96333333333334,3.2916666666666665,13.801666666666666,12.053333333333333,5.196666666666667,5.135,7.121666666666667,48.29666666666667,0.7150000000000001,1.5383333333333333,11.23,0.2,1.1716666666666666,0.2,3.8916666666666666,26.338333333333335,14.796666666666667,7.815,55.11666666666667,2.1366666666666667,3.861666666666667,1.7016666666666667,31.681666666666665,8.35,9.303333333333333,1.0133333333333334,2.3850000000000002,0.5,1.335,0.46166666666666667,5.863333333333333,6.375,8.113333333333333,1.5733333333333335,5.416666666666666,1.9133333333333333,2.7683333333333335,0.1,3.2616666666666667,3.7750000000000004,9.57,1.0,2.4416666666666664,1.3466666666666667,0.7000000000000001,0.3
139,60.845,34.48833333333333,18.38,8.23,11.56,29.53,1.865,1.9816666666666667,43.815,98.15666666666667,20.925,45.31,28.65833333333333,11.641666666666667,5.07,3.82,24.516666666666666,20.901666666666667,91.49666666666667,3.7033333333333336,13.921666666666667,11.631666666666668,5.0216666666666665,4.6899999999999995,7.383333333333334,47.01,0.645,1.5933333333333335,11.25,0.2,1.2,0.21000000000000002,3.6550000000000002,26.748333333333335,15.278333333333334,8.545,55.81,2.111666666666667,3.5516666666666667,1.7683333333333333,31.343333333333334,8.928333333333333,9.285,1.1133333333333333,2.245,0.5,1.4916666666666667,0.31833333333333336,5.301666666666667,6.408333333333333,8.656666666666666,1.68,5.23,1.9366666666666668,2.558333333333333,0.1,3.2033333333333336,3.763333333333333,9.895,0.8416666666666667,2.46,1.2850000000000001,0.645,0.3
140,60.045,33.50333333333334,18.335,7.798333333333333,12.093333333333334,29.243333333333332,1.8383333333333334,2.04,43.58166666666667,98.33666666666667,20.285,45.04833333333333,28.356666666666666,11.701666666666666,4.913333333333333,4.04,24.673333333333332,21.03,91.865,4.148333333333333,13.866666666666667,11.386666666666667,5.361666666666666,4.995,6.881666666666667,47.373333333333335,0.6916666666666667,1.4583333333333335,11.216666666666667,0.2,1.17,0.395,3.5083333333333333,27.465,15.011666666666667,8.385,55.27166666666667,2.1366666666666667,3.3383333333333334,1.7349999999999999,31.731666666666666,9.235,9.175,1.2,1.9983333333333333,0.4366666666666667,1.5050000000000001,0.315,5.205,6.465,8.131666666666666,1.6516666666666666,4.906666666666666,1.9433333333333334,2.62,0.1,3.2016666666666667,3.8800000000000003,9.721666666666666,0.9049999999999999,2.6799999999999997,1.2,0.5666666666666667,0.23500000000000001
141,58.653333333333336,33.16166666666667,18.4,7.891666666666667,12.286666666666667,28.97833333333333,2.0433333333333334,1.9083333333333334,44.22,96.04333333333334,19.225,45.413333333333334,28.753333333333334,11.878333333333334,4.626666666666667,4.225,24.111666666666668,20.576666666666664,91.70166666666667,3.961666666666667,13.476666666666667,11.296666666666667,5.395,4.613333333333333,6.45,48.361666666666665,0.575,1.4916666666666667,11.981666666666667,0.2,1.1033333333333333,0.4,3.335,27.669999999999998,14.666666666666666,8.5,55.221666666666664,2.335,3.4616666666666664,2.025,31.955,9.226666666666667,9.09,1.3016666666666667,2.22,0.4,1.3516666666666668,0.4,5.398333333333333,6.515000000000001,8.436666666666667,1.635,4.935,1.815,2.6466666666666665,0.1,3.0533333333333332,4.206666666666667,9.225,0.9249999999999999,2.53,1.2,0.63,0.2
142,57.17333333333333,33.325,18.59,8.613333333333333,12.695,28.316666666666666,2.0366666666666666,1.9233333333333333,45.153333333333336,94.49333333333334,19.528333333333332,45.458333333333336,28.551666666666666,12.336666666666666,4.541666666666666,3.9816666666666665,24.425,19.553333333333335,92.45833333333333,3.993333333333333,13.281666666666666,11.555,5.82,4.836666666666667,5.868333333333333,49.50833333333333,0.6433333333333333,1.29,12.28,0.2,1.1283333333333334,0.4,3.595,28.595,14.695,8.083333333333334,54.835,2.3233333333333333,3.8000000000000003,2.126666666666667,30.74,8.986666666666666,9.006666666666666,1.4033333333333333,2.3983333333333334,0.29333333333333333,1.235,0.48333333333333334,5.476666666666667,6.71,8.323333333333334,1.82,4.7716666666666665,1.8883333333333334,2.8033333333333332,0.04,3.2716666666666665,4.195,8.695,0.9349999999999999,2.5933333333333333,1.0333333333333332,0.7100000000000001,0.2
143,57.775,34.075,18.598333333333333,8.435,12.563333333333333,27.178333333333335,2.04,1.78,45.40833333333333,94.38166666666666,19.05,45.205,28.828333333333333,11.9,4.733333333333333,3.6733333333333333,24.743333333333332,19.823333333333334,91.9,3.893333333333333,13.493333333333334,11.685,6.148333333333333,5.173333333333334,5.88,50.641666666666666,0.7316666666666667,1.3933333333333333,12.01,0.17500000000000002,1.0966666666666667,0.41500000000000004,3.8866666666666667,28.315,15.361666666666668,8.225,54.266666666666666,2.2733333333333334,3.72,2.1483333333333334,30.62,8.811666666666667,8.845,1.4583333333333335,2.385,0.265,1.21,0.6333333333333333,5.293333333333333,6.738333333333333,8.301666666666668,1.8933333333333333,5.166666666666667,1.9866666666666668,2.66,0.0,3.34,4.388333333333334,8.461666666666668,0.8300000000000001,2.5,0.8416666666666667,0.7000000000000001,0.2
144,59.02166666666667,34.556666666666665,19.141666666666666,8.745,13.183333333333334,25.643333333333334,2.0516666666666667,1.52,44.458333333333336,94.11833333333334,18.406666666666666,44.24,28.813333333333333,11.708333333333334,5.076666666666666,3.1983333333333333,25.01,20.201666666666668,92.65166666666667,4.068333333333333,13.648333333333333,11.79,6.043333333333333,5.153333333333333,6.61,50.22833333333333,0.7766666666666667,1.3916666666666668,11.661666666666667,0.17333333333333334,1.1,0.4766666666666667,4.003333333333333,28.111666666666665,15.629999999999999,8.42,54.711666666666666,2.1866666666666665,3.9116666666666666,1.905,31.258333333333333,8.365,8.646666666666667,1.2266666666666668,2.268333333333333,0.35333333333333333,1.2766666666666666,0.5766666666666667,5.21,6.63,7.575,2.033333333333333,4.983333333333333,1.995,2.935,0.0,3.1166666666666667,4.513333333333333,8.103333333333333,0.7616666666666667,2.288333333333333,0.905,0.7000000000000001,0.2
145,60.303333333333335,34.403333333333336,18.393333333333334,9.611666666666666,12.96,25.93,2.086666666666667,1.4766666666666668,43.65,95.05833333333334,18.203333333333333,43.58833333333333,29.398333333333333,11.715,5.3999999999999995,3.3933333333333335,25.833333333333332,19.791666666666668,93.87,4.338333333333333,13.448333333333332,12.003333333333334,5.6066666666666665,5.341666666666667,6.636666666666667,50.321666666666665,0.7000000000000001,1.4016666666666668,11.568333333333333,0.18500000000000003,1.18,0.4,4.1,28.33,15.56,8.961666666666666,53.776666666666664,2.433333333333333,3.895,2.135,31.983333333333334,8.936666666666667,8.866666666666667,1.0,2.231666666666667,0.4683333333333333,1.4716666666666667,0.5,5.546666666666667,6.495,7.611666666666666,2.0900000000000003,5.22,1.9533333333333334,2.8,0.0,3.1166666666666667,4.648333333333333,8.06,0.5966666666666667,2.3016666666666667,0.9199999999999999,0.7250000000000001,0.2
146,60.23,33.98166666666667,17.643333333333334,10.06,13.533333333333333,26.395,1.9683333333333335,1.7,41.858333333333334,93.845,17.835,43.373333333333335,29.29,11.18,5.295,3.618333333333333,25.708333333333332,19.523333333333333,92.26833333333333,4.486666666666666,12.983333333333334,12.195,5.115,5.41,6.493333333333333,50.818333333333335,0.7466666666666667,1.29,10.781666666666666,0.1,1.0966666666666667,0.44166666666666665,4.211666666666667,28.686666666666667,15.501666666666667,9.261666666666667,54.97,2.37,3.6166666666666667,2.3766666666666665,32.125,8.69,8.463333333333333,0.9349999999999999,2.3766666666666665,0.42000000000000004,1.5083333333333335,0.675,5.4383333333333335,6.441666666666666,7.251666666666667,2.1433333333333335,5.495,2.1333333333333333,2.783333333333333,0.0,3.0083333333333333,4.614999999999999,7.735,0.6083333333333334,2.1966666666666668,0.8033333333333333,0.6416666666666667,0.16833333333333333
147,61.45333333333333,33.21,18.196666666666665,10.026666666666667,13.398333333333333,27.003333333333334,1.6933333333333334,1.7266666666666666,41.44166666666666,92.92666666666666,17.52,43.54,29.175,10.23,4.943333333333333,3.7800000000000002,25.815,18.5,91.22166666666666,4.498333333333333,12.41,11.84,4.638333333333334,5.568333333333333,6.165,51.24166666666667,0.7000000000000001,0.9916666666666667,10.81,0.1,1.01,0.53,4.326666666666667,28.183333333333334,15.798333333333334,9.513333333333334,55.73166666666667,2.3583333333333334,3.9050000000000002,2.31,31.776666666666667,8.571666666666667,8.37,0.8999999999999999,2.46,0.4066666666666667,1.58,0.7000000000000001,5.318333333333333,6.038333333333333,6.925,2.1733333333333333,5.74,2.2966666666666664,2.5016666666666665,0.0,2.795,4.461666666666667,8.211666666666666,0.7033333333333334,2.4616666666666664,0.8466666666666667,0.5533333333333333,0.1
148,61.63666666666666,33.61,19.131666666666668,10.198333333333334,12.971666666666668,29.080000000000002,1.6533333333333333,2.015,41.575,91.84,17.201666666666668,42.958333333333336,28.615,9.398333333333333,5.07,3.756666666666667,25.548333333333332,17.375,91.59166666666667,4.651666666666666,11.795,12.241666666666667,4.491666666666666,5.068333333333333,6.26,51.46,0.83,1.0516666666666667,11.296666666666667,0.1,1.05,0.5,4.6033333333333335,28.7,16.463333333333335,9.334999999999999,55.32666666666667,2.1133333333333333,4.12,2.513333333333333,31.788333333333334,8.57,8.536666666666667,0.6716666666666666,2.5933333333333333,0.5,1.7333333333333334,0.7000000000000001,5.645,6.0600000000000005,7.195,2.131666666666667,5.678333333333334,2.6,2.3866666666666667,0.0,2.8666666666666667,4.49,8.291666666666666,0.9166666666666666,2.605,0.9016666666666667,0.6333333333333333,0.1
149,61.675,34.07666666666667,19.585,10.108333333333333,12.178333333333333,30.025,1.9216666666666669,1.9016666666666668,41.266666666666666,91.46333333333334,16.175,43.37833333333334,28.061666666666667,8.903333333333334,5.819999999999999,3.69,25.438333333333333,17.023333333333333,92.56166666666667,4.523333333333333,11.708333333333334,12.986666666666666,4.49,5.3133333333333335,6.595,52.24,0.8999999999999999,1.2716666666666667,11.481666666666667,0.1,1.1,0.49,4.725,28.06,16.315,9.045,55.42666666666667,2.0,4.096666666666667,2.5033333333333334,30.835,8.465,8.971666666666668,0.5616666666666666,2.816666666666667,0.5,1.5433333333333334,0.6366666666666667,6.016666666666667,6.43,6.946666666666666,2.2733333333333334,5.62,2.56,2.5283333333333333,0.0,2.8716666666666666,4.281666666666667,8.015,1.1016666666666666,2.591666666666667,0.96,0.7000000000000001,0.18000000000000002
150,61.163333333333334,33.964999999999996,19.168333333333333,10.55,11.501666666666667,30.436666666666667,1.7083333333333333,1.6083333333333334,42.266666666666666,91.63833333333334,15.863333333333333,42.763333333333335,27.903333333333332,8.723333333333333,5.953333333333333,3.895,25.240000000000002,17.243333333333332,93.86833333333334,4.24,11.921666666666667,13.126666666666667,4.006666666666667,5.26,6.785,53.016666666666666,0.9533333333333334,1.25,11.801666666666666,0.1,0.98,0.34833333333333333,4.628333333333333,27.876666666666665,16.73,9.143333333333333,56.501666666666665,2.078333333333333,4.556666666666667,2.7183333333333333,30.081666666666667,8.706666666666667,9.293333333333333,0.5316666666666666,3.195,0.5,1.3666666666666667,0.6683333333333333,5.961666666666667,6.505,6.778333333333333,2.2183333333333333,5.631666666666667,2.6033333333333335,2.3566666666666665,0.0,2.9633333333333334,3.9833333333333334,8.56,1.2933333333333334,2.3033333333333332,0.8999999999999999,0.6966666666666667,0.1716666666666667
151,61.45333333333333,33.97333333333333,18.916666666666668,10.383333333333333,10.863333333333333,30.73,1.3383333333333334,1.5516666666666667,42.88333333333333,92.815,15.628333333333334,42.95166666666667,28.03,8.885,6.083333333333334,3.93,25.415,17.115,92.445,4.41,12.616666666666667,13.106666666666667,3.736666666666667,5.575,6.966666666666667,51.29833333333333,1.1266666666666667,1.19,11.63,0.1,0.8999999999999999,0.4,5.008333333333334,26.423333333333332,16.928333333333335,9.091666666666667,57.235,2.061666666666667,4.52,2.6683333333333334,30.153333333333332,8.906666666666666,9.115,0.49833333333333335,3.08,0.5533333333333333,1.3533333333333335,0.6,6.175,6.51,6.601666666666667,2.1,5.633333333333334,2.8850000000000002,2.535,0.0,3.385,3.513333333333333,8.763333333333334,1.36,2.5549999999999997,0.9516666666666667,0.635,0.1
152,61.405,33.71666666666667,19.246666666666666,10.113333333333333,10.613333333333333,30.481666666666666,1.2266666666666668,1.5983333333333334,41.91166666666667,91.47166666666666,15.07,44.403333333333336,28.213333333333335,8.336666666666666,5.975,4.166666666666667,25.135,17.535,91.945,4.241666666666667,13.065,13.23,3.525,5.525,7.255,51.251666666666665,0.9866666666666667,1.245,11.83,0.1,0.9166666666666666,0.4,4.923333333333333,25.351666666666667,16.611666666666668,9.451666666666666,57.10333333333333,1.9766666666666666,4.47,2.6733333333333333,30.601666666666667,9.07,8.53,0.42333333333333334,2.6266666666666665,0.7000000000000001,1.2116666666666667,0.6366666666666667,6.431666666666667,6.3933333333333335,6.415,2.1216666666666666,5.703333333333333,2.86,2.558333333333333,0.0,3.0683333333333334,3.6066666666666665,8.543333333333333,1.3433333333333335,2.7483333333333335,1.185,0.52,0.1
153,60.89333333333333,32.98833333333334,19.535,10.15,10.925,31.631666666666668,1.47,1.6366666666666667,41.45,90.74666666666667,15.886666666666667,43.44,28.14666666666667,8.726666666666667,6.138333333333334,4.215,24.931666666666665,17.666666666666668,91.14166666666667,4.3566666666666665,13.594999999999999,13.045,3.336666666666667,5.085,7.556666666666667,49.67166666666667,0.9316666666666666,1.3,11.561666666666667,0.1,0.9016666666666666,0.385,4.87,25.706666666666667,15.768333333333333,9.833333333333334,56.763333333333335,2.138333333333333,4.616666666666666,2.6,31.16,9.475,8.735000000000001,0.4316666666666667,2.4783333333333335,0.73,1.2933333333333334,0.625,6.365,6.421666666666667,6.243333333333333,2.1616666666666666,5.44,2.703333333333333,2.6983333333333333,0.0,2.9283333333333332,3.7783333333333333,8.748333333333333,1.36,2.63,1.3516666666666668,0.5700000000000001,0.1
154,60.47666666666667,32.30166666666667,19.548333333333332,10.096666666666668,10.563333333333333,33.29666666666667,1.5916666666666668,1.72,41.18833333333333,91.53333333333333,15.966666666666667,42.64333333333333,29.031666666666666,9.281666666666666,6.201666666666667,4.186666666666667,25.296666666666667,17.816666666666666,89.80666666666667,4.351666666666667,12.951666666666666,13.123333333333333,3.3666666666666667,4.763333333333334,7.133333333333334,49.791666666666664,0.8999999999999999,1.2933333333333334,12.081666666666667,0.02666666666666667,0.8999999999999999,0.3,4.903333333333333,26.298333333333332,15.888333333333334,9.663333333333332,55.538333333333334,1.9133333333333333,4.213333333333334,2.5616666666666665,31.46,9.833333333333334,8.768333333333333,0.5,2.58,0.6466666666666667,1.2416666666666667,0.6,6.511666666666667,6.411666666666667,6.708333333333333,2.0683333333333334,5.7,2.631666666666667,2.715,0.0,3.001666666666667,3.798333333333334,8.721666666666666,1.4000000000000001,2.7266666666666666,1.3083333333333333,0.6,0.1
155,60.468333333333334,32.64333333333333,20.058333333333334,9.82,10.583333333333334,33.18333333333334,1.5850000000000002,1.815,41.995,92.08166666666666,15.645,42.935,28.596666666666668,9.466666666666667,6.506666666666667,3.7933333333333334,24.865,17.985,89.71333333333334,4.6049999999999995,12.561666666666667,13.183333333333334,3.328333333333333,4.871666666666667,6.865,49.39666666666667,0.9583333333333333,1.1216666666666666,12.073333333333334,0.0,0.8566666666666667,0.37333333333333335,4.843333333333334,26.708333333333332,16.055,9.921666666666667,56.39,1.6433333333333333,4.253333333333334,2.408333333333333,30.826666666666668,9.256666666666666,8.23,0.6,2.365,0.5,1.1283333333333334,0.6,6.241666666666667,6.721666666666667,6.5200000000000005,2.1566666666666667,5.43,2.4433333333333334,2.703333333333333,0.0,3.0883333333333334,3.671666666666667,8.79,1.3816666666666668,2.8333333333333335,1.2716666666666667,0.5616666666666666,0.15000000000000002
156,60.803333333333335,33.08833333333333,20.748333333333335,9.428333333333333,10.106666666666667,32.21666666666667,1.7766666666666666,1.8366666666666667,42.785000000000004,93.32166666666667,15.621666666666666,42.821666666666665,28.328333333333333,9.541666666666666,6.335,3.87,25.746666666666666,18.2,90.75833333333333,4.653333333333333,12.265,12.941666666666666,3.545,4.651666666666666,7.175,49.045,1.04,1.1333333333333333,12.35,0.0,0.85,0.35833333333333334,4.781666666666666,26.651666666666667,15.87,10.13,55.12166666666667,1.675,4.3116666666666665,2.373333333333333,30.446666666666665,9.648333333333333,8.358333333333334,0.785,2.1416666666666666,0.42833333333333334,1.12,0.42500000000000004,5.906666666666666,6.776666666666666,6.618333333333333,1.9833333333333334,4.995,2.4716666666666667,2.7399999999999998,0.0,3.18,3.8666666666666667,8.593333333333334,1.2566666666666666,2.675,1.1966666666666668,0.5,0.2
157,62.58833333333333,34.91166666666667,20.786666666666665,9.228333333333333,10.158333333333333,32.29333333333334,1.8933333333333335,1.8016666666666667,43.04833333333333,95.12166666666667,15.620000000000001,41.825,27.975,9.868333333333332,6.503333333333334,3.9966666666666666,25.996666666666666,18.62333333333333,91.62166666666667,4.8,12.528333333333334,13.459999999999999,3.4833333333333334,4.695,7.756666666666667,49.446666666666665,0.9933333333333333,1.1983333333333333,12.23,0.0,1.005,0.3566666666666667,4.868333333333333,26.915,16.081666666666667,9.959999999999999,54.115,1.6833333333333333,4.1450000000000005,2.6416666666666666,30.833333333333332,9.861666666666666,8.823333333333334,0.8,2.17,0.49333333333333335,1.12,0.41000000000000003,6.105,7.01,6.855,1.8466666666666667,5.141666666666667,2.3866666666666667,2.6933333333333334,0.08166666666666667,3.1283333333333334,3.8916666666666666,7.6000000000000005,1.195,2.538333333333333,1.115,0.5,0.2
158,62.585,34.718333333333334,19.623333333333335,9.523333333333333,10.551666666666666,30.898333333333333,1.7066666666666666,1.3900000000000001,42.388333333333335,96.28166666666667,15.716666666666667,42.413333333333334,28.611666666666668,9.706666666666667,6.421666666666667,4.111666666666666,25.97833333333333,19.666666666666668,93.12333333333333,4.65,13.18,13.661666666666667,3.876666666666667,4.97,7.4816666666666665,50.165,0.8666666666666667,1.01,11.841666666666667,0.0,0.9216666666666666,0.4,4.776666666666666,26.586666666666666,15.705,9.863333333333333,54.22833333333333,1.4533333333333334,4.01,2.5233333333333334,30.69,9.483333333333333,8.540000000000001,0.8,2.271666666666667,0.4,1.17,0.5483333333333333,6.2,6.656666666666666,6.798333333333333,1.845,5.118333333333333,2.151666666666667,2.5500000000000003,0.1,3.0166666666666666,3.9433333333333334,7.545,0.9833333333333333,2.23,0.9616666666666667,0.3666666666666667,0.2
159,63.435,34.13666666666666,19.191666666666666,10.265,11.65,30.633333333333333,1.5533333333333335,1.3,42.42,95.34833333333333,15.685,43.11,29.456666666666667,9.709999999999999,6.003333333333334,4.116666666666667,26.746666666666666,19.801666666666666,93.03666666666666,4.613333333333333,13.18,12.743333333333334,4.013333333333334,4.871666666666667,7.166666666666667,50.065,0.8999999999999999,0.8200000000000001,11.793333333333333,0.02666666666666667,0.9666666666666667,0.4,4.738333333333333,26.496666666666666,15.536666666666667,9.551666666666666,54.611666666666665,1.5766666666666667,4.001666666666667,2.3833333333333333,30.50166666666667,9.243333333333334,8.503333333333334,0.7416666666666667,2.118333333333333,0.4,1.19,0.63,5.906666666666666,6.326666666666666,6.865,1.8416666666666668,5.203333333333333,2.2266666666666666,2.5166666666666666,0.1,2.7883333333333336,3.9316666666666666,7.498333333333333,0.8066666666666668,2.1100000000000003,0.8999999999999999,0.3,0.12000000000000001
160,64.70333333333333,34.145,19.203333333333333,10.033333333333333,12.378333333333334,30.141666666666666,1.6983333333333333,1.4666666666666668,41.48,95.09666666666666,16.385,43.83166666666666,29.509999999999998,9.708333333333332,6.006666666666667,3.796666666666667,26.788333333333334,19.108333333333334,91.35166666666667,4.611666666666666,12.97,12.105,4.265000000000001,4.74,7.458333333333333,49.153333333333336,0.855,0.9983333333333333,12.131666666666666,0.1,1.0233333333333334,0.3566666666666667,4.873333333333333,26.828333333333333,15.015,9.323333333333332,55.10333333333333,1.78,3.605,2.1833333333333336,30.51,8.748333333333333,8.47,0.6683333333333333,1.9983333333333335,0.4,1.3166666666666667,0.6166666666666667,5.79,6.333333333333333,7.23,1.8433333333333333,5.31,2.0416666666666665,2.4283333333333332,0.1,2.643333333333333,3.9233333333333333,7.3933333333333335,0.6016666666666667,2.1766666666666667,1.0216666666666667,0.34,0.1
161,64.08,33.57333333333333,19.173333333333332,9.754999999999999,12.671666666666667,30.313333333333333,1.7733333333333332,1.83,40.99666666666667,95.91,16.75166666666667,43.54666666666667,29.158333333333335,10.121666666666666,5.571666666666666,3.625,26.951666666666668,19.175,92.175,4.708333333333333,12.521666666666667,12.03,4.251666666666667,4.616666666666667,7.555000000000001,50.13,0.8483333333333334,1.1733333333333333,11.771666666666667,0.1,1.1,0.34833333333333333,4.541666666666667,27.388333333333332,14.888333333333334,9.483333333333333,53.943333333333335,1.8183333333333334,3.5949999999999998,2.1983333333333333,30.225,8.488333333333333,8.65,0.6266666666666667,2.0,0.3466666666666667,1.33,0.6,5.5183333333333335,5.983333333333333,7.185,2.151666666666667,5.715,2.1,2.2733333333333334,0.1,2.1966666666666668,4.336666666666667,7.538333333333333,0.4666666666666667,2.1766666666666667,1.0866666666666667,0.3,0.1
162,63.29333333333333,34.181666666666665,18.92,9.44,12.901666666666667,30.926666666666666,2.086666666666667,1.8283333333333334,41.644999999999996,97.675,17.281666666666666,42.63333333333333,28.698333333333334,10.631666666666666,5.341666666666667,3.8233333333333333,27.635,19.191666666666666,93.17833333333333,4.9,12.661666666666667,11.21,4.260000000000001,4.715,7.736666666666666,50.05,0.8,1.245,11.391666666666667,0.1,1.12,0.4,4.245,27.506666666666668,14.936666666666667,9.423333333333334,53.723333333333336,1.8983333333333334,3.2933333333333334,2.09,30.605,8.581666666666667,9.035,0.7733333333333334,2.0533333333333332,0.2,1.4516666666666667,0.5716666666666667,5.4399999999999995,5.94,7.505,1.9133333333333333,5.711666666666667,2.2766666666666664,2.2216666666666667,0.185,2.2483333333333335,4.376666666666667,8.283333333333333,0.5233333333333333,2.3466666666666667,1.0116666666666667,0.28500000000000003,0.1
163,63.01833333333333,34.016666666666666,18.371666666666666,9.638333333333334,12.706666666666667,30.216666666666665,2.0383333333333336,1.865,41.845,98.01666666666667,16.595,43.413333333333334,28.725,11.038333333333334,5.125,4.161666666666667,27.4,18.756666666666668,94.88,4.701666666666666,12.466666666666667,11.285,4.541666666666667,4.985,7.298333333333333,51.49666666666667,0.775,1.185,11.576666666666666,0.1,1.07,0.4,4.08,27.321666666666665,15.658333333333333,9.401666666666667,53.90833333333333,1.9416666666666667,3.3850000000000002,2.285,30.085,8.096666666666666,9.323333333333334,0.68,2.1383333333333336,0.12666666666666668,1.5133333333333334,0.8266666666666667,5.323333333333333,5.6066666666666665,7.783333333333333,1.6716666666666666,5.776666666666666,2.2616666666666667,2.401666666666667,0.2,2.3766666666666665,4.336666666666667,8.856666666666667,0.7466666666666667,2.45,0.9199999999999999,0.325,0.17833333333333334
164,62.37,33.208333333333336,17.325,9.383333333333333,12.46,30.14666666666667,2.081666666666667,1.87,42.68333333333333,97.01,16.851666666666667,44.053333333333335,27.766666666666666,11.34,5.016666666666667,4.351666666666667,27.384999999999998,18.023333333333333,95.41666666666667,4.373333333333333,13.058333333333334,11.446666666666667,4.595,4.95,7.3533333333333335,51.82333333333333,0.8316666666666667,1.46,11.603333333333333,0.135,1.23,0.41500000000000004,4.176666666666667,26.401666666666667,15.026666666666667,9.626666666666667,54.82333333333333,2.2183333333333333,3.39,2.53,28.865,8.006666666666666,9.576666666666666,0.805,2.1350000000000002,0.27166666666666667,1.7166666666666666,0.87,5.375,5.408333333333333,7.906666666666666,1.6366666666666667,5.203333333333333,2.1983333333333333,2.3249999999999997,0.2,2.538333333333333,4.035,9.263333333333334,1.0033333333333334,2.465,0.7633333333333334,0.3,0.2
165,61.16833333333334,32.51833333333333,16.788333333333334,8.72,12.9,29.89666666666667,1.9783333333333333,1.7666666666666666,43.31166666666667,95.525,17.09,43.333333333333336,27.373333333333335,11.093333333333334,4.53,4.166666666666667,27.238333333333333,18.346666666666668,93.87333333333333,3.9233333333333333,13.575,12.063333333333333,4.7283333333333335,4.875,7.6000000000000005,50.89,0.95,1.4733333333333334,11.196666666666667,0.24666666666666667,1.56,0.4266666666666667,4.296666666666667,26.221666666666668,14.816666666666666,9.23,54.55833333333333,2.36,3.5416666666666665,2.473333333333333,28.40833333333333,8.128333333333334,10.178333333333333,0.9383333333333334,2.2,0.4683333333333333,1.7366666666666666,0.99,5.303333333333334,5.383333333333333,8.093333333333334,1.6733333333333333,5.198333333333333,2.256666666666667,2.34,0.2,2.373333333333333,4.2700000000000005,9.341666666666667,1.1,2.4283333333333332,0.7000000000000001,0.3816666666666667,0.16666666666666669
166,61.53666666666667,31.988333333333333,16.008333333333333,8.63,12.316666666666666,29.848333333333333,1.7966666666666666,1.6583333333333334,42.91,94.71333333333334,17.433333333333334,43.045,27.12,11.18,4.305000000000001,4.12,26.335,18.648333333333333,93.275,3.985,14.111666666666666,12.155,4.931666666666667,5.1466666666666665,7.596666666666667,51.72,1.025,1.4716666666666667,11.118333333333334,0.33333333333333337,1.6833333333333333,0.4,4.363333333333333,26.933333333333334,15.231666666666667,9.396666666666667,54.778333333333336,2.243333333333333,3.6483333333333334,2.353333333333333,28.28333333333333,8.155,9.925,0.8433333333333334,2.4233333333333333,0.5633333333333334,1.6983333333333333,1.0,5.488333333333333,5.341666666666667,8.198333333333334,1.9483333333333335,5.571666666666666,2.361666666666667,2.15,0.24000000000000002,2.4883333333333333,4.205,9.456666666666667,1.2416666666666667,2.655,0.7566666666666667,0.4,0.2
167,59.53333333333333,31.633333333333333,15.725,8.896666666666667,11.83,29.501666666666665,1.9516666666666667,1.7333333333333332,42.205,94.59,17.965,43.766666666666666,27.251666666666665,11.865,4.233333333333333,3.8000000000000003,26.686666666666667,18.571666666666665,93.855,3.8916666666666666,14.08,11.605,5.431666666666667,5.378333333333334,6.915,51.38333333333333,1.3,1.5566666666666666,11.23,0.4,1.5666666666666667,0.28,4.345,27.49,15.155,9.071666666666667,55.46333333333333,2.3433333333333333,3.825,2.4516666666666667,28.33,7.891666666666667,9.735,0.9683333333333333,2.3383333333333334,0.5,1.7166666666666666,0.99,5.495,5.515,8.118333333333334,2.216666666666667,5.136666666666667,2.4816666666666665,2.1816666666666666,0.21833333333333335,2.695,4.28,10.076666666666666,1.2016666666666667,2.8533333333333335,0.9083333333333333,0.4,0.2
168,59.975,31.796666666666667,16.235,8.836666666666666,12.423333333333334,29.141666666666666,2.1733333333333333,1.855,41.865,92.23333333333333,18.31,43.68666666666667,26.576666666666668,12.026666666666667,4.4366666666666665,3.5816666666666666,26.19,18.826666666666668,93.86,3.826666666666667,14.605,11.678333333333333,5.2316666666666665,5.641666666666667,7.3,50.69,1.2033333333333334,1.7566666666666666,11.821666666666667,0.4,1.5883333333333334,0.2,4.276666666666667,28.35,15.303333333333335,9.121666666666666,55.708333333333336,2.35,3.5216666666666665,2.4716666666666667,28.595,8.256666666666666,9.668333333333333,1.0466666666666666,2.4066666666666667,0.5,1.5616666666666668,0.8516666666666667,5.213333333333334,5.625,7.806666666666667,2.35,4.911666666666667,2.5166666666666666,2.2816666666666667,0.2,2.67,4.1,9.504999999999999,1.2,2.9899999999999998,0.89,0.4,0.2
169,59.81,31.456666666666667,16.446666666666665,8.626666666666667,12.248333333333333,29.193333333333335,2.3866666666666667,1.925,42.00666666666667,93.29166666666667,18.568333333333335,42.865,25.52166666666667,12.633333333333333,4.461666666666667,3.9433333333333334,25.41,18.675,94.61,3.706666666666667,14.696666666666667,12.228333333333333,5.288333333333333,5.5183333333333335,7.25,50.32666666666667,1.1533333333333333,1.8900000000000001,11.961666666666666,0.43,1.5550000000000002,0.2,4.371666666666667,28.448333333333334,16.255,9.388333333333334,55.41,2.308333333333333,3.4116666666666666,2.62,29.273333333333333,8.3,9.851666666666667,1.0216666666666667,2.56,0.5,1.4716666666666667,0.77,5.24,5.871666666666666,8.098333333333333,2.2016666666666667,4.656666666666667,2.5066666666666664,2.268333333333333,0.2,2.8133333333333335,4.258333333333334,9.53,1.17,3.0766666666666667,0.8,0.4,0.2
170,59.593333333333334,31.785,17.141666666666666,9.146666666666667,12.085,29.56833333333333,2.401666666666667,1.9849999999999999,42.37166666666667,93.20166666666667,18.328333333333333,42.92666666666667,25.298333333333332,12.588333333333333,4.39,3.9483333333333333,25.206666666666667,18.4,95.44833333333334,4.005,15.095,12.459999999999999,5.37,5.375,6.961666666666667,50.105000000000004,1.2,2.0083333333333333,11.755,0.4,1.5850000000000002,0.2,4.665,27.928333333333335,16.346666666666668,9.855,54.67,2.225,3.725,2.69,29.698333333333334,8.535,10.226666666666667,1.0,2.315,0.5,1.3983333333333334,0.86,5.32,5.528333333333333,7.833333333333333,2.2616666666666667,4.5216666666666665,2.7783333333333333,2.4316666666666666,0.2,3.035,4.306666666666667,9.265,1.2,3.1233333333333335,0.7183333333333334,0.325,0.2
171,60.641666666666666,32.35,17.645,9.198333333333334,11.801666666666666,29.866666666666667,2.453333333333333,1.6966666666666668,42.31,91.855,18.928333333333335,42.37833333333333,24.785,11.755,4.638333333333334,4.654999999999999,25.141666666666666,18.536666666666665,95.94666666666667,3.8916666666666666,14.44,12.711666666666666,5.516666666666667,5.426666666666667,7.141666666666667,50.47666666666667,1.0,1.8366666666666667,11.498333333333333,0.4,1.61,0.15166666666666667,4.466666666666667,27.3,15.82,10.028333333333332,54.92,2.08,3.716666666666667,2.7616666666666667,29.736666666666668,8.525,10.305,1.0366666666666666,2.4716666666666667,0.5066666666666667,1.3633333333333333,0.9283333333333333,5.588333333333334,5.673333333333333,7.835,1.985,4.343333333333334,2.6483333333333334,2.515,0.2,3.3266666666666667,4.1883333333333335,9.12,1.27,2.7533333333333334,0.7033333333333334,0.32833333333333337,0.2
172,61.85333333333333,31.941666666666666,17.628333333333334,8.906666666666666,11.601666666666667,30.095,2.243333333333333,1.5450000000000002,41.95,92.12333333333333,19.031666666666666,41.321666666666665,25.065,11.123333333333333,4.905,4.426666666666667,24.486666666666668,18.35333333333333,94.94166666666666,3.9266666666666667,14.155,13.471666666666666,5.316666666666666,5.403333333333333,6.973333333333334,49.75666666666667,1.1,1.8333333333333335,11.106666666666667,0.4,1.5533333333333335,0.1,4.405,27.108333333333334,15.436666666666667,10.385,54.971666666666664,2.001666666666667,3.835,2.81,29.283333333333335,8.586666666666666,10.375,0.995,2.7016666666666667,0.6,1.2433333333333334,0.93,5.321666666666666,5.625,7.668333333333334,1.8683333333333334,4.511666666666667,2.6233333333333335,2.56,0.115,3.5166666666666666,3.8266666666666667,8.733333333333333,1.2766666666666666,2.5416666666666665,0.6033333333333334,0.4033333333333334,0.2
173,62.155,33.04,18.166666666666668,9.325,11.613333333333333,29.93166666666667,2.216666666666667,1.4783333333333335,42.376666666666665,92.88,19.275,40.85666666666667,24.6,10.79,4.621666666666667,4.176666666666667,24.96666666666667,17.611666666666668,93.995,4.156666666666667,14.006666666666666,13.296666666666667,5.0600000000000005,5.848333333333334,6.973333333333334,49.005,1.1266666666666667,1.8216666666666668,11.303333333333333,0.4,1.495,0.1,4.511666666666667,27.846666666666668,15.076666666666666,10.761666666666667,55.195,1.8566666666666667,3.6216666666666666,2.505,30.041666666666668,8.791666666666666,10.043333333333333,0.9883333333333333,2.7683333333333335,0.5783333333333334,1.1566666666666667,0.6016666666666667,5.74,6.133333333333333,7.42,1.8233333333333333,4.845,2.598333333333333,2.41,0.1,3.4899999999999998,3.493333333333333,8.665,0.9933333333333333,2.695,0.6183333333333334,0.305,0.12166666666666667
174,62.34833333333333,34.74,18.028333333333332,9.303333333333333,11.686666666666666,29.856666666666666,2.0416666666666665,1.635,42.295,94.155,18.888333333333332,40.90833333333333,25.366666666666667,10.245,4.9783333333333335,3.9050000000000002,25.231666666666666,18.155,93.68166666666667,3.9583333333333335,13.981666666666667,12.528333333333332,5.165,5.788333333333333,6.96,49.019999999999996,1.0683333333333334,1.4400000000000002,11.165,0.365,1.37,0.14,4.7749999999999995,28.545,15.471666666666668,10.603333333333333,54.223333333333336,1.765,3.62,2.1966666666666668,30.631666666666668,8.651666666666667,9.998333333333333,0.795,2.3983333333333334,0.42833333333333334,1.0366666666666666,0.6066666666666667,5.715,6.498333333333333,7.083333333333333,1.8733333333333333,5.296666666666667,2.6983333333333333,2.3583333333333334,0.1,3.17,3.7750000000000004,8.583333333333334,0.7933333333333333,2.605,0.7933333333333333,0.3,0.135
175,62.835,35.236666666666665,18.061666666666667,9.93,11.17,29.518333333333334,2.1233333333333335,1.7283333333333333,42.75,95.30833333333334,18.973333333333333,41.9,26.031666666666666,10.388333333333334,5.083333333333334,4.173333333333334,25.361666666666668,17.4,93.78333333333333,3.8550000000000004,13.938333333333333,11.478333333333333,5.131666666666667,5.53,6.745,50.55,0.975,1.605,11.601666666666667,0.25333333333333335,0.9683333333333334,0.1,4.805,28.405,15.263333333333334,10.25,53.848333333333336,1.8,3.19,1.9700000000000002,31.616666666666667,8.736666666666666,10.161666666666667,0.7250000000000001,2.1633333333333336,0.2783333333333333,1.2316666666666667,0.51,5.651666666666666,6.323333333333333,7.055,1.8983333333333334,5.053333333333334,2.6516666666666664,2.5966666666666667,0.1,3.2216666666666667,3.85,8.456666666666667,0.7933333333333333,2.4233333333333333,0.9633333333333333,0.21833333333333335,0.18333333333333335
176,61.93833333333333,35.37,17.886666666666667,10.685,11.578333333333333,30.621666666666666,2.1483333333333334,1.665,43.4,97.50333333333333,18.583333333333332,43.056666666666665,26.273333333333333,10.52,5.266666666666667,4.093333333333333,25.608333333333334,17.378333333333334,93.40666666666667,3.7750000000000004,13.83,11.041666666666666,4.801666666666667,5.456666666666666,6.633333333333334,50.028333333333336,0.7966666666666666,1.6816666666666666,11.796666666666667,0.16666666666666669,0.7116666666666667,0.25,4.693333333333333,27.508333333333333,14.878333333333334,9.584999999999999,54.74166666666667,2.2333333333333334,3.3633333333333333,2.0016666666666665,32.16,8.608333333333333,10.088333333333333,0.8666666666666667,2.1033333333333335,0.32666666666666666,1.1966666666666668,0.5,5.611666666666666,6.261666666666667,7.131666666666667,1.9433333333333334,4.676666666666667,2.6516666666666664,2.6,0.060000000000000005,3.0116666666666667,4.31,8.94,0.7283333333333334,2.3033333333333332,0.9733333333333333,0.2,0.1
177,61.265,34.861666666666665,18.096666666666668,10.501666666666667,12.043333333333333,30.34166666666667,2.1383333333333336,1.4316666666666666,44.18833333333333,98.785,18.33,43.693333333333335,26.643333333333334,9.993333333333334,5.2700000000000005,4.13,25.663333333333334,18.278333333333332,92.315,3.8533333333333335,13.4,11.423333333333334,4.586666666666667,5.39,7.05,50.06,0.6,1.6433333333333333,11.12,0.1,0.7050000000000001,0.4,4.8100000000000005,27.178333333333335,14.74,9.465,55.14,2.4283333333333332,3.518333333333333,1.8816666666666668,31.595,8.766666666666667,10.046666666666667,0.7316666666666667,2.1883333333333335,0.39666666666666667,1.1833333333333333,0.54,5.348333333333334,5.9783333333333335,7.8116666666666665,1.955,4.828333333333333,2.486666666666667,2.645,0.0,2.8766666666666665,4.6033333333333335,8.5,0.87,2.1833333333333336,0.885,0.2,0.1
178,59.61333333333334,33.64666666666667,18.596666666666668,9.695,11.406666666666666,30.243333333333332,2.1,1.3766666666666667,44.865,99.15166666666667,17.713333333333335,44.635,27.601666666666667,10.038333333333334,5.493333333333333,4.123333333333333,25.753333333333334,17.685,91.525,3.99,13.408333333333333,11.336666666666666,4.3950000000000005,4.84,6.726666666666667,49.325,0.6,1.4433333333333334,10.681666666666667,0.1,0.7150000000000001,0.5766666666666667,4.988333333333333,25.745,14.466666666666667,9.471666666666666,55.31,2.618333333333333,3.8800000000000003,1.92,31.311666666666667,9.161666666666667,10.066666666666666,0.7100000000000001,1.9900000000000002,0.4033333333333334,1.1483333333333334,0.6416666666666667,5.608333333333333,6.026666666666666,7.805,1.84,5.128333333333334,2.2783333333333333,2.665,0.0,3.185,4.82,9.093333333333334,1.0283333333333333,2.4333333333333336,0.9683333333333333,0.29333333333333333,0.16166666666666668
179,58.615,33.31666666666667,18.823333333333334,9.021666666666667,10.955,30.566666666666666,1.8,1.5266666666666668,44.57666666666667,98.88333333333334,17.183333333333334,45.075,29.053333333333335,9.995,5.435,3.8983333333333334,25.491666666666667,17.208333333333332,89.8,4.226666666666667,13.468333333333334,11.468333333333334,4.403333333333333,4.631666666666667,6.616666666666666,49.79666666666667,0.5466666666666666,1.3916666666666668,10.858333333333333,0.043333333333333335,0.7833333333333334,0.6,4.678333333333334,25.24,14.443333333333333,9.441666666666666,55.141666666666666,2.7483333333333335,4.180000000000001,1.7766666666666666,31.22833333333333,9.043333333333333,9.131666666666668,0.8866666666666666,1.84,0.5,1.28,0.7000000000000001,6.09,5.675,7.453333333333334,1.825,5.531666666666666,2.13,2.566666666666667,0.0,3.38,5.015,9.525,1.1966666666666668,2.2533333333333334,1.095,0.495,0.3
180,57.641666666666666,32.29833333333333,18.240000000000002,8.313333333333333,10.401666666666667,30.303333333333335,1.6,1.4266666666666667,44.79333333333334,96.94666666666667,17.126666666666665,44.57333333333333,29.766666666666666,9.513333333333334,5.3,3.63,25.081666666666667,17.488333333333333,87.71833333333333,3.7733333333333334,13.521666666666667,11.651666666666667,4.12,4.67,6.836666666666667,49.76166666666666,0.545,1.1083333333333334,10.506666666666666,0.0,0.7916666666666667,0.6,4.196666666666666,24.998333333333335,15.033333333333333,8.868333333333334,53.61333333333334,2.6533333333333333,4.203333333333333,1.575,30.651666666666667,8.311666666666667,7.983333333333333,0.8999999999999999,2.025,0.5,1.335,0.54,6.1033333333333335,5.76,7.645,1.7866666666666666,5.735,1.895,2.836666666666667,0.0,3.12,5.265,10.14,1.1,2.1933333333333334,1.195,0.6,0.3
181,55.76166666666667,31.466666666666665,17.076666666666668,8.196666666666667,10.424999999999999,29.4,1.53,1.4516666666666667,43.42,97.24666666666667,16.456666666666667,44.11,30.22833333333333,9.585,5.265,3.1016666666666666,24.176666666666666,17.066666666666666,86.15,3.535,13.523333333333333,11.065,3.9333333333333336,4.598333333333334,6.553333333333334,48.39333333333333,0.7233333333333334,1.1833333333333333,10.705,0.09000000000000001,0.7183333333333334,0.6,4.505,25.276666666666667,15.311666666666667,8.541666666666666,53.22,2.771666666666667,4.336666666666667,1.425,29.776666666666667,7.965,7.616666666666667,0.8366666666666667,1.9833333333333334,0.55,1.2283333333333333,0.4716666666666667,5.666666666666667,5.746666666666666,7.671666666666667,1.815,5.595,1.8166666666666667,2.7716666666666665,0.0,2.9133333333333336,5.155,10.58,1.0033333333333334,2.4816666666666665,1.4000000000000001,0.5716666666666667,0.3
182,54.25333333333333,30.738333333333333,17.025,8.008333333333333,10.47,27.811666666666667,1.7066666666666666,1.5350000000000001,41.89666666666667,95.27833333333334,16.153333333333332,43.47,29.77,9.921666666666667,5.36,3.4266666666666667,23.913333333333334,16.52,84.99333333333334,3.425,13.0,10.2,4.115,4.736666666666666,6.325,46.821666666666665,0.7933333333333333,1.235,11.258333333333333,0.1,0.7000000000000001,0.6,4.816666666666666,25.423333333333332,15.555,8.103333333333333,52.64,2.921666666666667,4.416666666666667,1.5033333333333334,29.141666666666666,7.586666666666667,7.263333333333334,0.7216666666666667,1.8016666666666667,0.5,1.3033333333333335,0.45,6.16,5.506666666666667,7.525,1.845,5.461666666666667,1.73,2.6133333333333333,0.17833333333333334,2.6933333333333334,5.431666666666667,10.61,0.8999999999999999,2.495,1.4000000000000001,0.5700000000000001,0.3
183,53.91166666666667,29.723333333333333,16.203333333333333,7.17,10.416666666666666,27.288333333333334,1.6116666666666668,1.5366666666666668,39.735,92.99666666666667,15.705,41.751666666666665,29.328333333333333,9.406666666666666,5.781666666666666,3.7,23.31833333333333,17.333333333333332,84.115,3.2983333333333333,12.780000000000001,9.635,4.243333333333333,4.1883333333333335,6.318333333333333,45.586666666666666,0.735,1.26,11.045,0.1,0.655,0.6,5.028333333333333,24.668333333333333,15.781666666666666,7.488333333333333,53.05833333333334,2.941666666666667,4.3100000000000005,1.6883333333333332,28.098333333333333,7.078333333333333,7.295,0.8383333333333334,1.9516666666666667,0.58,1.4000000000000001,0.49,5.84,5.2716666666666665,7.816666666666666,2.025,5.371666666666666,1.6583333333333332,2.5533333333333332,0.2,2.52,5.691666666666666,10.261666666666667,0.9316666666666666,2.3133333333333335,1.2816666666666667,0.5,0.3
184,53.01833333333333,28.973333333333333,16.258333333333333,7.406666666666667,10.881666666666666,26.106666666666666,1.6233333333333333,1.4433333333333334,39.20666666666666,91.96833333333333,15.733333333333333,40.35,28.506666666666668,9.135,5.411666666666666,3.8983333333333334,22.22833333333333,17.85,82.965,3.5833333333333335,12.53,9.896666666666667,3.8033333333333332,4.488333333333333,6.251666666666667,44.28,0.7000000000000001,1.3816666666666668,10.848333333333333,0.11833333333333335,0.6,0.545,4.663333333333333,24.233333333333334,15.388333333333334,7.1,51.76166666666666,2.861666666666667,4.205,1.6633333333333333,27.613333333333333,7.346666666666667,7.5216666666666665,0.8999999999999999,2.105,0.6,1.3,0.475,5.5249999999999995,5.031666666666666,8.03,2.066666666666667,5.5616666666666665,1.6983333333333333,2.4966666666666666,0.255,2.5366666666666666,5.726666666666667,10.081666666666667,1.055,2.3649999999999998,1.185,0.5,0.265
185,51.166666666666664,28.865,16.19,7.235,11.741666666666667,25.906666666666666,1.425,1.3616666666666668,37.913333333333334,91.12833333333333,15.238333333333333,39.69833333333333,27.381666666666668,8.47,5.363333333333333,3.625,21.646666666666665,18.376666666666665,81.25333333333333,3.8666666666666667,12.51,10.498333333333333,3.6149999999999998,4.151666666666666,6.626666666666667,43.626666666666665,0.6166666666666667,1.2850000000000001,10.91,0.2,0.6,0.5,4.97,24.255,15.623333333333333,7.12,50.445,2.8766666666666665,4.6433333333333335,1.7349999999999999,26.368333333333332,7.7683333333333335,6.8933333333333335,0.8483333333333334,2.3166666666666664,0.5533333333333333,1.065,0.5,5.38,5.0633333333333335,7.928333333333334,1.8716666666666668,5.78,1.8383333333333334,2.075,0.3,2.575,5.546666666666667,9.998333333333333,1.195,2.435,1.1366666666666667,0.5,0.2
186,49.28333333333333,27.94333333333333,16.083333333333332,7.05,11.613333333333333,24.645,1.4300000000000002,1.5050000000000001,36.77166666666667,87.96333333333334,14.893333333333333,38.33,27.74833333333333,7.915,5.346666666666667,3.5883333333333334,20.456666666666667,17.313333333333333,79.25666666666666,3.9000000000000004,12.531666666666666,10.334999999999999,3.6550000000000002,4.016666666666667,6.496666666666667,43.08166666666667,0.7316666666666667,1.185,10.77,0.2,0.6833333333333333,0.35000000000000003,5.051666666666667,24.001666666666665,15.575000000000001,7.113333333333333,48.035000000000004,2.611666666666667,4.583333333333333,1.5450000000000002,24.916666666666668,7.531666666666666,7.155,0.7066666666666667,2.255,0.4,1.2133333333333334,0.63,5.026666666666666,5.523333333333333,7.535,1.5250000000000001,5.83,1.8066666666666666,2.0683333333333334,0.42000000000000004,2.5883333333333334,5.148333333333333,9.415,1.23,2.385,1.1666666666666667,0.5566666666666666,0.2
187,49.17166666666667,27.14,15.4,7.201666666666666,11.191666666666666,23.856666666666666,1.5133333333333334,1.685,35.413333333333334,84.76,14.656666666666666,36.339999999999996,27.326666666666668,8.031666666666666,5.4366666666666665,3.5116666666666667,19.625,15.976666666666667,77.68666666666667,3.99,12.641666666666667,10.22,3.3583333333333334,3.7333333333333334,6.475,41.34166666666667,0.8183333333333334,1.145,10.693333333333333,0.2,0.7000000000000001,0.2,4.875,24.28,15.953333333333333,7.7316666666666665,45.995,2.48,4.08,1.29,25.435,7.225,7.0616666666666665,0.8,2.295,0.375,1.3783333333333334,0.66,5.163333333333333,6.051666666666667,7.4816666666666665,1.365,5.67,1.7999999999999998,1.995,0.6,2.7266666666666666,4.7700000000000005,9.613333333333333,1.0333333333333332,2.39,1.06,0.6,0.2
188,47.88333333333333,27.591666666666665,14.285,7.678333333333334,10.88,24.161666666666665,1.7466666666666666,1.6683333333333332,34.635,84.31833333333333,15.135,33.64666666666667,26.881666666666668,7.958333333333333,5.225,3.335,19.428333333333335,15.923333333333332,76.14166666666667,4.435,11.746666666666666,9.853333333333333,3.415,3.966666666666667,6.516666666666667,40.78,0.8999999999999999,1.2066666666666668,10.503333333333334,0.2,0.5533333333333333,0.023333333333333334,4.645,24.643333333333334,16.04,8.16,44.635,2.3983333333333334,4.028333333333333,1.2183333333333333,25.136666666666667,6.84,6.9816666666666665,0.9016666666666666,2.545,0.46,1.3883333333333334,0.6433333333333333,4.715,6.081666666666667,7.5600000000000005,1.4683333333333335,5.516666666666667,1.7033333333333334,2.075,0.6533333333333333,2.611666666666667,4.6033333333333335,9.825,0.9716666666666667,2.466666666666667,1.1,0.5066666666666667,0.13833333333333334
189,46.855,27.778333333333332,13.71,7.583333333333334,10.64,22.715,1.7999999999999998,1.46,33.736666666666665,83.36166666666666,15.528333333333334,31.72833333333333,25.378333333333334,7.25,5.1883333333333335,3.0033333333333334,19.618333333333332,16.483333333333334,74.34833333333333,4.1866666666666665,11.546666666666667,9.335,3.075,4.136666666666667,6.748333333333333,38.803333333333335,1.0833333333333333,1.1566666666666667,9.861666666666666,0.2,0.42000000000000004,0.0,4.601666666666667,24.975,15.543333333333333,7.976666666666667,43.41166666666667,2.53,4.005,1.3416666666666668,24.193333333333335,7.01,7.516666666666667,0.7133333333333334,2.783333333333333,0.4,1.4483333333333335,0.635,4.6066666666666665,6.265000000000001,7.991666666666666,1.5383333333333333,5.233333333333333,1.6783333333333332,2.3516666666666666,0.7000000000000001,2.56,4.621666666666666,9.176666666666666,0.9816666666666667,2.7716666666666665,1.1333333333333333,0.3466666666666667,0.03833333333333334
190,45.945,28.22,13.536666666666667,7.243333333333333,11.036666666666667,22.106666666666666,1.7999999999999998,1.6616666666666666,33.64,84.435,15.346666666666668,31.423333333333332,25.003333333333334,7.6433333333333335,5.19,3.3433333333333333,20.38,17.16,74.75833333333334,4.195,11.476666666666667,9.153333333333332,3.15,4.136666666666667,6.426666666666667,38.24333333333333,1.0583333333333333,1.185,9.745,0.2,0.4,0.09166666666666667,4.5616666666666665,24.823333333333334,14.86,7.966666666666667,43.42,2.66,3.8833333333333333,1.4366666666666668,23.713333333333335,7.37,8.120000000000001,0.7000000000000001,2.87,0.45333333333333337,1.4100000000000001,0.7166666666666667,4.413333333333333,6.373333333333334,8.048333333333334,1.5450000000000002,5.316666666666666,1.7516666666666665,2.1333333333333333,0.7000000000000001,2.6816666666666666,4.38,8.576666666666666,1.145,2.723333333333333,1.1666666666666667,0.33,0.12833333333333335
191,46.31,28.661666666666665,14.543333333333333,7.3933333333333335,11.08,21.493333333333332,1.7433333333333332,1.8083333333333333,34.975,83.23,15.368333333333334,31.3,24.815,7.636666666666667,5.016666666666667,3.4033333333333333,21.261666666666667,17.688333333333333,75.23833333333333,4.253333333333334,11.666666666666666,9.486666666666666,3.1533333333333333,4.141666666666667,6.256666666666667,38.185,1.065,1.0166666666666666,9.768333333333333,0.11,0.3716666666666667,0.165,4.361666666666666,24.176666666666666,14.771666666666667,7.835,42.83833333333333,2.565,3.771666666666667,1.57,24.345,7.631666666666667,8.066666666666666,0.8200000000000001,2.8666666666666667,0.44333333333333336,1.385,0.8,4.6433333333333335,6.425,7.9399999999999995,1.5,5.098333333333334,1.7166666666666666,2.341666666666667,0.75,2.7316666666666665,4.180000000000001,8.171666666666667,1.18,2.408333333333333,0.9583333333333333,0.6166666666666667,0.3
192,45.965,28.94,14.563333333333333,7.430000000000001,11.05,21.746666666666666,1.4866666666666668,1.7933333333333332,35.833333333333336,82.61833333333334,14.943333333333333,31.791666666666664,25.345,7.34,4.538333333333333,3.005,21.691666666666666,18.461666666666666,75.225,3.9966666666666666,12.063333333333333,10.076666666666666,3.3333333333333335,3.8683333333333336,6.4783333333333335,38.465,1.0216666666666667,0.795,9.608333333333333,0.12000000000000001,0.3433333333333333,0.27666666666666667,4.758333333333333,24.16,14.866666666666667,7.845,41.805,2.4966666666666666,3.5483333333333333,1.84,24.79,7.496666666666667,8.0,0.8833333333333333,3.015,0.4,1.2550000000000001,0.7516666666666667,3.99,6.918333333333333,8.056666666666667,1.5550000000000002,5.038333333333333,1.8233333333333335,2.4,0.6216666666666667,2.8733333333333335,3.99,8.001666666666667,1.1383333333333334,2.245,0.8999999999999999,0.61,0.34500000000000003
193,45.44166666666667,29.35,15.253333333333334,7.488333333333333,11.238333333333333,21.391666666666666,1.54,1.7433333333333332,36.49,81.30666666666667,14.938333333333333,32.61,25.455000000000002,7.803333333333333,4.096666666666667,2.598333333333333,21.536666666666665,17.761666666666667,74.935,4.013333333333334,12.155,10.238333333333333,3.408333333333333,3.861666666666667,6.398333333333333,38.84833333333333,1.2033333333333334,0.7333333333333334,10.07,0.2,0.4166666666666667,0.3,4.568333333333333,23.798333333333332,14.76,7.858333333333333,40.625,2.415,3.881666666666667,1.9983333333333333,24.031666666666666,7.573333333333333,7.778333333333333,0.7616666666666667,2.8183333333333334,0.32,1.085,0.7100000000000001,3.895,6.976666666666667,7.973333333333333,1.4033333333333333,4.783333333333333,2.0316666666666667,2.288333333333333,0.6,2.8133333333333335,4.071666666666667,7.7,1.1683333333333334,2.205,0.955,0.6,0.46166666666666667
194,45.55833333333334,29.328333333333333,15.673333333333334,6.918333333333333,10.79,22.025,1.52,1.6316666666666668,36.12833333333333,80.98666666666666,14.613333333333333,33.431666666666665,25.193333333333335,7.835,4.286666666666667,2.4183333333333334,21.49,16.828333333333333,74.065,4.108333333333333,12.043333333333333,9.903333333333332,3.603333333333333,3.5016666666666665,6.293333333333333,38.41833333333334,1.3,0.8483333333333334,10.211666666666666,0.18166666666666667,0.5,0.38333333333333336,4.4783333333333335,23.415,14.946666666666667,7.975,42.27333333333333,2.355,4.11,2.14,24.533333333333335,7.221666666666667,7.543333333333333,0.7000000000000001,2.7716666666666665,0.3,1.0283333333333333,0.6866666666666666,4.045,6.948333333333333,7.891666666666667,1.3816666666666668,4.165,2.1166666666666667,2.1866666666666665,0.545,2.8916666666666666,3.6766666666666667,7.45,1.0416666666666667,2.2866666666666666,1.01,0.6866666666666666,0.5783333333333334
195,45.663333333333334,29.078333333333333,15.516666666666667,6.541666666666667,10.228333333333333,21.27,1.6,1.5550000000000002,35.725,81.16333333333333,15.208333333333334,33.51,26.296666666666667,7.84,4.073333333333333,2.5433333333333334,21.175,16.94,73.415,4.131666666666667,12.556666666666667,9.254999999999999,3.941666666666667,3.405,6.226666666666667,38.151666666666664,1.335,0.81,9.996666666666666,0.1,0.5,0.4,3.861666666666667,23.645,14.706666666666667,8.185,42.67333333333333,2.2083333333333335,3.92,2.211666666666667,24.498333333333335,6.87,7.876666666666667,0.5883333333333334,2.775,0.3016666666666667,0.98,0.7000000000000001,4.626666666666667,6.676666666666667,7.933333333333334,1.495,3.9916666666666667,1.8616666666666666,2.3649999999999998,0.5,2.6799999999999997,3.7150000000000003,7.16,0.9033333333333333,2.445,0.8999999999999999,0.7000000000000001,0.6
196,46.553333333333335,28.911666666666665,15.676666666666666,6.283333333333333,10.19,21.161666666666665,1.5116666666666667,1.405,36.57666666666667,82.14666666666666,15.435,32.791666666666664,25.618333333333332,7.791666666666666,3.98,2.59,21.791666666666668,18.21666666666667,74.20833333333333,4.23,13.038333333333334,9.398333333333333,3.9483333333333333,3.52,6.593333333333334,37.721666666666664,1.6183333333333334,0.78,9.549999999999999,0.18166666666666667,0.405,0.4,4.113333333333333,23.615,15.106666666666667,8.836666666666666,43.84166666666667,2.2183333333333333,3.61,2.4,24.81,6.453333333333333,7.491666666666667,0.605,3.0300000000000002,0.4,0.98,0.5700000000000001,4.976666666666667,6.408333333333333,7.901666666666666,1.655,4.073333333333333,1.765,2.651666666666667,0.38,2.845,3.9783333333333335,7.02,0.8,2.5866666666666664,0.855,0.7916666666666667,0.7150000000000001
197,46.403333333333336,29.12,16.198333333333334,6.323333333333333,10.465,20.486666666666668,1.2633333333333334,1.215,36.346666666666664,82.56333333333333,14.91,33.195,24.89,7.216666666666667,3.986666666666667,2.631666666666667,21.266666666666666,18.576666666666668,74.455,4.055000000000001,12.823333333333334,9.518333333333333,3.9966666666666666,3.8533333333333335,6.345,38.055,1.5750000000000002,1.0183333333333333,9.625,0.2,0.3,0.4,4.166666666666667,23.485,14.596666666666668,8.866666666666667,44.245,2.1966666666666668,3.6983333333333333,2.525,24.23,6.668333333333333,7.406666666666667,0.6283333333333333,3.17,0.32833333333333337,0.8216666666666667,0.5,5.215,6.058333333333334,7.653333333333333,1.6833333333333333,4.265,1.83,2.6083333333333334,0.2,2.9833333333333334,4.24,7.21,0.7966666666666667,2.85,0.8999999999999999,0.8,0.8616666666666667
198,47.193333333333335,29.093333333333334,16.295,6.203333333333333,10.508333333333333,19.608333333333334,1.0933333333333333,1.1,36.04666666666667,82.65333333333334,15.021666666666667,33.63333333333333,25.018333333333334,7.236666666666667,3.861666666666667,2.91,20.378333333333334,18.208333333333332,73.87833333333333,3.566666666666667,13.13,9.183333333333334,4.043333333333333,3.736666666666667,6.365,38.175,1.5866666666666667,1.0966666666666667,9.301666666666666,0.2,0.3,0.4,4.245,22.973333333333333,14.918333333333333,8.333333333333334,43.55,2.191666666666667,3.5533333333333332,2.8633333333333333,24.1,6.883333333333334,7.483333333333333,0.67,3.0283333333333333,0.23666666666666666,0.7883333333333333,0.41500000000000004,5.408333333333333,6.065,7.645,1.4883333333333335,4.446666666666666,1.9233333333333336,2.5283333333333333,0.14666666666666667,2.9433333333333334,4.211666666666667,6.993333333333333,0.7433333333333334,2.5883333333333334,0.745,0.8766666666666667,0.8999999999999999
199,46.805,28.975,15.543333333333333,6.3566666666666665,10.393333333333333,19.166666666666668,1.0666666666666667,1.2583333333333333,36.65,80.94666666666667,15.671666666666667,33.5,25.298333333333332,7.441666666666667,4.196666666666667,2.9066666666666667,20.01,18.051666666666666,75.175,3.6366666666666667,12.956666666666667,8.663333333333334,4.155,3.5533333333333332,6.073333333333333,39.89333333333333,1.4816666666666667,1.1883333333333335,9.328333333333333,0.2,0.275,0.4,4.333333333333334,23.045,14.838333333333333,8.405000000000001,43.82333333333333,1.9883333333333333,3.535,2.8866666666666667,23.991666666666667,6.748333333333333,7.533333333333333,0.7000000000000001,2.716666666666667,0.2,0.6616666666666667,0.5483333333333333,4.976666666666667,5.8,7.153333333333333,1.5766666666666667,4.515,2.111666666666667,2.373333333333333,0.1,2.69,4.333333333333333,7.5216666666666665,0.7333333333333334,2.34,0.7866666666666667,0.8583333333333333,0.8616666666666667
200,47.22,28.49,15.271666666666667,6.495,10.311666666666667,19.515,1.1,1.16,35.48833333333334,79.96666666666667,16.018333333333334,32.68833333333333,25.796666666666667,7.525,4.36,2.54,19.173333333333332,17.7,74.535,3.606666666666667,12.766666666666667,8.261666666666667,4.101666666666667,3.3916666666666666,6.466666666666667,40.665,1.4966666666666668,1.2,9.146666666666667,0.22333333333333336,0.21166666666666667,0.30833333333333335,4.663333333333333,23.161666666666665,14.878333333333334,8.773333333333333,44.28,1.805,3.42,2.9333333333333336,24.388333333333332,6.658333333333333,7.36,0.7000000000000001,2.591666666666667,0.14666666666666667,0.5233333333333333,0.6066666666666667,5.036666666666667,5.868333333333333,6.99,1.625,4.153333333333333,2.1550000000000002,2.313333333333333,0.1,2.51,4.421666666666667,8.25,0.655,2.2983333333333333,0.7150000000000001,0.7933333333333333,0.8416666666666667
201,47.40833333333333,27.57,14.83,6.65,9.813333333333333,20.511666666666667,1.1,0.865,33.38166666666667,80.75,15.955,32.12166666666667,25.60333333333333,7.9366666666666665,4.346666666666667,2.2466666666666666,19.058333333333334,17.898333333333333,73.93,3.7016666666666667,12.94,8.08,4.1066666666666665,3.485,6.486666666666667,40.84,1.4483333333333335,1.2966666666666666,8.908333333333333,0.3,0.31,0.325,5.2716666666666665,23.66,15.461666666666668,8.603333333333333,44.30166666666666,1.645,3.4966666666666666,2.71,24.113333333333333,6.631666666666667,7.421666666666667,0.675,2.5516666666666667,0.135,0.5433333333333333,0.6666666666666667,5.01,5.935,7.168333333333333,1.7,4.433333333333334,2.3049999999999997,2.1366666666666667,0.1366666666666667,2.6016666666666666,4.321666666666667,8.451666666666666,0.6616666666666667,2.615,0.7000000000000001,0.59,0.7000000000000001
202,48.806666666666665,28.031666666666666,15.203333333333333,6.8966666666666665,9.938333333333333,21.19333333333333,1.05,0.9249999999999999,32.89666666666667,81.905,16.451666666666668,32.483333333333334,25.008333333333333,8.131666666666666,4.276666666666667,2.1083333333333334,18.83,17.873333333333335,74.96666666666667,3.9566666666666666,13.16,7.468333333333334,4.118333333333333,3.7416666666666667,6.328333333333333,41.13,1.4966666666666668,1.315,8.865,0.28,0.3566666666666667,0.25166666666666665,4.865,23.751666666666665,15.211666666666666,8.423333333333334,44.325,1.7533333333333332,3.6566666666666667,2.263333333333333,23.385,6.885,7.641666666666667,0.8166666666666667,2.6616666666666666,0.2,0.6333333333333333,0.6766666666666667,5.361666666666666,5.516666666666667,7.6866666666666665,1.6,4.723333333333334,2.0816666666666666,2.2316666666666665,0.1,2.533333333333333,4.288333333333334,8.576666666666666,0.6616666666666667,2.685,0.7000000000000001,0.6,0.655
203,49.185,28.288333333333334,14.776666666666667,6.783333333333333,9.736666666666666,21.766666666666666,1.0233333333333334,1.035,33.45,84.18333333333334,16.43,32.49166666666667,25.176666666666666,7.963333333333334,4.086666666666667,2.2416666666666667,19.096666666666668,18.368333333333332,74.735,3.9333333333333336,13.303333333333333,8.068333333333333,4.166666666666667,3.8400000000000003,6.175,41.055,1.4683333333333335,1.3316666666666668,8.701666666666666,0.2,0.2833333333333333,0.3,4.723333333333334,24.036666666666665,14.818333333333333,8.561666666666667,43.586666666666666,1.7516666666666665,3.405,2.1666666666666665,24.111666666666668,6.841666666666667,7.761666666666667,0.8999999999999999,2.6666666666666665,0.2,0.7316666666666667,0.7383333333333334,5.411666666666666,5.351666666666667,7.901666666666666,1.6733333333333333,4.645,1.85,2.195,0.1,2.776666666666667,4.171666666666667,8.736666666666666,0.7516666666666667,2.5616666666666665,0.6866666666666666,0.6466666666666667,0.5650000000000001
204,48.73833333333334,28.558333333333334,14.761666666666667,7.0616666666666665,9.803333333333333,21.493333333333332,1.0083333333333333,1.0,33.31333333333333,85.585,16.826666666666668,31.683333333333334,25.10333333333333,7.931666666666667,4.053333333333334,2.288333333333333,19.428333333333335,18.52,75.62666666666667,3.865,13.456666666666667,8.31,4.125,3.973333333333333,6.126666666666667,41.38166666666667,1.5316666666666667,1.365,8.771666666666667,0.2,0.2,0.21666666666666667,5.081666666666667,24.053333333333335,14.866666666666667,8.361666666666666,42.50666666666667,1.9733333333333334,3.245,2.0733333333333333,24.481666666666666,6.918333333333333,7.841666666666667,0.8999999999999999,2.736666666666667,0.24333333333333335,0.9483333333333334,0.7616666666666667,5.121666666666667,5.531666666666666,7.903333333333333,1.7683333333333333,4.766666666666667,1.6666666666666667,2.12,0.17833333333333334,2.756666666666667,4.591666666666667,8.828333333333333,0.8716666666666667,2.4633333333333334,0.6783333333333333,0.6133333333333334,0.5216666666666666
205,49.13,28.968333333333334,15.111666666666666,6.823333333333333,9.48,21.518333333333334,0.9183333333333333,1.065,32.77333333333333,84.14666666666666,17.083333333333332,30.91166666666667,24.105,8.088333333333333,4.2299999999999995,2.4783333333333335,19.456666666666667,18.248333333333335,77.94,3.776666666666667,12.715,8.698333333333334,3.8666666666666667,4.248333333333334,5.795,41.681666666666665,1.5650000000000002,1.425,8.693333333333333,0.2,0.2,0.2866666666666667,5.495,23.628333333333334,14.81,7.803333333333334,43.085,2.195,3.0933333333333333,2.0516666666666667,24.501666666666665,7.208333333333333,7.588333333333334,0.8999999999999999,2.8066666666666666,0.29833333333333334,1.1083333333333334,0.7000000000000001,4.816666666666666,5.746666666666667,8.04,1.6300000000000001,4.923333333333334,1.9283333333333335,1.9433333333333334,0.245,2.8983333333333334,4.636666666666667,8.903333333333334,0.8083333333333333,2.5116666666666667,0.8733333333333333,0.6,0.5
206,48.21,29.665,15.375,6.42,9.238333333333333,20.988333333333333,1.1400000000000001,0.9733333333333333,32.126666666666665,83.11666666666667,18.016666666666666,31.516666666666666,23.945,8.095,4.363333333333333,2.43,19.53,16.64666666666667,79.14333333333333,3.6133333333333333,12.043333333333333,8.735,3.8783333333333334,4.138333333333334,5.898333333333333,42.05,1.1283333333333334,1.4483333333333335,9.091666666666667,0.11833333333333335,0.2,0.3,5.35,23.555,14.326666666666666,7.306666666666667,42.75666666666667,1.875,3.171666666666667,2.0,24.055,8.138333333333334,8.11,0.7933333333333333,2.6883333333333335,0.21000000000000002,0.9916666666666667,0.7000000000000001,4.638333333333334,5.37,8.345,1.6933333333333334,5.028333333333333,2.021666666666667,1.755,0.3,2.77,4.25,8.856666666666667,0.8083333333333333,2.305,0.8633333333333333,0.45166666666666666,0.385
207,47.49333333333333,29.303333333333335,15.86,6.0600000000000005,9.5,21.373333333333335,1.3633333333333333,1.0716666666666668,31.605,82.585,18.826666666666668,31.388333333333332,24.511666666666667,8.503333333333334,4.466666666666667,2.565,20.438333333333333,16.438333333333333,79.13333333333334,3.745,12.37,8.316666666666666,4.053333333333334,3.9283333333333332,6.281666666666666,42.681666666666665,1.18,1.1366666666666667,9.013333333333334,0.1,0.2,0.3433333333333333,5.281666666666666,23.111666666666668,14.616666666666667,7.01,43.858333333333334,1.8733333333333333,3.438333333333333,2.075,23.963333333333335,8.856666666666667,8.216666666666667,0.6883333333333334,2.5316666666666667,0.3,0.9199999999999999,0.7000000000000001,4.195,5.535,7.933333333333334,1.6333333333333333,5.221666666666667,2.0533333333333332,1.9233333333333336,0.3,2.295,4.07,8.335,0.9966666666666667,1.975,0.9966666666666667,0.5266666666666666,0.23833333333333334
208,47.074999999999996,29.248333333333335,15.763333333333334,6.04,9.548333333333334,22.186666666666667,1.25,1.1333333333333333,31.26833333333333,80.79666666666667,18.46,31.794999999999998,24.44,8.341666666666667,4.5616666666666665,2.486666666666667,21.805,16.573333333333334,79.46,3.7600000000000002,11.793333333333333,8.290000000000001,3.9266666666666667,3.8833333333333333,5.91,41.98833333333333,1.2683333333333333,1.0966666666666667,9.088333333333333,0.12333333333333334,0.21333333333333335,0.5,5.18,23.61,14.56,6.7716666666666665,45.05833333333334,2.066666666666667,3.59,1.7833333333333332,23.63,8.915000000000001,8.06,0.5716666666666667,2.56,0.3,1.0483333333333333,0.7000000000000001,4.0183333333333335,5.506666666666667,7.928333333333333,1.8033333333333335,4.908333333333333,2.1083333333333334,1.9783333333333335,0.3,2.1216666666666666,4.046666666666667,7.996666666666666,0.9566666666666667,2.111666666666667,1.2716666666666667,0.5233333333333333,0.2
209,47.64333333333333,28.726666666666667,16.63,6.1466666666666665,10.303333333333333,22.808333333333334,1.3333333333333335,1.2550000000000001,31.331666666666667,81.715,17.756666666666668,32.376666666666665,24.60333333333333,7.976666666666667,4.566666666666666,2.631666666666667,21.76,16.155,77.71666666666667,3.736666666666667,11.471666666666668,8.601666666666667,3.8266666666666667,4.19,5.905,41.22,1.235,0.945,9.378333333333334,0.2,0.3,0.5,5.108333333333333,22.933333333333334,14.368333333333334,6.726666666666667,44.391666666666666,2.19,3.598333333333333,1.7366666666666666,23.81,8.931666666666667,7.608333333333333,0.5,2.5483333333333333,0.3,1.0266666666666666,0.5166666666666667,4.038333333333333,5.548333333333333,7.863333333333333,1.7016666666666667,4.751666666666667,2.1166666666666667,1.9333333333333333,0.32166666666666666,2.235,3.955,8.146666666666667,0.8016666666666667,2.0583333333333336,1.185,0.5916666666666667,0.2
210,48.48833333333334,29.16,16.495,6.175,11.143333333333333,22.341666666666665,1.3,1.1683333333333334,30.65,80.79166666666667,17.561666666666667,32.595,23.361666666666665,7.651666666666666,4.3133333333333335,2.8516666666666666,21.971666666666668,16.413333333333334,78.815,3.961666666666667,11.486666666666666,8.66,3.65,4.52,5.801666666666667,39.64333333333333,1.19,0.8999999999999999,9.761666666666667,0.20833333333333334,0.28833333333333333,0.5283333333333333,4.7299999999999995,22.838333333333335,14.631666666666668,6.433333333333334,44.05,2.3516666666666666,3.68,1.6833333333333333,23.77166666666667,9.268333333333333,7.698333333333333,0.5,2.69,0.3,1.1616666666666666,0.42333333333333334,3.73,5.455,7.701666666666666,1.5550000000000002,4.928333333333333,2.2283333333333335,2.1766666666666667,0.4,2.535,4.003333333333333,7.183333333333334,0.8,2.0766666666666667,1.0833333333333333,0.5766666666666667,0.13
211,49.115,30.21,16.845,5.928333333333334,11.955,21.636666666666667,1.3516666666666668,1.375,31.811666666666667,80.54666666666667,17.421666666666667,32.3,23.481666666666666,6.9366666666666665,4.598333333333334,2.9516666666666667,21.153333333333332,15.826666666666666,79.75333333333333,4.0,12.231666666666667,8.748333333333333,3.465,4.736666666666667,5.695,39.233333333333334,1.2766666666666666,0.86,9.431666666666667,0.2,0.2316666666666667,0.51,4.246666666666667,22.213333333333335,14.533333333333333,6.25,44.31,2.388333333333333,3.6416666666666666,1.9766666666666668,23.773333333333333,9.266666666666667,7.67,0.45666666666666667,2.5533333333333332,0.325,1.2566666666666666,0.41500000000000004,3.3983333333333334,5.286666666666667,7.631666666666667,1.6083333333333334,4.903333333333333,2.4066666666666667,2.0983333333333336,0.31333333333333335,2.52,4.066666666666666,6.875,0.7383333333333334,1.8266666666666667,1.0916666666666666,0.49333333333333335,0.1
212,48.825,29.783333333333335,16.666666666666668,6.205,11.415,20.738333333333333,1.5483333333333333,1.3266666666666667,31.6,79.50166666666667,17.55666666666667,31.60333333333333,23.64,7.01,5.008333333333334,3.0,20.278333333333332,15.426666666666668,78.93,4.161666666666667,11.856666666666667,9.06,2.9683333333333333,4.6066666666666665,5.775,38.615,1.2166666666666668,0.995,9.11,0.21833333333333335,0.2,0.5183333333333333,4.378333333333333,20.848333333333333,14.583333333333334,6.401666666666667,43.74333333333333,2.2283333333333335,3.8733333333333335,2.32,23.768333333333334,9.071666666666667,7.906666666666666,0.3516666666666667,2.525,0.3,1.32,0.5,3.2033333333333336,5.411666666666666,7.183333333333334,1.8766666666666667,4.6899999999999995,2.5549999999999997,2.005,0.31666666666666665,2.538333333333333,4.051666666666667,7.045,0.7816666666666667,1.7083333333333333,1.1,0.4216666666666667,0.1
213,48.068333333333335,30.085,16.378333333333334,6.193333333333333,11.313333333333333,20.30666666666667,1.5066666666666668,1.4216666666666666,30.926666666666666,78.41666666666667,17.493333333333332,31.028333333333336,24.185,7.1450000000000005,5.3566666666666665,3.1083333333333334,20.088333333333335,15.166666666666666,79.78166666666667,4.378333333333333,11.731666666666667,8.786666666666667,2.8733333333333335,4.696666666666666,5.988333333333333,38.516666666666666,1.355,0.975,8.945,0.3,0.2,0.5,4.293333333333334,21.278333333333332,14.586666666666668,6.388333333333334,44.65,2.375,4.055,2.3116666666666665,23.515,9.521666666666667,8.333333333333334,0.3,2.6866666666666665,0.3,1.3366666666666667,0.3616666666666667,3.3266666666666667,5.573333333333333,6.706666666666667,1.8683333333333334,4.726666666666667,2.685,2.146666666666667,0.42333333333333334,2.5583333333333336,4.026666666666666,7.033333333333333,0.65,1.9883333333333333,1.0716666666666668,0.45333333333333337,0.14500000000000002
214,48.945,29.811666666666667,16.173333333333332,6.506666666666667,11.293333333333333,20.448333333333334,1.5966666666666667,1.4666666666666668,30.386666666666667,77.94,17.045,31.378333333333334,24.578333333333333,7.251666666666667,5.136666666666667,3.08,20.626666666666665,15.308333333333334,79.97166666666666,4.355,12.266666666666667,8.748333333333333,2.5566666666666666,4.618333333333333,6.055,38.725,1.375,0.7316666666666667,8.743333333333334,0.3,0.2,0.5,3.8633333333333333,21.603333333333335,14.725,6.705,45.20666666666666,2.3216666666666668,4.091666666666667,2.2266666666666666,23.073333333333334,9.578333333333333,8.758333333333333,0.43166666666666664,2.6016666666666666,0.25666666666666665,1.305,0.3,3.87,5.418333333333333,6.706666666666667,1.9483333333333333,4.701666666666667,2.796666666666667,2.381666666666667,0.5116666666666667,2.48,3.8466666666666667,6.97,0.5366666666666666,2.165,1.05,0.4,0.1
215,48.4,28.828333333333333,16.325,6.743333333333333,12.145,20.748333333333335,1.985,1.6083333333333334,30.80666666666667,79.01166666666667,16.415,31.675,24.94,6.986666666666666,5.318333333333333,3.0100000000000002,20.316666666666666,15.776666666666667,78.11833333333334,4.173333333333334,12.808333333333334,8.545,2.2416666666666667,4.59,5.87,38.555,1.4000000000000001,0.875,8.305,0.375,0.2,0.41333333333333333,3.7600000000000002,22.52166666666667,14.5,7.148333333333333,45.11,2.393333333333333,4.543333333333333,2.19,23.64666666666667,9.436666666666667,8.663333333333334,0.5783333333333334,2.5016666666666665,0.2916666666666667,1.445,0.32333333333333336,4.296666666666667,5.191666666666666,6.598333333333334,2.075,4.718333333333334,2.631666666666667,2.578333333333333,0.455,2.3633333333333333,3.5766666666666667,7.1066666666666665,0.6,2.0883333333333334,1.1016666666666666,0.4,0.14166666666666666
216,47.86666666666667,28.335,16.238333333333333,6.575,12.281666666666666,21.596666666666668,1.9033333333333335,1.7583333333333333,31.376666666666665,78.995,15.938333333333333,31.246666666666666,24.528333333333332,7.156666666666666,5.255,3.328333333333333,19.83,16.665,76.66166666666666,3.8833333333333333,12.948333333333334,8.59,2.0933333333333333,4.675,5.558333333333334,38.84833333333333,1.4000000000000001,0.86,8.083333333333334,0.4,0.2,0.49333333333333335,3.665,22.543333333333333,14.786666666666667,7.211666666666667,44.458333333333336,2.7783333333333333,4.865,2.25,24.741666666666667,9.235,8.051666666666666,0.6,2.603333333333333,0.29,1.4000000000000001,0.4,4.5249999999999995,5.006666666666667,6.366666666666667,1.835,4.74,2.4616666666666664,2.8316666666666666,0.4,2.2466666666666666,3.756666666666667,7.508333333333334,0.5966666666666667,2.475,1.1866666666666668,0.4683333333333333,0.2
217,48.27,28.363333333333333,15.176666666666666,6.97,11.9,21.82,1.6933333333333334,1.7283333333333333,32.096666666666664,78.53333333333333,15.93,31.008333333333333,24.576666666666668,7.3100000000000005,4.736666666666667,3.3333333333333335,19.74,16.19333333333333,77.095,3.6266666666666665,13.11,8.705,2.2516666666666665,4.523333333333333,5.258333333333334,38.72333333333333,1.2266666666666668,1.1,8.46,0.4,0.2,0.45666666666666667,4.0,23.11,14.99,6.781666666666666,43.04666666666667,2.7183333333333333,4.726666666666667,2.18,24.724999999999998,8.775,7.98,0.6416666666666667,2.745,0.2,1.5583333333333333,0.4,4.4399999999999995,4.571666666666666,6.3133333333333335,1.72,4.6866666666666665,2.495,2.81,0.47333333333333333,2.425,3.8233333333333337,7.668333333333334,0.5033333333333333,2.623333333333333,1.23,0.4083333333333334,0.2
218,49.163333333333334,27.32,15.108333333333334,7.131666666666667,12.056666666666667,21.8,1.65,1.8333333333333335,33.288333333333334,80.775,15.246666666666666,30.513333333333335,23.81833333333333,7.601666666666667,4.651666666666666,3.28,19.09166666666667,16.03,76.51833333333333,3.7533333333333334,13.658333333333333,8.693333333333333,2.4633333333333334,4.413333333333333,5.345,39.24,1.1283333333333334,1.0983333333333334,8.796666666666667,0.3766666666666667,0.19666666666666668,0.32166666666666666,4.078333333333333,22.835,14.376666666666667,7.361666666666667,42.81,2.7016666666666667,4.668333333333333,2.081666666666667,24.331666666666667,8.34,7.503333333333334,0.6,2.625,0.24166666666666667,1.5916666666666668,0.4,4.36,4.668333333333333,6.626666666666667,1.5,4.7316666666666665,2.565,2.715,0.5116666666666667,2.5283333333333333,3.786666666666667,7.791666666666667,0.6433333333333333,2.4116666666666666,1.165,0.4,0.29
219,48.230000000000004,27.676666666666666,15.178333333333333,7.34,11.303333333333333,21.603333333333335,1.5616666666666668,1.7883333333333333,32.980000000000004,80.95833333333333,14.821666666666667,30.941666666666666,23.653333333333332,7.45,4.258333333333334,3.1683333333333334,18.705,16.115,76.28,4.006666666666667,14.041666666666666,8.638333333333334,2.7666666666666666,4.093333333333334,5.448333333333333,39.19833333333333,1.2,1.0366666666666666,8.86,0.3,0.2,0.42833333333333334,4.486666666666666,24.013333333333335,14.271666666666667,7.441666666666666,43.480000000000004,2.5166666666666666,4.408333333333333,2.095,24.213333333333335,8.703333333333333,7.576666666666667,0.6,2.626666666666667,0.3,1.6283333333333334,0.4,4.363333333333333,5.051666666666667,6.983333333333333,1.3666666666666667,4.8966666666666665,2.631666666666667,2.685,0.5783333333333334,2.6866666666666665,3.7533333333333334,7.321666666666666,0.8033333333333333,2.5966666666666667,1.1,0.35000000000000003,0.3
220,46.656666666666666,27.85,16.181666666666665,7.423333333333334,10.65,21.865,1.7,1.835,34.12166666666667,82.38666666666667,14.341666666666667,31.065,23.985,7.456666666666667,4.7283333333333335,3.013333333333333,18.051666666666666,15.938333333333333,75.025,3.8533333333333335,14.101666666666667,9.116666666666667,3.231666666666667,3.896666666666667,5.285,40.00666666666667,1.1883333333333335,1.0,8.695,0.26833333333333337,0.20666666666666667,0.4716666666666667,4.63,24.958333333333332,13.681666666666667,7.756666666666667,43.67666666666667,2.591666666666667,4.118333333333333,2.105,24.311666666666667,8.598333333333333,7.345,0.6183333333333334,2.441666666666667,0.3,1.62,0.41833333333333333,4.903333333333333,5.185,7.193333333333333,1.5466666666666666,5.131666666666667,2.6316666666666664,2.3166666666666664,0.5,2.8266666666666667,3.6033333333333335,8.035,0.8983333333333333,2.8966666666666665,1.1383333333333334,0.4,0.365
221,46.095,27.746666666666666,16.29,7.441666666666666,10.305,22.40833333333333,1.7483333333333333,1.7,34.195,81.60166666666667,14.868333333333334,31.176666666666666,23.831666666666667,7.665,4.626666666666667,3.0316666666666667,18.515,16.325,74.97666666666666,3.765,13.435,8.968333333333334,3.7316666666666665,3.68,5.943333333333333,39.88,1.0283333333333333,0.9433333333333334,9.355,0.2,0.31,0.4,4.8566666666666665,25.27,12.916666666666666,8.041666666666666,44.47,2.658333333333333,4.328333333333333,1.8416666666666668,24.805,8.648333333333333,7.821666666666667,0.6483333333333333,2.3866666666666667,0.24000000000000002,1.5,0.4216666666666667,5.1466666666666665,5.713333333333333,7.211666666666667,1.6466666666666667,5.081666666666667,2.5,2.3,0.5,2.6283333333333334,3.9000000000000004,8.768333333333333,1.0333333333333332,3.2216666666666667,1.135,0.4,0.4
222,45.63333333333333,27.903333333333332,15.601666666666667,7.051666666666667,10.915,23.218333333333334,1.5183333333333333,1.65,34.931666666666665,81.57833333333333,15.048333333333334,31.21666666666667,23.36,7.503333333333334,4.6033333333333335,3.0966666666666667,20.086666666666666,15.809999999999999,74.44333333333333,3.5716666666666668,13.478333333333333,9.004999999999999,4.02,3.861666666666667,6.355,39.48,0.9716666666666667,0.8983333333333333,9.793333333333333,0.18166666666666667,0.3,0.35333333333333333,4.548333333333333,26.185,13.168333333333333,7.92,45.09166666666667,2.881666666666667,4.425,1.61,24.81833333333333,8.363333333333333,8.046666666666667,0.605,2.1566666666666667,0.2,1.3466666666666667,0.5,5.238333333333333,5.908333333333333,7.245,1.455,4.8133333333333335,2.5100000000000002,2.195,0.48333333333333334,2.4,3.8000000000000003,9.243333333333334,1.0183333333333333,3.3966666666666665,1.2,0.37833333333333335,0.4
223,45.50833333333333,27.085,15.465,7.22,11.071666666666667,23.138333333333332,1.5883333333333334,1.5133333333333334,35.79833333333333,82.44166666666666,15.736666666666666,32.64666666666667,23.48,7.176666666666667,4.82,2.9516666666666667,19.645,15.93,73.255,3.3583333333333334,13.37,8.89,3.826666666666667,3.8033333333333337,6.734999999999999,39.07333333333333,0.7333333333333334,1.0116666666666667,9.74,0.1,0.3,0.3,4.75,25.895,13.295,7.541666666666667,44.36333333333333,3.0433333333333334,4.201666666666667,1.5216666666666667,24.018333333333334,8.2,7.425,0.6,1.98,0.2,1.2283333333333333,0.5,5.265,6.093333333333334,7.485,1.4716666666666667,5.0216666666666665,2.6666666666666665,2.235,0.3766666666666667,2.0283333333333333,3.4983333333333335,9.326666666666666,1.0616666666666668,3.3233333333333333,1.1866666666666668,0.38,0.3666666666666667
224,44.36666666666667,26.685,15.311666666666667,7.191666666666666,11.081666666666667,23.161666666666665,1.635,1.5333333333333334,36.30166666666667,81.35166666666667,15.993333333333334,32.83166666666666,23.801666666666666,7.088333333333334,4.72,3.0566666666666666,18.985,15.671666666666667,72.42833333333333,3.211666666666667,12.928333333333333,9.205,3.8933333333333335,3.845,6.846666666666667,39.28666666666667,0.81,1.0833333333333333,9.918333333333333,0.1,0.31833333333333336,0.3,4.983333333333333,25.291666666666668,13.1,7.628333333333334,43.605000000000004,3.105,4.121666666666667,1.51,23.013333333333335,8.118333333333334,6.758333333333334,0.4683333333333334,2.305,0.29333333333333333,1.245,0.5,4.766666666666667,6.235,7.351666666666667,1.1516666666666666,5.131666666666667,2.43,2.1766666666666667,0.28833333333333333,1.8916666666666668,3.5366666666666666,9.031666666666666,0.9983333333333333,3.065,1.1516666666666666,0.46,0.43333333333333335
225,45.193333333333335,27.563333333333333,15.178333333333333,6.885,10.463333333333333,23.188333333333333,1.6683333333333332,1.355,35.83,82.52333333333333,16.106666666666666,31.986666666666665,23.531666666666666,7.673333333333334,4.828333333333333,3.0083333333333333,19.661666666666665,15.703333333333333,71.44666666666667,3.381666666666667,12.5,9.25,4.076666666666666,3.575,7.023333333333333,39.49166666666667,0.9333333333333333,0.9566666666666667,10.431666666666667,0.025,0.4,0.3,4.798333333333334,24.725,13.871666666666666,7.465,43.141666666666666,2.848333333333333,3.7583333333333333,1.5716666666666668,22.448333333333334,7.785,7.035,0.3766666666666667,2.4183333333333334,0.20833333333333334,1.0333333333333332,0.4766666666666667,4.258333333333334,6.263333333333334,7.55,1.1866666666666668,4.925,2.4466666666666668,2.1766666666666667,0.34500000000000003,1.9066666666666667,3.56,8.841666666666667,1.0,2.941666666666667,0.9249999999999999,0.6,0.4583333333333333
226,45.74166666666667,27.72,15.5,6.95,10.74,22.651666666666667,1.5316666666666667,1.3033333333333335,36.445,83.79166666666667,15.421666666666667,32.155,24.101666666666667,7.783333333333333,5.205,2.671666666666667,19.856666666666666,15.92,72.17333333333333,3.625,12.646666666666667,8.716666666666667,4.18,3.2600000000000002,6.8950000000000005,39.16166666666667,1.0,1.1183333333333334,10.376666666666667,0.05333333333333334,0.4316666666666667,0.20666666666666667,4.59,24.986666666666668,13.525,7.75,44.233333333333334,2.8833333333333333,3.7433333333333336,1.5933333333333333,21.34166666666667,7.58,7.46,0.4,2.155,0.2,1.1583333333333334,0.4,3.8683333333333336,6.658333333333333,7.591666666666667,1.2850000000000001,5.026666666666666,2.5516666666666667,1.9183333333333334,0.4,2.1,3.651666666666667,8.343333333333334,1.1216666666666666,2.63,0.865,0.5316666666666666,0.4
227,46.446666666666665,28.196666666666665,15.845,6.656666666666666,10.86,21.858333333333334,1.6433333333333333,1.58,37.138333333333335,84.54666666666667,15.308333333333334,32.12833333333333,23.456666666666667,7.448333333333333,5.325,2.9883333333333333,19.93,16.29,72.25,3.9233333333333333,12.451666666666666,8.405,4.096666666666667,3.925,6.923333333333334,38.12166666666667,1.065,0.9966666666666667,10.436666666666667,0.2,0.5283333333333333,0.2,4.28,24.605,13.601666666666667,8.16,44.526666666666664,3.1733333333333333,4.05,1.485,20.861666666666665,7.315,7.793333333333333,0.3816666666666667,1.8966666666666667,0.2,1.11,0.44333333333333336,3.9316666666666666,7.016666666666667,7.823333333333333,1.3316666666666668,4.875,2.5216666666666665,1.855,0.41000000000000003,2.075,3.38,7.931666666666667,1.1866666666666668,2.4166666666666665,0.8483333333333333,0.48,0.4
228,45.266666666666666,29.173333333333332,15.265,6.668333333333333,11.066666666666666,21.568333333333335,1.6266666666666667,1.6033333333333335,36.25833333333333,84.53666666666666,16.588333333333335,32.09,23.783333333333335,7.25,5.126666666666667,2.876666666666667,20.531666666666666,15.921666666666667,73.20166666666667,4.035,12.408333333333333,8.461666666666666,3.8683333333333336,4.531666666666666,7.001666666666667,37.14,1.0616666666666668,1.0366666666666666,10.56,0.24666666666666667,0.59,0.17833333333333334,4.251666666666667,24.653333333333332,13.683333333333334,8.358333333333333,43.26833333333333,3.225,4.06,1.5983333333333334,20.89,7.241666666666667,8.341666666666667,0.49166666666666664,2.1416666666666666,0.15833333333333335,0.9349999999999999,0.5,4.24,7.2316666666666665,7.78,1.3,4.805,2.518333333333333,1.8516666666666668,0.38833333333333336,2.0633333333333335,3.3216666666666668,7.871666666666667,1.1033333333333333,2.39,0.65,0.575,0.31
229,45.77166666666667,28.96,14.39,6.138333333333334,11.385,21.18166666666667,1.5383333333333333,1.3866666666666667,35.85,86.03,17.516666666666666,31.765,23.18,7.6033333333333335,5.378333333333333,2.6999999999999997,21.25,16.518333333333334,75.31333333333333,3.87,12.928333333333333,8.651666666666667,3.7783333333333333,4.881666666666667,7.051666666666667,36.79333333333333,1.0816666666666668,1.1733333333333333,10.483333333333334,0.3,0.5466666666666666,0.07166666666666667,4.283333333333333,23.808333333333334,14.273333333333333,8.898333333333333,43.30833333333333,3.2416666666666667,4.201666666666667,1.6283333333333334,20.445,6.908333333333333,8.43,0.645,2.3166666666666664,0.1,0.845,0.5,4.266666666666667,7.211666666666667,7.528333333333333,1.3466666666666667,4.553333333333333,2.453333333333333,1.8383333333333334,0.34,1.9083333333333334,3.0783333333333336,8.101666666666667,0.98,2.3183333333333334,0.6,0.61,0.38833333333333336
230,45.781666666666666,29.108333333333334,13.981666666666667,6.541666666666667,11.228333333333333,21.186666666666667,1.5633333333333335,1.1966666666666668,36.24,85.71166666666667,17.755,32.45,23.246666666666666,8.098333333333333,5.345,2.6533333333333333,22.53,16.765,76.34666666666666,4.053333333333334,12.975,8.498333333333333,3.4816666666666665,4.91,7.3100000000000005,36.94,1.415,1.2850000000000001,10.473333333333333,0.3,0.5933333333333334,0.0,4.565,23.235,15.145,8.586666666666666,43.15,2.925,4.336666666666667,1.8333333333333333,20.246666666666666,6.831666666666667,8.225,0.6816666666666666,2.2116666666666664,0.11666666666666667,0.7483333333333334,0.53,3.716666666666667,7.128333333333333,7.665,1.3533333333333335,4.476666666666667,2.21,1.8316666666666668,0.4,1.605,3.3,7.55,0.8016666666666667,1.9433333333333334,0.5616666666666666,0.6,0.3666666666666667
231,45.013333333333335,28.838333333333335,14.111666666666666,6.835,11.17,20.29,1.6266666666666667,1.2383333333333333,36.016666666666666,85.06833333333333,17.111666666666668,33.02,23.595,8.15,5.675,2.785,22.615000000000002,16.036666666666665,76.40333333333334,4.26,12.753333333333334,8.483333333333334,3.1333333333333333,4.705,6.598333333333334,37.47666666666667,1.5633333333333335,1.305,10.313333333333334,0.3,0.44833333333333336,0.07666666666666667,4.85,23.405,15.511666666666667,8.443333333333333,41.83833333333333,2.8466666666666667,4.226666666666667,1.815,19.863333333333333,7.085,7.676666666666667,0.6,2.3183333333333334,0.22666666666666668,0.8366666666666667,0.43,4.085,6.903333333333333,7.99,1.1983333333333333,4.413333333333333,2.0483333333333333,1.8083333333333333,0.515,1.82,2.9716666666666667,7.281666666666666,0.6666666666666667,1.85,0.47333333333333333,0.6,0.4
232,44.66166666666667,28.903333333333332,14.515,7.305,10.556666666666667,20.615,1.73,1.4816666666666667,35.46,85.19,16.398333333333333,33.265,24.811666666666667,7.823333333333333,5.848333333333334,2.8866666666666667,21.313333333333333,16.47833333333333,76.56666666666666,4.336666666666667,12.488333333333333,8.13,3.026666666666667,4.266666666666667,6.243333333333333,38.93833333333333,1.715,1.2916666666666667,10.323333333333334,0.3,0.4,0.1,4.955,23.355,14.936666666666667,8.713333333333333,41.355,2.6466666666666665,4.1466666666666665,1.8366666666666667,20.268333333333334,7.301666666666667,6.905,0.6733333333333333,2.3916666666666666,0.3,1.01,0.3,4.14,6.681666666666667,7.87,1.4583333333333335,4.516666666666667,1.995,1.9083333333333334,0.6,2.0216666666666665,2.895,6.975,0.655,2.0700000000000003,0.5383333333333333,0.6,0.4
233,45.53,28.843333333333334,15.075,7.201666666666667,10.788333333333334,21.436666666666667,1.6233333333333333,1.5866666666666667,34.803333333333335,84.52166666666666,16.099999999999998,31.935,24.848333333333333,7.756666666666667,5.661666666666667,2.93,21.308333333333334,17.031666666666666,76.90666666666667,4.39,12.483333333333333,7.946666666666667,3.2533333333333334,4.29,6.105,39.57,1.925,1.0883333333333334,10.451666666666666,0.3,0.4,0.125,5.056666666666667,23.933333333333334,14.873333333333333,9.041666666666666,40.91833333333334,2.4583333333333335,4.069999999999999,1.96,21.265,7.253333333333334,7.29,0.8,2.635,0.3,1.0183333333333333,0.3,4.295,6.533333333333333,8.073333333333332,1.365,4.485,1.9033333333333335,1.87,0.6966666666666667,2.35,3.0633333333333335,6.891666666666667,0.6366666666666667,2.001666666666667,0.7283333333333334,0.5566666666666666,0.43833333333333335
234,46.343333333333334,28.813333333333333,15.268333333333333,7.011666666666667,10.42,21.968333333333334,1.47,1.5366666666666668,34.49166666666667,83.46,16.151666666666667,31.638333333333332,24.793333333333333,7.715,5.608333333333333,2.861666666666667,20.933333333333334,16.886666666666667,77.15333333333334,4.316666666666666,11.97,7.613333333333333,3.3066666666666666,4.4,6.256666666666667,37.95333333333333,1.8583333333333334,1.1183333333333334,10.481666666666666,0.3,0.4116666666666667,0.3,5.375,24.54,14.868333333333334,8.841666666666667,41.535,2.4266666666666667,4.118333333333333,1.9949999999999999,21.831666666666667,7.123333333333333,7.541666666666667,0.8,2.6166666666666667,0.28833333333333333,0.8016666666666666,0.34,4.705,6.551666666666667,8.231666666666667,1.3566666666666667,4.33,2.1616666666666666,1.7116666666666667,0.6216666666666667,2.566666666666667,3.105,7.341666666666667,0.6133333333333334,2.1966666666666668,0.81,0.55,0.3666666666666667
235,46.14333333333333,28.913333333333334,15.046666666666667,7.008333333333334,10.44,22.201666666666668,1.2083333333333333,1.6633333333333333,34.47,82.125,16.886666666666667,32.41,25.036666666666665,7.185,5.46,2.7333333333333334,20.555,16.516666666666666,78.31,4.611666666666666,12.006666666666668,7.9366666666666665,3.3449999999999998,4.57,6.335,37.27333333333333,1.7633333333333332,1.045,10.22,0.3,0.49166666666666664,0.3,5.698333333333333,24.203333333333333,14.421666666666667,8.638333333333334,41.575,2.5633333333333335,4.031666666666666,1.97,22.305,7.323333333333333,7.04,0.745,2.4283333333333332,0.3,0.7233333333333334,0.4,4.71,6.6033333333333335,8.136666666666667,1.345,4.84,2.3,1.685,0.555,2.61,3.4483333333333333,7.836666666666667,0.88,2.39,0.9783333333333333,0.5,0.3
236,47.221666666666664,29.106666666666666,14.788333333333334,7.066666666666666,9.973333333333333,22.433333333333334,1.3333333333333335,1.5550000000000002,32.60666666666667,80.92,17.725,32.901666666666664,25.463333333333335,7.096666666666667,4.985,2.768333333333333,20.346666666666668,16.548333333333332,77.23833333333333,4.636666666666667,11.648333333333333,8.738333333333333,3.1166666666666667,4.778333333333333,6.506666666666667,37.035,1.855,0.9483333333333334,9.931666666666667,0.24666666666666667,0.4683333333333333,0.3,5.901666666666666,24.708333333333332,14.831666666666667,7.91,40.455,2.256666666666667,3.961666666666667,1.9133333333333336,23.044999999999998,7.21,6.538333333333333,0.7000000000000001,2.5166666666666666,0.3,0.6416666666666667,0.4,4.801666666666667,6.858333333333333,7.921666666666666,1.3583333333333334,4.53,2.23,1.6783333333333332,0.5,2.655,3.1100000000000003,8.13,0.8783333333333333,2.4,0.995,0.5083333333333333,0.3
237,46.221666666666664,28.833333333333332,14.513333333333334,7.181666666666667,9.363333333333333,23.268333333333334,1.3883333333333334,1.2366666666666668,31.295,80.69333333333333,17.345,32.913333333333334,25.253333333333334,7.328333333333333,4.923333333333333,2.3366666666666664,20.023333333333333,16.96,75.76,4.786666666666667,11.643333333333333,8.81,2.7866666666666666,4.66,6.666666666666667,37.51833333333333,1.9983333333333335,1.185,9.876666666666667,0.19166666666666668,0.42333333333333334,0.3,5.58,24.608333333333334,14.463333333333333,7.598333333333334,41.51,1.8416666666666668,3.558333333333333,2.1216666666666666,24.115,7.151666666666666,6.566666666666666,0.66,2.506666666666667,0.3666666666666667,0.63,0.42333333333333334,4.761666666666667,6.961666666666667,8.178333333333333,1.4766666666666668,4.631666666666667,2.316666666666667,1.8366666666666667,0.4166666666666667,2.88,3.6333333333333333,8.546666666666667,0.8133333333333334,2.4833333333333334,0.8250000000000001,0.6766666666666667,0.39666666666666667
238,46.45,28.46,15.263333333333334,7.065,9.436666666666666,22.65833333333333,1.4000000000000001,1.1300000000000001,32.265,79.39333333333333,17.623333333333335,32.71333333333333,25.176666666666666,7.388333333333334,4.8133333333333335,2.535,19.875,17.785,75.85166666666667,4.3133333333333335,11.826666666666666,9.123333333333333,2.8033333333333332,4.326666666666667,6.921666666666667,39.85333333333333,2.1783333333333332,1.2650000000000001,9.995,0.15333333333333335,0.4,0.35000000000000003,5.446666666666666,23.87666666666667,14.673333333333334,7.056666666666667,42.6,1.555,3.3033333333333332,2.1016666666666666,24.735,7.511666666666667,6.815,0.54,2.3516666666666666,0.4,0.7566666666666667,0.4,4.468333333333334,6.783333333333333,7.898333333333333,1.6133333333333333,4.836666666666667,2.3333333333333335,1.9716666666666667,0.4,2.6783333333333332,3.8683333333333336,8.716666666666667,0.8433333333333334,2.6016666666666666,0.8083333333333333,0.675,0.4
239,46.73,28.80666666666667,15.585,7.226666666666667,10.026666666666667,22.515,1.565,1.1,31.861666666666665,77.83833333333334,17.294999999999998,32.401666666666664,25.415,6.906666666666666,4.663333333333333,2.8283333333333336,19.653333333333332,17.64666666666667,75.13833333333334,4.121666666666667,11.295,9.073333333333334,2.711666666666667,4.233333333333333,7.04,40.09,2.1883333333333335,1.1266666666666667,9.965,0.1,0.35333333333333333,0.5,5.205,24.19,14.241666666666667,6.093333333333334,41.846666666666664,1.5883333333333334,3.1633333333333336,2.0516666666666667,25.535,8.463333333333333,6.638333333333334,0.5,2.2083333333333335,0.4,0.9233333333333333,0.4,4.611666666666666,6.503333333333333,7.966666666666667,1.7816666666666667,4.926666666666667,2.305,1.7999999999999998,0.36000000000000004,2.7416666666666667,4.096666666666667,9.046666666666667,0.8999999999999999,2.7116666666666664,1.0033333333333334,0.6716666666666667,0.31166666666666665
240,46.53666666666667,28.618333333333332,15.06,6.791666666666667,9.993333333333334,21.618333333333332,1.8616666666666668,1.1066666666666667,30.541666666666668,75.91,16.97,31.101666666666667,26.168333333333333,6.33,4.45,3.1983333333333333,18.536666666666665,17.058333333333334,73.21833333333333,3.841666666666667,11.323333333333334,8.933333333333334,2.736666666666667,3.95,6.823333333333333,38.89833333333333,1.8066666666666666,1.015,9.893333333333334,0.1,0.3,0.5,4.846666666666667,23.62,13.686666666666667,5.753333333333334,41.74333333333333,1.7466666666666666,3.3116666666666665,1.8316666666666668,25.336666666666666,8.676666666666668,7.041666666666667,0.5,2.21,0.38333333333333336,1.07,0.305,4.5633333333333335,6.255,7.401666666666666,1.6833333333333333,4.88,2.4433333333333334,1.8266666666666667,0.3,2.7933333333333334,4.04,9.116666666666667,0.9916666666666667,2.8583333333333334,1.1416666666666666,0.7000000000000001,0.26833333333333337
241,45.35166666666667,28.178333333333335,13.91,6.908333333333333,9.588333333333333,21.56,1.825,1.0616666666666668,29.533333333333335,74.23333333333333,16.698333333333334,29.56,25.945,6.1466666666666665,4.175,3.0833333333333335,18.285,16.96,71.00333333333333,3.3633333333333333,11.205,8.428333333333335,2.72,3.8683333333333336,6.943333333333333,38.016666666666666,1.7316666666666667,0.995,9.511666666666667,0.1,0.3866666666666667,0.42333333333333334,4.245,22.991666666666667,13.120000000000001,5.58,40.443333333333335,1.9083333333333332,3.138333333333333,1.915,24.626666666666665,8.498333333333333,6.96,0.5,2.2416666666666667,0.2733333333333333,1.0483333333333333,0.26666666666666666,3.9633333333333334,6.078333333333333,6.44,1.62,5.135,2.445,1.7049999999999998,0.23,2.6883333333333335,4.235,8.886666666666667,1.0,2.8666666666666667,1.2,0.7000000000000001,0.2
242,44.52166666666667,27.256666666666668,13.355,6.443333333333333,9.421666666666667,20.855,1.8666666666666667,0.79,28.438333333333333,73.25166666666667,16.528333333333332,28.63,23.913333333333334,6.056666666666667,3.73,3.0833333333333335,17.836666666666666,16.301666666666666,68.55166666666666,3.2133333333333334,10.981666666666666,8.473333333333333,2.691666666666667,3.8866666666666667,6.5183333333333335,35.711666666666666,1.7616666666666667,0.8999999999999999,8.886666666666667,0.1,0.4,0.4,3.998333333333333,22.656666666666666,12.928333333333333,5.208333333333333,39.278333333333336,1.8916666666666668,2.736666666666667,1.9333333333333333,24.115,8.621666666666666,6.788333333333333,0.35333333333333333,2.0933333333333337,0.2,1.115,0.2,3.7416666666666667,5.988333333333333,6.355,1.405,5.226666666666667,2.3716666666666666,1.5316666666666667,0.23500000000000001,2.6333333333333333,4.275,8.4,0.945,2.623333333333333,1.0616666666666668,0.7000000000000001,0.2816666666666667
243,42.64,26.933333333333334,12.62,6.041666666666667,8.846666666666666,19.645,1.9266666666666667,0.78,27.698333333333334,72.01166666666667,16.323333333333334,28.493333333333332,22.851666666666667,5.86,3.515,3.225,18.251666666666665,15.536666666666667,66.11666666666667,3.025,10.59,8.535,2.4866666666666664,3.506666666666667,6.048333333333334,33.605,1.5166666666666668,0.99,8.651666666666667,0.1,0.42500000000000004,0.375,3.6033333333333335,21.041666666666668,12.546666666666667,4.703333333333333,37.85,1.8283333333333334,2.881666666666667,1.8183333333333334,23.141666666666666,8.628333333333334,6.1066666666666665,0.2,1.72,0.2,1.2183333333333333,0.2,3.315,5.828333333333333,6.008333333333334,1.4966666666666668,4.983333333333333,2.3133333333333335,1.6716666666666666,0.30333333333333334,2.533333333333333,4.261666666666667,8.255,0.8999999999999999,2.408333333333333,0.8716666666666667,0.6633333333333333,0.22333333333333336
244,40.86,26.123333333333335,12.461666666666666,5.965,8.818333333333333,18.758333333333333,2.026666666666667,0.7633333333333334,26.993333333333332,71.295,16.096666666666668,27.281666666666666,22.0,5.653333333333333,3.6433333333333335,3.035,18.511666666666667,15.68,63.05,3.075,10.343333333333334,7.8,2.4116666666666666,3.1550000000000002,6.058333333333334,32.71,1.425,0.905,8.506666666666666,0.1,0.4716666666666667,0.2,3.0816666666666666,19.836666666666666,12.318333333333333,4.596666666666667,36.12,1.7366666666666666,2.6133333333333333,1.9766666666666666,22.76,8.958333333333334,5.683333333333334,0.2,1.4816666666666667,0.11833333333333335,1.3,0.24333333333333335,3.0733333333333333,5.676666666666667,6.006666666666667,1.5433333333333334,5.083333333333333,2.2933333333333334,1.77,0.3,2.4266666666666667,4.0616666666666665,8.115,0.9349999999999999,2.3116666666666665,0.7216666666666667,0.6183333333333334,0.2
245,39.39666666666667,24.958333333333332,11.885,6.46,8.496666666666666,18.466666666666665,2.0033333333333334,0.605,26.471666666666668,69.5,15.0,25.675,21.583333333333332,5.585,3.5,2.855,18.07166666666667,15.326666666666666,60.305,2.6966666666666668,10.05,7.11,2.42,2.9516666666666667,6.216666666666667,31.465,1.32,1.2116666666666667,8.485,0.1,0.4083333333333334,0.2,2.7816666666666667,19.481666666666666,11.796666666666667,4.87,34.45,1.665,2.513333333333333,1.875,21.613333333333333,8.709999999999999,5.928333333333334,0.2,1.3900000000000001,0.1,1.4166666666666667,0.28833333333333333,2.865,5.666666666666667,5.673333333333334,1.5050000000000001,4.7700000000000005,2.091666666666667,1.6416666666666666,0.30333333333333334,2.4583333333333335,3.6216666666666666,7.793333333333333,0.6533333333333333,2.2283333333333335,0.5216666666666666,0.6,0.2966666666666667
246,37.776666666666664,24.158333333333335,11.186666666666666,6.4816666666666665,8.483333333333334,18.538333333333334,1.92,0.6133333333333334,26.351666666666667,67.375,14.011666666666667,23.43166666666667,20.621666666666666,5.276666666666666,3.4066666666666667,2.8016666666666667,17.156666666666666,14.855,58.086666666666666,2.585,9.611666666666666,6.586666666666667,2.5300000000000002,2.9466666666666668,5.74,30.7,1.2866666666666666,1.1733333333333333,8.758333333333333,0.1,0.4,0.2,2.5216666666666665,18.725,11.423333333333334,4.885,33.61333333333333,1.7533333333333332,2.231666666666667,1.8783333333333334,20.305,8.458333333333334,6.251666666666667,0.2,1.2483333333333333,0.12833333333333335,1.47,0.3,2.7683333333333335,5.405,6.105,1.4566666666666668,4.711666666666667,2.0283333333333333,1.735,0.4,2.3833333333333333,3.5883333333333334,7.4350000000000005,0.7383333333333334,2.215,0.43833333333333335,0.68,0.3
247,36.355,23.875,10.803333333333333,6.206666666666667,8.525,17.573333333333334,1.645,0.6283333333333333,26.678333333333335,64.92833333333333,14.088333333333333,23.216666666666665,20.331666666666667,4.933333333333334,3.4,2.715,16.86,14.793333333333333,55.7,2.33,9.423333333333334,6.461666666666667,2.5466666666666664,2.38,5.4383333333333335,29.635,1.3900000000000001,0.9183333333333333,8.42,0.008333333333333333,0.34833333333333333,0.2,2.81,17.991666666666667,10.785,4.421666666666667,30.28333333333333,1.9316666666666666,2.2783333333333333,1.6416666666666666,19.31833333333333,8.323333333333334,5.493333333333333,0.25666666666666665,1.4166666666666667,0.13333333333333333,1.4533333333333334,0.23333333333333334,2.9383333333333335,5.56,6.065,1.2383333333333333,4.461666666666667,1.8316666666666666,1.545,0.4,2.0416666666666665,3.216666666666667,6.918333333333333,0.7000000000000001,2.1733333333333333,0.4,0.5083333333333333,0.20333333333333334
248,36.615,23.315,10.466666666666667,6.2683333333333335,7.558333333333334,16.84,1.5316666666666667,0.6516666666666667,25.526666666666667,63.63666666666666,12.888333333333334,21.955,19.318333333333335,4.685,3.5933333333333333,2.3966666666666665,15.501666666666667,14.038333333333334,52.61,2.3966666666666665,8.883333333333333,5.965,2.7483333333333335,2.013333333333333,5.37,26.328333333333333,1.4183333333333334,0.7216666666666667,7.6,0.0,0.3,0.15000000000000002,2.658333333333333,17.986666666666668,9.938333333333333,4.07,27.43166666666667,1.86,2.3766666666666665,1.6616666666666666,19.03,7.943333333333333,5.043333333333333,0.26833333333333337,1.2633333333333334,0.1,1.3433333333333335,0.32833333333333337,3.18,5.416666666666667,5.846666666666667,1.0866666666666667,4.221666666666667,1.6616666666666666,1.23,0.4,2.256666666666667,3.11,6.7,0.61,2.0900000000000003,0.5983333333333334,0.4366666666666667,0.2
249,35.788333333333334,21.678333333333335,9.963333333333333,6.035,6.545,16.936666666666667,1.435,0.7000000000000001,25.825,62.233333333333334,12.788333333333334,21.223333333333333,18.361666666666668,5.12,3.3916666666666666,2.5233333333333334,14.406666666666666,12.676666666666666,49.593333333333334,2.6066666666666665,8.693333333333333,5.5216666666666665,2.9450000000000003,1.69,4.98,24.235,1.33,0.8683333333333333,7.09,0.0,0.3,0.0,2.5483333333333333,17.498333333333335,9.91,4.613333333333333,26.088333333333335,1.6366666666666667,2.296666666666667,1.6083333333333334,17.731666666666666,6.703333333333333,5.598333333333334,0.22166666666666668,1.29,0.1,1.1766666666666667,0.475,3.0316666666666667,5.33,5.5,0.865,4.056666666666667,1.55,1.4233333333333333,0.4816666666666667,2.1633333333333336,3.215,6.148333333333333,0.53,1.9000000000000001,0.49666666666666665,0.3766666666666667,0.2
250,35.68,20.713333333333335,9.99,5.986666666666666,6.376666666666667,17.068333333333335,0.995,0.7050000000000001,25.91,62.07333333333333,12.788333333333334,20.583333333333332,17.255,5.371666666666666,3.23,2.591666666666667,14.558333333333334,12.656666666666666,49.36,2.71,8.231666666666667,5.388333333333333,2.736666666666667,1.7483333333333333,4.845,23.511666666666667,1.3,0.8999999999999999,7.088333333333333,0.07333333333333333,0.3,0.0,2.6999999999999997,17.47833333333333,9.351666666666667,4.76,24.408333333333335,1.6400000000000001,2.025,1.475,17.26,6.181666666666667,5.491666666666666,0.2,1.2983333333333333,0.1,1.1933333333333334,0.5,3.31,5.461666666666667,5.161666666666667,1.0266666666666666,3.896666666666667,1.405,1.6333333333333333,0.5,1.9300000000000002,3.1566666666666667,5.891666666666667,0.5083333333333333,1.7416666666666667,0.35833333333333334,0.3,0.21500000000000002
251,36.005,20.988333333333333,10.406666666666666,5.338333333333333,6.288333333333333,16.878333333333334,1.0566666666666666,0.7083333333333334,25.856666666666666,62.47333333333333,13.141666666666667,21.003333333333334,16.663333333333334,5.415,3.316666666666667,2.73,14.325,13.193333333333333,49.41166666666667,2.885,8.12,5.288333333333333,2.81,1.9616666666666667,4.6883333333333335,22.886666666666667,1.3416666666666668,0.8999999999999999,7.285,0.1,0.21333333333333335,0.0,2.6783333333333332,17.411666666666665,9.58,4.601666666666667,24.38,1.7016666666666667,1.8533333333333335,1.29,17.038333333333334,5.84,5.358333333333333,0.34500000000000003,1.345,0.17500000000000002,1.4216666666666666,0.5683333333333334,3.63,5.596666666666667,5.391666666666667,1.0266666666666666,3.7433333333333336,1.6483333333333334,1.815,0.455,1.9016666666666668,3.131666666666667,5.358333333333333,0.5866666666666667,1.4866666666666668,0.3,0.3,0.3
252,35.778333333333336,21.16,10.043333333333333,5.173333333333334,6.165,16.246666666666666,1.0,0.7266666666666667,26.196666666666665,61.54333333333334,13.113333333333333,21.106666666666666,17.28,5.305,3.558333333333333,2.61,14.13,13.41,49.25,2.623333333333333,8.458333333333334,5.033333333333333,2.9183333333333334,1.8199999999999998,4.8933333333333335,24.09166666666667,1.2650000000000001,0.8999999999999999,7.413333333333333,0.16333333333333333,0.2,0.04166666666666667,3.045,17.018333333333334,9.665,4.885,24.933333333333334,1.7483333333333333,2.0533333333333337,1.2616666666666667,16.294999999999998,6.136666666666667,5.411666666666666,0.4,1.6833333333333333,0.29833333333333334,1.375,0.6466666666666667,3.6683333333333334,5.609999999999999,5.388333333333334,0.905,3.851666666666667,1.8666666666666667,1.9983333333333335,0.36500000000000005,1.8133333333333332,3.0683333333333334,5.213333333333334,0.6,1.5816666666666668,0.3,0.3,0.21833333333333335
253,35.405,21.35333333333333,9.751666666666667,5.251666666666667,6.155,16.24,0.9266666666666666,0.52,26.016666666666666,60.37833333333333,13.036666666666667,21.106666666666666,16.928333333333335,5.096666666666667,3.6733333333333333,2.401666666666667,13.613333333333333,13.731666666666667,49.891666666666666,2.765,8.376666666666667,4.966666666666667,2.84,2.0100000000000002,4.99,24.398333333333333,1.2983333333333333,0.81,7.223333333333334,0.2,0.17500000000000002,0.1,3.35,17.37,9.405,5.43,26.238333333333333,1.9233333333333333,1.9233333333333333,1.135,15.938333333333333,6.015,5.608333333333333,0.445,1.8583333333333334,0.3,1.1816666666666666,0.7000000000000001,3.6566666666666667,5.49,5.6,0.79,3.7350000000000003,1.8,1.6766666666666665,0.2,1.7049999999999998,2.8833333333333333,5.221666666666667,0.6,1.7366666666666666,0.30833333333333335,0.3,0.2
254,35.63666666666667,21.445,8.998333333333333,4.795,6.836666666666667,15.58,0.8883333333333333,0.54,25.966666666666665,60.925,12.846666666666668,21.053333333333335,16.825,4.841666666666667,3.726666666666667,2.658333333333333,13.541666666666666,13.346666666666668,50.63333333333333,3.158333333333333,8.18,5.545,2.845,2.2199999999999998,4.58,25.185,1.2716666666666667,0.7666666666666667,7.273333333333333,0.2,0.09833333333333334,0.10333333333333335,3.486666666666667,17.768333333333334,8.696666666666667,5.6883333333333335,26.348333333333333,2.0016666666666665,1.8366666666666667,0.9666666666666667,16.6,5.685,5.39,0.5,1.7816666666666667,0.37333333333333335,1.1566666666666667,0.6166666666666667,3.4366666666666665,5.298333333333333,6.108333333333333,0.805,3.546666666666667,1.9166666666666667,1.6033333333333333,0.2,1.9083333333333334,2.725,5.445,0.5516666666666666,1.57,0.4,0.3066666666666667,0.2
255,36.848333333333336,21.878333333333334,9.145,4.408333333333333,6.956666666666667,14.78,0.8166666666666667,0.6,26.24833333333333,60.901666666666664,13.125,20.825,16.386666666666667,4.668333333333333,3.533333333333333,2.8966666666666665,13.456666666666667,13.36,51.57666666666667,3.31,7.74,5.588333333333333,2.8016666666666667,2.3649999999999998,4.463333333333334,25.016666666666666,1.3616666666666668,0.38666666666666666,7.075,0.24833333333333335,0.0033333333333333335,0.2,3.5933333333333333,18.445,8.668333333333333,5.296666666666667,27.316666666666666,2.3166666666666664,1.8916666666666666,1.0083333333333333,18.108333333333334,5.621666666666667,5.116666666666667,0.5,1.7016666666666667,0.47833333333333333,1.1300000000000001,0.535,3.7133333333333334,5.156666666666666,6.178333333333334,0.8150000000000001,3.5,1.9600000000000002,1.8516666666666666,0.19666666666666668,1.92,2.6966666666666668,5.361666666666666,0.4666666666666667,1.3566666666666667,0.4,0.39,0.10333333333333335
256,36.303333333333335,22.09,9.276666666666667,4.36,6.85,14.021666666666667,0.7083333333333334,0.5266666666666666,26.001666666666665,60.475,13.461666666666666,21.525000000000002,15.751666666666667,4.475,3.8850000000000002,3.2016666666666667,13.95,13.306666666666667,52.14833333333333,3.211666666666667,7.5600000000000005,5.351666666666667,2.683333333333333,2.4499999999999997,4.585,23.45,1.2583333333333333,0.32166666666666666,6.876666666666667,0.33333333333333337,0.1,0.2,4.006666666666667,18.10666666666667,8.668333333333333,5.233333333333333,26.898333333333333,2.46,1.835,0.9683333333333333,18.685,5.708333333333333,4.818333333333333,0.5,1.8083333333333333,0.4716666666666667,1.03,0.7000000000000001,4.031666666666666,5.02,5.536666666666666,0.8783333333333333,3.4833333333333334,2.065,1.8183333333333334,0.13333333333333333,1.8383333333333334,2.7116666666666664,5.588333333333333,0.25666666666666665,1.4400000000000002,0.4,0.31166666666666665,0.1
257,35.973333333333336,21.46666666666667,9.868333333333332,4.0600000000000005,7.286666666666667,14.1,0.7200000000000001,0.5266666666666666,25.181666666666665,61.11,13.34,21.166666666666668,15.555,4.616666666666667,4.203333333333334,3.1633333333333336,13.521666666666667,13.096666666666668,52.961666666666666,3.275,7.333333333333334,5.51,2.48,2.9816666666666665,4.196666666666666,22.963333333333335,1.0416666666666667,0.3,6.841666666666667,0.4,0.1,0.2,3.831666666666667,18.11,8.735,5.595,27.233333333333334,2.33,1.6883333333333332,1.0966666666666667,18.84,5.836666666666667,5.168333333333334,0.44333333333333336,1.7533333333333332,0.4,1.0366666666666666,0.8216666666666667,3.9683333333333333,4.843333333333334,5.265,0.8999999999999999,3.3649999999999998,2.02,1.8283333333333334,0.2,2.0383333333333336,2.796666666666667,5.935,0.2,1.3516666666666668,0.445,0.3,0.2316666666666667
258,35.385,21.458333333333332,10.065,3.645,7.49,14.475,0.88,0.5183333333333333,24.283333333333335,62.803333333333335,13.668333333333333,21.963333333333335,16.145,4.608333333333333,4.36,3.2033333333333336,14.2,13.006666666666666,53.21666666666667,3.4316666666666666,7.44,5.451666666666666,2.373333333333333,3.091666666666667,3.8800000000000003,23.588333333333335,1.0016666666666667,0.2783333333333333,6.8149999999999995,0.4,0.1,0.2,3.95,18.47,9.051666666666666,5.901666666666666,28.39,2.46,1.795,1.1,18.366666666666667,5.841666666666667,5.085,0.4,1.6866666666666665,0.4,1.34,0.7716666666666667,3.5283333333333333,4.801666666666667,5.663333333333333,0.8999999999999999,3.4499999999999997,2.035,1.9133333333333336,0.2,1.855,2.7883333333333336,5.878333333333334,0.2,1.5466666666666666,0.29333333333333333,0.21333333333333335,0.3
259,34.64666666666667,22.015,10.375,3.685,7.488333333333333,14.035,0.9149999999999999,0.5,23.153333333333332,62.12166666666667,13.280000000000001,21.446666666666665,16.088333333333335,4.275,4.466666666666667,3.015,14.51,13.66,53.43,3.065,7.056666666666667,5.843333333333333,2.4683333333333333,3.38,4.2716666666666665,24.011666666666667,1.0,0.13166666666666668,6.921666666666667,0.5016666666666667,0.1,0.275,4.028333333333333,17.848333333333333,8.546666666666667,5.681666666666667,27.761666666666667,2.8166666666666664,2.0283333333333333,1.025,18.335,5.916666666666667,4.368333333333333,0.33333333333333337,1.51,0.4,1.4033333333333333,0.625,3.3816666666666664,4.865,5.908333333333333,0.9083333333333333,3.485,2.245,1.86,0.11833333333333335,1.9000000000000001,2.465,5.971666666666667,0.17,1.8733333333333333,0.2,0.25666666666666665,0.3
260,34.663333333333334,22.44,9.938333333333333,3.8600000000000003,7.388333333333334,13.785,1.025,0.48833333333333334,23.176666666666666,62.47833333333333,13.373333333333333,21.211666666666666,15.844999999999999,4.176666666666667,4.493333333333333,2.835,14.428333333333333,13.295,53.218333333333334,2.913333333333333,6.838333333333333,5.576666666666666,2.6666666666666665,3.473333333333333,4.401666666666666,24.506666666666668,1.225,0.14500000000000002,6.743333333333333,0.5266666666666666,0.17833333333333334,0.3,4.108333333333333,17.635,8.663333333333334,5.548333333333334,27.43166666666667,2.845,2.2066666666666666,1.1916666666666667,18.561666666666667,6.331666666666667,4.066666666666666,0.38,1.4466666666666668,0.4,1.3583333333333334,0.6,3.12,5.055,6.263333333333334,0.8433333333333334,3.3783333333333334,2.4266666666666667,1.6166666666666667,0.1,1.8750000000000002,2.465,5.895,0.1,2.1,0.23333333333333334,0.3,0.28500000000000003
261,34.751666666666665,22.93166666666667,9.575,3.735,7.5200000000000005,14.295,0.9833333333333333,0.3916666666666667,23.748333333333335,63.24333333333333,13.161666666666667,21.456666666666667,16.168333333333333,4.4399999999999995,4.221666666666667,2.691666666666667,14.223333333333333,13.205,52.233333333333334,3.021666666666667,7.3,5.656666666666666,2.6216666666666666,3.2266666666666666,4.4383333333333335,25.046666666666667,1.2216666666666667,0.3616666666666667,6.723333333333333,0.5,0.21333333333333335,0.3,4.298333333333334,17.885,8.586666666666666,5.923333333333334,27.686666666666667,2.5883333333333334,2.565,1.235,19.356666666666666,6.2283333333333335,4.181666666666667,0.255,1.245,0.325,1.0933333333333333,0.5316666666666666,2.763333333333333,4.7250000000000005,6.371666666666667,0.8,3.42,2.0733333333333333,1.7216666666666667,0.1,1.985,2.2666666666666666,6.116666666666667,0.023333333333333334,2.0333333333333337,0.3,0.3,0.2
262,34.25,22.08,10.01,3.4033333333333333,7.725,14.73,1.0066666666666666,0.44,23.605,62.22833333333333,13.126666666666667,21.345,16.21,4.361666666666666,4.176666666666667,2.9250000000000003,14.783333333333333,13.646666666666667,54.005,3.2600000000000002,7.03,5.831666666666667,2.513333333333333,3.315,4.4783333333333335,24.931666666666665,1.2833333333333334,0.4,7.008333333333334,0.4366666666666667,0.3,0.25833333333333336,4.3533333333333335,18.416666666666668,8.775,5.593333333333334,27.073333333333334,2.5733333333333333,2.31,1.22,19.915,5.746666666666666,3.981666666666667,0.2,1.0983333333333334,0.2016666666666667,0.9366666666666666,0.45333333333333337,2.725,4.955,6.501666666666667,0.8683333333333334,3.73,1.8966666666666667,1.5966666666666667,0.1,2.1616666666666666,2.3316666666666666,6.276666666666666,0.17666666666666667,1.72,0.36333333333333334,0.3,0.2
263,34.25833333333333,21.025,10.513333333333334,3.4066666666666667,7.653333333333333,14.688333333333333,1.0283333333333333,0.5,23.698333333333334,61.21,12.506666666666666,20.776666666666667,16.133333333333333,4.76,4.071666666666666,2.776666666666667,15.165,13.395,53.839999999999996,2.921666666666667,7.155,5.86,2.6066666666666665,3.2483333333333335,4.5649999999999995,24.911666666666665,1.3283333333333334,0.4,7.243333333333333,0.4,0.3,0.2,4.28,18.153333333333332,9.768333333333333,5.065,26.406666666666666,2.3966666666666665,2.24,1.3466666666666667,20.033333333333335,5.666666666666667,3.9233333333333333,0.155,1.195,0.2,1.0,0.4,2.5316666666666667,4.8933333333333335,6.3116666666666665,0.9283333333333333,4.1850000000000005,1.9066666666666667,1.6300000000000001,0.23500000000000001,2.566666666666667,2.598333333333333,6.153333333333333,0.22,1.615,0.4216666666666667,0.3,0.2
264,33.596666666666664,21.003333333333334,10.803333333333333,3.7083333333333335,7.086666666666667,15.055,0.9633333333333333,0.515,24.613333333333333,60.205,12.196666666666667,20.391666666666666,15.933333333333334,4.918333333333333,3.7483333333333335,2.8566666666666665,15.198333333333334,13.843333333333334,53.431666666666665,2.5083333333333333,7.736666666666666,5.658333333333333,2.865,3.255,4.825,24.48,1.3466666666666667,0.54,6.901666666666666,0.4,0.3,0.19666666666666668,3.915,18.446666666666665,10.466666666666667,4.859999999999999,25.538333333333334,2.1350000000000002,2.6483333333333334,1.6233333333333333,19.466666666666665,5.59,4.5200000000000005,0.13,1.165,0.12666666666666668,0.9616666666666667,0.4,2.7483333333333335,4.831666666666667,5.876666666666667,0.895,4.46,1.6216666666666666,1.5933333333333333,0.3,2.5166666666666666,2.645,5.801666666666667,0.3466666666666667,1.8850000000000002,0.4,0.3066666666666667,0.28
265,32.04666666666667,19.835,10.988333333333333,4.025,7.0633333333333335,14.98,0.8999999999999999,0.7233333333333334,24.548333333333332,59.57333333333333,11.675,20.555,16.595,5.198333333333333,3.935,2.8083333333333336,15.215,13.858333333333333,53.235,2.3,8.07,5.683333333333334,2.966666666666667,3.2016666666666667,4.7,24.506666666666668,1.5150000000000001,0.6,7.025,0.3516666666666667,0.2966666666666667,0.1,3.533333333333333,17.611666666666668,10.463333333333333,5.401666666666666,23.88,1.7566666666666666,2.705,1.6416666666666666,17.643333333333334,5.723333333333334,4.708333333333334,0.2,1.26,0.021666666666666667,0.9299999999999999,0.3766666666666667,2.736666666666667,4.818333333333333,6.098333333333334,0.8833333333333333,4.5633333333333335,1.5516666666666667,1.54,0.3,2.675,2.841666666666667,5.543333333333333,0.4633333333333333,1.925,0.42000000000000004,0.21000000000000002,0.3
266,32.151666666666664,19.97833333333333,11.328333333333333,3.9083333333333337,6.961666666666667,15.183333333333334,1.01,0.8999999999999999,24.911666666666665,60.07833333333333,11.736666666666666,20.993333333333332,17.043333333333333,5.216666666666667,3.8649999999999998,2.51,14.855,13.583333333333334,52.696666666666665,2.445,8.193333333333333,5.635,3.165,2.8433333333333333,4.693333333333333,26.118333333333332,1.6566666666666667,0.5783333333333334,6.988333333333333,0.26666666666666666,0.2,0.1,2.9716666666666667,17.64666666666667,9.938333333333333,6.036666666666667,23.508333333333333,1.4866666666666668,2.745,1.4966666666666668,17.261666666666667,5.886666666666667,4.79,0.2,1.415,0.0,0.8999999999999999,0.26833333333333337,2.4566666666666666,4.926666666666667,6.358333333333333,0.9033333333333333,4.74,1.6566666666666667,1.4933333333333334,0.2916666666666667,2.578333333333333,2.888333333333333,5.5,0.5,1.785,0.5833333333333334,0.2,0.3016666666666667
267,33.20666666666667,20.475,10.613333333333333,4.196666666666666,6.806666666666667,15.208333333333334,1.08,1.0,25.035,60.67166666666667,11.531666666666666,21.521666666666665,17.631666666666668,4.988333333333333,3.6266666666666665,2.66,14.693333333333333,12.98,51.788333333333334,2.3183333333333334,8.525,5.378333333333333,3.3166666666666664,2.3866666666666667,4.993333333333333,26.555,1.795,0.5,7.1866666666666665,0.2,0.255,0.1,2.8016666666666667,17.321666666666665,9.838333333333333,6.195,24.676666666666666,1.7916666666666667,2.9883333333333333,1.4016666666666668,16.496666666666666,5.87,4.7683333333333335,0.31,1.4300000000000002,0.0,0.865,0.17833333333333334,2.4266666666666667,4.578333333333333,6.173333333333333,0.9666666666666667,4.57,1.6316666666666668,1.4633333333333334,0.3,2.44,2.7466666666666666,5.556666666666667,0.525,1.7999999999999998,0.555,0.2,0.26833333333333337
268,32.656666666666666,21.173333333333332,10.386666666666667,4.315,6.9383333333333335,15.233333333333333,0.9683333333333333,1.185,25.573333333333334,60.553333333333335,10.643333333333333,21.873333333333335,17.91,4.71,3.276666666666667,2.795,14.66,12.623333333333333,51.475,2.1133333333333333,8.488333333333333,5.54,3.1533333333333333,2.2766666666666664,5.3116666666666665,27.035,1.57,0.5383333333333333,7.3950000000000005,0.2,0.3,0.1,2.8366666666666664,17.461666666666666,9.545,5.616666666666666,24.421666666666667,1.9466666666666668,2.986666666666667,1.3,16.16,5.675,4.776666666666666,0.4,1.62,0.0,0.56,0.1,2.59,4.411666666666667,6.206666666666667,1.0,4.5616666666666665,1.6216666666666668,1.7333333333333332,0.31333333333333335,2.526666666666667,2.755,5.318333333333333,0.6816666666666666,1.7183333333333333,0.5,0.2,0.2
269,33.305,21.871666666666666,10.456666666666667,4.121666666666667,7.17,15.365,1.0066666666666666,1.2116666666666667,26.365,61.62,10.866666666666667,22.208333333333332,18.531666666666666,4.6066666666666665,3.61,2.705,15.113333333333333,12.623333333333333,52.12,2.121666666666667,8.671666666666667,5.238333333333333,3.09,2.055,5.1450000000000005,27.763333333333335,1.69,0.6,7.501666666666667,0.09833333333333334,0.3,0.115,2.92,18.323333333333334,9.618333333333332,4.858333333333333,24.853333333333335,1.78,2.88,1.2216666666666667,16.051666666666666,5.47,4.776666666666666,0.4,1.9733333333333334,0.0,0.49666666666666665,0.16833333333333333,2.6433333333333335,4.615,6.168333333333333,1.0666666666666667,4.846666666666667,1.36,1.7733333333333332,0.45,2.555,2.816666666666667,5.04,0.7200000000000001,1.4433333333333334,0.5333333333333333,0.14333333333333334,0.2
270,33.115,22.091666666666665,10.813333333333333,3.7266666666666666,6.935,15.536666666666667,0.955,1.4183333333333334,26.46666666666667,62.6,10.815,22.31833333333333,18.681666666666665,4.576666666666666,3.4766666666666666,2.6366666666666667,14.948333333333334,12.825,51.94166666666667,2.171666666666667,8.783333333333333,5.33,2.985,2.2316666666666665,4.898333333333333,26.678333333333335,1.575,0.555,7.85,0.0,0.22166666666666668,0.11,2.66,18.19333333333333,10.063333333333333,4.8533333333333335,25.176666666666666,1.7033333333333331,2.715,1.3166666666666667,15.79,4.918333333333333,4.925,0.32,2.17,0.0,0.34833333333333333,0.2,2.791666666666667,4.413333333333333,6.156666666666667,1.1383333333333334,5.21,1.2483333333333333,1.95,0.5,2.8133333333333335,2.8033333333333332,5.181666666666667,0.8,1.2550000000000001,0.5666666666666667,0.1,0.2
271,32.39833333333333,21.546666666666667,10.596666666666668,3.7816666666666667,6.6433333333333335,15.025,0.8483333333333334,1.5466666666666669,26.044999999999998,61.22833333333333,10.986666666666666,22.511666666666667,18.923333333333332,4.156666666666667,3.3816666666666664,2.533333333333333,14.851666666666667,12.691666666666666,52.425,2.3766666666666665,7.938333333333333,5.376666666666667,2.908333333333333,2.3233333333333333,4.833333333333333,26.15,1.5366666666666668,0.3383333333333334,8.175,0.0,0.25166666666666665,0.2,2.91,18.066666666666666,10.603333333333333,4.776666666666666,24.64666666666667,1.9233333333333333,2.53,1.5166666666666668,15.533333333333333,5.153333333333333,5.155,0.45333333333333337,2.2866666666666666,0.0,0.38,0.2,2.825,4.6883333333333335,6.468333333333334,1.1683333333333334,4.971666666666667,1.3033333333333335,1.8133333333333335,0.5,2.78,3.0083333333333333,4.913333333333333,0.9716666666666667,1.4316666666666666,0.5666666666666667,0.1,0.24166666666666667
272,33.03,21.87,10.66,4.413333333333333,6.805,15.106666666666667,0.8783333333333333,1.46,26.115,61.66,10.773333333333333,22.458333333333332,19.2,4.12,3.375,2.2616666666666667,14.435,12.668333333333333,49.75333333333333,2.3383333333333334,7.781666666666666,5.431666666666667,2.9683333333333333,2.2383333333333333,4.906666666666666,25.636666666666667,1.4416666666666667,0.3,7.901666666666666,0.0,0.2,0.2,2.5483333333333333,17.825,11.31,4.83,24.93,1.8883333333333334,2.7916666666666665,1.4116666666666666,15.46,5.52,6.1,0.6,2.32,0.0,0.5766666666666667,0.29333333333333333,3.23,4.365,6.276666666666667,1.385,4.408333333333333,1.3033333333333335,1.9266666666666667,0.5,2.7416666666666667,2.9833333333333334,5.078333333333333,0.9233333333333333,1.5983333333333334,0.6366666666666667,0.1,0.3
273,33.26833333333333,21.911666666666665,10.391666666666666,4.29,7.175,15.06,0.8,1.4000000000000001,26.613333333333333,63.038333333333334,10.828333333333333,22.578333333333333,19.756666666666668,3.6833333333333336,3.6,2.54,13.77,12.528333333333334,48.445,2.4716666666666667,7.853333333333333,5.113333333333333,2.8633333333333333,2.095,5.163333333333333,26.011666666666667,1.3716666666666668,0.3,8.053333333333333,0.0,0.2,0.2,2.506666666666667,17.788333333333334,10.586666666666666,4.716666666666667,24.166666666666668,1.9033333333333335,2.8066666666666666,1.4116666666666666,16.25,5.215,5.958333333333334,0.6,2.1366666666666667,0.0,0.7150000000000001,0.3,3.6616666666666666,4.535,5.761666666666667,1.3900000000000001,4.015,1.5050000000000001,2.0516666666666667,0.365,2.3449999999999998,2.7583333333333333,5.108333333333333,0.88,1.6383333333333334,0.5700000000000001,0.1,0.3
274,33.175000000000004,21.403333333333332,10.21,4.32,7.203333333333333,14.983333333333334,0.7216666666666667,1.345,26.018333333333334,62.638333333333335,10.993333333333334,24.186666666666667,20.036666666666665,4.045,3.9250000000000003,2.625,13.265,12.111666666666666,49.098333333333336,2.5283333333333333,7.6066666666666665,5.048333333333334,2.835,2.2966666666666664,5.583333333333333,26.095,1.2816666666666667,0.16,8.27,0.0,0.25,0.2,2.735,17.505,10.331666666666667,4.45,24.61,2.0716666666666668,2.6166666666666667,1.16,16.296666666666667,4.846666666666667,5.444999999999999,0.5700000000000001,2.146666666666667,0.0,0.7816666666666667,0.3,3.725,4.745,5.421666666666667,1.4433333333333334,3.731666666666667,1.56,2.061666666666667,0.42333333333333334,2.0016666666666665,2.855,5.196666666666667,0.7533333333333334,1.34,0.5,0.058333333333333334,0.31333333333333335
275,33.42166666666667,21.968333333333334,10.125,4.193333333333333,6.7283333333333335,15.155,0.7816666666666667,1.0816666666666668,26.331666666666667,62.464999999999996,11.023333333333333,23.57,19.176666666666666,4.358333333333333,3.7016666666666667,2.585,12.94,12.246666666666666,49.41,2.4433333333333334,7.548333333333334,5.39,2.92,2.1750000000000003,5.531666666666666,27.048333333333332,1.0066666666666666,0.19,8.31,0.0,0.3,0.2,2.9833333333333334,18.085,10.596666666666666,3.7683333333333335,25.063333333333333,2.0566666666666666,2.8183333333333334,1.19,16.743333333333332,4.85,5.461666666666666,0.5,2.293333333333333,0.0,0.7000000000000001,0.375,3.3633333333333333,4.8116666666666665,5.165,1.4366666666666668,3.4916666666666667,1.6533333333333333,1.8083333333333333,0.5,1.73,2.84,5.198333333333333,0.6866666666666666,1.4000000000000001,0.5466666666666666,0.115,0.3
276,33.78666666666667,21.273333333333333,9.558333333333334,4.338333333333334,6.751666666666667,15.288333333333334,0.8316666666666667,1.0466666666666666,26.378333333333334,63.53,11.11,22.785,19.535,4.763333333333334,3.2433333333333336,2.4283333333333332,13.271666666666667,12.131666666666666,48.94166666666667,2.3783333333333334,7.886666666666667,5.218333333333334,2.975,2.235,5.326666666666666,26.84,0.9016666666666666,0.21666666666666667,8.3,0.07333333333333333,0.3866666666666667,0.2,3.091666666666667,17.723333333333333,10.583333333333334,3.436666666666667,25.438333333333333,2.2083333333333335,2.9,1.2466666666666666,17.136666666666667,4.825,5.578333333333333,0.5,2.21,0.0,0.7000000000000001,0.4033333333333333,3.151666666666667,4.488333333333333,5.201666666666667,1.3583333333333334,3.63,1.5633333333333335,1.7366666666666666,0.5,1.97,3.098333333333333,5.205,0.875,1.645,0.4166666666666667,0.2,0.29833333333333334
277,33.93333333333333,20.311666666666667,9.713333333333333,4.058333333333334,6.316666666666666,15.205,0.86,1.0283333333333333,25.881666666666668,62.63333333333333,10.983333333333333,21.998333333333335,18.793333333333333,4.676666666666667,3.0433333333333334,2.265,13.908333333333333,12.658333333333333,49.665,2.185,7.703333333333333,5.003333333333334,3.045,2.2016666666666667,5.318333333333333,27.151666666666667,0.7100000000000001,0.3,7.9816666666666665,0.1,0.34500000000000003,0.2,3.205,18.541666666666668,10.56,3.5766666666666667,24.436666666666667,2.335,2.69,1.2883333333333333,17.505,4.8533333333333335,5.093333333333334,0.39,2.1283333333333334,0.0,0.6466666666666667,0.515,2.9383333333333335,4.3950000000000005,5.485,1.34,3.875,1.65,2.013333333333333,0.5883333333333334,1.9000000000000001,3.3116666666666665,4.923333333333333,0.9083333333333333,1.9,0.4,0.2,0.2
278,34.263333333333335,20.105,9.906666666666666,4.1866666666666665,6.236666666666666,15.043333333333333,1.03,0.8216666666666667,26.115,61.22,11.805,22.225,18.565,4.703333333333333,3.385,2.2816666666666667,13.653333333333332,13.211666666666666,50.278333333333336,2.2316666666666665,7.633333333333334,4.88,3.475,2.2933333333333334,5.155,26.796666666666667,0.6883333333333334,0.33666666666666667,7.958333333333333,0.1,0.3,0.22666666666666668,3.2383333333333333,18.035,10.428333333333333,3.9133333333333336,24.26,2.0933333333333333,2.54,1.3933333333333333,17.588333333333335,5.6899999999999995,4.745,0.3,2.106666666666667,0.0,0.7466666666666667,0.6,2.9883333333333333,4.528333333333333,5.206666666666667,1.4000000000000001,3.65,1.6566666666666667,1.8533333333333335,0.6866666666666666,1.7033333333333334,3.3516666666666666,5.2,0.8183333333333334,1.9266666666666667,0.4366666666666667,0.2,0.2
279,33.85333333333333,19.995,9.623333333333333,4.618333333333333,5.94,15.255,1.1416666666666666,0.9183333333333333,25.845,60.413333333333334,12.433333333333334,22.158333333333335,18.695,4.725,3.375,2.63,14.101666666666667,13.07,50.513333333333335,2.245,7.516666666666667,4.99,3.231666666666667,2.44,5.116666666666667,26.111666666666665,0.7333333333333334,0.3066666666666667,7.72,0.11666666666666667,0.3,0.21000000000000002,3.526666666666667,17.695,10.288333333333334,4.435,24.496666666666666,1.8783333333333334,2.3966666666666665,1.5,17.935,6.016666666666667,4.991666666666666,0.38,1.8383333333333334,0.07500000000000001,0.8,0.5316666666666666,3.04,4.41,5.086666666666667,1.4200000000000002,3.5716666666666668,1.7683333333333333,1.8,0.6483333333333333,1.6466666666666667,3.21,5.42,0.8233333333333334,1.8366666666666667,0.4666666666666667,0.28833333333333333,0.295
280,33.63333333333333,19.475,9.978333333333333,4.798333333333333,6.073333333333333,15.436666666666667,1.125,0.7816666666666667,25.544999999999998,59.17166666666667,12.686666666666667,22.978333333333335,18.795,4.406666666666667,3.565,2.7733333333333334,14.133333333333333,12.95,49.56666666666667,2.2016666666666667,7.461666666666667,5.031666666666667,3.211666666666667,2.1616666666666666,5.093333333333334,27.06833333333333,0.805,0.5166666666666667,7.303333333333334,0.2,0.3,0.19,3.66,17.941666666666666,9.981666666666667,4.435,25.593333333333334,1.7033333333333331,2.595,1.1916666666666667,17.973333333333333,6.251666666666667,5.173333333333334,0.4,1.73,0.1,0.8683333333333333,0.5,3.2016666666666667,4.455,5.141666666666667,1.2083333333333333,3.5116666666666667,1.7516666666666665,1.8283333333333334,0.6,1.6583333333333332,3.2383333333333333,5.4799999999999995,0.87,1.8616666666666668,0.4,0.3,0.3
281,34.22666666666667,19.191666666666666,10.336666666666666,4.866666666666666,6.051666666666667,16.06,1.2816666666666667,0.7283333333333334,25.071666666666665,60.714999999999996,12.6,22.825,18.84166666666667,4.46,3.53,2.896666666666667,13.868333333333334,12.981666666666667,48.74166666666667,1.7833333333333332,7.858333333333333,5.3533333333333335,3.0733333333333333,2.2716666666666665,5.346666666666667,27.31,0.96,0.6,6.475,0.2,0.23500000000000001,0.1,3.1633333333333336,18.528333333333332,9.636666666666667,4.59,26.265,1.605,2.5933333333333333,0.9433333333333334,17.713333333333335,6.18,4.823333333333333,0.24666666666666667,1.61,0.17833333333333334,0.8200000000000001,0.5,3.535,4.263333333333334,4.763333333333334,1.1416666666666666,3.8666666666666667,1.6966666666666665,2.0900000000000003,0.6,1.5133333333333334,3.111666666666667,5.618333333333333,0.7183333333333334,1.9516666666666667,0.3983333333333334,0.3,0.25833333333333336
282,34.4,19.123333333333335,10.023333333333333,4.761666666666667,5.918333333333333,15.995,1.215,0.7683333333333334,24.71,61.33833333333333,13.24,22.761666666666667,18.086666666666666,4.926666666666667,3.8783333333333334,3.0566666666666666,14.028333333333332,12.696666666666667,50.413333333333334,1.8116666666666668,8.206666666666667,5.51,2.9333333333333336,2.38,5.265,27.113333333333333,0.975,0.6,6.615,0.2,0.2,0.1,3.1766666666666667,18.273333333333333,8.926666666666666,4.721666666666667,25.98,1.8366666666666667,2.5883333333333334,0.8999999999999999,17.838333333333335,5.786666666666666,3.8200000000000003,0.1,1.465,0.2,0.6283333333333333,0.49166666666666664,3.2583333333333333,4.335,5.236666666666666,0.9466666666666667,3.8183333333333334,1.5016666666666667,2.006666666666667,0.6,1.5150000000000001,3.046666666666667,5.331666666666667,0.6,1.9300000000000002,0.3,0.35333333333333333,0.2
283,34.785,19.601666666666667,9.938333333333333,4.91,6.341666666666667,17.051666666666666,1.2,0.8,24.498333333333335,61.63666666666666,13.51,22.68166666666667,17.5,5.135,3.725,2.875,14.15,13.15,51.08,1.99,8.256666666666666,6.095,2.841666666666667,2.8516666666666666,5.036666666666667,26.351666666666667,1.155,0.6,6.6883333333333335,0.20500000000000002,0.2,0.1,3.0733333333333333,18.611666666666668,9.1,4.956666666666667,26.683333333333334,1.9050000000000002,2.6533333333333333,0.8616666666666667,17.006666666666668,5.691666666666666,3.8916666666666666,0.1,1.4283333333333335,0.2,0.485,0.5,3.1483333333333334,4.466666666666667,5.67,0.8200000000000001,4.095,1.23,1.83,0.6,1.5883333333333334,3.105,5.375,0.6,2.1083333333333334,0.3,0.4,0.2
284,35.36833333333333,20.333333333333332,10.205,5.001666666666667,6.748333333333333,16.811666666666667,1.3283333333333334,0.9583333333333334,24.45,62.4,13.111666666666666,20.921666666666667,17.52,4.911666666666667,3.771666666666667,2.473333333333333,14.345,13.506666666666666,50.358333333333334,1.79,8.346666666666668,6.446666666666667,2.6016666666666666,2.5766666666666667,4.491666666666666,26.296666666666667,1.3,0.6,6.47,0.3,0.15000000000000002,0.1,3.0,18.251666666666665,8.723333333333333,5.04,26.733333333333334,1.87,2.466666666666667,0.88,17.398333333333333,5.82,4.075,0.10500000000000001,1.5616666666666668,0.2,0.49333333333333335,0.5366666666666666,2.9916666666666667,4.801666666666667,5.805,0.8566666666666667,4.338333333333334,1.1983333333333333,1.8716666666666668,0.49833333333333335,1.9316666666666666,3.02,5.35,0.6283333333333333,2.106666666666667,0.325,0.4,0.10666666666666667
285,35.79,20.278333333333332,10.398333333333333,4.945,7.528333333333333,17.363333333333333,1.3183333333333334,1.1933333333333334,24.695,62.88333333333333,13.061666666666666,21.401666666666667,17.738333333333333,4.785,3.941666666666667,2.4716666666666667,14.391666666666667,13.608333333333333,49.31666666666666,1.8583333333333334,8.155,6.135,2.39,2.66,4.573333333333333,25.225,1.3333333333333335,0.51,6.496666666666667,0.3,0.1,0.1,3.1133333333333333,18.313333333333333,8.505,5.41,26.965,1.9716666666666667,2.125,0.8833333333333333,17.118333333333332,5.56,4.008333333333333,0.2,1.7183333333333333,0.2,0.5,0.545,3.538333333333333,4.963333333333333,6.216666666666667,0.8066666666666668,4.6450000000000005,1.1733333333333333,1.9383333333333335,0.545,1.9683333333333335,2.8916666666666666,5.238333333333333,0.75,2.0483333333333333,0.33333333333333337,0.28500000000000003,0.1
286,35.153333333333336,20.43,10.545,4.865,7.935,17.568333333333335,1.1583333333333334,1.2783333333333333,24.88,61.623333333333335,12.868333333333334,21.648333333333333,17.958333333333332,4.453333333333333,4.21,2.6683333333333334,14.973333333333333,14.128333333333334,50.35,2.0783333333333336,8.291666666666666,6.533333333333333,2.6033333333333335,2.7716666666666665,4.613333333333333,24.553333333333335,1.4416666666666667,0.48333333333333334,6.54,0.22666666666666668,0.06333333333333334,0.1,3.4416666666666664,19.155,8.511666666666667,5.376666666666667,26.53,1.9633333333333334,1.9200000000000002,0.8533333333333334,16.965,5.890000000000001,3.711666666666667,0.2,1.7016666666666667,0.21333333333333335,0.595,0.5283333333333333,3.7933333333333334,5.138333333333334,6.161666666666666,0.855,4.3100000000000005,1.2416666666666667,2.066666666666667,0.575,1.9533333333333334,2.8266666666666667,5.078333333333333,0.525,1.9216666666666666,0.3,0.2,0.1
287,33.99666666666666,21.185,10.648333333333333,5.321666666666666,7.876666666666666,16.876666666666665,1.1816666666666666,1.3916666666666668,26.115,62.336666666666666,12.686666666666667,21.968333333333334,18.005,4.428333333333334,4.4,2.66,14.665000000000001,14.196666666666667,49.675,2.22,8.361666666666666,6.735,2.5716666666666668,2.7466666666666666,4.698333333333333,24.123333333333335,1.54,0.4816666666666667,6.805,0.2,0.1,0.1,3.53,18.233333333333334,8.291666666666666,5.035,27.083333333333332,1.665,1.71,0.8883333333333333,16.968333333333334,6.005,3.861666666666667,0.2,1.5533333333333332,0.3,0.68,0.385,4.118333333333333,5.218333333333334,6.275,0.8316666666666667,4.33,1.4666666666666668,1.8116666666666665,0.4116666666666667,2.1983333333333333,2.5233333333333334,5.211666666666667,0.49166666666666664,1.6683333333333332,0.32666666666666666,0.2,0.15833333333333335
288,35.095,20.748333333333335,10.133333333333333,5.443333333333333,8.253333333333334,16.836666666666666,1.0766666666666667,1.3233333333333335,25.773333333333333,61.821666666666665,12.958333333333334,20.87,17.961666666666666,4.293333333333334,4.19,2.535,14.676666666666666,14.236666666666666,48.46333333333333,2.295,8.506666666666668,6.573333333333333,2.185,2.7816666666666667,4.6866666666666665,23.29,1.655,0.42500000000000004,6.5616666666666665,0.2,0.1,0.07333333333333333,3.3233333333333333,19.093333333333334,8.616666666666667,5.056666666666667,26.93,1.715,1.6383333333333334,0.8066666666666666,16.938333333333333,5.443333333333333,4.253333333333333,0.2,1.2733333333333334,0.3,0.5533333333333333,0.3,4.336666666666667,5.385,6.3966666666666665,0.85,4.57,1.6616666666666666,1.7833333333333332,0.3,2.478333333333333,2.23,5.195,0.5,1.5566666666666669,0.36333333333333334,0.21666666666666667,0.2
289,34.60333333333333,20.016666666666666,10.101666666666667,5.583333333333333,8.346666666666668,16.536666666666665,0.8366666666666667,1.17,25.666666666666668,61.870000000000005,12.488333333333333,20.866666666666667,17.64,4.181666666666667,3.8583333333333334,2.166666666666667,13.616666666666667,14.516666666666667,47.236666666666665,2.415,8.661666666666667,6.578333333333333,2.0183333333333335,2.8133333333333335,4.45,23.201666666666668,1.4866666666666668,0.44333333333333336,6.488333333333333,0.18333333333333335,0.13,0.0,2.6416666666666666,19.511666666666667,8.75,5.038333333333333,26.3,2.061666666666667,1.775,0.7583333333333334,16.865000000000002,5.366666666666666,4.3933333333333335,0.12000000000000001,1.4383333333333335,0.225,0.5933333333333334,0.30333333333333334,4.2,5.048333333333333,6.701666666666666,0.8866666666666667,4.421666666666667,1.5416666666666667,1.7433333333333332,0.27,2.6133333333333333,2.3466666666666667,5.048333333333334,0.45666666666666667,1.5383333333333333,0.36,0.21166666666666667,0.10500000000000001
290,34.00333333333333,20.5,9.591666666666667,5.648333333333333,8.621666666666666,16.293333333333333,0.8366666666666667,1.1,25.356666666666666,62.91833333333334,12.91,20.046666666666667,17.566666666666666,4.461666666666667,4.1433333333333335,2.1283333333333334,13.38,14.548333333333334,47.718333333333334,2.6149999999999998,8.726666666666667,6.385,2.075,2.8216666666666668,4.501666666666667,22.67,1.4833333333333334,0.2833333333333333,6.816666666666666,0.11833333333333335,0.3,0.0,2.966666666666667,19.613333333333333,8.82,4.986666666666666,24.84166666666667,2.1966666666666668,1.5550000000000002,0.9933333333333333,16.958333333333332,5.596666666666667,4.148333333333333,0.125,1.53,0.2,0.635,0.4,3.7933333333333334,4.786666666666666,6.891666666666667,1.0333333333333332,4.42,1.6183333333333334,1.5883333333333334,0.3,2.5066666666666664,2.0233333333333334,5.37,0.33,1.58,0.5966666666666667,0.2,0.1
291,33.61333333333334,20.878333333333334,9.129999999999999,5.476666666666667,9.221666666666666,15.283333333333333,0.75,1.0833333333333333,26.398333333333333,63.074999999999996,12.75,19.465,17.081666666666667,4.58,4.676666666666667,1.9783333333333335,13.095,14.48,47.82,2.7933333333333334,8.796666666666667,6.413333333333333,2.275,2.941666666666667,4.278333333333333,22.398333333333333,1.3266666666666667,0.2916666666666667,7.781666666666666,0.2,0.3,0.0,3.15,18.898333333333333,9.176666666666668,4.6066666666666665,24.505,2.2383333333333333,1.5183333333333333,1.2216666666666667,16.586666666666666,5.678333333333334,4.116666666666667,0.2,1.68,0.12166666666666667,0.7000000000000001,0.435,3.4966666666666666,5.046666666666667,6.96,1.09,4.0633333333333335,1.825,1.3016666666666667,0.3,2.373333333333333,1.9916666666666667,5.52,0.31833333333333336,1.605,0.535,0.24000000000000002,0.1
292,34.251666666666665,21.036666666666665,9.466666666666667,5.161666666666667,9.108333333333334,14.775,0.8366666666666667,1.2983333333333333,26.891666666666666,64.615,12.416666666666666,19.648333333333333,17.235,4.213333333333333,4.4783333333333335,1.7349999999999999,12.66,15.031666666666666,47.45666666666666,2.626666666666667,8.475,6.546666666666667,2.355,2.9050000000000002,4.64,23.06,1.2583333333333333,0.5650000000000001,7.846666666666667,0.2316666666666667,0.3,0.0,3.0316666666666667,18.87,9.353333333333333,4.696666666666666,24.675,1.9566666666666668,1.5350000000000001,1.4766666666666668,16.3,5.671666666666667,4.198333333333333,0.2,1.8083333333333333,0.1,0.6583333333333333,0.41500000000000004,3.24,5.04,6.295,1.0516666666666667,4.41,1.98,1.3933333333333333,0.3,2.2133333333333334,2.066666666666667,5.233333333333333,0.4,1.7583333333333333,0.5,0.2916666666666667,0.1
293,34.214999999999996,21.366666666666667,9.62,5.101666666666667,8.375,13.781666666666666,1.07,1.5216666666666667,26.09,64.865,12.215,20.493333333333332,17.426666666666666,4.385,4.711666666666667,1.8933333333333333,12.618333333333334,15.276666666666667,47.14,2.631666666666667,8.155,6.131666666666667,2.578333333333333,2.6966666666666668,4.391666666666667,23.71,1.21,0.775,7.3133333333333335,0.295,0.3,0.0,2.9450000000000003,19.075,9.045,4.973333333333334,24.65,1.9533333333333334,1.9633333333333334,1.4966666666666668,16.343333333333334,6.298333333333334,4.108333333333333,0.265,1.8850000000000002,0.1,0.6666666666666667,0.4,3.1333333333333333,4.723333333333334,5.97,1.075,4.216666666666667,2.1033333333333335,1.5116666666666667,0.32666666666666666,2.35,2.1866666666666665,5.441666666666666,0.4633333333333333,1.68,0.5233333333333333,0.3066666666666667,0.1
294,34.526666666666664,21.491666666666667,9.758333333333333,4.87,8.161666666666667,14.321666666666667,0.9716666666666667,1.465,25.59166666666667,63.70666666666666,12.478333333333333,21.233333333333334,17.203333333333333,4.368333333333333,4.548333333333334,2.075,12.345,14.971666666666668,47.14833333333333,2.888333333333333,7.888333333333334,5.788333333333333,2.7333333333333334,2.905,4.1066666666666665,24.291666666666668,1.3816666666666668,0.8,6.968333333333334,0.2,0.3,0.04,3.0416666666666665,19.0,9.396666666666667,5.12,25.06,1.8583333333333334,2.3216666666666668,1.5283333333333333,17.17,6.838333333333333,4.151666666666666,0.295,1.8233333333333333,0.1,0.6066666666666667,0.45,3.0966666666666667,4.195,5.666666666666667,0.8999999999999999,3.915,2.151666666666667,1.56,0.37833333333333335,2.466666666666667,2.131666666666667,5.546666666666667,0.56,1.7683333333333333,0.575,0.4,0.1
295,33.705,21.576666666666668,9.44,4.935,7.666666666666667,14.183333333333334,0.8999999999999999,1.385,24.995,61.818333333333335,12.32,21.313333333333333,17.515,4.046666666666667,4.473333333333334,2.225,12.678333333333333,14.53,48.21666666666667,2.905,8.238333333333333,5.651666666666666,2.7433333333333336,3.145,4.0216666666666665,24.928333333333335,1.6566666666666667,0.8,6.583333333333333,0.2,0.3,0.1,3.0033333333333334,17.671666666666667,9.395,5.321666666666666,24.536666666666665,1.7633333333333334,2.5316666666666667,1.675,18.286666666666665,6.98,4.45,0.2816666666666667,1.5150000000000001,0.1,0.6966666666666667,0.43333333333333335,2.7883333333333336,4.198333333333333,5.278333333333333,0.8216666666666667,3.8183333333333334,2.085,1.6166666666666667,0.255,2.6,2.2849999999999997,5.9350000000000005,0.44666666666666666,1.6683333333333332,0.5,0.4,0.1
296,34.07,21.798333333333332,9.74,5.043333333333333,7.2283333333333335,14.34,0.8999999999999999,1.175,24.591666666666665,61.379999999999995,12.173333333333334,21.301666666666666,17.323333333333334,3.975,4.403333333333333,2.4266666666666667,12.163333333333334,14.856666666666667,48.64,2.703333333333333,8.04,5.468333333333333,2.566666666666667,3.0933333333333333,3.9083333333333337,25.173333333333332,1.6,0.8,6.068333333333333,0.2,0.25,0.1,2.95,16.708333333333336,9.866666666666667,5.213333333333334,25.161666666666665,1.8433333333333333,2.8233333333333333,1.7866666666666666,18.67,6.501666666666667,4.6033333333333335,0.3,1.3716666666666668,0.08666666666666667,0.7166666666666667,0.5,2.73,4.056666666666667,5.34,0.7633333333333334,3.7783333333333333,1.965,1.48,0.2,2.475,2.235,5.908333333333333,0.5,1.5416666666666667,0.5,0.4,0.1
297,34.365,21.013333333333332,10.19,4.751666666666667,7.516666666666667,15.008333333333333,0.78,1.0533333333333332,23.388333333333332,60.425,12.468333333333334,21.268333333333334,17.718333333333334,4.18,4.3500000000000005,2.5216666666666665,11.886666666666667,14.136666666666667,49.63333333333333,2.8083333333333336,7.586666666666667,5.788333333333333,2.6416666666666666,3.1,3.3916666666666666,26.086666666666666,1.5883333333333334,0.765,6.048333333333334,0.2,0.2,0.1,2.985,17.305,9.945,5.158333333333333,25.81,1.9233333333333333,3.265,1.7216666666666667,18.163333333333334,6.173333333333334,4.75,0.32833333333333337,1.475,0.0,0.8,0.5866666666666667,2.876666666666667,4.195,4.94,1.0266666666666666,3.791666666666667,1.5833333333333333,1.5883333333333334,0.2,2.245,2.48,6.013333333333334,0.5733333333333334,1.495,0.47333333333333333,0.4,0.04166666666666667
298,32.971666666666664,20.886666666666667,10.406666666666666,4.3,7.056666666666667,14.748333333333333,0.79,1.1233333333333333,23.44,61.46666666666667,11.878333333333334,22.185,17.868333333333332,4.791666666666667,4.401666666666666,2.4266666666666667,12.316666666666666,13.906666666666666,50.77,3.1433333333333335,7.05,6.11,2.65,2.953333333333333,3.5616666666666665,26.563333333333333,1.8283333333333334,0.8,6.265000000000001,0.2,0.28500000000000003,0.135,3.2483333333333335,16.125,9.635,5.0,25.66,2.1566666666666667,3.4766666666666666,1.6,18.528333333333332,5.846666666666667,4.6866666666666665,0.4,1.5066666666666668,0.0,0.95,0.6983333333333334,2.4716666666666667,4.128333333333333,5.1066666666666665,1.05,3.626666666666667,1.36,1.65,0.2,2.16,2.7416666666666667,6.386666666666667,0.6383333333333333,1.6916666666666667,0.4,0.38333333333333336,0.0
299,33.43833333333333,21.193333333333335,10.855,3.8683333333333336,7.095,15.231666666666667,0.8033333333333333,1.2766666666666666,23.675,61.84166666666667,11.938333333333333,22.163333333333334,17.653333333333332,5.071666666666666,4.283333333333333,2.66,13.146666666666667,13.928333333333333,51.464999999999996,3.1566666666666667,6.888333333333334,5.7316666666666665,2.9166666666666665,2.671666666666667,4.43,26.741666666666667,1.8866666666666667,0.75,6.63,0.2,0.27,0.2,3.251666666666667,15.305,10.091666666666667,4.726666666666667,26.635,2.0,3.4233333333333333,1.5416666666666667,18.708333333333332,5.8950000000000005,4.193333333333333,0.4,1.35,0.0,0.9783333333333333,0.7100000000000001,2.47,4.523333333333333,4.99,0.9466666666666667,3.901666666666667,1.3383333333333334,1.7449999999999999,0.13166666666666668,2.19,2.61,6.473333333333334,0.7000000000000001,1.8266666666666667,0.44666666666666666,0.3,0.0
300,32.473333333333336,19.755,10.798333333333334,3.558333333333333,6.666666666666667,14.988333333333333,0.8383333333333334,1.3,23.191666666666666,58.0,10.916666666666666,21.07,16.506666666666668,4.8116666666666665,3.783333333333333,2.5116666666666667,12.98,13.331666666666667,48.93666666666667,2.788333333333333,6.365,5.671666666666667,2.736666666666667,2.5616666666666665,4.248333333333333,26.333333333333332,1.8116666666666668,0.7000000000000001,6.233333333333333,0.18166666666666667,0.1,0.2,2.736666666666667,14.301666666666666,9.435,4.68,25.836666666666666,1.9966666666666666,3.255,1.3066666666666666,17.488333333333333,5.458333333333333,4.026666666666666,0.375,1.17,0.0,0.8966666666666667,0.7000000000000001,2.6483333333333334,4.751666666666667,4.485,0.8666666666666667,3.5016666666666665,1.1300000000000001,1.685,0.1,2.111666666666667,2.5833333333333335,5.7683333333333335,0.7000000000000001,1.7033333333333334,0.30333333333333334,0.3,0.0
301,29.458333333333332,17.263333333333332,10.181666666666667,3.29,5.638333333333334,13.84,0.7283333333333334,1.2416666666666667,20.35333333333333,51.25666666666667,9.923333333333334,19.016666666666666,14.735,4.275,3.0583333333333336,2.333333333333333,11.996666666666666,11.923333333333334,44.24166666666667,2.525,5.53,4.8933333333333335,2.4266666666666667,2.12,3.8783333333333334,24.02166666666667,1.6766666666666665,0.6083333333333334,4.99,0.1,0.1,0.2,2.3633333333333333,12.773333333333333,8.068333333333333,4.366666666666667,23.245,1.83,3.0283333333333333,1.0783333333333334,16.02,4.82,3.75,0.3,0.96,0.0,0.8,0.665,2.405,4.065,3.93,0.8,3.2083333333333335,0.875,1.5583333333333333,0.1,2.0833333333333335,2.388333333333333,5.173333333333334,0.6816666666666666,1.4116666666666666,0.3,0.26,0.0
302,25.05,15.291666666666666,8.963333333333333,3.005,5.098333333333334,12.465,0.5633333333333334,0.9333333333333333,17.676666666666666,43.67333333333333,8.673333333333334,16.658333333333335,13.008333333333333,3.865,2.5433333333333334,2.2516666666666665,11.086666666666666,10.083333333333334,38.845,2.3783333333333334,4.946666666666666,4.028333333333333,2.111666666666667,1.915,3.1133333333333333,21.044999999999998,1.6,0.335,4.155,0.06833333333333334,0.1,0.2,2.27,11.26,6.848333333333334,3.723333333333333,20.828333333333333,1.7766666666666666,2.685,0.8233333333333334,14.438333333333333,4.38,3.5483333333333333,0.3,0.725,0.0,0.8,0.6,2.2716666666666665,3.646666666666667,3.5933333333333333,0.7483333333333334,2.623333333333333,0.7200000000000001,1.3066666666666666,0.1,2.0,2.2333333333333334,4.955,0.6,1.1133333333333333,0.3,0.155,0.0
303,21.433333333333334,12.916666666666666,7.846666666666667,2.64,4.5600000000000005,10.87,0.33,0.6783333333333333,15.743333333333332,36.815,7.74,13.78,11.336666666666666,3.3283333333333336,1.9633333333333334,1.8733333333333333,9.833333333333334,8.243333333333334,34.115,2.006666666666667,4.428333333333334,3.4883333333333333,1.8183333333333334,1.5783333333333334,2.9,18.275,1.435,0.125,3.6466666666666665,0.0,0.1,0.2,2.02,9.196666666666667,5.985,2.99,17.931666666666665,1.5466666666666666,2.0366666666666666,0.6833333333333333,13.036666666666667,3.6016666666666666,3.2916666666666665,0.23500000000000001,0.5533333333333333,0.0,0.7333333333333334,0.6,2.0516666666666667,3.2916666666666665,3.276666666666667,0.7000000000000001,2.3066666666666666,0.555,1.1766666666666667,0.07333333333333333,1.6616666666666666,1.9316666666666666,4.25,0.5366666666666666,0.9216666666666666,0.27666666666666667,0.09333333333333334,0.0
304,17.976666666666667,10.645,6.773333333333333,2.2983333333333333,3.61,8.9,0.3,0.5766666666666667,13.605,31.565,6.751666666666667,11.633333333333333,9.773333333333333,2.908333333333333,1.59,1.6116666666666668,8.77,7.005,29.676666666666666,1.7116666666666667,3.7333333333333334,2.981666666666667,1.5083333333333333,1.1166666666666667,2.7399999999999998,15.27,1.1183333333333334,0.1,3.32,0.0,0.1,0.16,1.7233333333333334,7.973333333333334,4.92,2.36,15.058333333333334,1.5,1.61,0.56,10.006666666666666,2.816666666666667,2.7266666666666666,0.2,0.4033333333333334,0.0,0.7000000000000001,0.5133333333333333,1.7883333333333333,2.9933333333333336,2.9983333333333335,0.7000000000000001,2.0183333333333335,0.39,1.0066666666666666,0.0,1.195,1.7683333333333333,3.586666666666667,0.4116666666666667,0.8,0.2,0.0,0.0
305,14.993333333333332,8.561666666666667,5.753333333333334,1.73,3.0633333333333335,7.24,0.3,0.4166666666666667,11.226666666666667,27.241666666666667,5.875,9.743333333333334,7.873333333333333,2.5166666666666666,1.2850000000000001,1.2383333333333333,7.415,5.871666666666667,23.89,1.4933333333333334,2.836666666666667,2.4683333333333333,1.3366666666666667,0.6616666666666667,2.2933333333333334,12.315,0.81,0.1,3.0033333333333334,0.0,0.1,0.1,1.3316666666666668,7.0600000000000005,4.051666666666667,1.6416666666666666,12.9,1.365,1.325,0.2516666666666667,7.508333333333334,2.255,1.905,0.11833333333333335,0.31166666666666665,0.0,0.6033333333333334,0.44666666666666666,1.4733333333333334,2.3850000000000002,2.4583333333333335,0.7000000000000001,1.55,0.2783333333333333,0.845,0.0,0.865,1.4200000000000002,2.8516666666666666,0.35333333333333333,0.8,0.2,0.0,0.0
306,11.73,6.543333333333333,4.448333333333333,1.1883333333333335,2.4699999999999998,5.25,0.3,0.4,8.693333333333333,21.983333333333334,4.76,7.595,5.931666666666667,2.115,1.0466666666666666,0.7966666666666666,5.961666666666667,4.05,18.155,1.2883333333333333,1.9300000000000002,1.995,0.89,0.47333333333333333,2.1,9.88,0.7000000000000001,0.1,2.8016666666666667,0.0,0.1,0.1,0.9166666666666666,5.738333333333333,2.94,1.235,9.973333333333333,1.04,0.9766666666666667,0.11333333333333334,5.406666666666666,1.7583333333333333,1.4366666666666668,0.1,0.22833333333333333,0.0,0.48833333333333334,0.3,1.2383333333333333,2.0433333333333334,1.945,0.6416666666666667,1.35,0.1,0.735,0.0,0.7000000000000001,1.02,2.4566666666666666,0.3,0.7016666666666667,0.2,0.0,0.0
307,8.68,5.193333333333333,3.0716666666666668,0.7716666666666667,1.795,3.8833333333333333,0.2783333333333333,0.255,6.63,16.283333333333335,3.525,5.38,4.238333333333333,1.62,0.7166666666666667,0.6183333333333334,4.803333333333334,3.1616666666666666,12.915,0.9716666666666667,1.5216666666666667,1.2166666666666668,0.625,0.305,2.0566666666666666,6.6866666666666665,0.5716666666666667,0.05333333333333334,1.98,0.0,0.1,0.1,0.6216666666666667,3.875,2.345,0.84,6.533333333333333,0.715,0.535,0.0,4.168333333333333,1.2583333333333333,0.92,0.07166666666666667,0.125,0.0,0.3,0.21333333333333335,0.6433333333333333,1.5466666666666666,1.5866666666666667,0.335,0.9783333333333333,0.1,0.495,0.0,0.6566666666666667,0.62,1.8116666666666668,0.2016666666666667,0.6366666666666667,0.2,0.0,0.0
308,5.276666666666666,3.1983333333333333,2.091666666666667,0.5,1.1933333333333334,2.9033333333333333,0.12333333333333334,0.17666666666666667,4.178333333333334,9.645,2.3433333333333333,2.7600000000000002,2.255,0.8316666666666667,0.3416666666666667,0.5566666666666666,3.081666666666667,1.9416666666666667,7.62,0.34833333333333333,1.05,0.49333333333333335,0.44,0.2,1.395,4.443333333333333,0.21500000000000002,0.0,1.2366666666666668,0.0,0.015000000000000001,0.065,0.25166666666666665,2.445,1.7333333333333334,0.53,4.281666666666666,0.32833333333333337,0.20333333333333334,0.0,2.3983333333333334,0.9816666666666667,0.42333333333333334,0.0,0.09333333333333334,0.0,0.15,0.10166666666666667,0.5,1.0066666666666666,0.825,0.2,0.7483333333333334,0.055,0.265,0.0,0.46,0.24833333333333335,0.8,0.06166666666666667,0.26666666666666666,0.2,0.0,0.0
309,1.925,1.1483333333333334,0.8233333333333334,0.15333333333333335,0.5166666666666667,1.1400000000000001,0.09666666666666668,0.023333333333333334,1.6483333333333334,3.27,0.7633333333333333,0.8250000000000001,0.7166666666666667,0.31166666666666665,0.12833333333333335,0.17166666666666666,1.1833333333333333,0.5866666666666667,2.3183333333333334,0.021666666666666667,0.38666666666666666,0.2316666666666667,0.08333333333333334,0.08666666666666667,0.22333333333333333,1.7616666666666667,0.10333333333333335,0.0,0.445,0.0,0.0,0.0,0.14333333333333334,0.9450000000000001,0.43,0.24833333333333335,1.2650000000000001,0.13833333333333334,0.0,0.0,0.665,0.38833333333333336,0.24000000000000002,0.0,0.0,0.0,0.028333333333333335,0.08666666666666667,0.25333333333333335,0.45333333333333337,0.2,0.15666666666666668,0.18666666666666668,0.0,0.055,0.0,0.095,0.09333333333333334,0.15833333333333335,0.0,0.055,0.09333333333333334,0.0,0.0
310,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
311,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
316,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
317,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
318,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
319,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
323,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
324,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
326,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
329,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
330,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
331,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
337,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
338,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
339,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
340,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
341,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
342,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
343,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
344,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
345,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
346,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
347,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
348,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
349,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
351,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
352,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
353,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
354,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
355,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
358,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> csv/ZRH_NEW/flow_deepc_frequencies.csv <==
,NoControl,DeePC 1,DeePC 3,DeePC 6
0,,,,
1,,,,
2,,,,
3,,,,
4,,,,
5,,,,
6,,,,
7,,,,
8,,,,
9,63.05343485866914,63.45440080893396,52.01866510733034,30.60355233555514
10,72.63605570297186,72.15120142816785,63.27798979148288,38.254440419443924
11,81.62129819012873,81.84966179899187,74.53731447563541,45.90532850333271
12,87.94526554808829,87.9174888393459,84.92735314639737,55.29123177121081
13,94.64088244520917,95.1561409129026,89.56487424516463,64.67713503908891
14,97.96584779494768,99.61723182900847,94.2023953439319,74.063038306967
15,101.22150009259919,103.38965960396163,100.70293000436077,83.44894157484512
16,103.96840226275222,105.75137747498732,105.12205300105305,85.18395675883443
17,106.58587510762273,108.93909634707491,109.54117599774531,86.91897194282373
18,108.1423391721988,110.64532638547053,112.06981069907606,89.23667824443314
19,111.07943495426835,111.79782287575335,111.17304995198553,91.55438454604253
20,112.55680472333219,115.40073062655077,110.276289204895,93.8720908476519
21,114.59343050028069,116.77140445601087,112.0374752536871,96.18979714926131
22,115.76163780730872,118.34630467174091,114.66794731586981,96.77248826688137
23,115.95480781628105,117.68151746293329,117.2984193780525,97.35517938450145
24,116.79222157080842,117.76289369654367,117.50672029155358,97.94386436092358
25,118.6992622017178,119.39492459150256,115.85200764339307,98.53254933734569
26,118.41195521759546,119.97777171197288,114.19729499523257,99.12123431376781
27,119.08409169817394,120.11762910734046,114.97987347210965,99.70991929018994
28,119.9120907128583,120.2714734788442,117.65294024434827,99.71591314899197
29,117.91690537318334,120.16917572480602,120.32600701658687,99.72190700779403
30,117.40684494045328,120.0209365849136,121.16323021601468,101.26639665050212
31,116.97369065260402,120.06742188018652,119.3425066195598,102.81088629321019
32,116.62042854891436,120.2090361480613,117.52178302310492,104.35537593591827
33,116.34704742527792,120.84238709424294,117.13505619778,105.89986557862635
34,116.90988460488605,121.43178388881354,119.1705005211367,107.43836136253239
35,116.20672009709638,120.84960030083796,121.20594484449339,108.97685714643845
36,116.70190593093064,121.39787653435474,121.79906807510005,110.44240893716942
37,117.6587220345292,121.75539755381851,119.95490018066914,111.90796072790037
38,117.6622599058085,121.82135244361211,118.1107322862382,113.37351251863133
39,118.38667617552589,122.24321625501584,117.87081301170596,114.83906430936233
40,118.92246088528127,120.64870831178109,119.46673730998457,114.76612031618724
41,120.15453506729503,120.61138453833883,121.06266160826317,114.69317632301218
42,121.00428502185318,120.05605948395593,120.6847318442776,113.59296057472496
43,122.78566290100412,120.83020474076211,118.87280530916205,112.4927448264377
44,124.76119654876928,121.27349146296658,117.0608787740465,111.39252907815046
45,126.86723608445486,121.78613790056879,117.92634703278138,110.29231332986323
46,127.96488130338028,121.08868935548537,120.23413638426628,109.26504157475105
47,128.6982161188375,121.11656612730886,122.54192573575116,108.2377698196389
48,129.82402904101647,121.07190335582712,122.11814985648073,108.04408654026955
49,131.94179404293928,121.24551438930663,120.0901253573116,107.85040326090021
50,132.43640275189574,122.05487702557784,118.06210085814249,107.65671998153084
51,132.21901191618696,121.66111116097743,118.47842105743561,107.46303670216147
52,131.66357851978051,122.67609108509971,120.86859531899299,108.29662517790432
53,131.76393821309497,124.01958695751007,123.25876958055035,109.13021365364712
54,130.50936915674384,125.23376496617614,124.19693696885697,110.61036519124202
55,128.57386503013154,125.83987467671093,122.45770956331319,112.0905167288369
56,129.31550154466717,127.92292739146872,120.7184821577694,113.5706682664318
57,129.09533964068171,128.8117117188304,121.17035244902715,115.05081980402667
58,130.30933287360898,130.19035195321425,124.35378797104026,115.69738286587877
59,129.60060127579956,131.10428457451394,127.53722349305335,116.3439459277308
60,130.38619757004852,130.86857873612638,127.49898210804272,117.05396291455706
61,130.28191279038916,131.90022151950402,125.0163960245698,117.76397990138335
62,130.84990192609249,131.14502106854167,122.53380994109689,118.4739968882096
63,129.9002152360941,129.00029760717084,123.29439211967478,119.18401387503586
64,130.19813851206513,128.60862782564786,125.50698117150341,119.24746780001003
65,129.97942293046916,128.09386209447598,127.71957022333204,119.31092172498424
66,128.7680438296214,127.51484657664432,127.53035790540545,119.76178177419618
67,127.44503769064306,128.08160542453652,125.15004789067731,120.21264182340808
68,125.66228808309708,128.9086088712178,122.76973787594918,120.66350187261999
69,125.35593689122402,129.62708981512074,122.29652594948689,121.11436192183194
70,124.49268281842203,130.75011091547879,125.04499093004833,121.50176804606966
71,124.73535348172223,131.46196046526188,127.79345591060978,121.88917417030738
72,125.3660373228915,133.064596339666,128.85139688791998,121.83731811532455
73,127.48190108909166,134.58993276908748,126.66616960317938,121.7854620603417
74,128.4683136260515,133.48108563157876,124.48094231843876,121.7336060053589
75,129.88502262837977,133.23109792792127,125.53117895311459,121.68174995037607
76,130.40334071520678,133.07214511385388,128.9832169575456,121.2424877711555
77,131.61437064457635,133.62477320436005,132.43525496197663,120.80322559193493
78,132.68773857449625,133.8109643905953,133.55113866952297,122.08639238109319
79,132.98245518895584,134.99912456103257,132.75992428880346,123.36955917025143
80,133.82459627223437,135.38848419722635,131.96870990808395,124.65272595940966
81,137.02420212213218,136.28851702647395,134.4000762792437,125.93589274856791
82,138.5010444970829,136.22693037784578,138.52196665365472,127.65832171694669
83,139.75834992516383,136.78263410588056,142.6438570280657,129.3807506853255
84,139.8957877364438,138.0983222462303,143.45563341967562,130.5360588952473
85,140.80180308787118,138.56562903950518,141.03194589186916,131.69136710516904
86,142.08359023380507,138.63049337254634,138.6082583640627,132.84667531509083
87,142.58124312326993,137.88832241739266,137.84267788580456,134.0019835250126
88,142.73457812710137,136.56223566611953,139.41325170443116,133.43486276655557
89,142.4048851688391,135.2404571851449,140.98382552305776,132.86774200809856
90,141.38555781553205,135.1841672021864,139.60676022993823,131.51791137987047
91,137.54086544909563,134.23872075568775,135.00711418493944,130.16808075164238
92,134.95858807827213,134.45498040703265,130.40746813994065,128.81825012341432
93,133.04395976018262,134.9078375556222,128.04442769603992,127.46841949518623
94,131.74814287766944,135.46252570568902,128.99150123494022,126.68570962541517
95,129.9816967699024,137.83082006042957,129.9385747738405,125.9029997556441
96,129.05991596717655,138.4221247530602,129.66024821419512,125.08944027853185
97,128.17498950308874,139.07956680000717,127.72381460500135,124.27588080141962
98,127.45966991764519,139.56315516390038,125.78738099580758,123.46232132430737
99,126.86841399089735,139.58667349650395,125.32006742099941,122.6487618471951
100,126.48989536347207,139.4752590417828,127.80039295793733,122.61791223985392
101,128.716842158463,141.8609706392731,130.2807184948753,122.58706263251274
102,129.87934564076596,143.02851780585848,130.22117529510692,123.20270085442019
103,130.4292624043013,143.9458741164977,127.92502649424054,123.81833907632767
104,133.01591375363353,143.45810213506147,125.62887769337416,124.43397729823513
105,133.84769745244895,142.299630953937,127.19189952326629,125.04961552014261
106,134.00007922372268,142.5646660459957,129.98032145170401,125.69610334939125
107,134.83613112979984,142.49715932196057,132.7687433801418,126.34259117863992
108,136.05530616859613,142.7456711844846,134.7230193550804,126.75584551198797
109,138.09768061993063,142.77921705835996,135.20817529563337,127.16909984533604
110,139.28065383418843,143.00393399502437,135.69333123618634,127.58235417868408
111,139.89909983513726,140.82485999440334,137.2453517045527,127.99560851203216
112,141.88839850576852,139.18006338821098,141.33724090962534,127.76237501613157
113,143.73409704022563,138.0241590362233,145.429130114698,127.52914152023095
114,143.16871607423352,137.5051600487965,146.1298443998815,127.62159182177886
115,143.71650497403417,136.38447722653885,142.97138805430657,127.71404212332678
116,144.8720225392785,136.66346237011234,139.81293170873164,127.80649242487468
117,145.1664341403529,136.73569983386176,137.07161995491805,127.89894272642258
118,147.18573563481579,136.89669239214703,135.16445415460367,128.22462652387108
119,147.79211317142816,137.68176229665076,133.25728835428924,128.55031032131956
120,148.44674588183844,137.6296731852237,129.77162591350893,128.12966760956493
121,149.82184857687707,139.193321666018,125.21909894491526,127.70902489781031
122,149.19846457923273,139.4680628944064,120.66657197632155,127.2883821860557
123,147.92323593601958,141.02017319356975,121.42807512236791,126.86773947430109
124,147.49808732646858,143.14497347241024,125.5807531883034,126.12141296509795
125,145.9692113601846,143.36175239963723,129.7334312542389,125.37508645589483
126,146.13673752490305,144.5660797937448,130.44731519376737,125.69571188070177
127,144.47856829666063,143.8287114281019,130.74405454153452,126.0163373055087
128,141.3098353644955,145.78077213117234,131.04079388930168,126.33696273031565
129,138.3145836861218,146.27712591368385,132.87232090426815,126.65758815512261
130,136.70800687858255,147.06461792077943,136.2823445597005,127.72454008913266
131,132.84167820762045,146.92368661454213,139.69236821513286,128.7914920231427
132,130.3987707916934,148.05285061907,140.85261194978617,128.87446110718298
133,129.97068527593856,147.82977717146798,136.69882556979937,128.9574301912232
134,130.39928928787873,146.41705820518118,132.5450391898126,129.0403992752635
135,132.06119752058163,146.10494764995374,132.08081045533376,129.12336835930375
136,132.61268942031273,143.66326343827205,135.0553758472619,128.13938550933398
137,133.97368993492054,143.76015669993174,138.02994123919,127.15540265936416
138,137.2304969478326,142.10643786247277,142.9475116902268,128.61590025645384
139,139.28807535578093,141.10992620465058,146.33029447406432,130.07639785354354
140,139.78272421707862,138.41136337776643,149.7130772579018,131.5368954506332
141,141.93364129797317,137.19969366182707,152.70992624645547,132.9973930477229
142,141.4758545533944,134.43696162062662,157.95655515578818,135.4418734947824
143,143.26707962982863,132.54121213556772,163.20318406512095,137.88635394184192
144,143.96891170345663,131.86064899138773,164.1464038825924,139.21519232045344
145,142.61223516808727,129.8196909700103,161.40006605455596,140.544030699065
146,142.04288723264142,130.94301527172283,158.65372822651955,141.87286907767654
147,142.28865692179414,130.32971234431784,156.80027375615364,143.20170745628812
148,141.85052856963335,133.30454026987982,153.00381422667908,142.08606538784016
149,141.54604976540764,135.8639830667391,149.20735469720452,140.9704233193922
150,141.61395371842116,138.29164744246302,143.85228606538564,138.8102375891684
151,141.5955668754551,141.85761704984964,138.8831512288506,136.65005185894455
152,142.50665457184192,145.50678281897757,133.91401639231555,134.48986612872073
153,140.43140234871174,148.39106196812446,133.6072168250873,132.3296803984969
154,139.33869874652927,149.7253849293064,137.60382634972032,131.285136736721
155,139.74923382916802,152.3743213833168,141.6004358743533,130.24059307494514
156,139.52891961691105,152.58963901631736,141.75067232508056,128.51153048494243
157,137.3572669495688,152.5180448284047,141.00802541813727,126.78246789493974
158,136.01815491294718,150.51982888125448,140.26537851119397,125.05340530493706
159,135.78197693617977,147.52441682298746,140.19418142926062,123.32434271493437
160,136.01162298737418,147.18888731509375,141.68159344967162,122.63982378670758
161,134.86517404697628,143.96830925843756,143.16900547008262,121.95530485848079
162,134.03123358087396,140.7775160140215,142.1536031835175,122.41946404772432
163,133.8568889045922,137.65462777599893,136.47586562764553,122.88362323696784
164,133.2528410031648,134.8273263783309,130.79812807177365,123.34778242621137
165,131.34855724996288,133.10911994581673,126.60678698198615,123.81194161545488
166,132.08621232720822,131.85551170848711,126.26181896610447,124.96061973292521
167,133.81101781778855,131.34452635139024,125.91685095022277,126.10929785039552
168,135.36098628874302,131.21173995465557,126.1010546996392,126.67600854598322
169,134.031441065023,131.46383707492708,125.61380862404569,127.24271924157092
170,133.4467145553968,129.3521450371432,125.12656254845217,127.80942993715863
171,133.52371466825514,128.69271800255027,126.70695594260545,128.37614063274629
172,134.16424703896953,128.16228791040766,130.79016364373487,127.79417321086366
173,135.99509150067672,129.67291350577926,134.8733713448643,127.21220578898105
174,135.88681030479827,132.0485279801045,135.54070848166856,125.66425818605929
175,136.91501946497365,133.10150075934013,134.72164915238835,124.11631058313749
176,136.75106007950222,134.34298118032166,133.90258982310817,122.56836298021571
177,137.593728603628,135.52424152112584,132.78249198957718,121.02041537729397
178,137.36206130425032,137.55017308790485,131.133222390748,120.05443519625483
179,140.10789640436948,138.74775571694636,129.48395279191882,119.08845501521566
180,140.9255884647081,139.63503530795032,126.75630577466586,117.8641497353454
181,142.3846872742707,140.69489415634447,121.96101928766609,116.63984445547514
182,142.84553882072018,142.0889329587753,117.16573280066632,115.41553917560486
183,141.18039545000286,142.49843291611032,120.39665831128937,114.19123389573458
184,140.5479681498314,141.65715159164358,127.04345438623753,113.93290879690343
185,139.2647929255848,140.43620316218988,133.6902504611857,113.67458369807233
186,138.12380171505,140.30789874074438,137.01837193437473,114.52072301075631
187,136.1996802472544,138.75129334119364,140.6475319118146,115.36686232344032
188,135.79071856616557,138.37918452895306,144.2766918892545,116.21300163612429
189,135.03640136426048,138.25281998975456,148.09116017025036,117.05914094880832
190,134.4167785231346,139.32778383836663,152.98400586967003,118.16360536032343
191,134.3435908197604,139.3352106553493,157.8768515690897,119.26806977183855
192,134.7305487327983,139.0570282265308,159.36706984808023,120.45175769467726
193,136.96803701059076,138.17543666478002,152.83107612944792,121.63544561751596
194,137.56695999536709,137.5248006044921,146.29508241081567,122.81913354035467
195,138.6220991607128,136.6348835990743,141.91945246702667,124.00282146319337
196,137.1270137560686,135.26108965509155,140.86249712499682,124.08204497451695
197,136.0976796471181,133.68136916073942,139.80554178296694,124.16126848584051
198,135.8572244863684,133.23216645449483,140.09830459345523,125.11414670633954
199,133.67332688768974,132.57831895229705,140.20575910038755,126.06702492683853
200,131.43798441137804,131.53442730173623,140.31321360731985,127.01990314733753
201,129.93134251440912,130.61635654940324,141.9870474413235,127.97278136783657
202,129.5430996599178,131.1645409682262,147.06350869575633,128.84643607701202
203,128.17541280115833,134.6712729958133,152.13996995018914,129.72009078618743
204,128.75138956131983,135.76578675922636,154.4601398865024,128.86979762833965
205,129.01668858350666,136.48851269824175,154.61994604797235,128.01950447049188
206,131.94470383082333,137.92818271861168,154.77975220944234,127.16921131264412
207,133.97967495115014,139.21405248986974,151.71909295961422,126.31891815479635
208,135.51514732655542,138.21829105382807,147.30871555726793,124.59497028777314
209,137.48109970679684,136.4766946177292,142.89833815492162,122.87102242074994
210,139.0752582871492,134.80523078844303,137.55949270715774,122.43691686430554
211,139.19832147048334,134.36348751242608,130.6542679323225,122.00281130786114
212,136.941771327992,134.1176713379023,123.74904315748726,121.56870575141674
213,138.35864780930072,131.2653047437438,121.42089044494548,121.13460019497236
214,139.62637032391666,131.49603030786415,121.84902905052324,122.42444250555118
215,140.65469469775454,130.51303425176462,122.277167656101,123.71428481613
216,138.61978729924323,128.87009525442045,121.30065727180254,125.25503134006354
217,136.00708386758058,127.87659010151378,123.5446122988022,126.79577786399709
218,133.72387525341645,126.82496642486146,125.78856732580186,128.33652438793067
219,132.36448587803127,125.91043590994146,128.80804869008045,129.87727091186423
220,130.8430322953865,125.4561377793312,132.7559980997766,130.12817512521897
221,131.60430267305247,127.51468006227708,136.70394750947273,130.37907933857372
222,132.25464497516165,127.85961704742904,137.35947720413859,128.33677593334954
223,130.49051186366972,128.69701246567354,133.43793483651095,126.29447252812538
224,128.25611595977847,128.2107366422556,129.51639246888334,124.25216912290121
225,125.78087889611075,129.71229132653903,127.28455121571778,122.20986571767703
226,127.25082640225969,131.26359172857278,126.45735895242845,119.91665809909811
227,129.97312469497186,133.1152922455121,125.63016668913909,117.62345048051921
228,134.38515127136782,135.82796844932574,124.65763855163318,118.9284917051951
229,138.02385227250264,138.00484262618923,122.90958407684836,120.23353292987102
230,140.17717121682114,138.99646107296343,121.16152960206352,121.53857415454695
231,139.96343132736175,137.68161659480654,122.67461071437864,122.84361537922287
232,141.73930537112645,135.81482136412862,127.48011154172409,126.44186422247768
233,143.266427560179,136.17028923322775,132.28561236906953,130.0401130657325
234,142.22309633119457,135.5802906679499,134.04124118724158,131.87811048752795
235,139.81839138341445,135.97013513761445,134.10716889095153,133.7161079093234
236,138.42416163679349,136.52376556277315,134.17309659466144,135.55410533111882
237,134.5258107395441,136.6834043601827,132.58817044939263,137.39210275291427
238,129.34550077163712,135.0203778503099,131.1485801783404,135.6318513314549
239,123.82951144270662,133.0035111423384,129.70898990728816,133.87159990999552
240,121.37114633265185,132.53226748837156,127.30963438727812,131.00534586340768
241,118.61853628238259,132.43529002176106,121.64914328016812,128.1390918168198
242,116.95876126720529,132.27994473590888,115.98865217305816,125.27283777023197
243,116.46584369111986,132.18228371091638,115.30048070028792,122.40658372364412
244,118.93460446735976,132.84118454787637,117.66218123669111,121.30058109851566
245,121.45025540646625,132.08184096561928,120.02388177309433,120.1945784733872
246,123.1162391512543,133.0569335415979,120.53209794336487,119.42623192546833
247,124.74375416947723,131.9177433417712,122.69116796261419,118.65788537754948
248,127.00141145881494,131.64675500394478,124.85023798186353,117.8895388296306
249,127.41724626818772,132.00051215994318,127.59777940336144,117.12119228171176
250,127.80826667129072,132.5212939348505,131.30508607381714,117.45884835892134
251,132.00659041289774,131.31070222813477,135.01239274427286,117.79650443613096
252,132.4554803548721,131.36296628956273,136.78756265969136,114.9698873498913
253,131.62255772639452,128.5040747794597,133.59041294077014,112.1432702636516
254,130.64403644323684,126.72772542911858,130.3932632218489,109.31665317741195
255,130.95492062833932,125.14901007392533,128.43551618078118,106.49003609117226
256,130.1633085846269,123.1171406470977,128.3312535058461,103.32576292772299
257,131.227048310093,123.79000882706073,128.22699083091103,100.16148976427371
258,130.98006655424086,125.05665905922396,130.6843035224802,100.99015386516561
259,132.20585532197305,127.24851312480389,132.55314481180085,101.81881796605754
260,132.6930932489271,127.70015847229347,134.42198610112146,102.64748206694944
261,130.2760119143448,128.817038723003,136.62085137417512,103.47614616784135
262,130.12384978659856,129.48065576185985,140.75185340226602,107.46908343218254
263,130.444353838812,130.79390196037207,144.88285543035687,111.46202069652372
264,130.02902817609373,130.68242539570127,144.8195957670641,114.22148365061182
265,128.54489715369695,128.86319723695357,143.51693342591784,116.98094660469988
266,128.44385807898453,126.03153101625131,142.21427108477158,119.74040955878795
267,127.09933366084826,121.38192368390942,139.58236118744017,122.49987251287602
268,126.15112102041697,117.70899843890774,134.38887592360453,121.2663982026229
269,126.23250506097777,113.72774865762965,129.19539065976883,120.03292389236981
270,125.72348484648744,111.86437135281214,121.08087570831023,118.17978177712932
271,123.97942248076501,110.73704872919696,112.63633677311859,116.32663966188883
272,123.46138018537147,110.32393129746417,104.1917978379269,114.47349754664836
273,122.96197178567438,108.70634756996137,102.6282255202705,112.62035543140792
274,122.83304714857643,109.3140349331597,105.25891489399774,112.00068762642054
275,123.30498113278414,110.70129097691718,107.88960426772496,111.38101982143318
276,121.1462641223919,112.42774536322595,107.54816285695411,110.29681462655788
277,119.64944776371442,114.40772013325343,108.53596900236839,109.21260943168257
278,118.184303674873,116.18757108255372,109.52377514778269,108.12840423680723
279,118.80307626941274,116.81088613080996,110.29019498651951,107.04419904193192
280,119.67125365492802,115.80426244846463,113.97764451287928,106.57966165204395
281,121.90632938414792,115.59760247210065,117.66509403923901,106.115124262156
282,122.03485633525183,113.8389795546944,119.74872442199474,105.30539260213934
283,122.34701310630052,115.31929559967361,114.95138818721519,104.49566094212268
284,123.47231489274229,116.59963481281525,110.15405195243561,103.68592928210606
285,124.3368396010535,117.77342020356059,105.59435096202348,102.87619762208938
286,124.83913265657841,117.70458993680231,104.00678075610945,102.5310033519607
287,124.97687935892418,119.21039637554625,102.41921055019543,102.18580908183202
288,125.63383409623077,117.83080580134478,104.45496194597081,105.37892455566164
289,124.1040648564876,116.45859847408,106.71209964842365,108.57204002949129
290,123.78375704273228,117.49448553747888,108.96923735087645,111.76515550332093
291,123.54640449674596,115.90341607776311,113.41825028417233,114.95827097715058
292,124.03100435066483,116.11367433729754,119.47108236107226,118.49658072110887
293,122.36050108733238,114.51941279079492,125.5239144379722,122.03489046506722
294,121.88237137406061,111.59504879829187,127.9715442994166,124.58252711282151
295,121.51742196219274,108.65673421907441,130.1815389164936,127.13016376057581
296,123.35463458612064,107.70938835645534,132.39153353357057,129.6778004083301
297,123.63923917081374,106.55329165587621,134.0132334648493,132.2254370560844
298,124.75797310076965,104.79764547700188,132.01161179443855,131.23476395988035
299,124.6431890283553,103.96709261579001,130.00999012402787,130.24409086367632


==> csv/ZRH_NEW/flow_mpc_deepc.csv <==
,NoControl,DeePC 1,MPC
0,,,
1,,,
2,,,
3,,,
4,,,
5,,,
6,,,
7,,,
8,,,
9,63.05343485866914,63.45440080893396,63.395298769591776
10,72.63605570297186,72.15120142816785,72.92967030990647
11,81.62129819012873,81.84966179899187,82.0285417278008
12,87.94526554808829,87.9174888393459,89.05340827636546
13,94.64088244520917,95.1561409129026,96.05135233125253
14,97.96584779494768,99.61723182900847,100.39415781795049
15,101.22150009259919,103.38965960396163,105.15288612779432
16,103.96840226275222,105.75137747498732,108.71993249013023
17,106.58587510762273,108.93909634707491,112.08564474411926
18,108.1423391721988,110.64532638547053,113.57136624043036
19,111.07943495426835,111.79782287575335,116.85995210318546
20,112.55680472333219,115.40073062655077,118.6631541896597
21,114.59343050028069,116.77140445601087,120.57866977557077
22,115.76163780730872,118.34630467174091,121.2631074941743
23,115.95480781628105,117.68151746293329,121.15515084630428
24,116.79222157080842,117.76289369654367,121.57768044148206
25,118.6992622017178,119.39492459150256,122.06736810243108
26,118.41195521759546,119.97777171197288,122.07021160408333
27,119.08409169817394,120.11762910734046,122.0472805610545
28,119.9120907128583,120.2714734788442,123.33989630793053
29,117.91690537318334,120.16917572480602,121.91886973365172
30,117.40684494045328,120.0209365849136,122.92881809710418
31,116.97369065260402,120.06742188018652,123.6574736075225
32,116.62042854891436,120.2090361480613,123.51916377902478
33,116.34704742527792,120.84238709424294,124.3683532836319
34,116.90988460488605,121.43178388881354,124.23255282075051
35,116.20672009709638,120.84960030083796,124.32803677894165
36,116.70190593093064,121.39787653435474,124.49658177126521
37,117.6587220345292,121.75539755381851,124.33324340516523
38,117.6622599058085,121.82135244361211,124.07177542473576
39,118.38667617552589,122.24321625501584,124.5033712338981
40,118.92246088528127,120.64870831178109,122.91417854356473
41,120.15453506729503,120.61138453833883,122.01954476164777
42,121.00428502185318,120.05605948395593,122.66578706583782
43,122.78566290100412,120.83020474076211,122.48979649007086
44,124.76119654876928,121.27349146296658,122.78320043602366
45,126.86723608445486,121.78613790056879,122.84082133943471
46,127.96488130338028,121.08868935548537,123.20352503204921
47,128.6982161188375,121.11656612730886,123.66648147296394
48,129.82402904101647,121.07190335582712,124.21091441153669
49,131.94179404293928,121.24551438930663,124.74340716036014
50,132.43640275189574,122.05487702557784,125.65449678563293
51,132.21901191618696,121.66111116097743,127.35766182903474
52,131.66357851978051,122.67609108509971,127.7540090418152
53,131.76393821309497,124.01958695751007,129.4530188131941
54,130.50936915674384,125.23376496617614,129.992614556966
55,128.57386503013154,125.83987467671093,131.6856638260137
56,129.31550154466717,127.92292739146872,132.59038901893277
57,129.09533964068171,128.8117117188304,134.18229806625433
58,130.30933287360898,130.19035195321425,134.30674454378865
59,129.60060127579956,131.10428457451394,136.3164609845422
60,130.38619757004852,130.86857873612638,136.46748331794976
61,130.28191279038916,131.90022151950402,135.92540980436408
62,130.84990192609249,131.14502106854167,135.74455230222807
63,129.9002152360941,129.00029760717084,134.2991756084229
64,130.19813851206513,128.60862782564786,134.11987689450737
65,129.97942293046916,128.09386209447598,133.16198775742183
66,128.7680438296214,127.51484657664432,132.8301655367768
67,127.44503769064306,128.08160542453652,133.05666556214592
68,125.66228808309708,128.9086088712178,133.99946781225248
69,125.35593689122402,129.62708981512074,132.37328210518518
70,124.49268281842203,130.75011091547879,133.08083416411853
71,124.73535348172223,131.46196046526188,133.40842081106757
72,125.3660373228915,133.064596339666,134.72866595700185
73,127.48190108909166,134.58993276908748,135.7170015456435
74,128.4683136260515,133.48108563157876,136.38254312178984
75,129.88502262837977,133.23109792792127,136.793023302682
76,130.40334071520678,133.07214511385388,137.13864614937768
77,131.61437064457635,133.62477320436005,136.94038771259983
78,132.68773857449625,133.8109643905953,136.90641936141026
79,132.98245518895584,134.99912456103257,138.37296055246048
80,133.82459627223437,135.38848419722635,138.35228468385634
81,137.02420212213218,136.28851702647395,140.4935516267248
82,138.5010444970829,136.22693037784578,140.262112834922
83,139.75834992516383,136.78263410588056,141.3895227296762
84,139.8957877364438,138.0983222462303,142.57379318180716
85,140.80180308787118,138.56562903950518,143.27313212358823
86,142.08359023380507,138.63049337254634,145.09473582851382
87,142.58124312326993,137.88832241739266,145.61615987630424
88,142.73457812710137,136.56223566611953,145.0167648241423
89,142.4048851688391,135.2404571851449,143.4640436444776
90,141.38555781553205,135.1841672021864,144.09462745390184
91,137.54086544909563,134.23872075568775,143.87733012143354
92,134.95858807827213,134.45498040703265,143.4031701394059
93,133.04395976018262,134.9078375556222,142.8559326426892
94,131.74814287766944,135.46252570568902,141.55244828025886
95,129.9816967699024,137.83082006042957,140.98927308306924
96,129.05991596717655,138.4221247530602,139.26544966110015
97,128.17498950308874,139.07956680000717,138.80208843599752
98,127.45966991764519,139.56315516390038,138.76017043764773
99,126.86841399089735,139.58667349650395,139.98413590228424
100,126.48989536347207,139.4752590417828,139.9561550763604
101,128.716842158463,141.8609706392731,141.05114148177375
102,129.87934564076596,143.02851780585848,142.95639805844897
103,130.4292624043013,143.9458741164977,144.47237702648232
104,133.01591375363353,143.45810213506147,145.97113514704304
105,133.84769745244895,142.299630953937,146.77028734395543
106,134.00007922372268,142.5646660459957,147.802302477414
107,134.83613112979984,142.49715932196057,149.07727105436769
108,136.05530616859613,142.7456711844846,151.20379098150053
109,138.09768061993063,142.77921705835996,152.76571735392264
110,139.28065383418843,143.00393399502437,153.22163202722206
111,139.89909983513726,140.82485999440334,152.96895559295896
112,141.88839850576852,139.18006338821098,153.3339206216593
113,143.73409704022563,138.0241590362233,155.6005956147788
114,143.16871607423352,137.5051600487965,157.23398300919575
115,143.71650497403417,136.38447722653885,158.64617321447685
116,144.8720225392785,136.66346237011234,159.54511000656123
117,145.1664341403529,136.73569983386176,159.66773431311466
118,147.18573563481579,136.89669239214703,158.60099964216118
119,147.79211317142816,137.68176229665076,157.0301530221762
120,148.44674588183844,137.6296731852237,156.41791772425822
121,149.82184857687707,139.193321666018,154.03227128681283
122,149.19846457923273,139.4680628944064,151.68687993882753
123,147.92323593601958,141.02017319356975,148.02944119034663
124,147.49808732646858,143.14497347241024,144.7459433396231
125,145.9692113601846,143.36175239963723,141.9945410506663
126,146.13673752490305,144.5660797937448,140.85102181440502
127,144.47856829666063,143.8287114281019,140.1261086653091
128,141.3098353644955,145.78077213117234,142.57182959950276
129,138.3145836861218,146.27712591368385,146.7323660924017
130,136.70800687858255,147.06461792077943,148.88094770377512
131,132.84167820762045,146.92368661454213,151.3937500987828
132,130.3987707916934,148.05285061907,152.33626661971851
133,129.97068527593856,147.82977717146798,154.83204099831343
134,130.39928928787873,146.41705820518118,155.63120251378015
135,132.06119752058163,146.10494764995374,155.28404649980027
136,132.61268942031273,143.66326343827205,154.49390408746888
137,133.97368993492054,143.76015669993174,153.3414780179161
138,137.2304969478326,142.10643786247277,150.3715368463022
139,139.28807535578093,141.10992620465058,145.8317184639678
140,139.78272421707862,138.41136337776643,144.022728103814
141,141.93364129797317,137.19969366182707,143.01516010537657
142,141.4758545533944,134.43696162062662,141.95389068093994
143,143.26707962982863,132.54121213556772,140.59786330942816
144,143.96891170345663,131.86064899138773,141.60175758163834
145,142.61223516808727,129.8196909700103,141.52926650388798
146,142.04288723264142,130.94301527172283,142.2070025806179
147,142.28865692179414,130.32971234431784,142.56039078965273
148,141.85052856963335,133.30454026987982,145.7915885640389
149,141.54604976540764,135.8639830667391,147.69323183346862
150,141.61395371842116,138.29164744246302,146.97364310171866
151,141.5955668754551,141.85761704984964,146.27721029832668
152,142.50665457184192,145.50678281897757,147.0919185243951
153,140.43140234871174,148.39106196812446,147.61573870100034
154,139.33869874652927,149.7253849293064,147.0370816586447
155,139.74923382916802,152.3743213833168,148.42005732492905
156,139.52891961691105,152.58963901631736,150.32028951074943
157,137.3572669495688,152.5180448284047,150.33387928297947
158,136.01815491294718,150.51982888125448,149.22330809214122
159,135.78197693617977,147.52441682298746,148.61444982234116
160,136.01162298737418,147.18888731509375,149.13982465879425
161,134.86517404697628,143.96830925843756,149.46479733854486
162,134.03123358087396,140.7775160140215,147.91921835426245
163,133.8568889045922,137.65462777599893,146.06316554525472
164,133.2528410031648,134.8273263783309,145.049030330647
165,131.34855724996288,133.10911994581673,143.04184042229372
166,132.08621232720822,131.85551170848711,140.30658947879436
167,133.81101781778855,131.34452635139024,137.98533788416967
168,135.36098628874302,131.21173995465557,137.4916726447522
169,134.031441065023,131.46383707492708,135.4691202898985
170,133.4467145553968,129.3521450371432,134.49876810716128
171,133.52371466825514,128.69271800255027,134.49662606165856
172,134.16424703896953,128.16228791040766,135.11369480847114
173,135.99509150067672,129.67291350577926,136.21331651533342
174,135.88681030479827,132.0485279801045,136.91901110083452
175,136.91501946497365,133.10150075934013,136.50170450276215
176,136.75106007950222,134.34298118032166,137.01522233530432
177,137.593728603628,135.52424152112584,137.26940901435816
178,137.36206130425032,137.55017308790485,138.34526603900514
179,140.10789640436948,138.74775571694636,140.90675781740023
180,140.9255884647081,139.63503530795032,141.54426765844659
181,142.3846872742707,140.69489415634447,140.67975947216897
182,142.84553882072018,142.0889329587753,141.69855017372174
183,141.18039545000286,142.49843291611032,145.06009062200184
184,140.5479681498314,141.65715159164358,147.30978110193558
185,139.2647929255848,140.43620316218988,149.81641107185925
186,138.12380171505,140.30789874074438,150.16614458525203
187,136.1996802472544,138.75129334119364,151.3472558214079
188,135.79071856616557,138.37918452895306,149.61371556335658
189,135.03640136426048,138.25281998975456,147.637429589132
190,134.4167785231346,139.32778383836663,146.58252562222341
191,134.3435908197604,139.3352106553493,147.6430670904406
192,134.7305487327983,139.0570282265308,147.45864112302885
193,136.96803701059076,138.17543666478002,143.74759080920003
194,137.56695999536709,137.5248006044921,140.3566118142814
195,138.6220991607128,136.6348835990743,136.93365774933756
196,137.1270137560686,135.26108965509155,135.771396976483
197,136.0976796471181,133.68136916073942,134.3166315443777
198,135.8572244863684,133.23216645449483,134.876118367536
199,133.67332688768974,132.57831895229705,133.98422523322478
200,131.43798441137804,131.53442730173623,133.3558848476463
201,129.93134251440912,130.61635654940324,132.5865423626778
202,129.5430996599178,131.1645409682262,131.84980104996765
203,128.17541280115833,134.6712729958133,133.22715009732752
204,128.75138956131983,135.76578675922636,133.74194940950412
205,129.01668858350666,136.48851269824175,135.21784349022735
206,131.94470383082333,137.92818271861168,136.97473218412253
207,133.97967495115014,139.21405248986974,137.60513970498002
208,135.51514732655542,138.21829105382807,137.51411175015892
209,137.48109970679684,136.4766946177292,137.94160154134545
210,139.0752582871492,134.80523078844303,137.4735516759238
211,139.19832147048334,134.36348751242608,137.05355816495236
212,136.941771327992,134.1176713379023,136.6300603466106
213,138.35864780930072,131.2653047437438,134.03679250040756
214,139.62637032391666,131.49603030786415,133.04596761145154
215,140.65469469775454,130.51303425176462,130.6664366281287
216,138.61978729924323,128.87009525442045,128.9832073252883
217,136.00708386758058,127.87659010151378,127.4860757907868
218,133.72387525341645,126.82496642486146,126.50463010009999
219,132.36448587803127,125.91043590994146,124.58512010493457
220,130.8430322953865,125.4561377793312,123.74181856721555
221,131.60430267305247,127.51468006227708,124.59705917056446
222,132.25464497516165,127.85961704742904,125.03843879473905
223,130.49051186366972,128.69701246567354,126.12976197828873
224,128.25611595977847,128.2107366422556,129.551548937522
225,125.78087889611075,129.71229132653903,133.02863886320523
226,127.25082640225969,131.26359172857278,136.54709481437598
227,129.97312469497186,133.1152922455121,138.62612285525324
228,134.38515127136782,135.82796844932574,141.10579590208835
229,138.02385227250264,138.00484262618923,143.86440819606509
230,140.17717121682114,138.99646107296343,145.67890161702726
231,139.96343132736175,137.68161659480654,145.0805932894309
232,141.73930537112645,135.81482136412862,144.4318092600789
233,143.266427560179,136.17028923322775,145.09723482538135
234,142.22309633119457,135.5802906679499,141.76442469237602
235,139.81839138341445,135.97013513761445,139.09661611887833
236,138.42416163679349,136.52376556277315,135.40893963344004
237,134.5258107395441,136.6834043601827,133.43756783140236
238,129.34550077163712,135.0203778503099,131.0769280647756
239,123.82951144270662,133.0035111423384,129.4215457038664
240,121.37114633265185,132.53226748837156,129.9833308840221
241,118.61853628238259,132.43529002176106,132.6740661350613
242,116.95876126720529,132.27994473590888,134.49773907193259
243,116.46584369111986,132.18228371091638,135.4660254016489
244,118.93460446735976,132.84118454787637,136.9209630955877
245,121.45025540646625,132.08184096561928,139.69253141291549
246,123.1162391512543,133.0569335415979,142.23157204019506
247,124.74375416947723,131.9177433417712,144.21946313618463
248,127.00141145881494,131.64675500394478,144.36971705328054
249,127.41724626818772,132.00051215994318,143.5855941215505
250,127.80826667129072,132.5212939348505,141.5759042779461
251,132.00659041289774,131.31070222813477,137.44462045799958
252,132.4554803548721,131.36296628956273,133.8514934829928
253,131.62255772639452,128.5040747794597,131.1255654711205
254,130.64403644323684,126.72772542911858,129.6045134764246
255,130.95492062833932,125.14901007392533,125.43614605435384
256,130.1633085846269,123.1171406470977,122.27051670595822
257,131.227048310093,123.79000882706073,120.67207210017128
258,130.98006655424086,125.05665905922396,120.80970093838457
259,132.20585532197305,127.24851312480389,120.07813780685497
260,132.6930932489271,127.70015847229347,118.54552134515443
261,130.2760119143448,128.817038723003,115.58119809408852
262,130.12384978659856,129.48065576185985,113.6497256181481
263,130.444353838812,130.79390196037207,109.52169035542906
264,130.02902817609373,130.68242539570127,106.85702420271896
265,128.54489715369695,128.86319723695357,105.54218644584917
266,128.44385807898453,126.03153101625131,103.84862499533554
267,127.09933366084826,121.38192368390942,101.72891831672125
268,126.15112102041697,117.70899843890774,102.07697733543567
269,126.23250506097777,113.72774865762965,101.55621002477481
270,125.72348484648744,111.86437135281214,101.11561327266827
271,123.97942248076501,110.73704872919696,104.43352737081223
272,123.46138018537147,110.32393129746417,106.33709027383404
273,122.96197178567438,108.70634756996137,110.91262647701913
274,122.83304714857643,109.3140349331597,113.50445887353055
275,123.30498113278414,110.70129097691718,116.2656555130811
276,121.1462641223919,112.42774536322595,117.73616585930877
277,119.64944776371442,114.40772013325343,116.97651911691146
278,118.184303674873,116.18757108255372,113.5922631209282
279,118.80307626941274,116.81088613080996,113.44545300210771
280,119.67125365492802,115.80426244846463,112.94898809870229
281,121.90632938414792,115.59760247210065,110.06631771950342
282,122.03485633525183,113.8389795546944,110.28783449712573
283,122.34701310630052,115.31929559967361,108.90829633751272
284,123.47231489274229,116.59963481281525,108.25086581590685
285,124.3368396010535,117.77342020356059,107.10772030947722
286,124.83913265657841,117.70458993680231,106.22683788893691
287,124.97687935892418,119.21039637554625,107.54193833866948
288,125.63383409623077,117.83080580134478,108.27770972502165
289,124.1040648564876,116.45859847408,107.97207545591769
290,123.78375704273228,117.49448553747888,108.0675300161793
291,123.54640449674596,115.90341607776311,111.04345643461527
292,124.03100435066483,116.11367433729754,110.95995434898325
293,122.36050108733238,114.51941279079492,109.24222496600468
294,121.88237137406061,111.59504879829187,107.60304421743949
295,121.51742196219274,108.65673421907441,105.21080568028223
296,123.35463458612064,107.70938835645534,104.37113297011982
297,123.63923917081374,106.55329165587621,101.83746299735694
298,124.75797310076965,104.79764547700188,99.81525907085253
299,124.6431890283553,103.96709261579001,98.35562093382836


==> csv/ZRH_NEW/inv.csv <==
,act_3,act_2,act_1
0,0.5997318594769003,0.6000771416842354,0.6001048972828268
1,0.9999507402192755,1.0000274827543942,0.6000771864367346
2,0.5999986461959769,0.970415031878079,0.599925853486923
3,0.8974310386647315,1.000104944737631,0.5999989382238844
4,0.6,0.6,0.6
5,0.5999205358043023,0.5998523457345184,0.6000048559314
6,0.7606206070333661,0.6000357102375063,0.5997509715030314
7,0.5999107176788684,0.5998548950474267,0.6001239973284223
8,0.6,0.7997340503707909,0.6
9,0.599964747045141,0.6001246402889602,0.6000768006241834
10,0.6226489683633675,0.6,0.6
11,0.5999780384267335,0.6000142325865634,0.5999076654407733
12,0.6,0.6,0.6
13,0.6,0.6,0.6
14,0.6,0.6,0.6
15,0.6,0.6235045156534349,0.6
16,0.6,0.6,0.6
17,0.6000746879839833,0.6000578330213757,0.6000263699404957
18,0.634264586759445,0.6,0.6
19,0.7039730186897014,0.5999310971711298,0.5998718390520545
20,0.6229036973238555,0.6359207938767423,0.5999239737708955
21,0.6000144519603776,0.5999200870816055,0.5999742368628138
22,0.7122222300223537,0.5998673942365476,0.5998015108829857
23,0.6,0.7439311865405119,0.5999999999999999
24,0.6118658409025666,0.6000546394905681,0.59994058630618
25,0.6323053096707634,0.6,0.6
26,0.5998733357493238,0.5999290334148555,0.5999266375487728
27,0.6122153199810023,0.6000832706419312,0.5999734829950053
28,0.6000581237530348,0.599787973496497,0.6000818159421715
29,0.6,0.6,0.6
30,0.7229301035837393,0.6,0.6
31,0.6783556033505881,0.7513749942973581,0.6
32,0.600116301051334,0.5999876590512008,0.5999378481097668
33,0.7227511262606681,0.6001005036312114,0.6000801109884636
34,0.7578101000876258,0.6000212391448456,0.6000344278143602
35,0.5999659262981347,0.599931801633359,0.600015671895344
36,0.6499846584541662,0.7052542741044197,0.6000493099049502
37,0.6377835157955776,0.6492242663203144,0.6
38,0.6035162997338311,0.6183567860567282,0.6
39,0.7200531094202169,0.6528825263800494,0.6
40,0.6837664734981875,0.6314001978975451,0.6
41,0.5999510828157677,0.6445017584371227,0.5999337272516113
42,0.7547608998973827,0.5999065798757645,0.5999046398380374
43,0.752884668171437,0.6,0.6
44,0.709153689141578,0.7372110827130419,0.6
45,0.8706153570356082,0.7780879177901977,0.6
46,0.9006716858978143,0.6037837335541001,0.5999101132226254
47,0.7363427261935097,0.6000752452552341,0.5999805529980885
48,0.7948996937597649,0.6,0.6
49,0.9660688357294588,0.6000314977402972,0.599969899699643
50,0.7410056063449922,0.6,0.6
51,0.5999121809537968,0.6000925213492674,0.5999571657364243
52,0.6379319355786948,0.6290060953303644,0.5999786094052962
53,0.752536970917709,0.6294160177974286,0.6000525305733344
54,0.8398412828999028,0.6000594128911163,0.5999966668822856
55,0.7005446540794376,0.5999511859191455,0.5999311097218674
56,0.6,0.6,0.6
57,0.6814573622886095,0.5999980968624798,0.5998841231333677
58,0.7641666881139334,0.6000068880448794,0.6000516749264775
59,0.5999949730147877,0.5999504813903958,0.5999039685535913
60,0.6,0.6,0.6
61,0.876141615689242,0.6000442297800345,0.5999715992796062
62,0.7943023824405961,0.599760816186238,0.5999260470757443
63,0.7062098557304224,0.6,0.6
64,0.7471022514628081,0.5998372650484283,0.5998660579333192
65,0.6721439610998772,0.6643607170689223,0.6001144142208891
66,0.5999448579846247,0.6676529001923086,0.5999333875109332
67,0.681523634476952,0.5998282800861409,0.5998596418328754
68,0.7054047883621964,0.5999139346233613,0.5999247182272942
69,0.5998516820607018,0.6653115430263772,0.5999225117532496
70,0.6,0.6173395745021125,0.5999999999999999
71,0.5996988688290308,0.5999592866511692,0.599785970758102
72,0.5999481630408567,0.6001658949114839,0.599877963071459
73,0.618701525947424,0.5999695828092226,0.599996457541083
74,0.600044463066347,0.6000785209497783,0.599939530484795
75,0.5998778686503178,0.5998405027036064,0.599806787612793
76,0.5999394938382673,0.5999609454832899,0.5999833777454426
77,0.6001141420331062,0.6000214863876994,0.6001141164904509
78,0.6993771436221349,0.5998900897028369,0.5996963843916403
79,0.6415650730442921,0.7204021209748471,0.6000927169607058
80,0.6969291119273395,0.6077422221940711,0.599811558694325
81,0.761677377378353,0.5998861310926886,0.6000054435183937
82,0.768034236873424,0.690684806810057,0.6
83,0.7520712526791804,0.718941610690655,0.6000080368062812
84,0.9190219851663828,0.6795271604538197,0.6000558992418665
85,1.0001235883003838,0.5999978005600621,0.599975346655595
86,0.9129721171556054,0.6000193134076497,0.5999585812491759
87,0.9998578296874592,0.7402380370853249,0.5998475609363126
88,0.9265812960056848,0.6022063995519473,0.5999514792288885
89,0.8069481326757957,0.6041444073960593,0.6
90,0.6890035063490255,0.6271698838754067,0.5999646570648169
91,0.8253648957572326,0.7774286999195253,0.5999346395474753
92,0.9945085918892724,0.7571910915421021,0.6000099000336856
93,0.9999576433739604,0.6000347364132315,0.6000968542061051
94,0.8952922357792624,0.6,0.6
95,1.0000030114720715,0.6434155043321637,0.5999529868363265
96,0.8612298095483387,0.59981038865105,0.5998165997842105
97,0.8126607534765287,0.7060292967506767,0.5999275195436027
98,0.9155024491833323,0.6,0.6
99,0.9998416753599488,0.6001114488412763,0.599961032060945
100,0.904432951711452,0.6346271184875978,0.599780924198611
101,0.8952010957919693,0.6695850515771419,0.5998909084820866
102,1.0001276445279237,0.6017213190040849,0.5997426003406754
103,0.999942346132267,0.6001031026084024,0.5998395582406221
104,1.0,0.6957136949405707,0.6
105,1.0,0.7657160260821768,0.6
106,1.0000594281684496,0.7468228901746224,0.6000556329977038
107,1.00002542382097,0.8608729328025437,0.5999231195896405
108,1.0,0.8350832593388521,0.6
109,0.999912108064056,0.7361829642343816,0.5998966989738423
110,1.0000048861690154,0.7842001674634131,0.5998949111643178
111,0.9999956469585728,0.9055099705112204,0.6000984808499421
112,0.9999627087902452,0.8729029258997463,0.6000131373607385
113,1.0,0.912675013055074,0.6
114,1.0,0.8004299103316912,0.6
115,1.0003498655234566,0.9160117916236878,0.5998709674193903
116,1.000153306030016,0.9297211760073724,0.5999851234038931
117,0.9999370519651954,0.7085455038557196,0.6000301894696649
118,1.0,0.7704111062072952,0.6
119,0.999947963614474,0.7712548793062357,0.5999833182152444
120,0.999822135404769,0.8053485814424086,0.6002365323386039
121,0.9998305431421411,0.7765312728037609,0.599794385744708
122,0.9998399303905916,0.8031110100511614,0.5999022040444323
123,1.0000506873641095,0.8543138106486751,0.5999620596890451
124,0.9999788581320496,0.7477195715930858,0.5998728241037483
125,0.9999778287610364,0.7425589827072332,0.6000122596475265
126,1.000109478570861,0.8869147123341883,0.599963775888768
127,1.0,0.8558161184710786,0.6
128,1.0000628880070237,0.8746630072844758,0.704203807987807
129,1.0,0.9534321024630594,0.6
130,1.0,0.896424418953837,0.6
131,1.0,0.7702389431342063,0.5999999999999999
132,1.000137645605098,0.8057594379192538,0.6000213735639742
133,1.0,0.942309850277006,0.6
134,1.0000339695860254,0.7469584612737588,0.5998723671773943
135,0.9997946593208862,0.7963518982129925,0.599855839994299
136,0.9998391117270105,0.9285446884076396,0.6000336134054263
137,1.0000873562176742,0.946550496026588,0.5997544632194887
138,1.0000348352719937,0.9998478361500523,0.6000104081007575
139,0.9998203130437072,0.9732385933712012,0.6000022920972516
140,0.9997851129489462,0.9810108155568704,0.6001450302404234
141,1.0,1.0,0.6
142,1.0,1.0,0.6
143,1.0,1.0,0.6630084504171816
144,0.9998958236298832,0.9566470903709984,0.741982671698754
145,0.9998999208134304,1.0001283214365544,0.7445406614461322
146,0.999869918555607,0.9698603963488636,0.6778562751688731
147,0.9998093079624606,0.999719650282046,0.5998938916685704
148,1.0003227052255912,0.999564133168446,0.7522283748182519
149,0.99987416076769,0.8620178493858268,0.6920521038117312
150,1.0000690072710712,0.7892067445564617,0.5998699695337231
151,1.0,0.6600011980151033,0.6068329437190565
152,0.9998345906947732,0.5998197861093837,0.6187240496335363
153,1.0000253494014506,0.6901057916797517,0.63933278083922
154,0.9999654785594048,0.7047019786581658,0.6658752160937602
155,1.000043557695512,0.900904849055379,0.6642984877991281
156,1.0002398519360562,0.8957664946399809,0.6471631070812305
157,0.9999042325158908,0.804294885408245,0.6838108820661235
158,1.0001653435888038,0.9311904534951304,0.9030176001560548
159,1.0000870887193043,1.000089725819952,0.7866452030145996
160,1.000013012115869,0.7356401798238879,0.5999976010583095
161,1.0000426185565865,0.8009745184316368,0.7217266510886482
162,1.0000555465638818,0.9399774096573922,0.7735168010118378
163,0.9999679018108748,0.9999653498053188,0.9210203795683064
164,1.0001532911952329,1.0000093973591049,0.9293484143048624
165,1.0002048416827067,0.8803576103573535,0.7699525972961447
166,1.0001869429396826,1.0000738175207553,0.7452278598792788
167,1.000085888277499,0.9999273866403066,0.8553071171886149
168,1.0000612600084955,0.8933030061195557,0.7958609189614327
169,1.000038561120326,1.000040888712182,0.8920363845229716
170,1.0001744253028562,0.9999961818566806,0.980182034997404
171,1.000080553753947,0.9997444703609678,0.9999394184535986
172,1.000133783226051,1.0000007922073104,0.99993317182857
173,1.000010039735608,0.9782774169392692,1.0000111576226551
174,1.0000516990024582,1.000064401724705,1.0000239816364542
175,0.9999545539717352,1.0000064566642313,0.947409037048746
176,1.0,1.0,0.9436208724799764
177,0.999951027897979,0.9998625184967922,0.9999133325239714
178,1.0,0.9747753633831868,1.0
179,0.9999720752213356,1.0000588539749409,0.9489622468584542
180,1.00013214518878,0.9999870809666684,0.8688987167482614
181,1.0000908485729594,1.0000658165129717,0.9999925135929914
182,1.0,1.0,0.9152903823663372
183,1.0001253935382954,0.9704532209031396,0.9998693219378532
184,0.9999563906004492,0.9290262716457484,0.999912933156192
185,0.9998856764506202,1.0000787591780156,0.910195735230813
186,1.000035424672257,1.00005013209522,1.000001535630974
187,1.0,1.0,0.9865893753279092
188,1.0000458142552329,1.0000120144955744,0.9999558125629896
189,0.9999115422192802,1.0001133488086396,1.0000330250584633
190,0.9998961985565818,1.0001044065234113,0.9998959471412884
191,1.000089646746478,1.0000835182775167,0.9999808598937228
192,1.0,1.0,1.0
193,1.0000257693562662,1.0001914608188691,1.0000524921754754
194,1.0001675682766031,1.0001185882642163,0.9998881244182952
195,1.0000749942925975,0.9999505799330908,1.000028616714556
196,0.9999326911932525,1.000064888531015,0.9999874400023734
197,1.0000832101446455,1.000109416457536,1.0000268150113014
198,1.000085843696423,1.0001447636603995,1.00012216927207
199,1.0000928177968502,1.0000613141626178,1.0000094510988211
200,1.0,1.0,1.0
201,0.999806164877772,1.0000795451806377,0.9999724525554188
202,0.9998987796334724,0.9999547943475636,0.999980643077282
203,1.0,1.0,1.0
204,0.9998973273107576,0.999948985979683,1.0000568978028572
205,1.0004009328498875,0.999785709564176,0.9999376559870682
206,1.0000443544804725,1.0001620229651151,0.99997547504641
207,0.9998840046949422,1.000144572536032,1.0000835453842472
208,0.9999768581111668,1.0002256913408427,1.0000095563775735
209,0.9998814324321024,0.9999831460468016,0.99990374845826
210,1.0001015589187323,1.0000506028518523,0.9999805808442608
211,1.000076366544558,0.9807178895723186,0.9999548147667888
212,1.0000622962971213,0.9999191150266372,1.0000113955395546
213,0.9999300214472852,0.9999306274476492,1.0000717559551973
214,1.0002055920890018,1.000226013742816,1.000009319418038
215,0.9999631711716832,1.0000201821948702,0.999992929063794
216,1.0000222938356735,1.0001499186312943,0.999960791574628
217,1.0000226800911824,1.0000325544094917,0.9999826684315511
218,0.9998061858641536,0.999975593295584,0.9999024034365606
219,1.0,1.0,1.0
220,1.0,1.0,1.0
221,1.0,1.0,1.0
222,0.9997839183718256,1.00007377209353,1.0000359584438212
223,1.0001492966197962,1.0001736559072136,0.9999174914920456
224,1.0000800887350554,1.0002852980375612,1.0000525905830049
225,0.999818609481434,1.0001835047410257,0.9999148001342756
226,1.0,1.0,1.0
227,1.0001273790653866,1.0001946745555703,1.000086026774991
228,0.9999841192021608,1.0001548459809562,0.9999873168517494
229,0.9998897267741952,0.9997064248986492,0.99997977252187
230,1.0000385511888816,1.0001759346433952,0.999985927819154
231,0.9999909707574184,0.9998092731236594,0.999950733134484
232,0.9998410124467404,0.999852684868777,1.0001373417361112
233,0.9998801268359018,1.0001123522202413,0.999951522490456
234,1.0,1.0,1.0
235,1.000109467452981,1.0001417059063578,1.0001062578497253
236,1.0,1.0,1.0
237,1.0,1.0,1.0
238,1.0000900583726204,1.0000468905158135,0.9999962063408118
239,1.0,1.0,1.0
240,1.0001889746771373,0.99994662039429,0.9999181713805764
241,1.0,1.0,1.0
242,0.9999789265430176,0.9998293101127184,1.000110490203793
243,1.0,1.0,1.0
244,1.0,1.0,1.0
245,1.0,1.0,1.0
246,1.000042187574492,1.000075131856927,1.0000523604191645
247,1.0,1.0,1.0
248,1.0,1.0,1.0
249,1.000087169781284,1.0001741069588532,0.9999514489807764
250,0.9999412093517864,1.0001240666349678,1.0000229122449638
251,0.9998740020276878,0.9999358898290192,1.0000706745268784
252,1.000144505289836,1.000010163109492,0.9999549655089744
253,1.0,1.0,1.0
254,1.0000411725646303,0.9999969141958542,0.999965373938404
255,1.0000872928267293,1.0000881542270237,1.000031578311511
256,1.0,1.0,1.0
257,1.0,1.0,1.0
258,1.0001601042733408,1.00008279420298,0.9999409615619144
259,0.999860462060736,1.0002448949044098,1.000093009131098
260,1.0,1.0,1.0
261,1.0003296965883184,1.0002594656555437,1.0002020749476552
262,1.0000879384433246,1.0000595062099054,1.0000730539864162
263,1.0,1.0,1.0
264,1.0,1.0,1.0
265,0.9998991240867044,1.000068743455845,0.9999374866380534
266,1.0,1.0,1.0
267,0.99992325669835,1.0001174115502989,1.0000978302589492
268,1.000117700263233,0.999932611967586,0.9910871795477092
269,1.000130200499293,1.00006252916786,1.0000254228223908
270,1.0001312410837238,1.0000492012083482,0.9735726826306256
271,0.9999740000189136,1.0000416744567853,0.901251485316402
272,0.9999120964341184,1.0000899818983886,1.0001520995283402
273,1.000138998934292,1.00016053822191,0.9999820911779258
274,1.0,1.0,0.8611205113750143
275,0.99992177066708,1.000204837558436,0.7919602403934882
276,1.0,1.0,0.8110149331480004
277,1.0,1.0,1.0
278,0.9999701804352624,0.9997620146662488,0.9999661411869418
279,1.0,1.0,0.9646383238487994
280,1.0,1.0,1.0
281,1.0,1.0,0.8995696956499534
282,1.0000676346610051,0.999904755950554,0.8133636378875786
283,1.0001347255781965,1.000086049836176,0.866057151260002
284,0.99989606886143,1.0001647966527056,0.939157914823934
285,0.9999578933802112,0.999950021296508,0.9960525081956232
286,1.0,1.0,0.9714187700555932
287,1.0,1.0,0.7470934859647341
288,1.0000044850329954,1.0001456025231916,0.6224675822101247
289,0.999941517395362,1.000057345165799,0.6920495341033097
290,0.9998436305719032,1.000095319167758,0.8964867343906108
291,1.0,1.0,0.775613404466907
292,1.0,1.0,0.8821842611465477
293,0.9999288999649866,0.9999832864301392,1.0000463521773262
294,1.0,1.0,0.8593921876663901
295,1.0,1.0,1.0
296,1.0,1.0,1.0
297,1.0001100422888194,1.0001144246781188,0.759493637804097
298,0.999986023554878,1.0000834256708488,0.8056331019029195
299,1.0,1.0,0.8772756275043119


==> csv/ZRH_NEW/mfd.csv <==
,Region 1 Density,Region 1 Flow
0,0.08070628361402786,2.9930680043268163
1,0.2909737067939438,10.024983368717564
2,0.5761177088630068,18.602098688558744
3,0.7493659632230277,22.59541696781336
4,0.9993845291710038,30.030407576960798
5,1.4038589877483316,41.40950730651053
6,1.5880250720022033,48.00727314541718
7,1.8087854722685135,51.119822394005915
8,1.9525349762125606,56.868125369142035
9,2.196060420220089,55.54078187027629
10,2.5699325525500836,80.09398226740937
11,2.674440008773744,79.90317423813616
12,2.8458528411297146,82.47593759279465
13,2.972039172249571,85.78126745297797
14,3.4623945595489416,89.35181187562905
15,3.7171944890280013,120.37475815655444
16,3.5027795057231725,103.4806651039885
17,3.6641990745802735,104.33959518864194
18,3.9578539569286395,115.13983840591806
19,4.546661112479293,115.70999820449805
20,4.704651632776024,147.22205243690445
21,4.724969247581098,136.55230269047607
22,4.921788715209725,135.86925409149404
23,5.1502644843206005,138.57355442872893
24,5.6200742548528675,144.07537766277267
25,5.39903565803894,164.0375454018672
26,5.197951563856698,141.804933043206
27,5.563195315620472,152.35848994920713
28,6.049991884163025,148.10615158217163
29,6.707239915403604,176.48690801739474
30,6.281432198554286,179.03982364062642
31,6.084250922895315,162.88769766839198
32,6.3522022618384595,165.6251469274266
33,6.877919510774549,146.6138193595686
34,7.508050757900672,198.67797260995215
35,7.075254804900634,195.56474143439482
36,7.1619110328090265,180.8801271597154
37,7.3263425843450385,179.7219976605335
38,7.691917988020148,161.1203495722126
39,8.244303698464414,212.07403536024404
40,7.633275604633616,193.18385840015605
41,7.654159702135303,183.24325414022906
42,8.095337398384906,183.8730100718452
43,8.699115380665596,178.5194645975108
44,8.69831552035225,229.35561441619222
45,8.319341549585126,201.71798294589524
46,8.302399571816267,198.11802540823177
47,8.498736432748903,184.79176105761965
48,9.173078257857401,194.13151873425997
49,9.295970040372403,232.11296746396147
50,9.108064042190213,202.30000455524316
51,9.088062031672797,205.98952072205802
52,9.341087306266049,185.26619259067232
53,9.984923236975526,212.4856527646209
54,9.813229353366802,227.38670303729637
55,9.653078993786357,202.18845292261068
56,9.90641009657353,210.96554069506018
57,10.096939683544187,178.92520926322516
58,10.944771979465338,229.20124398318117
59,10.604034386332062,225.67838419583836
60,10.461537236982778,207.43860310058233
61,10.652066067027762,207.4068382716965
62,11.00927415797451,188.70058260956563
63,11.12073324951722,237.19694244478265
64,10.946381419093408,224.9873318132323
65,11.083341525922068,213.23165815375287
66,11.233340518218176,208.43686815534662
67,11.799290322842388,194.3758431275446
68,11.860659437158878,249.2394273795911
69,11.703040254028338,222.9399787701833
70,11.808989238055661,212.6185764532329
71,12.019129744130506,204.22793295905697
72,12.789879936568271,215.18205859993975
73,12.570473325164341,243.41559442232386
74,12.340577095433616,218.3725596356558
75,12.578450779879441,219.142279694519
76,12.765247729093343,203.0762484847069
77,13.321341452282633,232.46272192266437
78,12.675188198079152,237.60797219078364
79,12.784436351397035,211.37388347888384
80,12.972560805679375,216.067659537094
81,12.988292267099151,193.5786570609767
82,13.55132378203971,236.20570557684107
83,13.166695927109338,226.08086004378205
84,13.202474188803873,207.27642928753264
85,13.35882792812768,204.11809177027942
86,13.86305316206363,190.17086130521196
87,14.350450147251543,239.50665165818793
88,13.718861353996779,210.41848811296384
89,13.687250835985282,198.9469237087351
90,13.772143188193041,200.32511181367101
91,14.341914624083204,197.6577506215948
92,14.722381177680944,242.47827976803222
93,14.400524499114162,216.99572795905362
94,14.367306260236862,214.37749690838143
95,14.801484799466472,209.92940979618885
96,15.276917464112667,212.97688346427705
97,15.09108738910263,245.13634165746615
98,14.908206401555061,224.3385096483249
99,14.855298023142309,220.68628179008613
100,15.15612297169745,209.75826994166007
101,15.917298848746507,234.11671036688665
102,15.708575553756171,239.7948284005191
103,15.585153011655478,212.93334881474982
104,15.94642819491303,218.0736804831771
105,15.995613271952667,191.41584942933383
106,16.777115349052607,241.42892570005765
107,16.358137494111396,236.21876678586443
108,16.271384225454774,216.73369641600675
109,16.535623604955806,229.2722620517889
110,16.76964373264064,206.6073575178514
111,17.089951301865298,260.2605687779234
112,16.893761324036515,252.3919444320718
113,17.041762055592965,237.64348012695908
114,17.171278135582043,234.3963637794946
115,17.584274402032953,215.9068101093544
116,18.04203371335216,262.5347778862937
117,17.359076290584696,232.24238485524484
118,17.481918918943226,229.24237328921572
119,17.628860617577086,220.1993478414132
120,18.28759701220828,223.63158875297785
121,18.1377330142797,247.87373696047663
122,17.629371821247794,217.9924842210703
123,17.881767425056704,225.24378324355857
124,17.856677954262295,201.49823451934537
125,18.291596561107546,227.72630036825726
126,18.004713176507018,239.55629567383596
127,18.0232370234271,221.30598222824452
128,18.149839084311214,220.03445595205832
129,18.317124198263244,201.22573622709027
130,18.383675249698705,238.28929760352145
131,18.129330810535752,236.4717399627451
132,18.4443326918352,222.0520740285709
133,18.72163429319319,225.37094563819107
134,18.923073799309268,205.1886516965262
135,19.249833254026882,244.55083306720155
136,19.083292363186413,229.76284200478156
137,19.155873796580668,220.17216972997096
138,19.61127111033544,220.07104746259458
139,20.034326875805576,207.32326496119532
140,20.316601903021052,244.30594553136066
141,20.33765820850158,223.86204162299023
142,20.10795129756316,216.6156481909875
143,20.24000530294571,209.55194101731263
144,20.47321099946636,211.51437686610163
145,20.52924406978201,229.01854061003158
146,20.490664110310636,209.81443251769642
147,20.757802436429635,214.34631300678276
148,20.621219286236656,187.21453675076594
149,20.93619315427875,208.63054331459134
150,20.762922201802606,214.2119758408069
151,20.97426057433431,194.68010241150796
152,21.26859886862874,194.38602541895986
153,21.20759753035927,171.04192508921312
154,21.73659724474904,208.3209039553875
155,21.501251793130894,207.27725746404016
156,21.67461308714802,188.56588577352645
157,21.604474293611204,181.66471207651261
158,21.635175868404083,165.40928581341254
159,21.771228644277382,199.6754529786472
160,21.717622587278395,190.8551963322194
161,21.920690050931185,182.1032126947407
162,22.201161061461995,185.6120480226649
163,22.549541128575136,182.89732698849537
164,22.726040064632855,216.70327756512032
165,22.71951178419882,208.3595065682978
166,23.056596400939185,204.32580339669394
167,23.179473955642763,202.27582661531218
168,23.58395603698183,202.06609233870083
169,23.307735673843652,222.09120435776322
170,23.32901554377578,203.00731143010094
171,23.867128179491015,208.8284999764297
172,23.901045845879782,197.75288020297884
173,24.466686347354575,214.46696751639874
174,24.116402706014103,216.46232198146376
175,24.066570887013956,199.78839140124458
176,24.189173139519603,195.26993189849063
177,24.234743962329283,176.7319064933796
178,24.784086201084023,205.66980696840062
179,24.720079607394858,207.18085969874997
180,24.928697564607393,198.60642796512235
181,24.826355516029395,216.24724957409003
182,25.1472403678305,202.7322843197695
183,25.227079209968892,231.3744657325021
184,24.940901495425933,224.19605641702506
185,25.083409171609357,213.61711103238497
186,25.243924589236617,209.84393210178303
187,25.619313219460608,194.03888839683478
188,25.77143920335145,231.60075284074537
189,25.64682039366492,210.6377272282015
190,25.81644428805449,196.93580285095874
191,26.090955790250284,193.4868565403486
192,26.368881420808147,193.55210923817535
193,26.26469199991987,216.36679663700167
194,26.219708895159098,194.86913378571737
195,26.416962990360258,190.77361548877374
196,26.493154032979756,176.02256974444455
197,26.844363757779565,195.6741161108644
198,26.574442444358013,222.10790377466094
199,26.6114336745173,221.9840186578538
200,26.561452492900614,215.6059063017994
201,27.037528098401722,203.41897407080265
202,27.39298308769051,236.33955620904388
203,27.461845322432335,241.31150989384332
204,27.674716904168044,208.5721415673517
205,27.981355308879515,203.36480672518448
206,28.186789056441867,191.74515467250552
207,28.46159321786084,233.3743759943766
208,28.254528228799664,217.66227587358793
209,28.626557419443202,196.65411598764987
210,28.845591363541036,196.97401796017357
211,29.124135438888832,189.3636183128508
212,29.306001631142824,223.96080566736347
213,29.33164410048695,198.8126387681192
214,29.651733823654386,186.4185447489687
215,29.68016395433123,179.956893078821
216,30.04773558420017,198.10887693896913
217,30.289031766714956,244.12597610627958
218,30.47878985981407,226.46613462819803
219,30.664681705906812,228.17568774143697
220,30.62370148657956,214.51797438403884
221,31.027595511520392,223.04577806425627
222,31.323121609510558,238.1290115755793
223,31.273111208408423,211.66584919564244
224,31.38807582391578,211.89228501920928
225,31.45603010475615,193.10759973532697
226,31.837006805599717,222.50563751185047
227,31.783042782900754,222.12126983763903
228,31.878323932094972,191.07933367926992
229,32.12215998708427,186.63922460143098
230,32.24448566290542,171.02599591593727
231,32.73655019616049,209.13503742344338
232,32.86058255567059,194.91077294990527
233,33.03429184060319,179.89726861138757
234,33.2215074560579,189.10763674474754
235,33.605008025422286,193.78886084475823
236,33.93529191092025,226.30914188734872
237,33.83496003812021,207.29418387487993
238,34.08983456971718,204.55133782512885
239,34.34601499047161,199.09645675575587
240,34.67112272741228,191.07659077140318
241,34.787257330647805,206.4737573421089
242,34.7568214369322,183.84508850085956
243,34.67148463577116,185.66340064859858
244,34.537059492403415,180.43040824838238
245,35.264228774937905,182.6640808956917
246,35.25145284046885,183.57413644603187
247,35.26821985801046,163.38064803642226
248,35.33185201248092,172.09095121863916
249,35.50369802017176,157.31748036162028
250,35.750202865651495,178.5965416832655
251,35.63879329278195,172.19948678919116
252,35.619267955991745,159.48764434563054
253,35.7670352041738,180.8876472841567
254,35.911213837161114,167.18027968561577
255,36.07377729476534,186.71981451304774
256,36.04825197338525,177.36116926108969
257,36.05874534457311,167.200487823044
258,36.26535645186679,174.8919989622153
259,36.47235337992414,160.03816196165627
260,36.78583529924916,182.78450549348807
261,36.761604306288326,159.45797635496712
262,36.83124608588699,151.67908542923578
263,36.97834808358694,152.5783934245173
264,37.33024080430528,150.10046927406995
265,37.437977761924145,157.9796895814297
266,37.571292757433746,140.88092740669464
267,37.77632264782835,138.34834194466376
268,37.90469619753022,131.41371011520172
269,38.07948482935721,134.48842844023574
270,37.90600650748952,151.33494431372094
271,37.95714667948027,160.64903630331227
272,37.91438630706235,174.75058029874285
273,38.23578747914674,169.3332793811712
274,38.56805545661105,187.82989979787627
275,38.414787821886016,176.47392499629257
276,38.44016284281512,161.4169657620073
277,38.53912639200744,163.07889822831802
278,38.84090969486747,151.33272916738287
279,39.07851087255571,164.62291167186137
280,38.87489506613085,148.11219579791273
281,38.804315368139356,141.81665363598228
282,38.911874516791414,154.5760155406307
283,39.18827833750988,141.95755717953412
284,39.44162715940424,155.37146927705658
285,39.26786388352663,135.26827102577218
286,39.463221863649906,132.86682531034037
287,39.54519412187152,133.74791697090325
288,39.98929756062646,147.06734744615568
289,40.32915731816324,178.1544118192768
290,40.528061706285676,171.14634732507295
291,40.32476487862025,172.81604709699383
292,40.42657922057067,168.11296295077037
293,40.93242932551567,164.91573643879943
294,40.99187444785498,167.862924739834
295,41.191714303988284,159.049987035479
296,41.13769340294465,164.59263179297284
297,41.3555246827247,157.403893740974
298,41.83035252547256,169.57276200849458
299,41.76624084094212,164.80475349848246
300,41.64634397533541,149.91910513509927
301,41.53572239858025,153.64092467501098
302,41.72152522415252,137.97701199447533
303,41.95332349336974,150.64615217283674
304,41.81157890939758,137.82479898520464
305,41.969838882859534,129.1090147656207
306,42.15283496439928,159.16291107031915
307,42.224824553349144,179.1190053504739
308,41.96834317918104,206.6786378483789
309,41.73075283125654,204.73128901033144
310,41.929470940381975,202.4382927429101
311,41.976311599326394,211.20120826484492
312,42.345735668469814,204.89033881735784
313,42.26644784744641,215.46401657721754
314,42.101186063651284,205.9847871927794
315,42.28135143332145,199.4245893583501
316,42.318815059942104,188.2484307285504
317,42.794576780714955,193.61832486766875
318,42.66399285465319,201.0907607125418
319,42.71478975486147,185.16539378130602
320,42.83165945738314,181.62700611581232
321,43.0632689439956,166.57395434318903
322,43.57042400552801,172.96412987820557
323,43.81153324022715,167.50819006378538
324,43.754541822322565,177.2585835099359
325,43.879029418043196,206.05553391223788
326,44.0880475268049,187.9950393828016
327,44.515867493709464,203.34771668804385
328,44.870142151254754,197.53700368995527
329,45.130221009267224,191.38550108578846
330,45.187753045777015,183.31392987811788
331,45.455476620383685,166.62969019422655
332,45.785769308230016,186.38954695623613
333,45.807041532894374,174.09730512578298
334,45.722295955439776,169.09066992054028
335,45.78959409817969,162.86641420274373
336,46.01714157634302,158.42819035802282
337,46.085811043246004,175.69225050018647
338,46.14350492719464,157.20505494541572
339,46.25401686940455,152.37763780729728
340,46.27612198630834,150.791771274963
341,46.508410895612016,157.4200880964482
342,46.368206782272225,179.97881572516806
343,46.459078966871154,203.07301225162595
344,46.55066250194504,211.18818563627357
345,46.833732371862794,187.01670679258558
346,47.43586506650709,200.8666596973891
347,47.469460601624064,196.939172259269
348,47.60420106582083,179.66059448278554
349,47.70772139896016,173.6803526907079
350,47.71022707683681,156.83033265223426
351,48.00025334581165,167.16690642790002
352,47.84695029424589,157.20565212830348
353,47.82201352998227,148.37904114932383
354,47.80243470039121,149.20267257808212
355,47.96529646663175,135.52982472181196
356,48.08978196400628,152.81068149467637
357,48.09439493401953,141.23696811464544
358,48.134094125295356,144.20984513319175
359,48.097436446708535,136.46597694579114
360,48.399061770846856,150.7382432170992
361,48.6527947072054,191.37260796517918
362,48.51643241414827,181.18094152893647
363,48.545790199955256,186.70024274368905
364,48.72907539889499,172.00287334137593
365,49.23936006882624,174.42831550898575
366,49.2721672693615,177.37553644992843
367,49.47812774215865,165.3976945900735
368,49.626880286896196,164.71964916141744
369,49.68493894273112,146.1115653761607
370,50.11556671284788,155.3374974382354
371,50.11347207968898,151.12560596329524
372,50.13300647534533,140.64959077760477
373,50.05085499849858,139.46261366410127
374,50.18920568836822,123.81642140628567
375,50.334866032722246,136.16331708476994
376,50.112255273408046,126.56576898801616
377,50.31077895097698,121.8852551117397
378,50.35843695332623,138.4071102977468
379,50.523614548672334,155.12573963628824
380,50.73048049985854,179.27350729494646
381,50.451705890249684,172.6280146059181
382,50.34450765773843,166.72872909820887
383,50.58511579967668,158.2124494717274
384,51.0400247223955,147.66427806007707
385,51.2676486748346,158.07974755297568
386,51.3914937530993,147.7885431835506
387,51.47259322567353,146.5924211528686
388,51.61029198527121,136.6552222190705
389,52.06162027497321,141.9142709426342
390,52.34396162518828,142.60834881664712
391,52.53174123711526,130.66570450809607
392,52.642614716140876,129.07160677960766
393,52.74182391344431,120.09929749347592
394,52.847024512996306,124.70739375511033
395,53.01445957825676,122.98895018334441
396,53.146007902347115,140.42611798888097
397,53.44692603296997,189.04733973027274
398,53.63957728907603,182.48378271424042
399,54.1487394928304,201.30172473426973
400,54.283350090797484,188.20756449382026
401,54.35888233757594,177.85803422321436
402,54.70211752860556,176.56863425404694
403,54.84173221649534,168.99484049820114
404,54.9270433680519,183.5499300790717
405,55.016753923804885,165.2430152204671
406,55.13575469662101,156.06789793026996
407,55.121700373506634,151.96142684450555
408,55.31663791659427,145.3100671323205
409,55.38593335714229,159.44122626302587
410,55.360518992016765,151.96149848095976
411,55.183809377364675,145.51915775986862
412,55.25881716150011,137.88844498579078
413,55.67613524776665,146.65868142657337
414,55.77210833275972,184.23552117341353
415,55.88575159391022,214.6341643254287
416,56.105328512656634,213.50219822934054
417,56.31756524521769,201.58440391942162
418,56.7016021355582,210.31667860512636
419,56.60821935428597,199.38991396843068
420,56.744486193153236,184.76553109433556
421,56.78767732055244,179.9251469058723
422,57.01111587670203,161.98714313179357
423,57.23342201169122,173.55499611120752
424,57.0299368272712,159.3659401032525
425,57.275211058266805,147.05834480780516
426,57.19247406375099,146.68627392835802
427,57.48587738311883,138.75238328036738
428,57.51335175567439,148.02023379885802
429,57.61661990943334,135.36164283629284
430,57.58374610240474,132.6092939186631
431,57.33938906961738,136.53168148018696
432,57.66890870369749,156.25755410856962
433,57.866837601240526,198.56940347006346
434,57.82812650452221,189.77355145252596
435,57.99554975858827,185.07346264754742
436,57.98948301166029,175.74004184409625
437,58.61187071750635,171.43212264744795
438,58.92712865941284,169.77978313814518
439,58.83452516015791,147.926554655553
440,58.86321725222561,146.64188238763188
441,58.88749473263158,135.70887487860318
442,59.13079488395064,149.38969159488386
443,59.14898966629088,146.8159868585388
444,59.27114178228768,129.15681971528215
445,59.3843102063209,123.97118988480909
446,59.518023832386156,115.17330090926482
447,59.817929578374304,130.72508812826834
448,59.77007250707888,117.15080232203513
449,59.88544767553726,112.68983229832487
450,60.18665664308864,138.45565189734663
451,60.43931581494613,164.63713167561176
452,60.790736281194526,184.75519109891655
453,60.912780588500226,166.4551027759522
454,61.098751209481,158.2406063284194
455,61.15112712009282,142.17052825483995
456,61.327981289082246,137.1722915974488
457,61.43180350660579,139.34357232130847
458,61.547623712436376,125.04551576294944
459,61.74281235433136,115.07073454777209
460,61.933217512374114,108.54686875604644
461,62.17722084410978,110.09349979743651
462,62.2922662615281,109.67581443282732
463,62.29558218963578,99.99892521585082
464,62.315063846933576,96.25904523011768
465,62.368256070672636,89.13716480875323
466,62.61282852578151,96.74025277413945
467,62.785264690706136,99.53150492103805
468,62.999380131230495,119.72943613245505
469,62.74450709110273,165.14289299486802
470,62.96077822617006,160.66107606418262
471,63.36376549684681,173.5610252939821
472,63.62140790271443,163.36781737652748
473,63.61968440957207,151.24143207072535
474,63.62519488600237,150.38679327476638
475,63.811604289098646,140.02365510826542
476,64.09342237853257,150.09691483982272
477,64.10967522538171,136.7829794213987
478,64.28516483328944,142.2840026461743
479,64.35475295426397,140.01515291960172
480,64.40915066883343,129.001790891239
481,64.51005193953718,129.80849699824796
482,64.55430687368107,125.30950650407254
483,64.54680951623459,121.20209531017274
484,64.46690388499435,116.09354177251743
485,64.59250935545556,116.42246030719156
486,64.54878835386182,142.03253286622706
487,64.43280216530432,174.04759149989673
488,64.57940468422406,184.30216771164072
489,64.49164506519885,172.66755967525089
490,64.54573128941814,181.2852952522027
491,64.53234399873028,162.6796373786642
492,64.48357358704463,148.09068607710262
493,64.64386667864854,153.12057912540882
494,64.65858154671486,142.39291261341006
495,64.80330446051107,145.29346111408643
496,64.87178462802392,133.6393401584247
497,64.99235206777482,139.8873148552409
498,64.93246108889917,141.66182032759218
499,64.7356327959284,125.75058294640068
500,64.88092433295265,128.32722964230382
501,64.72208930697174,121.15524593288615
502,64.63721231154318,122.74082890298321
503,64.73078074178245,124.83473794557047
504,64.8947077586469,141.67174831659062
505,64.79959327266786,171.22774915131663
506,64.79199753575988,160.89970530095718
507,64.88361408739979,161.98515835687738
508,64.80548065272066,154.89150349491325
509,64.78357543372965,151.746160059879
510,64.62845556299482,153.51250768172952
511,64.64089838625831,140.08266093705834
512,64.70400117132247,141.37254748008195
513,64.85317025313573,132.2583103626566
514,64.96174773547554,138.29200288746486
515,64.91997453495125,129.81691373596783
516,65.05560440429628,121.12067783947815
517,65.23854240374247,118.9195113942436
518,65.39206530993638,108.53552587797215
519,65.57897297178427,114.88169091311495
520,65.6297855514357,102.61345387401316
521,65.68087571049172,100.22274717275741
522,65.79210396624914,128.2057935700685
523,66.07834671939641,165.83157720385321
524,66.4542807493277,187.25834696564115
525,66.63794240867934,179.24730246786123
526,66.43509236660245,177.27052606983546
527,66.26084181845307,174.4213334049913
528,66.35676586322249,162.1537880412208
529,66.18593702036738,172.97602401406346
530,66.14953439891174,166.98643503661725
531,66.20934415870497,167.58729212222644
532,66.22046696019306,159.81105565369373
533,66.45704541493049,158.32434222666743
534,66.52335143118859,154.99401718703803
535,66.68246567135697,145.58899584790103
536,66.77024344253545,141.38367875808046
537,66.93959855027633,127.47242631890516
538,67.12267783231384,136.9620186619675
539,67.17950413740101,130.6677815860506
540,67.11883849150031,147.77204219049105
541,67.45602825390634,186.76709620098165
542,67.50451123476192,166.83468230879882
543,67.69456396291189,185.42752994246834
544,67.50340655926732,179.52118266049618
545,67.5870726961746,166.61510760035836
546,67.71349585935434,161.98270258837965
547,67.87535448701627,141.1995443131496
548,68.06291419887687,153.04706072303568
549,68.13173408516674,143.04310316940837
550,68.16479645721648,144.1740882218201
551,68.27942703596537,137.31631097438114
552,68.59771006760126,126.31845877230886
553,68.57016747258551,134.57176039361792
554,68.54174330721433,126.76971123565376
555,68.48860019185241,123.89347872239821
556,68.52534801738533,116.15127991532242
557,68.60610805869142,114.15871534604187
558,68.6810040109288,147.7695375729689
559,68.72043654542229,184.6595802752995
560,68.8612628926019,180.31775501061418
561,68.93650547901994,163.96482542430445
562,69.265893385062,175.36380095541614
563,69.42882229174214,175.42189594365868
564,69.37339564285263,162.56359506712738
565,69.51303366782126,160.99981262352586
566,69.46388519913836,144.74948861340826
567,69.8628891450673,154.33657160684945
568,69.99184455960246,152.25303731324342
569,69.79886903232627,146.72723002312316
570,69.8523721139581,140.70366055345218
571,70.01792085884784,129.5133744286382
572,70.13068604337012,138.67943979136408
573,70.01260535367139,139.2397215090992
574,69.94167693785948,133.4903517282505
575,69.91478016057539,128.45261554813794
576,69.95925392025755,143.35816799069528
577,69.94191972163875,185.75153354854808
578,70.07797105180646,177.30259065288755
579,70.09624407158752,178.71455076654834
580,69.95107429088235,170.44778325928763
581,70.05057879447466,163.93894828766327
582,70.06067972901667,159.41744220483008
583,70.03586044587736,148.5754531408529
584,69.887284320256,147.54517862169754
585,69.78807162530615,141.08888608831433
586,70.05556577689198,144.00142946273206
587,70.12978861249574,143.1396955988848
588,70.05162817294496,142.9258768975554
589,69.9404215530022,147.52730416734596
590,69.99947198698274,130.58126814803524
591,70.37755916104679,134.77792347149168
592,70.4961602005571,129.67005804289624
593,70.50137823520653,125.3469432439999
594,70.35040470041787,142.17423892597972
595,70.35137451157412,159.13747475926664
596,70.44466011981284,169.17379061620625
597,70.43974251486799,159.99422096474296
598,70.47080845828565,155.8803522212063
599,70.55522729521843,153.26475303136914
600,70.77380984796247,144.5602591977917
601,71.02833657716775,147.78560035473095
602,71.20948295295103,136.73122195943685
603,71.11883986463678,127.88099707683439
604,71.20912220389033,117.75370092241991
605,71.27233635370285,114.78011686925578
606,71.27230980449507,118.0018867410258
607,71.29131872540742,106.97525918324304
608,71.22337479237582,99.98824113960659
609,71.33438957181437,98.47325502233647
610,71.38042579507034,102.65262216322071
611,71.3925294603754,99.72947059207685
612,71.34493952607306,115.45670054308529
613,71.41387050857121,143.64362447778024
614,71.53039060612947,137.05963362566973
615,71.77043082608715,142.71089251556697
616,71.83579168643766,135.08784388029773
617,71.77546145534842,131.27234525688561
618,71.82936711216735,129.27183206463513
619,71.88798197293107,118.73956379248573
620,72.07123941511924,119.34136744141743
621,72.35288638275158,110.85604489602164
622,72.28746519024858,105.25523939746421
623,72.32231326954111,104.75691701197292
624,72.51230791163223,100.81414304516157
625,72.56906373178191,100.44506326726865
626,72.56513337438057,99.36130133213001
627,72.52993090296292,98.83946159822052
628,72.60539831469163,93.53589682248561
629,72.63936071911705,90.08602481396912
630,72.42655541546272,110.97778355592881
631,72.2867194773642,132.78550666828426
632,72.20274302803641,129.12377881014078
633,72.27466064544542,123.59871060343968
634,72.39499654393663,127.07219643222977
635,72.52634343220726,120.26573480792746
636,72.6572853570559,110.79249819664817
637,72.65179426996083,108.72634096835588
638,72.75174838576848,104.89926280109891
639,72.82434920312404,112.39689772601592
640,72.75398877629517,106.44606246958814
641,72.7530570643851,101.90387753516382
642,72.85510910509848,99.39044713392975
643,73.0654043964983,92.78848081297089
644,73.06491935141517,98.77822047603892
645,72.94798922794024,95.11145910494318
646,72.99269266400502,95.47308070407898
647,73.14838837201061,93.00064421999575
648,73.15928186214914,105.37013183347824
649,73.20956178066207,133.7980809495566
650,73.40034711730836,134.11190830822017
651,73.3138801820933,140.21180287980226
652,73.31422839657564,137.12547750013988
653,73.39263682197594,128.73228004673763
654,73.58157478743551,122.12963618755579
655,73.73100033709358,112.56063193562997
656,73.90576397739264,111.82852388014591
657,74.11826925009409,101.51184422406543
658,74.37609627914131,97.77128181076941
659,74.40987422274583,92.73411995629208
660,74.57926405856959,91.19979510926619
661,74.61751082937828,86.88512405528941
662,74.6077272156584,85.23054685992969
663,74.53785334532006,88.4097030233956
664,74.51909898120873,86.30156188057475
665,74.54639027219054,80.62765040714925
666,74.63879693531744,99.72710689403644
667,74.63968545532308,122.44888633378982
668,74.79117119681712,128.9274066385636
669,74.73298882641551,124.78519022486837
670,74.60386074400964,125.28804513817266
671,74.6411485753238,125.84828542292222
672,75.02598916585272,114.57884020364811
673,75.10026052922052,112.63618166699759
674,75.19398552335558,107.12591513532297
675,75.2385295477356,105.73790912225407
676,75.13961740849255,106.56704276655519
677,75.26983775998023,104.34137129300822
678,75.54127397478413,103.45830917216779
679,75.62886349664507,92.02879175203533
680,75.67869354505702,91.1457902687395
681,75.65909595441683,91.206102507997
682,75.68160821571334,94.73345020133624
683,75.74285008761534,94.4100673427044
684,75.58082836928764,112.95296755164215
685,75.42078233632371,146.5519960503827
686,75.46423135477158,141.6779215282778
687,75.85132936196254,144.2899810513721
688,76.01005157372553,130.98476691318578
689,76.03115199262142,124.82750674910966
690,75.98770553618094,119.90888236987932
691,76.07723633603615,113.19831569561974
692,76.13767564599783,117.38997474405477
693,76.0577054607159,104.4973904023636
694,76.07241432534796,100.00560372541342
695,76.03847283401706,100.56164974539331
696,75.99655592810333,97.40885647580824
697,76.0422042674522,98.31147209430772
698,76.09258661420522,91.53667988298292
699,76.0113913033905,91.50574225974556
700,75.93554112583878,88.44441627917688
701,75.90467541876917,88.04063071730023
702,75.84891977196156,103.75367937172787
703,75.92084012805714,121.81259278637225
704,76.15736527808203,122.65823046183363
705,76.18933987358413,116.95147899426063
706,76.23583892196719,121.41884143913866
707,76.21137961801027,116.21678593548378
708,76.29416528184414,109.82204049763374
709,76.26901795876698,110.00328030490687
710,76.26049148376006,101.61665467124662
711,76.28591543060149,106.84492373085682
712,76.33324449915465,102.11864767043731
713,76.37681226705237,97.60468020251696
714,76.41779090240033,94.46004686622955
715,76.47495596778347,88.16075676900783
716,76.56708580417401,94.53761105080441
717,76.60260926637338,95.15974252403862
718,76.5580564716937,90.90306672582801
719,76.53269123022054,88.14779878386727
720,76.51239121348631,106.83426560320329
721,76.5412318908723,136.20454799626452
722,76.67319482408577,136.0445532540135
723,76.78775595772751,131.1962851200816
724,76.71117990138751,123.48962625548513
725,76.8870397268594,117.27276224912082
726,77.09349241890881,115.1916151606006
727,77.1846478670302,110.35366158884531
728,77.16256901563224,109.74868878175711
729,77.20373959032412,97.63576280787686
730,77.34415581762882,98.41140557112799
731,77.38997037621718,97.39134797878637
732,77.49635191790125,92.55186267357371
733,77.54402959491742,89.56331298714512
734,77.65100369185124,83.23594309027469
735,77.67094354663813,84.98785992551967
736,77.79997629805709,86.73403745669815
737,78.01440746090621,86.22222809544506
738,78.02133983873733,106.55202218223839
739,78.06752157286364,122.43542564736335
740,78.04163834366871,132.38739861921312
741,78.02250902424076,129.587123354983
742,78.2332523138961,121.13428898672058
743,78.26900293330475,116.47607950178576
744,78.11842669479,111.79698909393079
745,78.16593901506833,107.67882805877055
746,78.06649347597815,104.6787242586097
747,78.08387474477091,101.97484690317461
748,78.14785786676678,98.82455444878325
749,78.37423716607242,97.13074987153651
750,78.39637686703202,93.99944567186779
751,78.35244483796981,91.87567471717266
752,78.30565458915486,93.53995211926784
753,78.24516856477004,88.64646647887022
754,78.36049061584828,90.86880382797665
755,78.491424531839,90.58907009245023
756,78.62775549518406,108.42069977161519
757,78.74153957157019,141.97540904636278
758,78.69149598423522,134.5039396739336
759,78.77272440567646,142.81295326192262
760,78.95976917230573,135.38343021652042
761,79.18525876740179,127.21289437150949
762,79.0850243293921,126.67579808519125
763,78.99258364699142,118.12488213150272
764,79.18447105465988,120.94698858141199
765,79.37480273165095,114.17912739562786
766,79.56865471344506,111.95159630580038
767,79.41790809050363,113.21751640996835
768,79.28596153485007,109.06628981216362
769,79.45941814928013,108.03134873296494
770,79.44740782781379,99.1588768991071
771,79.45232724729375,97.29250881930075
772,79.53619230913189,97.91153495517364
773,79.4879934148718,98.6634298194966
774,79.67855192100825,114.02909234632736
775,79.82077422939125,133.88303293023571
776,79.89615041620492,139.43279731701966
777,80.03650140875455,124.45846174560097
778,80.12218640946698,117.79596473620667
779,80.28764924714248,109.41493998976968
780,80.34769283543595,102.88432484924141
781,80.14993713664492,104.86231616202271
782,80.10802339540957,100.44152605085095
783,80.09564893161051,102.35430586880705
784,80.23606924645512,96.93216009001759
785,80.27264847212493,96.34525534976042
786,80.1822505471236,95.34131346209597
787,80.25466776908327,89.08378584634919
788,80.27991071135278,92.09710772451825
789,80.29431528878682,88.53436193298646
790,80.31095492103064,88.29837831854178
791,80.20666841440361,88.51759155157583
792,80.09330709934383,112.82412520656669
793,80.04103742771593,149.35532863465562
794,80.07994954225414,143.49670375684587
795,80.1452496984371,131.59901548208285
796,80.15075263289305,123.45211594544477
797,80.23983172874611,124.89829901276933
798,80.18455548432576,122.65872741097301
799,80.28481652038829,118.03108607401379
800,80.232433477835,115.78919481475486
801,80.21073504766983,111.90523322786281
802,80.22994324620892,113.03219648416446
803,80.24189843361567,109.69805423675135
804,80.19087160641952,110.04447092642147
805,80.15380218503657,112.60780856654804
806,80.2829085358501,105.9051241470199
807,80.39485791862053,106.57504664280287
808,80.33150380815702,101.29202355367897
809,80.26050359478104,101.93286773215453
810,80.41807509189866,114.98461818911875
811,80.50299189415091,126.26617511772821
812,80.66041401047312,126.65459946922283
813,80.71055641524609,119.61411925433589
814,80.78447118435854,117.15533855085859
815,80.71542231669021,114.21942141094021
816,80.76795295463222,106.11680932722516
817,80.94111654408384,107.91069641144021
818,81.01667093782753,105.68005710155391
819,80.96861861387873,105.13427900660999
820,80.94637151213811,102.91762847867761
821,81.09714423265798,101.18957845188176
822,81.27208465052985,100.48283955082168
823,81.28048388519404,94.37429300050056
824,81.17131913889664,93.81546935412781
825,81.12383580551818,91.97313044474933
826,81.28712898745883,94.71230528189261
827,81.28531211662865,91.39853058536565
828,81.16477675419877,106.94828780208309
829,81.34502306803097,131.01508071908313
830,81.61924442697384,121.86792988808799
831,81.89068332081887,118.18771758136874
832,82.14614281928999,113.42683342331277
833,82.13900912042605,105.35265612566391
834,82.10138774660639,97.95085499385905
835,82.06864045228453,92.03810521898711
836,82.21706522398554,95.56833589200828
837,82.20877190418699,88.87183750815267
838,82.06538188381192,85.11952372587093
839,82.06258382782009,85.87319561229975
840,82.31291827905784,80.27892221639746
841,82.39821029558574,81.01681885487649
842,82.30660815849839,77.50544808411601
843,82.28924314887598,77.72328981318417
844,82.26205840545556,74.63927835510401
845,82.36689576793864,73.84039643662949
846,82.52109422056944,93.45464277340658
847,82.62038077407409,110.04142526941092
848,82.66699891996547,103.65211485803201
849,82.67690658260462,95.21590272839072
850,82.81910182210554,97.91854241565653
851,82.83556548388553,94.72341132579245
852,82.91136884413868,91.42111202971763
853,82.8859151753993,93.25899889490331
854,82.88977689768546,87.14787179828913
855,82.98684336121381,94.0745562964789
856,82.9997230368157,93.19157181967272
857,83.0469457592148,92.4916727339613
858,83.08317933774563,93.5257735367404
859,83.09427489693302,90.26284624003925
860,83.17901222968138,95.03378399743809
861,83.15975862042484,89.90145318773638
862,83.2815551884105,83.72033362932439
863,83.26510019687169,82.29686177660429
864,83.27197236332503,92.3543791176053
865,83.25612698249864,116.39574867675326
866,83.16396640522066,110.48433150648522
867,83.26004941742681,104.12274782760404
868,83.30537681236099,97.40064421088869
869,83.37354431201933,95.88463513146695
870,83.30941138069247,91.87300171387044
871,83.2510114584329,86.34500721983544
872,83.21400303273329,84.8821620444625
873,83.23271296382701,79.87936831988748
874,83.27133175068542,85.08222609120818
875,83.34913168137919,83.80117457795365
876,83.3563485165185,80.78996704840159
877,83.3568012662011,76.30424817528427
878,83.41830295971164,71.86934864303288
879,83.55538912512674,79.31465610046229
880,83.54626900895981,78.63377200069947
881,83.38062278129996,74.58999911752225
882,83.4252854453461,87.19432017723037
883,83.42793778942536,102.51915449028644
884,83.65344231595537,106.84895651024006
885,83.76034815390953,96.44123475646623
886,83.77847439323602,92.06412685591904
887,83.93438343790169,90.18671539265489
888,83.92228966059284,86.08126566923065
889,83.8931523492351,87.6952928850582
890,83.91573741175762,83.11673096952987
891,83.8940428431859,83.24208967053927
892,83.84834405466941,80.03964116043343
893,83.92416613175943,78.6957535938457
894,83.8689613755958,77.85932556933636
895,83.87971823263335,76.06209189841546
896,83.90134500145233,78.03929582877214
897,83.93373766529038,71.8292467882518
898,83.91260183954238,74.96104013062
899,83.89242552075524,74.68572498005558
900,83.99334278933536,87.75412286230384
901,84.04533750571173,110.50561995274559
902,84.00496993348706,104.9311842270016
903,84.18725744261397,109.2509868749666
904,84.29771001182974,101.99499125740408
905,84.40576616086746,96.66035778493239
906,84.37296021349579,95.30549695192765
907,84.34765499059843,89.08950842896859
908,84.4266329851106,95.81165310041573
909,84.39818718366715,90.51555097442815
910,84.37447926069098,89.52980679583601
911,84.41623169948194,84.72636585073211
912,84.472362491046,85.5964219476387
913,84.42301409734635,90.76953875670394
914,84.46086822463745,87.20215818027597
915,84.49771094195742,84.52794609815777
916,84.47802069731398,79.31123508468369
917,84.48214191781618,78.4239496472911
918,84.53168425973062,93.50820702133153
919,84.48299152153987,103.84505602982591
920,84.36933051263539,100.08388807541468
921,84.21017205737384,95.52013828950845
922,84.39288494403672,100.36181926899555
923,84.49955384329452,96.73383398494666
924,84.4669706439312,91.97818711179696
925,84.41831575225953,90.43710013992178
926,84.31090809743183,90.40581665885915
927,84.3802764414662,99.00127400176817
928,84.35281453339383,93.66289009413127
929,84.45878890259344,88.39476107436863
930,84.35398153227842,82.70005596714891
931,84.4777798829534,80.49826979599976
932,84.58940832813849,86.88501013504765
933,84.5912288911089,81.85687793638603
934,84.54065483581991,77.75998528108006
935,84.39282133604141,75.0654386097165
936,84.61339012070161,90.55728675022561
937,84.71095337451472,107.48756644125996
938,84.64811175891948,97.4610509193223
939,84.8359496966216,96.0405307756534
940,84.79104459604993,91.78496006314884
941,84.98045880605036,93.6413807398102
942,85.21140805934976,95.15951101675878
943,85.19498289886802,90.99907110190833
944,85.10244975637366,90.25746531450542
945,85.19876576830728,82.41939014005264
946,85.37128772950456,85.21518857430559
947,85.36354393644895,82.83381838870312
948,85.3213696568101,84.97566910123649
949,85.33850461096954,80.80625650882816
950,85.31687066389969,75.56123855851234
951,85.56365500148445,80.96627944542799
952,85.59109402852249,77.82052480412484
953,85.60285965872231,79.38819175907248
954,85.49185886448811,90.63342384070796
955,85.50674959159336,101.91158350846547
956,85.6584953625431,112.91701228495532
957,85.65287055075834,108.81158604087197
958,85.74842787208158,106.06398597834401
959,85.85554821028171,104.24440780280376
960,85.92927949860682,95.96515673107193
961,86.01063739133339,100.38358652861416
962,85.93489973287257,94.05564012485083
963,86.02011536501513,93.71610758587313
964,85.97786133643338,91.05527073688148
965,86.08224521463659,91.73060978709965
966,86.18807820793066,93.33833338961803
967,86.23028029446454,87.93648055351224
968,86.33117120409766,86.81919018741526
969,86.3158077954274,82.43785157892553
970,86.3679045917952,85.46371863913039
971,86.3959351573931,81.70822629002689
972,86.5475009680209,90.29165504300298
973,86.42346444919177,101.99908733597424
974,86.4305365204813,94.03784146338477
975,86.5299320194395,97.70539842122668
976,86.66650983660031,90.43093834547042
977,86.72530184762432,87.0226845661129
978,86.72344961820671,87.06472673947707
979,86.72080881478448,82.74791306185777
980,86.7340081079235,87.65981219005106
981,86.74806750221452,83.00183825244189
982,86.764949282623,79.4130112784953
983,86.82236065541949,76.79317263384523
984,86.90761322455933,77.4624547529874
985,86.99983318777745,77.1744218300739
986,87.09002902025995,71.68866323941808
987,87.10101048383002,69.79736838186848
988,87.1616050740665,71.08087334338823
989,87.17294945213777,72.0001217163216
990,87.22618313144474,86.00884200500353
991,87.29421025877816,94.15434637931213
992,87.29998615517836,91.66016872713372
993,87.25684341499351,84.58769400965011
994,87.26693555393558,87.35190713778803
995,87.32899216361115,81.12964246884968
996,87.35497708796765,77.96153942040486
997,87.36713338747978,81.37965282697876
998,87.380421360106,77.9874387115755
999,87.30030615355314,76.09011462636806
1000,87.40789073269718,71.38112696073694
1001,87.38205377959213,71.20620313368818
1002,87.49897778234443,73.17920827246573
1003,87.37365413943161,69.52095541596208
1004,87.35844049626999,72.90649579450931
1005,87.40527264242033,68.13133960746949
1006,87.39180166798083,64.81962964851228
1007,87.2773388426829,64.11151636629796
1008,87.23817178400355,75.02147597510815
1009,87.38285041324642,91.05299289064078
1010,87.34557235779862,84.58678882893875
1011,87.45890560760714,79.47751235386676
1012,87.53042455874038,80.38156674882482
1013,87.50787308827641,77.28421245897104
1014,87.70022262529045,76.44764500851285
1015,87.83887467836871,71.85580334140043
1016,87.93130105864653,74.26108088191059
1017,87.96129287434859,71.64562294999195
1018,87.99921056716188,73.82842850650576
1019,87.98865972659875,69.44814475022172
1020,88.01683446773943,67.11018399288285
1021,87.9518994440445,66.2302249600075
1022,87.96269213757218,66.59208675543327
1023,88.03856802324175,68.44313118041731
1024,88.03207226803423,63.33683824078384
1025,88.0360901912591,62.223741621398176
1026,88.00297700803613,75.51425826979873
1027,88.12953309520313,84.61358791443448
1028,88.39484425261143,87.8504677318379
1029,88.39454080916151,81.87683221875162
1030,88.4733959040552,81.56427093439304
1031,88.56800057566545,78.68120037223174
1032,88.70558645798185,76.66891905791239
1033,88.90136253876608,75.48016747618546
1034,88.88921674732018,70.55642138751075
1035,88.88016874866068,67.14335040689184
1036,88.81136421964062,64.07234839053311
1037,88.92770047639902,65.85146008366797
1038,88.84281656799904,64.92056516727155
1039,88.83347627581318,63.29468287081787
1040,88.87000219284617,61.416389099278184
1041,88.95654322428851,60.07235677396909
1042,89.04909767427966,60.83152104356236
1043,89.15938815596917,59.39724689739717
1044,89.17079285782489,67.19735857113713
1045,89.11985480489354,75.65464992049935
1046,89.15029683659492,74.67621888297298
1047,89.39051412119335,79.04949345884205
1048,89.47393248451169,76.76263538373381
1049,89.59826311015794,72.63616568855392
1050,89.5327755842141,70.25003335426172
1051,89.5876059788297,68.27516026262947
1052,89.68954906665812,69.34507674875259
1053,89.7282667066711,66.27991156580937
1054,89.72453802382012,68.15976564888878
1055,89.68285660014351,69.92948213918382
1056,89.72642174971072,68.03779471344022
1057,89.73388701388424,67.49090378392278
1058,89.78657113627595,66.47077448137874
1059,89.74494640907291,68.33744836962848
1060,89.73480134119433,65.72482694565416
1061,89.7939756146306,62.26295394951207
1062,89.73834090053816,69.22706210019439
1063,89.73407578130048,73.99712374451423
1064,89.7169307050413,73.79485924180207
1065,89.67651184892681,69.30881434429267
1066,89.72807164167486,69.7827999967048
1067,89.6820042236849,68.07223375521721
1068,89.70148708064971,64.86713437909667
1069,89.7473403263293,66.58121581032778
1070,89.80870988104898,62.32687102123811
1071,89.83692741042765,65.50129855114383
1072,89.76442988026324,67.42577518311535
1073,89.77182315790775,67.72079890677604
1074,89.67973690693826,68.54723997709814
1075,89.76107762079762,64.24556678852026
1076,89.8657628831226,66.16512685194542
1077,89.9084947975227,63.93567590112837
1078,89.94158575679906,62.58167844513605
1079,89.93812765724743,61.04404827330227
1080,89.92388358631075,68.48283816557397
1081,89.8932024210455,77.91760297813356
1082,89.91687943342146,72.89690993843423
1083,90.00688093653213,73.20782397023606
1084,89.95714423178339,68.87413598506544
1085,89.96974490485708,64.92577868150325
1086,89.92786939363631,64.8454133277839
1087,89.87644056473316,63.04168181150979
1088,89.95080851799375,65.55893028309055
1089,90.0755360906329,61.45115632235122
1090,89.98839850570637,58.13017937289854
1091,89.97622153275458,57.168264180557784
1092,90.01812823929087,54.95698726981893
1093,90.0505940593325,55.760845746639745
1094,90.07829840078927,53.188010848322875
1095,90.05819381625457,53.69988848869654
1096,89.99583406567577,53.13481239409739
1097,89.98551026017351,52.95955430416305
1098,89.99335798516918,64.00885291857588
1099,90.01224538645087,71.0223859292819
1100,90.15966023724428,71.15967577959219
1101,90.12741840703401,65.34200914741493
1102,90.04767422216293,62.01848368824882
1103,90.1566829592768,57.70062208276048
1104,90.25250509583375,56.21783390317122
1105,90.32161181273425,56.23475452612483
1106,90.23706196309087,51.980586771361
1107,90.16207885888072,50.929862477135025
1108,90.15560249227322,50.05311318510554
1109,90.20961716227094,49.2565793295698
1110,90.16297691578718,49.62102469863747
1111,90.20542271422107,49.2970803646231
1112,90.2098081085609,49.775309583389735
1113,90.18557932504035,49.252786240683875
1114,90.17661032379071,51.695505058485665
1115,90.12391317215018,50.909613997262475
1116,90.2405354094619,59.270023357328604
1117,90.29385460118546,65.19582640644458
1118,90.28787461204318,62.35337467762784
1119,90.33336530995386,59.12134391358498
1120,90.38672508580741,55.85966973137272
1121,90.40617696710302,57.531273639687
1122,90.31706252714864,54.36380079800589
1123,90.30298289482408,51.99469437863965
1124,90.29938436666257,54.65717130771786
1125,90.23522121370347,54.725895515777154
1126,90.25743857665505,54.16710452095356
1127,90.21520182325915,54.85132614935841
1128,90.2477523589942,55.63113732518883
1129,90.26376925948463,55.351669593246775
1130,90.30229365681744,53.94796727481693
1131,90.31388079808815,52.96617846590881
1132,90.26231658659816,52.514786818853835
1133,90.29798793483002,54.714209744216284
1134,90.25258122623019,61.881934839027736
1135,90.28159567156295,68.30316032224422
1136,90.31786208461659,67.93285658733456
1137,90.28427070213391,65.92234571580202
1138,90.49904606284194,67.32466723627257
1139,90.49093906188853,63.524365081583795
1140,90.4294561712856,60.04892170440534
1141,90.50350906677241,58.164127670493286
1142,90.60234500218331,55.389185927458776
1143,90.62748622157835,56.21406119380637
1144,90.5571271960854,56.737652395605764
1145,90.5556653987066,57.9930207180997
1146,90.64970959671255,55.799819980707305
1147,90.60666634237947,55.31584945903684
1148,90.67543588405866,58.57807947574879
1149,90.65645992568506,56.56238806621284
1150,90.5997864241722,54.44677044342135
1151,90.57147255416584,54.194682418095425
1152,90.67562088211633,62.738835804263736
1153,90.79423919379094,70.95845993475521
1154,90.70875613464351,70.36527319523702
1155,90.64178030292595,69.13815800655433
1156,90.693987495013,65.14043705102057
1157,90.90853226188509,67.38410505645766
1158,90.94858687051507,64.91740051269464
1159,90.81565057361401,60.35425451528882
1160,90.74000406540587,58.07615254125152
1161,90.7351578233041,55.159692513463476
1162,90.8333706241042,56.982342329981165
1163,90.83901073305235,53.73188952195528
1164,90.80606713444877,52.23639553640929
1165,90.7560204925292,51.49630328770836
1166,90.74402812400109,51.230147032813676
1167,90.78832728683659,53.01089145325395
1168,90.76314001334174,50.799716579129445
1169,90.68360321137408,50.217914676975596
1170,90.61773588124443,59.55647984380474
1171,90.5315041961423,64.2288776924143
1172,90.75066342338813,67.27779796051534
1173,90.79397982173528,63.26484226362853
1174,90.85749870134923,62.848471761209
1175,90.89528386128465,61.51801829055047
1176,91.02527519921837,59.60173692918256
1177,90.98162670807172,61.96742442272907
1178,90.94170992148517,57.374803024137336
1179,90.8719240644142,57.47896041614721
1180,90.89951588254014,56.16884540043227
1181,90.95896914216392,58.266838613399145
1182,90.97101114142285,58.33531308470424
1183,90.91858861626325,57.42211629410825
1184,90.91753595590068,57.22539288280606
1185,90.96399934027845,53.58286587729131
1186,91.02835772362499,54.32498394008663
1187,90.87048576782136,55.27633850651791
1188,90.75940479872091,65.42716951401505
1189,90.86901220885316,72.5401164307316
1190,91.05707444963467,68.52194556098497
1191,91.20848283104908,71.68345991380507
1192,91.24742902408428,71.55822661176538
1193,91.25103833460902,69.5041279038118
1194,91.24570919291286,66.36335726320894
1195,91.21563889463468,66.20971472797802
1196,91.26281733654733,70.57948035356713
1197,91.17413456545412,63.94907562854842
1198,91.15647765392356,61.50303749832829
1199,91.24096147839262,58.80316608293621
1200,91.3995368223641,58.21259692557905
1201,91.42404606797184,59.883673958529116
1202,91.3898784770064,57.48972799821964
1203,91.50715402220759,55.59821993994104
1204,91.57032392049422,54.24901553905871
1205,91.51865435010258,55.4933368553204
1206,91.48558349128695,63.93005882762665
1207,91.55203965919728,65.00036913260611
1208,91.5174522160458,65.66520204313355
1209,91.53100780980924,63.029214958442154
1210,91.60639845538982,63.87671009705784
1211,91.58192440378032,62.7642017763301
1212,91.61460566351853,60.74244113577077
1213,91.68027190956577,60.38652636100934
1214,91.70418849284117,59.17874737185704
1215,91.77535570120237,60.87090771975305
1216,91.78421689551473,56.39158645542326
1217,91.74471604132901,53.905361302412985
1218,91.72472738885955,55.210463313471344
1219,91.72618719955814,55.88994195980049
1220,91.7699046548254,57.13310536022232
1221,91.73262850713473,54.98016990046322
1222,91.7724136926859,55.127951648213056
1223,91.81390765338246,53.74244742344651
1224,91.83237059878837,64.51231374439799
1225,91.92477443456131,76.71642831846691
1226,91.87099363269789,71.06269167580189
1227,91.98813507505218,64.29417142554252
1228,92.16549797736721,60.011435861318006
1229,92.26736580233938,58.94432533002753
1230,92.34542320676722,56.755972941985675
1231,92.26565464992292,55.15863016430639
1232,92.29281428204555,53.86228725886187
1233,92.347377032104,52.438303693642304
1234,92.46506824917535,52.658358281786505
1235,92.39017762562612,52.03388738242623
1236,92.32107634381262,50.763919178441775
1237,92.33412177257439,51.838561343774956
1238,92.32314807282053,49.93131475067621
1239,92.35188024351237,50.30512797263246
1240,92.35819660095511,49.04215818265861
1241,92.2924253280174,48.65652963595377
1242,92.17037577055702,56.91730761095942
1243,92.18888218231248,58.64830096277139
1244,92.23898026105142,59.54010339147621
1245,92.41606035087285,57.28798556437246
1246,92.50353760539004,54.71018812886267
1247,92.54433106822565,51.91636557053038
1248,92.52221115871154,51.216488417299225
1249,92.4906656744165,51.77250180384222
1250,92.46270546504215,50.97689608420375
1251,92.46615278522556,51.012102427947646
1252,92.52344876998976,49.45473952941457
1253,92.5899956420242,49.07555724880618
1254,92.595195068269,48.95852864966428
1255,92.53643957463854,48.77055227161283
1256,92.5729017163909,49.521100985835965
1257,92.61387826536004,47.777402262706126
1258,92.65514807402532,49.82934175347626
1259,92.67174688028231,50.37892305846784
1260,92.58440485083962,56.06201446436846
1261,92.5852600463813,64.58108275330812
1262,92.6015829288967,62.229775772969475
1263,92.572505182207,62.8833514314623
1264,92.53643237251941,62.9861372615387
1265,92.52665974746277,60.887739468589984
1266,92.5462912145584,58.685222040830595
1267,92.59691901064029,58.26824172419788
1268,92.5627778028516,58.65548593859798
1269,92.65726966595541,57.79954556479001
1270,92.61868075949766,57.256972138748
1271,92.54961259476102,53.63249204473284
1272,92.62331712153117,54.20455143510522
1273,92.64474198237227,54.48636655394969
1274,92.63143563188859,54.215035823763266
1275,92.67979114416089,53.735119481612465
1276,92.66950212649972,53.30366000737976
1277,92.7504351215533,53.20178754862555
1278,92.80361634411598,60.68150080166955
1279,92.8251193613367,63.523952096799945
1280,92.8745593885482,65.31837446843821
1281,92.96185092895081,60.69331527107234
1282,92.9874648302367,58.625208295472085
1283,92.90165902399539,59.244949691068136
1284,92.87911836063921,59.715713003802435
1285,92.78764218729324,58.05140276873208
1286,92.76860926863014,53.10950520810528
1287,92.80022881192401,51.92669804564535
1288,92.8283317842125,50.94229836989799
1289,92.80124015904987,52.13602814972217
1290,92.75337607864773,52.87377551970488
1291,92.78703674552278,51.75173749125704
1292,92.79273693199141,51.104453044441776
1293,92.78219462509725,50.44604393345803
1294,92.80602636882104,51.465913592196024
1295,92.82433986930961,48.53987687520958
1296,92.86585700724669,56.136904924171354
1297,92.91368354297693,63.40913804296295
1298,92.97400382176441,56.72700946943602
1299,92.98709796430649,58.66202681967559
1300,92.89708762350236,54.961105987677115
1301,92.99911784626036,56.27146719634688
1302,93.0396107641551,58.00323414399981
1303,93.08589636687752,57.48202368884061
1304,93.11520951538215,58.53256434986864
1305,93.05858590587624,52.45504256363634
1306,93.09216887471837,52.551608768059545
1307,93.17314225887303,50.12497517573052
1308,93.17397932330908,50.794799780207775
1309,93.19998939215616,50.53726429530415
1310,93.25781030779817,47.50563015553266
1311,93.34517130760293,47.32473898749575
1312,93.2809540716325,46.62061623937269
1313,93.24853224197683,50.307833755277855
1314,93.23815478933322,59.04316766335152
1315,93.24023962198359,61.514937867962104
1316,93.22483476178982,61.15820996395372
1317,93.25724808879096,60.22414077465713
1318,93.28792240367238,58.86653983916327
1319,93.28644591413887,54.90322388211113
1320,93.42500473839227,52.6604443394705
1321,93.58395144973449,57.03526528660359
1322,93.5738511672324,56.51412911696476
1323,93.5742692208525,57.71649208566118
1324,93.52185156824773,53.40150969592054
1325,93.5938134391269,55.19434236436617
1326,93.62857015018263,56.94681867965304
1327,93.6193746087205,54.62037019384387
1328,93.60478959567818,56.43001751797303
1329,93.57788552937247,53.30627316556309
1330,93.6569399798282,55.31536088700688
1331,93.63426700707778,54.61374643043106
1332,93.50277800449872,60.86699728816828
1333,93.57542249502012,65.09857276162096
1334,93.63922743999207,61.55946214822214
1335,93.74729008287417,64.32259698503138
1336,93.80483243895623,61.57821005585926
1337,93.81435956356353,56.43608508942383
1338,93.72386310353785,53.963696319861775
1339,93.73909566860401,51.21836802299074
1340,93.83168954487738,54.60020939638529
1341,93.85739691869624,52.15229610162036
1342,93.89961520971495,51.98033808653849
1343,93.86611080078565,51.403580049445054
1344,93.9480236906433,49.801390899176724
1345,94.01191890062721,50.41304148311058
1346,93.94883628079101,48.54970218639268
1347,93.89870907718597,50.057923689390336
1348,93.7956951712369,48.23274541485048
1349,93.8408338057965,48.30491315174169
1350,93.83209963158512,56.56440345158301
1351,93.91789222568474,57.94296382769335
1352,93.9550044072452,58.92636432560346
1353,94.06384891988064,54.04342663234573
1354,94.19166909209595,56.35504476685288
1355,94.15829452641128,54.652267351245534
1356,94.11291906619073,51.864144807759885
1357,94.06169844437028,51.11476432971625
1358,94.09478910348545,48.935713808482575
1359,94.15701651025346,51.56734575848255
1360,94.12536358052992,51.29097946656532
1361,94.14900333782957,50.295936566237046
1362,94.14939193100935,50.30592345056211
1363,94.23220702634806,51.09449333079947
1364,94.31578658636515,52.13192490358588
1365,94.30662938127558,50.75021242350518
1366,94.35389696983705,49.13491746453624
1367,94.41268949635713,47.87770933550392
1368,94.42790978409613,53.49723722328693
1369,94.44941908371987,59.1360494688341
1370,94.47755338887508,55.794026543651235
1371,94.53506403404212,55.67032936817447
1372,94.5061661837578,50.29746301946176
1373,94.51020999290101,51.168558098883835
1374,94.42135308246856,50.87303275988382
1375,94.42901991954868,48.33346379749007
1376,94.46200365645394,48.51976286584743
1377,94.46991720055145,47.25188224586851
1378,94.50577575747462,49.39546297481802
1379,94.48512391858628,48.57985871797691
1380,94.4595486529461,47.38422418546762
1381,94.4517651286593,47.136685749936106
1382,94.49316704316158,46.22299455173358
1383,94.59326434454238,49.06856539224085
1384,94.57563930369398,47.425961397349
1385,94.52701727967727,44.726999346761104
1386,94.50774106891559,50.080102905538
1387,94.47516137360489,54.42950829575417
1388,94.52811476913357,55.763855111680165
1389,94.54062571378839,51.050069869350516
1390,94.54380008726932,50.82761862293751
1391,94.55478866678862,50.7055155480372
1392,94.66548225057342,48.862718090366975
1393,94.65766580953988,48.96568270499153
1394,94.59419912064014,48.326193373698594
1395,94.56090776941387,48.752506545440156
1396,94.49493883492738,47.46098852617604
1397,94.65082466863713,48.52855597174038
1398,94.62250487519496,47.12160063183963
1399,94.59283078018588,44.13841039397212
1400,94.64808749227446,44.24843988566667
1401,94.61873645492872,44.14379056891571
1402,94.72439420007797,46.41356404515781
1403,94.7317259524255,44.7554100780559
1404,94.63284591892713,49.38853586523224
1405,94.68851368830977,53.09793844283533
1406,94.64942968176183,49.58688747536962
1407,94.79618852127105,50.72857170801854
1408,94.78956056145529,46.58122659471363
1409,94.89836490414045,46.84489142389192
1410,94.87932194775975,45.93363906718966
1411,94.89704255588683,44.081884825724416
1412,94.95500055746575,46.15816461076674
1413,94.98426054071349,43.13802871624395
1414,95.01396855913815,43.421800018887964
1415,94.95765887864222,42.34296715363772
1416,95.01183854061803,41.78056596223459
1417,95.04785917676206,43.25351167204755
1418,95.02979179276502,42.437431918268025
1419,95.04551276007986,42.90555868065832
1420,95.00539739486258,42.08776357065734
1421,95.0707341691496,41.415842965434884
1422,95.08626187977056,49.093662305102775
1423,95.04621660903737,52.618226737801436
1424,95.09365685245682,54.202167938884344
1425,95.16726386991287,52.32961746321453
1426,95.21757491900406,51.434864242254676
1427,95.25509759342248,51.7287638790878
1428,95.27771460656126,49.59519938696916
1429,95.2913727958907,48.87387153448141
1430,95.24932579706045,45.051004468609435
1431,95.29645066426247,47.069767878350845
1432,95.27758488468743,44.453441194770676
1433,95.2945057987854,43.24576570466755
1434,95.24756205681865,42.982537872576216
1435,95.19912232368873,42.11660064367517
1436,95.2140398879613,46.313538777076396
1437,95.17279665899731,44.08968877802684
1438,95.15306025484651,42.690323456883604
1439,95.14617281984508,43.5129367733455
1440,95.14118020815651,46.686901477952205
1441,95.16847267509651,48.97997409566243
1442,95.12744887833335,46.601076399995215
1443,95.11347464263693,46.55463030710668
1444,95.12957188308638,46.73076335765611
1445,95.12122072807148,48.545943686884506
1446,95.19466889428415,46.752459660877335
1447,95.17989096444273,44.64279915143049
1448,95.13601577385955,44.56774034484326
1449,95.09853930419557,43.23566133374463
1450,95.12905129280739,45.32085422570563
1451,95.15825773610976,44.48290550907269
1452,95.16884261361656,43.00231849034631
1453,95.16185174624287,42.605167342555305
1454,95.13089963860602,43.427827682471246
1455,95.16555578134154,45.269742828437536
1456,95.15453670701706,43.39056924485237
1457,95.12961782537303,42.44183060958923
1458,95.09830625920529,48.39132757794055
1459,95.09415527433724,50.894472502063046
1460,95.20260801540144,51.604568577751245
1461,95.1914301945004,47.44486048479658
1462,95.24425231028927,45.57274251453347
1463,95.23033267134285,42.9766442312505
1464,95.2781449586063,41.84190202675754
1465,95.29619525328775,41.21234591928687
1466,95.3108864616247,39.46130064630657
1467,95.32984463166605,37.61766198827742
1468,95.30808859266813,36.33476947786451
1469,95.3337092897257,37.27452142469789
1470,95.33392094057653,38.32093445742817
1471,95.30883080136152,36.42139628329947
1472,95.33656631545647,36.33658762404246
1473,95.33869421235866,35.64754488395139
1474,95.37294222684095,37.819844622311685
1475,95.37270504222614,37.544204792772774
1476,95.38860947196166,41.42320374748962
1477,95.4256486887784,42.70164068765333
1478,95.45430199022064,43.36106921886343
1479,95.61176344865825,47.29190291304389
1480,95.59366622293078,44.48022615796799
1481,95.58146296860565,43.45196150972506
1482,95.57191538368255,42.51728222190134
1483,95.59492262381858,41.1383394414448
1484,95.61177069252456,41.574006592145196
1485,95.52285537275306,39.04260519829899
1486,95.44094454591817,37.39123680432382
1487,95.41181706163358,35.35368772873244
1488,95.43779809402004,36.38130432530014
1489,95.43874841932436,37.758247703676645
1490,95.41096398345525,35.83798103663725
1491,95.40902332576607,35.129349058534416
1492,95.4229081156602,34.72925287788749
1493,95.4626523056443,36.371086051140814
1494,95.43538613676341,42.68374926935303
1495,95.33265242622464,44.46034862499097
1496,95.40347607497722,43.49094689051492
1497,95.49066826266136,41.79427965690391
1498,95.62429823838197,43.81087092985277
1499,95.66847649363234,43.976993875931186
1500,95.64134725474725,41.28919705032725
1501,95.65944036145069,40.811054208506185
1502,95.72156942472394,38.739901850158816
1503,95.77551757824195,40.83838351318949
1504,95.7846788674051,39.9312466278985
1505,95.83142748787424,38.92028636552294
1506,95.87732744989441,36.851860486542805
1507,95.91916146084472,35.66546564317778
1508,95.92878205232391,37.64564445579899
1509,95.89686727408238,36.30650813713099
1510,95.86191343018261,35.4413153522693
1511,95.87421733862162,35.005587473955025
1512,95.90008368033777,40.32517485944378
1513,95.84912610994184,45.66216616143625
1514,95.70415129048958,41.60885005732846
1515,95.72062806089083,39.79662407628689
1516,95.6828969027943,38.06533954879218
1517,95.70955622112903,39.439515069196744
1518,95.71511250879611,39.62197949926157
1519,95.72948658441791,37.13859611673997
1520,95.72243727410476,36.11394844267093
1521,95.74668028333673,36.65472764881352
1522,95.75879106151275,39.48791287498342
1523,95.84987601017758,39.889297229911776
1524,95.86406770828616,38.2159143238936
1525,95.78656605595646,37.4890553340052
1526,95.80548059347585,37.231716604680884
1527,95.85662077108056,39.10914088582313
1528,95.88697259283953,38.352105748654544
1529,95.9373742570978,36.57502465735401
1530,95.93043984727673,40.81864164894558
1531,95.95144672148982,42.39236947049997
1532,96.0034241105549,42.34128262440974
1533,96.02322088657704,40.047568926895224
1534,96.04536058816954,40.22305954645861
1535,96.05870356968711,39.93591888760394
1536,96.09850345324486,40.09175252620702
1537,96.11648868563465,38.686298757068634
1538,96.12773495710762,38.02778660794908
1539,96.17146171446707,39.253114331772196
1540,96.18456048069578,38.95977041720172
1541,96.15274711697552,37.481705086637696
1542,96.10247921442812,37.25593244276466
1543,96.08232169609369,36.43525498396782
1544,96.07040362508577,37.49241716444129
1545,96.06461262200555,36.28232962708106
1546,96.08910333785713,35.83989511478278
1547,96.03714853141283,36.068751077944896
1548,96.0861018557959,41.5772054186482
1549,96.126254570661,47.770984710696574
1550,96.14424216060627,48.38898899135755
1551,96.22751516694845,47.61058835828338
1552,96.24848329002727,45.79252976479248
1553,96.29577345331168,47.071827753420116
1554,96.30553392506475,48.578699578145546
1555,96.31572633309958,46.04460672457062
1556,96.31209959728068,46.12147357650575
1557,96.27246773509754,45.13044698196367
1558,96.21494419613853,47.9944586776467
1559,96.20006353731412,50.103279640459434
1560,96.20456568519482,47.95468655771538
1561,96.25990462739725,48.155841987515544
1562,96.25928964824644,47.6559833881292
1563,96.24926453957671,47.44923002424227
1564,96.1657968833372,47.27808127876756
1565,96.16351150612498,47.11151256461189
1566,96.13450375872782,50.68708234920446
1567,96.11403373788426,49.27187185082259
1568,96.05454947571516,50.31833883194206
1569,96.07742606708628,52.427324753744955
1570,96.08833798633178,54.80139098545672
1571,96.05733053525177,54.21339470043766
1572,95.93233883864734,52.11235394484894
1573,95.93319652784268,54.083855276814205
1574,95.97471257530317,51.99840119595142
1575,95.97084424694673,52.33156263930443
1576,95.99604703829559,50.79562539572763
1577,96.00020674528277,50.630199527214664
1578,95.94854801534048,51.328180343421074
1579,95.98307401167165,50.031466789478614
1580,95.99655688959002,53.39527344821211
1581,95.95507740431471,50.094174340955455
1582,95.93036419771121,50.46515893447002
1583,95.88987677189083,51.68630536258662
1584,95.91180095828051,51.139094175091984
1585,95.88659304257573,52.84767622379343
1586,95.86828077191174,50.43771327323513
1587,95.83876071256879,49.351320599046566
1588,95.81647813214353,50.365588302116315
1589,95.82796274675876,49.37925807474343
1590,95.87087206212867,49.43145602577968
1591,95.82130967319057,47.85775926906271
1592,95.72923529471,48.785752465749646
1593,95.66821464546473,47.40982848271002
1594,95.64119647036448,48.64726492280019
1595,95.68323315781173,48.14019634088456
1596,95.65795143868746,46.21044416043
1597,95.63512068203285,47.819121852100174
1598,95.65011652003425,46.41776548657474
1599,95.66339514034394,46.83616011369233
1600,95.63968478198312,46.489184135893
1601,95.64313252270414,46.45630101030138
1602,95.61411385517391,46.475352047252585
1603,95.63944338757301,47.44765170502646
1604,95.67980399783828,50.79630282063623
1605,95.67395746271397,49.17879241444375
1606,95.76533837924634,47.188365335766534
1607,95.82862891052972,46.988445391372096
1608,95.86835160132676,45.90201806719449
1609,95.91338466574533,44.840222905162115
1610,95.85523078927969,42.47514112333462
1611,95.77206166980612,43.37088414669674
1612,95.70798649390093,44.50980441355051
1613,95.72919462462022,42.19944327903723
1614,95.70875278770934,43.18325331949367
1615,95.7495173821889,42.97904272701231
1616,95.67530399886726,44.29362600882714
1617,95.61805353280505,44.52143776683911
1618,95.62623218174474,45.24425005906168
1619,95.67087475367157,44.253305065251475
1620,95.7246637143734,46.51350101826527
1621,95.73369329133092,52.78171502853694
1622,95.70008603568958,49.888850376236135
1623,95.72084435444978,48.524429708593374
1624,95.6879844140488,46.91352404131645
1625,95.66816899313557,47.461046208095205
1626,95.64940213127025,46.90196627060993
1627,95.60830369238997,45.27251019523901
1628,95.59317785638392,47.42608303899257
1629,95.63488616273438,47.0314084528106
1630,95.65623001657872,47.442327500937196
1631,95.666130373417,49.528164233136366
1632,95.65661922251365,47.44995514485664
1633,95.62973639090912,46.43146209738602
1634,95.63534808333301,44.85625885751409
1635,95.56791303422379,45.104132309128325
1636,95.58988768504764,45.38575019791285
1637,95.60373231169208,46.07771653003485
1638,95.63897189333078,49.572929376694475
1639,95.67779347466086,49.21038815180796
1640,95.68282450480898,47.03744479204392
1641,95.65814378368935,45.49104943876476
1642,95.69226022190941,47.37438202585892
1643,95.63404704225901,46.29159720689
1644,95.61499638077629,44.545858040521324
1645,95.62741900257213,43.383136621326535
1646,95.6772105669894,40.91330191421382
1647,95.65716622080164,42.224166629102086
1648,95.6391646864895,40.972706561153935
1649,95.63355115127877,39.17444923400847
1650,95.63148149686334,40.03631876261277
1651,95.62040550371515,37.36260149901088
1652,95.71618235381038,38.12659593189045
1653,95.79776697889545,37.22534684545991
1654,95.79758733931175,37.21365902740945
1655,95.81593114896074,35.5697995377647
1656,95.80549189515483,36.89643486424735
1657,95.83494830744591,38.13329753094961
1658,95.88914265956143,39.24787060500104
1659,95.96296207035412,39.53234258448084
1660,95.98339201463872,37.25791824713771
1661,95.98311296300972,38.024715102320485
1662,96.03461001741829,37.0231809801987
1663,96.09891822312522,36.01351610122788
1664,96.1755825431205,36.32947329570143
1665,96.21911756635824,37.28173044752949
1666,96.20945142837927,36.54814963354764
1667,96.21083296503282,35.76928428092743
1668,96.2055485735,35.066683575475125
1669,96.19975447844,36.2186298106733
1670,96.19984515629496,36.427615344196084
1671,96.16721603338137,36.96420920834145
1672,96.1710609960446,36.15671118184236
1673,96.26366945892077,38.819773150283226
1674,96.18920671711543,38.890809619593576
1675,96.2961247153305,42.721918029723064
1676,96.28183182540084,43.806619283613315
1677,96.29202723949756,43.6525097254995
1678,96.3621450011301,45.910573890315916
1679,96.38510636286067,45.37426484997799
1680,96.37535268115082,41.828558672616175
1681,96.37203480298675,42.81727469641824
1682,96.37043251987603,42.95481696221136
1683,96.37668007326386,44.325831583428766
1684,96.39839299016064,43.583121100018005
1685,96.47007939929648,42.964592249047385
1686,96.49137180819457,41.60540383361673
1687,96.5108075591025,41.694658111527076
1688,96.5302212903743,40.78559936554504
1689,96.52699444944602,41.26353258122592
1690,96.49441662693992,41.77393424474357
1691,96.47389830596353,41.20681060623615
1692,96.50054108505267,41.769991218431024
1693,96.59244158322862,40.883214413065076
1694,96.60757011494543,40.457394478744256
1695,96.64027726175458,42.651133841037876
1696,96.60539123858935,41.96587334329127
1697,96.59274449458941,40.862247380956866
1698,96.53063924874067,39.51372379553777
1699,96.54775384461587,39.29919673534503
1700,96.50810030862448,39.2664126423875
1701,96.56425722462374,38.92854828127848
1702,96.56555415211398,37.765607838155404
1703,96.53520036719617,38.019233955529494
1704,96.53678150674119,37.41506665037557
1705,96.55824432163115,37.472287577744176
1706,96.51163906351604,37.80285259063823
1707,96.49808690335313,37.116081206538766
1708,96.54136090621036,36.73141302460291
1709,96.57554630974774,36.17037811710847
1710,96.60647403188595,38.31803331466848
1711,96.55775342316194,39.2957466968064
1712,96.50678336839229,40.61741011814723
1713,96.47899399070722,42.64121004889341
1714,96.51893210102605,43.527783470595345
1715,96.53865410492561,43.13756915725509
1716,96.5372273674149,41.94592699313202
1717,96.55776313960385,41.29707114715942
1718,96.53554756291223,40.784000916408004
1719,96.53679385632043,40.42100045980829
1720,96.593042688397,39.203692319662295
1721,96.56267933167835,39.59209799210239
1722,96.58921727154173,42.077631874451654
1723,96.56296136786787,41.8047648502845
1724,96.52989447343504,41.820893276455344
1725,96.54050382849616,40.85690625604318
1726,96.54905459262343,42.52477369102518
1727,96.51392639264026,43.628151827225466
1728,96.5409033864256,45.96216779529554
1729,96.4992226166745,46.689424736401506
1730,96.40879218060562,45.008943582446776
1731,96.33504516498148,43.00972780389485
1732,96.26511629209227,41.31084378126028
1733,96.27148270145689,41.00321914537828
1734,96.26575321770626,42.67829166943318
1735,96.2956521815097,41.51595788154065
1736,96.25962669393378,41.49678928298714
1737,96.25492755390606,41.29075711662628
1738,96.2435022028142,41.48013453201729
1739,96.26299925142665,40.001408389304615
1740,96.33633167411648,38.030316503934905
1741,96.39067401684761,36.708509075350605
1742,96.40159714455018,37.06513027536091
1743,96.40316710997314,38.86528956469655
1744,96.38139642862069,40.256061200983794
1745,96.31671089108156,37.703578894784975
1746,96.2889593174486,40.534170321076054
1747,96.33225303477339,40.75081842736973
1748,96.36347075679144,39.48451861446993
1749,96.39071242432212,39.36373216139587
1750,96.36612680237532,37.93971665831928
1751,96.3953906835832,36.60916981343535
1752,96.444329744309,34.73144328839308
1753,96.441383051439,34.500043051270126
1754,96.45593297902717,34.048922497034496
1755,96.42678057822154,33.29296382810504
1756,96.4080569950662,32.83866608329283
1757,96.4128001531383,32.68168790885516
1758,96.42371420805145,32.91576303303353
1759,96.38424489734581,32.463456217515926
1760,96.38851778948248,33.30772929322091
1761,96.38253715009361,32.09084573457727
1762,96.40578440200534,31.884706058112087
1763,96.44524643547575,32.17616040496489
1764,96.45978656891637,33.47459904487196
1765,96.47895242420286,35.53008935507031
1766,96.46605236532315,35.02493606188317
1767,96.44306921764124,33.908510267911026
1768,96.38610360729298,32.86401819246052
1769,96.34557878774024,31.87450882764207
1770,96.35316587395049,32.06354944794279
1771,96.34479834429406,31.721038182452105
1772,96.33682164539215,30.947994051563967
1773,96.35586208713106,30.884004844640895
1774,96.37812971468992,31.141111125788314
1775,96.35893519690488,30.98957312058785
1776,96.34090557873509,31.43674904133947
1777,96.34515468239923,31.298192808668336
1778,96.36057403688451,31.24999341795359
1779,96.36340508237123,31.359386205000206
1780,96.3624791809142,31.011780464567405
1781,96.36843624298606,31.094192669619517
1782,96.44549701240425,33.80622351496899
1783,96.48295957166634,34.08639612640206
1784,96.45759371183604,35.12851707136058
1785,96.3889283210487,35.22679805294995
1786,96.40930518678746,35.20655331634107
1787,96.42374172052942,35.2209600138538
1788,96.41964114369584,35.006160058441516
1789,96.40924217018586,34.75260286693501
1790,96.40483436201806,33.69354660835526
1791,96.4374580135785,34.81569913534241
1792,96.4518739247527,33.664940254164236
1793,96.47018681865723,32.52238890782129
1794,96.47335673091055,32.25554046066421
1795,96.45565087000698,32.03065603653387
1796,96.44729890614913,31.313361683595684
1797,96.45662546714037,31.156532702500222
1798,96.46844233790006,31.126203123339767
1799,96.46467945695852,31.352554680113638
1800,96.51585974651329,32.35667518604227
1801,96.60506890092981,32.98161945044982
1802,96.5927377706752,34.68728831630078
1803,96.56182376212011,33.64063315989383
1804,96.54555176768508,33.31205141581511
1805,96.49986633800691,32.325251221691715
1806,96.48880705291236,31.566441044582877
1807,96.49271337604779,31.95420872887933
1808,96.48462633546735,31.661799988829912
1809,96.48014691493388,31.50611005587278
1810,96.47606301272351,31.128581124568623
1811,96.4677346350292,31.046041913511576
1812,96.46454550087088,31.006441304602326
1813,96.43397796306063,31.44792933966956
1814,96.42593526572746,31.62620278028889
1815,96.42465630893923,31.388808979823256
1816,96.44296683343167,31.158178141732932
1817,96.4517028652995,30.885839065229746
1818,96.4326482777801,32.7082978952126
1819,96.42725228687209,33.342730385744346
1820,96.46346748501689,32.69349715236664
1821,96.45868106646235,32.54202304728347
1822,96.44967608847512,32.34157587665064
1823,96.42647050427541,32.37148398384213
1824,96.42198278482604,32.189786731429336
1825,96.42014487592036,31.26151300999323
1826,96.41615435898275,30.23346932522784
1827,96.42620862365365,29.90125152880416
1828,96.42788201879483,29.758766122812958
1829,96.42728820880744,29.759000345567983
1830,96.42659716760524,29.940958866689414
1831,96.43107863961828,29.82194277970253
1832,96.41418976528763,29.76368495942282
1833,96.40332533925834,30.03075096573481
1834,96.39760203556598,30.15568680695175
1835,96.3793144390076,30.543730090831772
1836,96.3737494531042,33.05920409723557
1837,96.38638910843707,33.94377750388813
1838,96.39990170644822,33.05495066894824
1839,96.42692997854843,32.25963286701118
1840,96.43613431447085,32.286270116950305
1841,96.42822997792831,32.71526920525526
1842,96.41622929850149,32.87823017340628
1843,96.4019813010143,32.45077612264131
1844,96.41364855639814,32.01054710859043
1845,96.41050129309366,31.19161745629559
1846,96.40396899688913,30.835743253337927
1847,96.40600138541635,30.700614032858514
1848,96.4113854575273,30.68598270814103
1849,96.41246713453326,30.597843198393523
1850,96.41246713453326,30.68472062863873
1851,96.40914476904878,30.62569751136508
1852,96.39253294162641,30.722987150407
1853,96.36495753182479,31.13101347749273
1854,96.34854816837543,32.894276835826616
1855,96.38551315451548,33.293752914937784
1856,96.42884949072108,32.92897126318854
1857,96.42086118149251,32.261482576383784
1858,96.42659939134545,32.25697628173758
1859,96.4333103441453,32.03294100200844
1860,96.43587904236954,31.72356583503165
1861,96.42735790270137,31.376947369526103
1862,96.43799449987702,31.440732861775196
1863,96.44009529723795,31.28258239182749
1864,96.43641129780279,31.077592670652923
1865,96.44169018869853,31.179553423027958
1866,96.44254786315274,31.332779174736327
1867,96.45147252617618,31.287583060247787
1868,96.4283919915447,31.34800223268778
1869,96.41999606410612,31.36448566225344
1870,96.41710066946003,31.22186454649349
1871,96.42438892420165,31.156383925707285
1872,96.44066246015471,32.971709394905844
1873,96.45852361419706,34.17672979249418
1874,96.45150767536748,33.18153724040565
1875,96.4575599783513,33.37374219540664
1876,96.47075375632159,33.64006667984429
1877,96.46237882817516,34.01322100559125
1878,96.4224688956827,34.20796929578588
1879,96.4085909898652,33.59484883016808
1880,96.4139113351602,32.66047469203228
1881,96.40780552392086,32.68232971386057
1882,96.39966930010536,32.74978022203625
1883,96.39826014009931,32.61548367302421
1884,96.39516769272694,32.76652265202537
1885,96.39866311575571,32.66040023315837
1886,96.40010859473026,33.23002010700496
1887,96.40142461767807,33.18777616472476
1888,96.40536460650569,32.79426595693712
1889,96.41449778161495,32.73464028253434
1890,96.42584803984575,34.808432275774194
1891,96.408011559573,36.05297591991117
1892,96.37632565977964,35.07384970900969
1893,96.4428813272967,37.0597565874923
1894,96.37817900387753,36.355228156334505
1895,96.37518356082344,35.89578420074151
1896,96.36671440828721,36.28835212983428
1897,96.37012471489518,35.85095047429604
1898,96.39246395786601,35.83809174186627
1899,96.35877130214425,35.56277468585304
1900,96.40038708967967,34.52597245733486
1901,96.4094759835952,34.510061139488116
1902,96.42518592218629,33.98118998665944
1903,96.4346644785288,33.72168137833122
1904,96.46851908252489,33.84453494362181
1905,96.46041675538828,33.45762342844707
1906,96.45069007830168,33.56091860795601
1907,96.45581717737507,33.42468666304028
1908,96.47627858882873,34.964608245911364
1909,96.52211111172895,35.2465865258977
1910,96.51883356957825,34.37044152789539
1911,96.5112361437827,34.10653331184203
1912,96.50495681762499,34.579793079738984
1913,96.51562502554849,34.981982909788236
1914,96.52670402963538,34.7548003796402
1915,96.51123810225312,34.13425316772395
1916,96.50130955329776,34.52738969017915
1917,96.51060271924744,34.18398819785277
1918,96.51918747263556,33.891502395043176
1919,96.53064478288607,34.009297067382256
1920,96.55474677175805,34.553129880757886
1921,96.56308676053646,33.87477245262937
1922,96.59473582071188,33.8706382311179
1923,96.56874651758336,33.33437924210963
1924,96.56833195957675,33.552492230209516
1925,96.57254287469046,33.565507090008325
1926,96.57693371359045,34.40085183324656
1927,96.5779859692467,35.616681082814104
1928,96.52730462080224,35.19021933194032
1929,96.53659037032595,35.87179636828148
1930,96.52480523233451,36.240543980557646
1931,96.5200603517271,36.033976638653655
1932,96.49433815369518,35.42010399355971
1933,96.46621872387941,35.69577253020569
1934,96.46038221824882,35.9484782241794
1935,96.44202006082483,36.923526850612944
1936,96.4330133352086,37.02443854087666
1937,96.41651428271108,36.19925016796795
1938,96.39534823315438,36.595455430852525
1939,96.37614660780338,36.7326129022403
1940,96.3448154917416,38.690860932396944
1941,96.34860402147174,36.66731791158996
1942,96.3600192068057,35.36686813558226
1943,96.35415841931874,35.58738820338194
1944,96.36524825659745,38.8783165396177
1945,96.39634792932482,41.68302549940104
1946,96.4055378544204,39.419741850359344
1947,96.38315459177336,38.343298826258284
1948,96.31328591747933,38.60710519266522
1949,96.2574576972168,40.348227770581246
1950,96.29106622606183,42.47731916760116
1951,96.31788976090613,40.934371644816444
1952,96.31063579812172,40.38570017916426
1953,96.30503908606873,38.60615778901592
1954,96.29408739285859,39.59587296793843
1955,96.23835738947383,39.4512036410047
1956,96.23403895162116,39.10240302136664
1957,96.21946583700326,40.042252134508175
1958,96.23916176231563,39.86387192702963
1959,96.27518733702708,41.107444195565144
1960,96.32252095015842,40.54557656486134
1961,96.31997160584672,39.532512522929345
1962,96.32043466505087,38.56194862507007
1963,96.26683592810336,38.145019265718915
1964,96.3648312819415,39.00715248121369
1965,96.39338941484691,36.92139252437837
1966,96.36706333926298,35.79655115167495
1967,96.34576368142201,35.23052686900959
1968,96.35664231413898,34.98526707963575
1969,96.34992907636018,35.84443792011195
1970,96.33655311290872,34.2395094486231
1971,96.34234611758883,33.93345978131023
1972,96.34377333861936,33.81910021558525
1973,96.33875718708389,33.96251431995985
1974,96.329364334747,33.91371085296961
1975,96.31771363117612,32.55166028837537
1976,96.31761897808191,32.15366917332022
1977,96.32000714985332,31.78067027894911
1978,96.32994999328251,33.12393395703477
1979,96.32026257627867,32.96470700003955
1980,96.33315818398825,34.27272745207292
1981,96.335688115494,35.143573105787624
1982,96.33039796065906,34.63802719099487
1983,96.32114881020208,36.79135074555736
1984,96.3718333241496,35.8691026977169
1985,96.45343073032053,36.415509330616985
1986,96.4609484250663,35.054114634738966
1987,96.46259593998622,34.132276699838314
1988,96.48899058011358,34.963679730484195
1989,96.53205946216653,34.094511385593975
1990,96.52993551632079,34.23451301108429
1991,96.52984295693619,33.98691564411787
1992,96.52367168372561,33.713476350004015
1993,96.53682250595631,33.59530435381979
1994,96.55153407087943,32.921262492710056
1995,96.55262066107443,32.60209577760648
1996,96.55262066107443,32.546818179944026
1997,96.55399121823928,32.598079898133356
1998,96.54567004372198,33.86487794540889
1999,96.55782302566939,35.14087665697124
2000,96.56759386731038,34.13244523185294
2001,96.57167856113425,33.73781315873537
2002,96.59532707473515,34.14110925974604
2003,96.6104763088269,34.11790872486822
2004,96.62132410696074,33.70750289828302
2005,96.64228970754732,33.19625719342406
2006,96.63721736155006,33.016905259729086
2007,96.63450558133638,33.15425120128891
2008,96.62700252069999,33.05001147946795
2009,96.62460806851283,32.86270671261055
2010,96.62431086754849,32.82085999979884
2011,96.6244773499686,32.94197652714167
2012,96.62387743682923,32.83469989304941
2013,96.61847712705328,32.82018929384122
2014,96.61604858368793,32.73640705889412
2015,96.61221220908507,32.77640243346629
2016,96.59949123295762,34.61084306384202
2017,96.58576758033934,35.96028735063967
2018,96.60166726661514,34.487904264366705
2019,96.62447349606231,33.402931607907334
2020,96.59935249360277,32.98421316046134
2021,96.58847568283359,33.56981838637219
2022,96.58773891513023,34.04432672349838
2023,96.59401092864843,33.322800652174514
2024,96.59359715387201,33.10021966907746
2025,96.59650548589136,32.97080329230397
2026,96.60081891449806,33.04728962634464
2027,96.60642298383489,33.163060633847955
2028,96.60656928386499,32.99961397656105
2029,96.60574694419584,33.01107942865817
2030,96.61899827200631,32.754694139460476
2031,96.62650641080367,32.52690189859693
2032,96.63077496920415,32.366881516937
2033,96.63169974425273,32.32116397105206
2034,96.64822028701677,34.72234979100888
2035,96.65069152903604,34.64102863405764
2036,96.66507007583506,33.660624414170464
2037,96.69097826101016,33.18429104773436
2038,96.71077319275736,33.36440089458367
2039,96.7225431751457,33.18816594751107
2040,96.71210292977982,33.1555005640281
2041,96.69863385596955,33.3293185529382
2042,96.69783394053519,33.21893833473762
2043,96.69986047972525,33.18519705248324
2044,96.70994416230597,32.69944423029918
2045,96.71869078691718,32.835041091735455
2046,96.7187411691158,32.79419859814454
2047,96.71503889359491,32.82039821428906
2048,96.71416844981397,32.72937036705098
2049,96.71452287032083,32.555305233495204
2050,96.71581049521933,32.50286926482247
2051,96.71521278524227,32.47263302885874
2052,96.71237273433125,33.64437439173488
2053,96.72044730926314,34.030812967443
2054,96.74573790311793,33.314525258840455
2055,96.7492480680508,32.94604401423075
2056,96.76985724302246,32.81794639955959
2057,96.74481468392386,33.81945859233477
2058,96.73813289270463,34.05471085977299
2059,96.74301490205666,33.872669978488496
2060,96.75895596780519,33.73600335689745
2061,96.76532475118898,33.221537007950715
2062,96.77054891741093,32.871555856627836
2063,96.77563115491124,32.86845684769269
2064,96.77876576125716,32.827339297549074
2065,96.7790631153379,32.597740474349706
2066,96.78126141673648,32.46457869517624
2067,96.78288552019434,32.39133288077168
2068,96.78288552019434,32.32608237773083
2069,96.78288552019434,32.26456622927154
2070,96.79888875450284,32.72570217596493
2071,96.80187474504189,32.16350692143435
2072,96.79857965765775,32.14262673590747
2073,96.80243071304855,32.11129510942665
2074,96.80292973837554,32.031015690865054
2075,96.8026686775916,32.026439711153735
2076,96.8040406730583,32.005392478340255
2077,96.80422848879063,31.986566001298304
2078,96.80463274840552,31.98145573300796
2079,96.8054412676353,31.97781215052124
2080,96.8054412676353,31.989740945766712
2081,96.8054412676353,31.996026926079722
2082,96.8054412676353,32.001632431219406
2083,96.8072699029872,31.98794765205783
2084,96.80818422066315,31.98137767361712
2085,96.80818422066315,31.98112672831313
2086,96.80806408220327,31.98907982917172
2087,96.80782380528348,31.99487262427053
2088,96.77729824344931,33.856959471947924
2089,96.80585329523306,34.643041578020934
2090,96.80233757275653,34.34556937723737
2091,96.82458832792555,33.97443786881301
2092,96.8344433148058,34.120443550982955
2093,96.8427669237232,33.97004280775331
2094,96.84104446581829,33.14691981759009
2095,96.84410298249932,32.907944575665844
2096,96.8487372799381,32.82264253198445
2097,96.8486847965362,32.80273992444476
2098,96.84785183107901,32.80667413679897
2099,96.84675376692375,32.846825160763096
2100,96.83543894627351,32.91111180602388
2101,96.84806942236197,32.95401428467586
2102,96.85384160929347,32.76442325714012
2103,96.85218608419055,32.71490132477683
2104,96.85091482890833,32.712209374726186
2105,96.8508996645645,32.71892005758147
2106,96.835532167355,33.72688434226935
2107,96.83861882058139,33.646076589767716
2108,96.84289770886545,33.29021296508623
2109,96.86768258366573,32.96021115596731
2110,96.86844189575676,32.9105036410014
2111,96.86707002445762,32.847156940635074
2112,96.8616484284779,32.81548892645405
2113,96.85870297107482,32.95374271367944
2114,96.86827988544049,32.94739407412459
2115,96.86145482992744,32.931703385682255
2116,96.8638716425798,32.78013828428223
2117,96.8690811499432,32.77702004905093
2118,96.86840706355282,32.78269643067417
2119,96.86154731066063,32.85392738104215
2120,96.86786066701048,33.28884576533956
2121,96.87623137645517,33.792314740239114
2122,96.8837689593484,34.185350564338925
2123,96.89284564866487,34.35022787393584
2124,96.91010427977014,34.95683531887148
2125,96.91744136292765,34.67568629146589
2126,96.91805328080773,33.908547601194684
2127,96.93273151396721,33.23326641212597
2128,96.93198041172246,32.77290024571235
2129,96.93117244202959,32.72845383293108
2130,96.93190377721479,32.70983259863146
2131,96.93306356578549,32.817438251794286
2132,96.93281146221719,33.52006800316264
2133,96.9322234558928,33.797261364610485
2134,96.93740783252363,33.963167276483006
2135,96.93254041264042,33.368439082062025
2136,96.93057467614719,33.292552111584286
2137,96.92185880910068,33.41583350378927
2138,96.92094089243892,33.40732418819763
2139,96.91779370925528,33.3652989651217
2140,96.91043860025361,32.8915836290302
2141,96.91407275174893,32.82964672200833
2142,96.91375850142833,33.188819567043836
2143,96.91315995740679,33.2258945348984
2144,96.91017038608396,33.225642835059844
2145,96.9129946605504,33.240934408938166
2146,96.90278167486164,33.3186335595548
2147,96.89954076502018,33.34887401294491
2148,96.89479597512437,33.40108777641841
2149,96.89479597512437,33.36130417978138
2150,96.8968383863033,33.34100448088618
2151,96.89939140027698,33.33803620973661
2152,96.8993296258537,33.341562866939746
2153,96.89911341537223,33.34533262620246
2154,96.89911239503182,33.34623184183115
2155,96.89863436235186,33.348503802559634
2156,96.89726235541995,33.34694343940671
2157,96.89453853410777,33.37991203893532
2158,96.89162592517854,33.3816975161688
2159,96.88893242288565,33.34920142750216


==> csv/ZRH_NEW/mfd_baseline.csv <==
,density,flow
0,0.0,0.0
1,0.6441151179217153,20.82106859020472
2,1.2794495074417884,35.54612707523765
3,1.880651144411216,57.65679908934169
4,2.491340182788593,60.90299268892052
5,2.8362058033212185,85.175933606106
6,3.207281151017144,79.47741323013761
7,3.298311609587553,94.27494946854696
8,3.751657713579691,85.0004608622484
9,3.9509385522736817,111.67860397594784
10,4.383118984483698,95.8262084430272
11,4.114710530437162,110.67349346177345
12,4.544631518185641,98.78580065483324
13,4.641918447700453,124.61296806055051
14,4.688517417293795,94.1526461863056
15,4.598497610662526,117.73245658262096
16,4.879296003793708,106.94643493166804
17,4.552626950736186,120.44967791725207
18,4.599888580390759,100.56510150800916
19,4.940858373029649,141.0495617966431
20,5.307277452582824,110.59990613366584
21,4.738101045195229,131.03975123125826
22,4.91310460085943,110.46787372511346
23,4.843867377850287,126.54466815027406
24,5.09967213143476,102.52678373157929
25,5.324324170748142,136.80286289171482
26,5.09077831662865,104.07336509044448
27,5.254688786882519,127.1710427230368
28,5.115526704870836,108.84509165485292
29,5.021640785818214,121.09770839989332
30,5.385255753668673,105.49930180636548
31,5.415134299721911,126.70820835276544
32,5.542366655135139,106.93525268821696
33,5.355511074742209,123.8108569139096
34,5.685896557578457,108.1551555276606
35,5.583877914496477,129.7712178138182
36,5.849114925304839,109.02522342878684
37,6.057630920896661,136.73920375902264
38,5.836884619788116,108.88047036764574
39,5.995399949191249,128.3418710970676
40,6.159199041448065,110.85714890391894
41,6.166904165002709,139.0289501729032
42,6.189992363466444,115.43275223379844
43,6.402153964910863,141.62463570541908
44,6.655030655070743,127.91049200531212
45,6.942235301222001,150.8316131706741
46,6.74580104513547,120.00167561804096
47,6.544632804160777,144.07255191359496
48,6.452133308545523,120.13859958943544
49,6.509950794682348,149.51952111629544
50,6.361636438134123,115.80323599348375
51,6.167506597030495,136.85504181581513
52,6.294272252008885,109.87841826973413
53,6.643808706341732,142.6282326385638
54,6.516051777186629,115.36480144180072
55,6.259106981514894,131.4765719045511
56,6.665329972724453,127.41804076339736
57,6.659484949743475,141.8709328737403
58,6.929465800878329,132.2785319187083
59,6.748973921387159,142.43220513820117
60,6.705212292395711,123.65919893597334
61,6.736912496089532,135.81219401922124
62,6.801438665181799,115.55830962676754
63,6.875221924146108,133.13136573858029
64,7.011390669277811,118.34403420151088
65,6.815989022358418,129.28941608859108
66,7.39577364298671,115.30424975492006
67,7.493183040441337,128.64087148395663
68,7.470900266187545,114.45103584324862
69,7.796686212607266,139.36869321947043
70,7.620952773521445,115.02665820795352
71,7.769564673516937,138.23890065222338
72,8.34948441049496,121.86514803846012
73,8.647126726305359,154.29000340058195
74,9.185065203956915,128.2081595711093
75,8.871092630357593,143.4565061118738
76,9.22132255948603,120.48743062318997
77,9.07056499599915,140.75117077765253
78,9.249333443545408,125.18471514244764
79,9.043001039382789,142.3158593640664
80,9.206936050162074,123.44806904073867
81,9.376546864227146,170.23495915120168
82,9.478744545131349,136.633571787967
83,9.906419954260446,166.86305768139127
84,9.486738510399574,129.58253768390887
85,9.500713040956402,152.5166596261476
86,9.833814434995505,133.30530208252932
87,9.672537886546731,145.72769967230093
88,9.871503365310296,126.71806518076184
89,9.694628910471655,139.01892978144363
90,10.17213883649045,113.2547955076683
91,10.062171571323637,131.78803548683763
92,10.499603192052428,110.81079807973175
93,10.921889993329664,147.71677450049626
94,11.284918105484993,116.62436885877716
95,11.15534746077177,134.85219854847742
96,11.702546471416746,124.08749405527058
97,11.783249333344315,136.87843503142284
98,12.14915497619387,119.56486932632644
99,12.325397309923607,133.1063705139651
100,12.659007562798225,109.46960923341572
101,12.918680684073514,154.05750343674683
102,12.859440106970869,122.43583290276143
103,12.836830365441864,153.21594213584956
104,13.477117719077,142.49088235209945
105,13.579321603706957,143.17003553663173
106,13.633465757265563,125.61131176800768
107,13.867428279252843,145.23895409219435
108,13.892347421567218,131.75661971428923
109,13.815754295752251,153.53011502731025
110,13.75718355154606,121.29934137599388
111,13.53450559593158,160.24196344623505
112,14.037152714435068,142.32881960907375
113,14.583734441247106,171.67292748042098
114,14.697859375708047,136.8370726921783
115,14.642999635225747,148.647924534638
116,15.244687168447918,137.16648742045115
117,15.46915252421034,148.18307010293844
118,15.935539997011302,151.9496346589179
119,16.417958117026004,159.59389039343412
120,16.777473106340558,127.84566848009648
121,17.222033790100383,173.99299039662145
122,17.304991993106388,136.09497963263038
123,17.37861331573939,158.92064104828944
124,17.719864699508197,132.58558659666818
125,17.832278671725668,133.35916487179864
126,18.36644448775269,138.84174906763562
127,18.817105225632314,131.60137782051376
128,19.3208544803562,120.26230533726708
129,19.2267682550642,129.6413736096971
130,19.41014379593107,111.7799004047038
131,19.564455981151493,135.3297036870005
132,20.17701011448877,111.66590547335996
133,20.03731459301785,154.63978589074108
134,20.57627311635149,136.87162671606973
135,20.86240933952058,149.97824719882766
136,21.31887023328398,144.35666806494658
137,21.350549134064657,145.21138296659208
138,21.71754544783569,152.8303754663876
139,21.481203695437888,150.2171576891806
140,21.75573209021263,116.72638901768066
141,21.762868927050704,156.8388744959456
142,21.959727532579876,107.08803802757248
143,22.77520545947912,172.55203665508344
144,23.124897419432354,143.88994745234947
145,23.856817860632304,136.4114818451341
146,24.394117407347657,138.66318871048816
147,25.06699511173862,147.66907985811923
148,25.83762729016214,148.44909194477984
149,26.31229990763539,147.17236964692358
150,26.842881032477184,117.4054285478156
151,26.92603291601984,156.655006066285
152,27.383431875077477,116.19891499144084
153,27.53253026628596,151.79951442378172
154,27.62561387109297,132.9629114305248
155,28.3940966625308,140.51683267152143
156,28.483586268110383,136.4600465879185
157,29.09890940399992,125.95255318469688
158,29.247281630971468,135.05797157856347
159,29.942675289649912,144.81058987924928
160,30.02478870595467,119.70188905975992
161,30.099103914794448,145.19051666230587
162,30.11287838608355,107.85951033041762
163,30.02078190362524,150.05606766096443
164,29.82050952715839,126.92243241625052
165,29.472933246370243,121.47399513950218
166,29.339676225403235,143.83659736037183
167,29.507467732854867,143.20060809050037
168,29.297053517768937,150.5576562881083
169,30.09716048134073,131.51513764204867
170,29.762125851858112,113.85462396349789
171,30.075618819030044,145.96051779088967
172,30.36849449807341,114.26483403756156
173,30.554610470899,168.3645122780362
174,31.058261417866976,125.83962045746613
175,31.132195937962347,131.75608674125596
176,30.99605274800181,142.1970035056574
177,30.759535191133637,151.62729333175815
178,31.03961983643228,148.24098329433158
179,31.318714292926117,158.97348864324033
180,31.41883502764677,122.03154456688392
181,31.593021505121246,160.55150588651583
182,31.937807847461578,118.87334950205634
183,32.130496520861136,151.713078570863
184,32.288361625509154,119.51534745575148
185,32.53394872042357,118.92433449878972
186,33.10667417600596,130.7870914003097
187,33.775826389474645,132.38607865380231
188,34.11898159754521,144.15136648344287
189,34.641063418859055,151.4303166241898
190,35.15126143345717,115.8353161556252
191,35.809591524814515,159.81962885277366
192,36.099858151171,122.74292863243522
193,36.61147176777149,174.08796134878762
194,36.716518504673104,125.50457730351488
195,37.00568404556241,129.4757261522467
196,37.34446488765887,115.83623735386784
197,38.02887432110448,122.0927375642973
198,37.71510919342947,141.74681487594597
199,38.41863130064624,129.59134063740296
200,38.1813393971287,93.48189139250826
201,38.21761321849099,144.7532098830845
202,38.132061762992976,118.86050008752191
203,38.14140652134983,160.41109276119303
204,37.65936412825317,131.26434490512963
205,38.11595796864455,132.12871637411553
206,37.89722969523024,145.1163898270341
207,38.04397810344606,142.44244876756557
208,37.67674607104935,157.1015386299987
209,38.01058151915401,149.25086443981715
210,37.56973313199148,109.42347719603217
211,37.43200743739956,145.98384171642584
212,37.72495931864482,96.29499866260818
213,38.368912920399765,174.57985757428028
214,38.80191367902102,143.94157005128903
215,39.67287557334585,142.4119601124943
216,39.67000333560491,124.76731584192105
217,40.3652886060814,116.31541445093912
218,40.330146479819206,134.2694524883574
219,40.79244396386781,135.65697068596532
220,40.99050423838134,94.20894136958454
221,40.895916742665,153.59654549308536
222,40.78918441538383,102.79842168370024
223,41.64757772048884,156.93852645936073
224,41.24898653962311,121.59761101237672
225,41.463568109971575,117.65958947581711
226,41.15682680331254,139.46679090341033
227,41.502420107745365,143.5383973780608
228,41.35334702956834,178.389718252317
229,40.82439741286996,172.0439806973136
230,40.80650757476976,115.74213081276928
231,41.18474489246461,151.45914659849157
232,41.98030968250931,120.5571621213472
233,42.18691856730823,172.2097483498863
234,42.87014325303142,111.16429872253264
235,42.86961995259136,93.61253999801576
236,44.24763454477316,125.52449343720066
237,44.578849700231714,104.55488840556698
238,44.46171741512865,126.58661857324716
239,44.83081782570399,116.88408740800855
240,45.22595645959829,91.15847971222162
241,45.73356459853298,123.93304609579909
242,45.37679889719506,103.95941196957426
243,45.56494150243479,167.2805725890318
244,45.54206397923491,135.85190648493156
245,46.880586702780285,118.7690493890808
246,46.87792644103251,142.18433088508132
247,46.90409707940192,120.83003858779594
248,46.79874254933724,149.1631914666244
249,46.52176351776256,121.04243550173658
250,46.54546875293413,95.06868374325134
251,46.44694223276573,165.91628351186918
252,46.33035032867927,108.44831138931784
253,46.6678720191071,158.95134630425608
254,46.57076265558723,126.0666936533548
255,46.143547028585,121.87789124010578
256,45.73318225668659,134.26821044795693
257,45.383539247742966,131.46743584245718
258,45.35131636205174,146.69337390810287
259,44.37866414751311,133.30032317905847
260,44.231457585205504,99.941063012792
261,44.36699305452752,141.74547016604615
262,43.72725658388941,106.92669011185498
263,44.51247917459344,162.1563868263908
264,44.0210435557488,121.91343702617225
265,44.05010088954585,107.03658101613787
266,43.55850319329857,133.25781970083273
267,43.62516765732101,118.02219166109458
268,43.21120108879373,137.21124750378982
269,43.73684422777178,134.11416358466644
270,43.4051880774558,94.85086086788893
271,43.16496913230669,124.30484650882168
272,42.89379203408482,101.74626715791968
273,42.33572565206231,157.1623028294198
274,42.27351920241247,120.62419065519268
275,42.4450997770088,111.755920858215
276,42.19590148099845,111.6706495969104
277,42.3967942629905,103.0540280743198
278,42.48804544851979,122.55980661537538
279,42.02332355369663,140.30188953006416
280,41.9390354332069,103.53263472304155
281,41.45360587271361,146.65560380102087
282,41.385752268974606,103.03153666895874
283,41.1838280339644,160.2838705399067
284,41.4605842353545,131.87720851961032
285,41.7996277867129,120.40116794132696
286,41.73151647238733,116.69358015215946
287,41.54720703535334,104.43149509777776
288,41.38974227045064,129.12935398844132
289,41.10229875073387,125.00419713263224
290,40.90792074240464,100.32955658548852
291,40.624759013278506,144.28207834115747
292,40.43535335257548,107.87753520814748
293,40.12454179306015,143.5788379065822
294,39.590253969536256,127.09591138689272
295,39.23004578117027,116.75167382264846
296,39.45587050918482,135.06570639143828
297,39.3370941301777,107.27754094470863
298,38.544687400431656,140.3166932880002
299,38.47747043204632,123.85635640848886


==> csv/ZRH_NEW/mfd_control.csv <==
,density,flow
0,0.0,0.0
1,0.6441151179217153,20.829618514301668
2,1.247231735640577,34.779161124376465
3,1.8891182814109104,58.434295237330105
4,2.5345585451567074,60.317713764104255
5,2.809167307954491,82.98603125515865
6,3.288511882712671,77.5979077414666
7,3.235076794434419,95.63620472775068
8,3.845787097416217,88.86992852414016
9,4.012565078170668,115.09314720071104
10,4.202115863313125,86.96800619233883
11,4.209022121158154,117.81422222254184
12,4.611562464177214,95.45743152791684
13,4.673733351479477,130.8208159728971
14,4.743066460146261,104.92862292516293
15,4.759013367649619,120.71030900469027
16,4.471654133064536,101.21508645172358
17,4.597041149367808,127.5133934486264
18,4.62851479148268,105.93222890809632
19,4.771133914359896,126.61811210353936
20,5.5772270136625774,122.99708370031291
21,4.905416904421409,131.52096051714298
22,5.15036652943334,111.20643368521716
23,4.899796730982777,124.17294388482104
24,4.91877178483688,105.7423852612667
25,5.387514717387451,137.03061795427914
26,5.310532098413706,107.04355765642669
27,5.187267538733653,128.91196740230222
28,5.018586861035304,107.4706726231336
29,5.313183569795532,125.59513456315776
30,5.9302160033665015,121.51469230138883
31,5.404591798064532,131.98581346987197
32,5.640979147185314,112.622576363965
33,5.573197560446347,130.50645334663744
34,5.819560963496754,111.63635320697264
35,5.407442537961409,131.2087820745235
36,5.587460523852174,112.52631999159452
37,5.381362484528833,132.48717759693994
38,5.414003821884009,108.13022152106949
39,5.272120495399673,129.81377267719503
40,5.210505369233871,105.56961286904142
41,5.202630920148529,131.6125757354494
42,5.301112081529481,107.0693258201359
43,5.50802790245565,138.24790591469937
44,5.682998936953132,116.06922042901742
45,5.58147038212978,136.33524645054547
46,5.760781991341428,105.55183454076024
47,5.741358361054116,132.76594531517483
48,5.959825644485879,107.68359380625192
49,5.779460445139955,131.5498830119904
50,5.9155543339939065,113.6632392317534
51,5.873550335906583,127.6749170894453
52,6.553903281043108,117.2191250613588
53,6.629407077656482,151.68286463880287
54,7.248057352877825,128.2110005156779
55,6.885115525392516,142.3963435558935
56,7.176776956605772,126.38236168833804
57,7.097527000027326,141.65378858879177
58,7.431430511729626,121.46999615009068
59,7.165268178036125,140.6892092249872
60,7.181768074327369,111.3061808478776
61,7.043441566888633,137.99134492322182
62,7.028639252239094,109.66712055173514
63,7.159143049120031,130.23563002509476
64,7.134649776110338,124.29430270044836
65,7.243640459268335,137.24868624417462
66,7.209661363876139,120.59220651002148
67,7.240461568445178,147.32137706771366
68,7.145361749924415,129.74003061690334
69,6.827015113023217,147.87401866401655
70,6.7204210824716135,122.5363918514581
71,6.775555255132724,145.1098404210527
72,6.8645672797459225,125.69347929577648
73,6.620729023056478,145.48899431930943
74,6.799850551510572,113.20583132536106
75,6.434087016101456,134.7488092075999
76,6.807316800563633,119.00267836934763
77,7.147267123935069,152.84765797277532
78,7.08814053635513,131.60194247925588
79,7.198057896616975,159.7556203683893
80,7.264641642209741,126.4299882133958
81,7.506407373489323,154.11016871352894
82,7.592737886952843,125.07761280949434
83,8.121145475124788,151.04603159965762
84,8.068948478410048,126.36271272885826
85,8.247591827119614,139.4218771403487
86,8.570970518896841,119.6513216997591
87,9.04364812277309,145.42594842123864
88,8.85673538676397,118.34107496652474
89,9.132242270613895,146.53783555864285
90,9.152670951681715,125.8670883838108
91,9.051083418857631,144.6557042485423
92,9.164687529450262,127.2402093229435
93,9.186870523689349,155.5746030855529
94,9.41671997818717,131.90959422952668
95,9.161201964314248,163.1048206877542
96,9.321272398942751,125.56436862606527
97,8.837450475322283,152.0003688907084
98,8.754668424141423,123.17695860545696
99,8.884463090664276,146.77301888467866
100,8.906481555055269,124.75294383659909
101,9.140257802076285,168.51282022344523
102,9.237249393839855,138.91568098879742
103,8.959574253923432,164.74816619194516
104,9.312372835620016,127.03187441516442
105,9.53206268039945,151.52010887650945
106,10.176743819166234,128.21471954665236
107,9.790179336839838,151.3253016503569
108,10.12460091703496,125.66207723069726
109,10.297665969504385,147.10847762343235
110,10.819734928360091,127.0001132032432
111,11.28395372679189,146.72208021723495
112,11.546345924209104,122.46771492687398
113,11.739251936570309,153.1891226720681
114,12.223169066756356,121.84188454089644
115,12.540595389469658,140.31328065393296
116,12.822877618436507,131.0045709823874
117,12.753968424276112,152.0476762878511
118,12.64784958167361,127.27200281354968
119,12.67771951599481,154.95917666846975
120,13.077195333826571,126.47922208897262
121,12.934981035952273,162.35856502517785
122,12.846888096490828,125.21512721075814
123,12.844810230881912,168.71022566370158
124,13.02400458372367,143.0898873293014
125,12.760568853822642,142.48106992620276
126,13.148578356034854,143.04784492346283
127,12.64132333339968,144.6739926314223
128,12.98593947966409,146.79260984425414
129,12.902259337625267,159.92271449358478
130,13.409615643093757,134.35414215992864
131,13.077572310303378,160.94925196280474
132,13.392365393353073,136.5067672560368
133,13.52733974681198,166.47949118768153
134,13.751419006965326,128.96269766643317
135,14.008810525428936,139.35996437392842
136,14.567574225290093,118.63100280664604
137,15.194440638296298,145.6429252480191
138,15.708152741221928,130.2554214696645
139,15.932765379368846,149.957597915363
140,16.41557350706351,107.36851389108692
141,16.954523098630602,148.83255480341109
142,17.63377567013121,108.87944684403227
143,18.191389070725617,147.5219963370928
144,18.502090912025075,122.15706622463306
145,18.829972047254557,118.95038416015414
146,19.39774490294732,129.8642458237716
147,19.697502926931037,139.5098959739691
148,19.569122461000475,160.0037007252843
149,19.247923970349028,175.55202588395576
150,19.104847817896573,131.6451576483263
151,18.959021046545185,184.4922508772771
152,19.29550657794039,145.37110453531145
153,19.26871490401416,176.364787828562
154,19.570375881608484,135.50029583645232
155,19.772226562925017,145.43974870025804
156,20.07376335000634,132.01742215377726
157,20.40023372360006,138.79395409484246
158,20.831540192471028,140.02154125378215
159,20.930652231945608,145.59790530128566
160,22.10162305796728,128.28986256938904
161,21.9375143729844,152.28647031071532
162,22.404892684920256,113.46317209115055
163,22.180957838577395,145.13590544833644
164,22.472022771485825,107.22728185977203
165,22.661614910453533,128.2576843751163
166,22.816982458724738,119.48133978048128
167,22.808005166980653,133.6841005238736
168,23.18053777205845,138.69367728643553
169,23.511220594115063,148.1188765040007
170,23.79854622098056,107.17294219155032
171,24.261663060675165,145.69219996478577
172,24.684491512326503,108.1588711697247
173,24.26981833991885,160.2421614020524
174,24.710501514623484,130.9834266030242
175,24.99499014637882,138.7874121674728
176,25.38488812193528,131.8961439902966
177,25.65196945514227,145.49670393191565
178,25.88194142014648,158.9529929542255
179,26.56682340670413,160.0947027944155
180,26.453813976512155,116.04573810159032
181,26.59267273960582,156.29078844872706
182,26.342435999460186,122.09925919403317
183,27.05144498291596,164.33716097540238
184,27.020997840225892,122.57061335835677
185,27.298022972029635,126.5779278729362
186,27.08288416848104,130.6130997758412
187,27.588687688371085,129.93064993640832
188,28.031473334429037,155.23190483181978
189,28.098325345909213,158.8310574024304
190,28.38951267514116,126.7953765877108
191,29.086960350269404,156.36505661855404
192,29.43217263602912,119.31743490584806
193,29.966899875923275,155.52124535789454
194,30.61081507758912,116.06425275547792
195,30.90565027167168,117.67875781875787
196,31.178005827916262,116.8751603360138
197,31.434891550638955,114.13344499288706
198,31.255295914697165,150.73987776937383
199,32.101123029766576,152.29258238045247
200,31.91443472898791,116.35646008210296
201,32.197259007520294,147.18434909522392
202,32.29897071297902,124.79927909407748
203,32.66537502312912,190.5885656337658
204,32.63285968320983,127.00939038960824
205,32.764560366035234,124.90601720891196
206,32.943123310761024,131.27186053971306
207,33.02331877430681,126.9921427054678
208,32.873911644013994,140.78226340895708
209,32.65510347897532,134.87661801946385
210,32.548558982440845,99.64182178924108
211,33.0557684197374,142.76691633505428
212,33.05681267833567,122.3411173488397
213,32.79530633435138,162.06489969218083
214,33.460140059720736,129.31664603081165
215,33.865878019722814,115.0760566479166
216,33.479703534411364,114.84247056627156
217,34.03135957248133,117.05709117640106
218,34.11447419045476,130.26602664243393
219,34.56618892180024,125.73131287026376
220,34.57478696149522,95.09884048313845
221,34.56247109770675,163.35233916451335
222,34.67558526402247,125.79048720035914
223,34.46643836718376,170.43885387462606
224,34.09008443380019,124.45388779663202
225,34.44659974179554,130.09160349075103
226,34.08997295819892,130.35547458660892
227,34.78645791934898,135.5740963457947
228,34.4738403843921,157.3927886805701
229,34.387329907051644,147.50005463889846
230,34.058722017976734,105.01502495088052
231,34.24770285267787,150.20389438294453
232,34.97121705086223,107.12253489358
233,35.2361929618302,173.99353256561727
234,35.0990033702938,118.55390214385346
235,36.15208894266783,133.99004818739647
236,35.66049018621737,135.89177883819622
237,35.9366263343538,137.17048431989
238,35.738520309999615,140.76252358184192
239,35.81094182206809,127.3313875591837
240,35.53755099237791,100.30258841121196
241,35.69745230060545,149.23411971683956
242,35.99558186688025,105.56908203505824
243,36.10771532957568,173.01692231569226
244,36.536981643983445,125.14291051345336
245,36.40029393999456,126.39661236482571
246,36.09652073844154,145.64270459798234
247,36.18697399022571,125.77858232162278
248,36.10725617736807,138.05264020357802
249,36.357474039354486,130.86895911916747
250,36.591752572870526,105.51040616028509
251,36.63791226926736,137.1282026496825
252,36.64980755848932,106.09172264933764
253,36.85590750483118,144.42800721466207
254,36.623761770657055,107.37941701004227
255,36.69549566582263,110.60945881289288
256,36.38295698159829,125.3240103297062
257,36.39675579313744,132.50726412125303
258,35.786328356284535,150.71914252521046
259,36.05453736407269,152.7874997749668
260,35.50830237549552,110.02685963518084
261,36.05194011066687,148.29700515677789
262,35.61100720595494,112.72789303790614
263,35.41481206236061,157.56046919978425
264,34.95959231132635,106.26465136333418
265,35.22551944122532,92.41717722541588
266,35.078777670643035,97.00734812268352
267,35.35721748727519,86.01119079783422
268,34.98267302236006,113.98989007519368
269,34.99337276531373,112.9750019621858
270,34.70390541199057,91.39308658700588
271,34.25311598992838,137.02377892062594
272,33.895305193507056,108.59671872057838
273,33.10127771974433,141.38463192475626
274,32.96603386706893,112.34152499531744
275,33.216075167188684,106.28973766299072
276,33.461615637627766,114.27189198577126
277,33.001462720456274,105.81093849810894
278,32.974502939826934,131.78839956819658
279,32.879682676201,119.20815244474817
280,32.573048600821096,81.32684976355249
281,33.065099112802045,134.9571791569862
282,32.70148590220612,91.01048954651604
283,32.43768298398126,156.18779237454828
284,32.35040212219641,125.14491712673389
285,32.119303558914304,118.02759157044396
286,31.611458845618564,113.58358931818866
287,31.693970103938035,120.86900288554828
288,31.453483082844677,117.992493826182
289,31.54094221748938,105.48607917210016
290,31.39233118703685,91.6857203975414
291,31.636470678527644,119.04648455982831
292,31.762263995180803,93.11307214186044
293,31.80122934845269,140.24517690952217
294,31.346251152190387,95.90127720170332
295,31.61425724406053,88.64444577826939
296,31.151322512614893,104.11013069199797
297,30.992948941442982,109.308035879757
298,30.29446760217172,100.43603203743872
299,30.361428213775703,97.18055055998131


==> csv/ZRH_NEW/mfd_reference.csv <==
,density,flow
0,0.0,0.0
1,0.0,0.0
2,0.0169185056077561,0.7590151842055696
3,0.03548852987046156,1.4642993606474994
4,0.05701123924149401,2.50782849289203
5,0.11957111838036598,5.139490767697352
6,0.153028726353457,5.85554002187901
7,0.1692015300255514,5.803507076907986
8,0.17513690304716473,5.407931134711903
9,0.1893951193246803,5.814508455025998
10,0.19870275227976833,6.184439401354381
11,0.22372199428665288,6.885450292377414
12,0.21373991839207035,6.776652856878885
13,0.22386011987972113,7.33023984837246
14,0.25775815805663105,9.110766342488288
15,0.2869771507665907,10.363259436309658
16,0.3367196605998385,12.159432518873743
17,0.41517966170152987,14.946618586740623
18,0.4621039451826914,16.46799103506263
19,0.47261597712644965,16.583600077566672
20,0.4715033478741365,16.103286529854543
21,0.5037305620722564,16.71843626886408
22,0.5240498255353518,16.96419387230885
23,0.5827738522797017,18.50079937843859
24,0.6102339058233186,18.860759435914478
25,0.6058835431445316,19.441644149835547
26,0.6230988444512381,19.918715461211086
27,0.6411980264125036,20.718111795602336
28,0.6225874721740229,20.19294130499919
29,0.6384668341338653,20.9497155881494
30,0.64583704406022,20.62238251714861
31,0.6241468469943456,19.014463431818204
32,0.6851972192506298,19.816754500237803
33,0.7367680956060064,22.0731366996828
34,0.760334218462269,21.75578912877765
35,0.7836674583031921,23.17606393889825
36,0.8143028334528362,24.60483674709129
37,0.8376686011268938,25.58287927438353
38,0.8563713517508562,26.712446472282096
39,0.8530538051433798,26.395285176176117
40,0.8709901059591687,27.243687008658593
41,0.9009043013852465,27.751790556957367
42,0.897695650716977,27.164483371707252
43,0.9274230211572121,28.05128292883863
44,1.0294500732439928,31.868962766136328
45,1.0112284922741723,30.39097821860919
46,1.0711453784746472,31.70846994009917
47,1.1160691083762455,32.688922316105426
48,1.1695546309513725,33.40509108553521
49,1.2443212445862943,34.81049301813949
50,1.3157203971486038,36.88015935501759
51,1.3468743525534845,38.34985274805804
52,1.4037501190808825,40.47437034990744
53,1.433776985086215,41.43095960576539
54,1.425282698137198,42.06478892714987
55,1.405627813419972,42.36140352172677
56,1.431956589460835,43.03626107339929
57,1.4344465125205177,43.33201357129262
58,1.4372954223272785,44.75575660627776
59,1.4115481472750961,44.705380163021644
60,1.4570513204288194,45.97840960859292
61,1.504917916020472,48.7369370370269
62,1.5328854144185533,48.132541668613065
63,1.5957403665711365,49.366658132338905
64,1.6007184428893406,48.81627290108771
65,1.6043438975530981,47.22739423712685
66,1.68358560823425,49.70745702475923
67,1.6327503151569451,46.5767235966948
68,1.6802323667472168,47.523064102514255
69,1.6748029131495445,46.884041059091885
70,1.636587827295314,45.46571926759308
71,1.708800862577499,48.205951307820975
72,1.7775430440272935,50.90252857939939
73,1.7932815471060517,50.743816757231244
74,1.860686163933278,51.59925709118126
75,1.8445032161391197,51.641885995890526
76,1.840640513475069,51.32690977525171
77,1.888822448684295,53.62131828762284
78,1.9282036271787033,56.57101448406217
79,1.9298381142720036,55.74764247355324
80,1.871448997942718,54.213374069843915
81,1.8604523369285793,53.911477909643786
82,1.8984910831500992,55.488358372323574
83,1.967950205803116,58.64092570133654
84,1.9428569839840633,57.52470135885472
85,1.993288954666045,58.25478836213685
86,2.0207082522729833,59.03600383641749
87,2.012336184008781,57.89387898152503
88,2.0052817871566604,56.84961973019642
89,2.0347723455535607,57.08590413601719
90,2.1121531870642394,59.58339530248179
91,2.1167062491832396,57.8287222737402
92,2.0658032075813106,54.92334094818448
93,2.140061055166054,54.6587547383599
94,2.117010834976396,52.36668818316654
95,2.1697664901073863,51.81001633959422
96,2.1878351196448564,50.61988925970906
97,2.4069276791244385,56.871049814935375
98,2.448279959132878,61.205179972315
99,2.566049432245085,69.79190336281258
100,2.716092158243465,77.31056946257063
101,2.612092623711885,77.82584468351448
102,2.5328167690234227,77.85459642059851
103,2.5766570443840475,81.56236309288089
104,2.5037654194150623,80.40145908160167
105,2.542445081232093,81.61631599175917
106,2.5276443054610005,81.1401529136059
107,2.5483020638178573,81.04969203079003
108,2.5695775076619154,82.08484672936305
109,2.5713042978352667,81.54577036019283
110,2.5927365579222688,80.97534682482379
111,2.6265764101077114,81.53264609734734
112,2.7132233965700445,83.8521105470965
113,2.774806414403816,84.50882215094738
114,2.6918779156935035,80.28973722989849
115,2.640053300592343,77.15123820841276
116,2.670375151891015,77.9972730805939
117,2.6754576155034013,76.72382796615427
118,2.6848533162795913,76.09756603795104
119,2.7086176016448182,76.48867307824456
120,2.72407897565339,77.3275286863585
121,2.700271891271157,74.83380999375218
122,2.7321830657019057,75.9935485378046
123,2.765694195682542,78.32545881169236
124,2.8352946148275397,81.52090073772654
125,2.9659837061232985,87.18690829348677
126,2.965799704301174,90.22721554579293
127,2.99535328496461,89.68871627648312
128,2.9280161316418143,87.17935145205489
129,2.9796619304143674,89.31825723834102
130,2.98273466490712,88.925706295196
131,2.9971385255909673,88.95834880534012
132,2.9009297205082287,84.02323974342923
133,3.0161676727861004,88.9872788933875
134,2.97530471818389,85.95557931016647
135,2.906436586299954,81.56950152842742
136,2.9797007454511815,84.50144069505484
137,2.918430893967727,81.47447828385998
138,3.071509022550968,87.63583352194017
139,3.0714275322611275,87.4284612551847
140,3.18319640108766,89.73676429182957
141,3.270170770210357,87.69739995463877
142,3.2996776287853957,85.1371441407705
143,3.3222730834798546,81.46982128783353
144,3.4399036763424604,80.09377690410776
145,3.5699978534983696,82.81574347230995
146,3.7347634697355026,92.59496499251316
147,3.7095555578832933,100.26853183100296
148,3.632012594917581,104.35216000565532
149,3.753078926796045,111.19119198539576
150,3.7557913764157553,116.19335859213876
151,3.7237024072116127,119.0569669142557
152,3.775298246488291,123.403262082109
153,3.8553397082097156,125.55629426264925
154,3.7033493828411053,120.66240064190951
155,3.8044561424720995,126.36017694959838
156,3.587082114513804,118.17125720218789
157,3.681783897123544,119.06887706191476
158,3.56794712597609,114.9002297022267
159,3.5137860610246685,114.15335954658003
160,3.539146575647731,113.3660595840131
161,3.515122239405393,109.32933158756914
162,3.5175111605315603,106.85545942983198
163,3.452155029247624,104.4642299594142
164,3.401795130237306,101.33921239345563
165,3.467679283141536,100.200476047499
166,3.6149255286178277,103.08305162120782
167,3.5087736691868496,96.9410643557601
168,3.5079069354927235,95.74710095714553
169,3.59706380880885,99.50382360052804
170,3.650007219210107,99.59920079770713
171,3.6587237068149667,99.64534722887224
172,3.68688435364335,101.29833906456534
173,3.686799676380609,104.51928551944046
174,3.6715148182466955,106.27732488108244
175,3.61993768926852,104.27870021970566
176,3.624299009066313,105.76674650583077
177,3.639161045984471,106.23387158642569
178,3.740464152607433,111.43754089414779
179,3.791851167518071,113.4010573970851
180,3.8200150798472587,114.9994252246165
181,3.83153159743581,114.4589342279519
182,3.8817819287841226,115.16296093384513
183,3.882108240186995,114.52093490460054
184,3.9976009924664457,117.99200980522251
185,3.973725433719436,115.13692084093495
186,3.9988854395232645,113.78709070086313
187,4.0846735000897345,114.74450603073046
188,4.150363400304684,115.45576298449735
189,4.22819310546145,109.65468455414285
190,4.246823171325331,105.36056256542102
191,4.249337780762794,100.97091898465153
192,4.374093190512236,99.02954440693895
193,4.680391001829583,108.73506365651792
194,4.592274939757987,111.43127175763875
195,4.635302216193971,119.64396722497645
196,4.669992667856622,124.64922052149542
197,4.720896329259149,132.905314736128
198,4.750838714815966,138.66411998671452
199,4.670154198875662,139.7891296205502
200,4.761342585188101,147.21617011645827
201,4.799319246205002,151.05029653767403
202,4.8321440735016745,152.52843052713826
203,4.7459528361160235,149.11920762238125
204,4.668983732433642,147.60868447590147
205,4.64810126536774,145.67501801872373
206,4.6254769585805535,144.2870936451581
207,4.629331819793814,143.82233405400655
208,4.631212177797661,143.69123693469862
209,4.699556846054236,146.5311386524388
210,4.626840157573092,141.8011524188422
211,4.671896487260733,142.47682226772798
212,4.841222553929237,144.62300531401726
213,4.663562280270665,135.74435388444664
214,4.695734227439682,135.9356448653523
215,4.718653354313115,133.02567361438653
216,4.812791731403153,135.27064497902504
217,4.75324147678515,130.82313228350245
218,4.740780959255054,129.27029458698448
219,4.648444339190551,126.26923563594642
220,4.777296065592067,129.34461145848047
221,4.857955951929108,134.66718756218594
222,4.7764167494668754,133.58459054160775
223,4.925430770031719,137.5074154863818
224,4.94072500945459,137.46038274877478
225,5.0146565595886194,138.14226360565272
226,5.0257946485546166,138.49677855988716
227,5.045203973179181,138.77764431046512
228,4.932618709090743,134.84241255001055
229,5.032725020741968,139.34975880760615
230,5.105348939771375,141.95803612160165
231,5.044127693724206,142.2388391380984
232,5.142304754566892,144.16476205191222
233,5.1177521952668785,139.43298468876625
234,5.144561238050351,140.43946298932104
235,5.156743064659421,138.4356083097799
236,5.271365313901318,141.9725782672072
237,5.212395305275971,133.45669844883372
238,5.157781853668985,125.0630198430402
239,5.1812543004953,118.5701165149439
240,5.180488772912767,112.65082108757265
241,5.568320728658894,120.35824170184671
242,5.603203724376123,126.65533491986228
243,5.741211522879146,138.4946361607414
244,5.812138884432053,145.9952552701304
245,5.787613809499685,153.90478668804585
246,5.701920346317816,162.67614290911334
247,5.605740784947101,165.52352897107548
248,5.580029719652222,170.41965125656594
249,5.6022921233920835,174.1880221968116
250,5.528311051619995,170.9464313586285
251,5.465874583217871,168.80608461300187
252,5.4511961804619276,167.49154442567323
253,5.46121070064188,167.17680760665655
254,5.4319612729547195,165.0961150317786
255,5.430602724641839,164.84634660652833
256,5.2568408521238,157.41528614539223
257,5.216099971858149,156.19026951076188
258,5.349223584830278,158.3690233183836
259,5.363208568512811,159.82970564140206
260,5.236789239741388,150.8927443266377
261,5.237650042102636,148.78201790576662
262,5.125583981264907,143.5154480721917
263,5.186713439912365,142.78448838263648
264,5.116176994940121,136.2037599767155
265,5.145058693951645,134.09695401042745
266,5.290685260347279,142.30138890618022
267,5.207267586232915,138.26376798004335
268,5.235638836217028,139.40382782825506
269,5.144961575383261,135.707489119636
270,5.2298396567364005,139.68555221740303
271,5.40341012197963,147.25701095240012
272,5.423464113119418,146.68470345819517
273,5.543463922548656,151.4080676710882
274,5.572159358073268,154.33524979772034
275,5.595166572810334,155.42012479918827
276,5.7128725091816825,159.09303250007858
277,5.8203682048639624,160.89312304602623
278,5.7680133812709,156.44954510076434
279,5.903716090029592,159.5878708171747
280,5.887036017744239,156.1401326098359
281,5.997608079810649,157.9447091968417
282,6.036049716448114,157.87594245356814
283,6.019416368366708,155.11011761171216
284,5.9467850460478635,149.5613372019637
285,6.008346659773288,145.92079482808683
286,6.135597967277658,143.5150660870271
287,6.127296018086556,135.45326334009215
288,6.291791083912148,131.4340009104172
289,6.685520820506541,144.27832731111158
290,6.647357918549813,149.89591636757433
291,6.711701733012638,160.3666172645302
292,6.778224636713868,166.31031257416137
293,6.678404550185076,171.84334533005747
294,6.75143635351616,180.61662107718135
295,6.772009247873152,187.490637388178
296,6.774873707048712,193.6570055764755
297,6.656436706744452,190.50548323333223
298,6.59471438498857,187.69623334506252
299,6.496768885809079,188.24133725421396
300,6.459452835573724,185.10146785238746
301,6.563695358930841,188.75570648681094
302,6.368273075458443,183.83757079341157
303,6.366081982404931,183.53478890103548
304,6.274948381117826,178.96474948408814
305,6.17846289382826,175.89322549772436
306,6.154760397747892,174.3978618730307
307,6.089398945866348,171.1753023890043
308,6.077815916060305,169.6977394881449
309,6.02795221358854,166.9976946950184
310,6.038806382639072,165.78529261429182
311,5.953212436013703,157.342705932974
312,6.024591236191941,158.61503947198946
313,6.056457367662805,155.39853589470718
314,6.2277029419763394,165.39139796814703
315,6.022808503322861,160.84429536813138
316,6.155176432974448,167.81174912187186
317,6.065608706065028,164.98477540447706
318,6.213894299211641,169.8154872389383
319,6.207657498025876,167.7065847368436
320,6.148013110019801,163.7881417651742
321,6.396368176933467,171.65938598867132
322,6.336857037473419,170.08328254949504
323,6.249165197115988,164.97709391572175
324,6.391004025584852,167.8216673654845
325,6.372674159281667,165.89038662228734
326,6.328690078369085,161.3375117985084
327,6.4517164338582225,163.4315884076739
328,6.49533213790963,161.63726393382302
329,6.621497194462447,162.33208539227897
330,6.702829549994575,159.6981854392875
331,6.909937688339666,164.86229645295285
332,6.723132684209176,152.11813974606667
333,6.687242779794702,145.06018046445965
334,6.780410761397432,141.3396700039927
335,6.782005315923685,133.84287246471044
336,6.884795224442301,133.08348311096833
337,7.232768260633263,141.49956340083168
338,7.198153332236138,148.01998315284783
339,7.2490317779379225,159.3185321093348
340,7.610924007749383,175.46343974841875
341,7.519846600200646,182.13769682220303
342,7.483713818439629,190.92181433845263
343,7.64249027747866,200.4558739579366
344,7.44391330617786,200.6669643796369
345,7.6351469476189795,211.679210939642
346,7.471046774147183,209.34146772916785
347,7.502516274412086,212.38770972909953
348,7.262858814881607,205.04757584501198
349,7.252200179125525,206.8380809856674
350,7.179144260632292,202.83983581542853
351,7.204944017735052,205.09436294851616
352,7.075927089663011,199.5714712476298
353,7.214401592221367,201.97724819581566
354,7.115847748275052,198.277919836828
355,6.995774721367013,192.05018376628433
356,6.989030770087615,188.5371501767404
357,6.982318112901651,188.93654086974917
358,6.919904931222652,182.79796005256148
359,7.044096259263447,183.7999530626137
360,7.0150862781182095,177.45392361913667
361,7.134375166881906,181.44277092941067
362,7.153806397155785,181.49296392003743
363,7.227630478373789,184.31033565407466
364,7.19732106328565,182.46305950795696
365,7.257875773469422,182.984945945783
366,7.260189710145394,183.84002271079825
367,7.0900474780390175,175.47574140641905
368,7.120866949812067,178.45738074382183
369,7.274627119284009,185.2362441448183
370,7.221411665539183,184.93774452164317
371,7.29933503980643,186.66867786066848
372,7.272876891226388,182.0415061735294
373,7.282841048305957,180.85337923410208
374,7.291613129458748,177.07862176491193
375,7.290404051106976,172.96616261161583
376,7.429340509099383,180.03325289716676
377,7.376766194647137,175.87812593802224
378,7.472494729915151,177.04050794314153
379,7.430311708281997,169.85353928737763
380,7.480932262828912,166.9201922744932
381,7.347035374575979,156.61517853292298
382,7.404135194561031,152.11155795093066
383,7.441306401845036,148.35224786626628
384,7.445523216934973,140.5724913782816
385,7.923069200655844,156.9632740398681
386,7.967569953153184,166.61811402014143
387,8.088111733079444,176.81573928731885
388,8.129578554546937,185.11435079969021
389,8.242089223831698,194.13140346588304
390,8.322271651973429,202.02984979074944
391,8.303818707768587,204.47500617940352
392,8.340393060500482,211.53972887423976
393,8.40224623358942,220.17867068282362
394,8.213751356583488,214.12769390543428
395,8.359647327172043,218.5005988903141
396,8.199819960671102,214.2737864702304
397,8.107511190236254,214.07141860813644
398,7.949273797684919,209.4695648408649
399,7.851282419630097,212.72524667251275
400,7.780621481275569,208.4557078793039
401,7.789152249572118,205.56663055066244
402,7.687291686936138,200.27456020010254
403,7.708182504614144,199.860631640009
404,7.657448825253727,194.76505057342692
405,7.633871344406557,193.123815101279
406,7.504663599586948,184.88685266608096
407,7.485850005977131,176.75991200306194
408,7.452398744080208,174.96156498747774
409,7.539509922583367,177.82420476061745
410,7.669061221388332,182.46188679174247
411,7.685816249594343,184.04107162543104
412,7.41201667076645,174.45961765179464
413,7.543991930841729,180.63268406991875
414,7.5464375092747655,179.27117805200757
415,7.69547769768372,186.47609697366158
416,7.747253550282393,187.42101975257847
417,7.745596932230601,185.45479925335255
418,7.8417855571553945,188.97093309157444
419,7.889194482602517,188.63542312858468
420,7.871554944204204,185.06619899180006
421,7.957365642303191,188.1086191393686
422,8.015536580126524,185.38158390753048
423,8.108797074178522,186.6927126091095
424,8.04397246771528,181.38526639216613
425,8.10098592222937,181.4323292229069
426,8.160076771020568,181.02011568881363
427,8.255772300424887,183.2961343565531
428,8.343974883261597,182.47413033835815
429,8.055178891688518,165.39895367031542
430,8.150505153945902,162.0890009169921
431,8.235548689595465,156.47304699448964
432,8.429228884915648,156.548720296345
433,8.790629066668389,162.65050007357002
434,8.88100923812201,173.3280606261888
435,8.876037529726494,182.28440804532013
436,9.095554895309462,197.6668848155659
437,8.999211296398322,203.07046267063438
438,8.83431367130868,212.5640969384911
439,8.93367501410865,225.47199733375376
440,8.765973073012335,222.8667413374301
441,8.89681368044804,235.1308215845737
442,8.739185472207767,231.3937272200676
443,8.724677077383417,235.23068886470298
444,8.676639856971772,231.93673880105865
445,8.56393058419562,226.07362320317318
446,8.586910250716405,227.10637489777656
447,8.579391810741651,225.34688744286382
448,8.751317877493243,229.11492639408328
449,8.539486746539076,219.17369561247617
450,8.569562644557344,221.21994048352934
451,8.41712013922914,210.57321921057192
452,8.226694995099804,202.33488399371942
453,8.205339584264129,201.12918322176915
454,8.321811056389434,202.40147800013492
455,8.271245113431258,196.28238073131433
456,8.297079836204077,194.9440733056335
457,8.31241197130832,194.22709474672592
458,8.252808605782601,192.34959281965862
459,8.179070096503136,191.47004853594424
460,8.185629772423766,190.35704346040717
461,8.328825093329037,196.72924378575144
462,8.251848011581862,197.50978707668665
463,8.384666321456303,203.28833041421984
464,8.168031125751174,196.24984959463023
465,8.317716614019977,201.39544796846494
466,8.369352290498831,201.46839578163332
467,8.321456157343878,197.65854565605952
468,8.394070759941567,198.4055849362327
469,8.340195009494309,194.71664576897743
470,8.3542786435131,193.2765220846141
471,8.324855253615949,189.33110712269252
472,8.368146848257815,188.6592568461029
473,8.38889114006077,184.75220262489918
474,8.560718623864936,187.04397299258255
475,8.585713723150691,187.17923664916316
476,8.639399310598204,184.99558660568107
477,8.597279732514322,176.12764767433202
478,8.669344619164338,171.76031691850923
479,8.689683367356535,165.4142992486696
480,8.69776735193225,158.1470198415031
481,9.028843226036185,168.7719100348771
482,9.038793693641072,173.5277519017912
483,9.112548805195592,183.91675387276626
484,9.378165190661296,199.64077961623752
485,9.272874257670543,203.81211523873068
486,9.377517004189448,214.14232451205962
487,9.415208776942386,222.8424575063446
488,9.235986014447851,222.38255608402972
489,9.2087835150219,224.08219980901302
490,9.372175343425544,232.7628991712863
491,9.236895597610513,231.4424549529606
492,9.337018300379885,236.18458723234755
493,9.385136457882062,237.79136949183058
494,9.384366786649716,235.87862818663476
495,9.174877776695794,230.01090187095824
496,9.276393421699114,231.5449962437423
497,9.284693183249228,229.07986138405087
498,9.212173495759789,224.32100864184227
499,9.149020445776948,220.9982542005938
500,9.107110724944459,218.93030896636918
501,9.074562558093124,210.88263704090974
502,9.187469645668187,209.907392131374
503,9.216136953080401,204.9655818241299
504,9.150355992538175,199.35915212874542
505,9.135187100852221,194.24037888188104
506,9.145250874098533,196.71122221222538
507,8.97060605719754,191.71984853079582
508,8.985896473239283,193.98351928075792
509,9.101292388946582,203.3399401862021
510,9.090769963074036,204.793737056668
511,9.09332446036693,203.66177882933297
512,9.001548224515274,204.17703539237894
513,9.088379899744066,208.3817409494995
514,9.16574127995243,213.55768231426057
515,8.95347258606462,204.77277668518659
516,9.122167035061137,208.4779258792466
517,9.104952572193442,203.64709190322966
518,9.172202264083225,202.43591748871918
519,9.218976512781628,201.97606689232532
520,9.045406687339726,196.32318655267508
521,9.15638336292957,198.2460894336401
522,9.315442919797865,200.30166799824912
523,9.342020078412357,197.89701480932266
524,9.364560691009123,192.24775929138156
525,9.331988069181108,181.1766462387671
526,9.480090945894696,176.00889673355775
527,9.481884381118794,165.64616080577932
528,9.552008620711188,159.5483114526783
529,9.948050968027424,171.2297353583909
530,9.792110909092106,174.25247789909886
531,9.860881156677362,187.33820270765133
532,10.080834892485024,203.39788619297067
533,10.112536654701843,214.54317157879424
534,10.054391587808075,217.89871430147466
535,10.025990098264511,222.88661327348254
536,9.966037801006312,228.38122681858465
537,9.979447807866446,230.64725179110314
538,9.99207822487806,233.02533031842785
539,9.890522000756516,230.1495866486977
540,9.931253222840274,231.87118396126237
541,9.868451043087072,229.23017730661041
542,9.892017956603667,230.10653621228622
543,9.914997915054778,232.09653802804476
544,9.750367546421112,225.90876373942828
545,9.869395903941776,229.99754489068505
546,9.660515180254222,221.34007641388658
547,9.762936769284813,225.30399716144836
548,9.669128642813506,220.62550962201524
549,9.681549548949201,215.68613989173022
550,9.690781206631573,210.2401180537817
551,9.636469375733387,203.6997402443846
552,9.600254017734317,200.64721952014887
553,9.660726756392211,200.920977876081
554,9.582764408609556,196.8828755868835
555,9.577313998855882,197.42008054748766
556,9.608084585639595,199.89819183516505
557,9.678187824391872,200.63419043757466
558,9.843128770088809,209.35268220198915
559,9.851776335415641,211.49436198141333
560,9.861395192647448,212.0677957706958
561,10.029710815268905,217.43131811760506
562,10.029565424856289,219.3696073309319
563,9.911008102466885,212.7591076744819
564,9.8902169568232,210.06397177946303
565,9.75900417918544,205.7136985293421
566,9.796383094089588,207.3372021420149
567,9.91330935153615,206.30887033272646
568,9.96709775228785,207.63829457828052
569,9.866543094412275,200.46804538505248
570,9.769921329203937,193.35880386891125
571,9.960970863077375,196.55435090627515
572,9.960505757176461,190.75418740003818
573,10.024587560622708,182.1410430314726
574,9.978410494868667,171.343625694918
575,10.05539780319509,165.105140033792
576,9.996028096865171,156.73839305645407
577,10.55724165799599,174.3196174866596
578,10.569393588892297,180.01172189050536
579,10.694478025883893,189.9396828643609
580,10.754572677843093,201.36682842495145
581,10.885915552521926,213.09536929709637
582,10.793639981641073,220.3234118975632
583,10.993075764358958,232.86807443806043
584,11.115297925682135,241.94911731514887
585,11.19714565602105,245.30780592997763
586,11.128652111510043,243.68474919413532
587,10.782753447878283,230.8414867628576
588,10.851894697731478,233.37435258884008
589,10.47423740186769,221.93588317863254
590,10.617873986690212,228.2890938383708
591,10.562089862234647,226.03490544238753
592,10.616167574707738,226.955263669588
593,10.689487176853072,228.91509984649275
594,10.751052989677618,233.44612279560457
595,10.614072515561496,226.73254160130395
596,10.538838792292914,223.64597741297442
597,10.449812275836194,216.48388942513932
598,10.59691430313467,220.60256373068415
599,10.4531279976867,209.27311319452326
600,10.429742486619014,203.01065618503492
601,10.63285550038541,205.16981639721809
602,10.472163572303613,202.95139810962087
603,10.478031394325662,206.02394671622002
604,10.35990693898683,204.16519708021315
605,10.43688790271643,207.9135395096136
606,10.471817060383424,212.3619618127938
607,10.48578156882293,212.8430064399907
608,10.386648708301692,212.50790565453585
609,10.464812533108304,213.31295366449018
610,10.6020071780158,216.76310381406194
611,10.618968841493128,214.1773107744924
612,10.535824056254857,209.60500025576277
613,10.698793589157956,213.60686338931242
614,10.751861318625965,211.48148113286754
615,10.633725913177306,205.19545729592545
616,10.591449691577834,198.62173627646555
617,10.749361752388017,200.48819247549608
618,10.68660226255901,196.72239903088416
619,10.674483269137287,194.80439773959918
620,10.755249037161997,193.83270827339638
621,10.76776306322886,191.88609160248492
622,10.7660081992808,183.7175618992461
623,10.76663882627032,176.84787268634446
624,10.8171318688095,171.58529860301834
625,11.300220157882778,184.36767733061959
626,11.249840454058774,187.65036987723036
627,11.340548558105036,199.29744184647578
628,11.320067256972514,209.1202213672745
629,11.2674668411744,215.37544188895225
630,11.413756010152555,229.8926821150161
631,11.24557593303036,229.30261809495278
632,11.290839856859577,237.75410875609677
633,11.053956993884212,233.33894985660132
634,11.086192596199371,239.7101475240574
635,11.015292336076381,239.73409402001468
636,10.94770353808846,240.9297696294992
637,10.957174698683904,239.67050584131312
638,11.076107282680168,244.4396061654926
639,10.914867785401498,238.38305901964702
640,10.925178482157813,238.02528986835392
641,10.96060868339829,236.22980277713836
642,10.89641332783744,229.81376010296523
643,10.976739445974916,230.4511650448926
644,11.043838508494002,228.62786249335707
645,10.939154456758382,222.59297364689058
646,10.919772113375556,218.25627470816178
647,10.94565130707721,213.28695808530577
648,10.910076446767059,207.60189959202543
649,11.080904220460257,207.93187017295023
650,11.135447410744904,211.76240765067766
651,10.985552351265847,208.28070927129363
652,11.089839352095506,211.03973492500194
653,11.136741119549626,214.21833086414568
654,11.011654529553896,211.31524204853767
655,11.101915906821269,213.3110654034557
656,11.0933057937358,217.0165720997861
657,11.088296004007427,215.07774220461928
658,11.107321265524336,217.06311891625833
659,11.211403881166342,219.22853238290318
660,11.19159325362672,219.34267609368578
661,11.141613397806566,215.83291808171063
662,11.109179771515652,210.63021567417013
663,11.085213945849999,206.77723623825304
664,11.18027118631323,205.77313540646458
665,11.158382903899211,200.05538108314872
666,11.440421973663993,209.6331888726993
667,11.30424448387247,202.5490818675163
668,11.489143747415753,205.33798008047094
669,11.268460132422103,187.9897929368592
670,11.479978574123235,185.31553121784316
671,11.382446834921643,170.97605183676401
672,11.48976367561134,168.59843963444123
673,11.866955961125214,176.2946463720167
674,11.891857888655096,184.8661466733331
675,11.833637711059607,194.98866680601844
676,11.95126207830651,209.41104596094755
677,12.209927321025592,225.5642056869819
678,12.087782860753258,233.36785395955556
679,12.241246758318013,249.45780186143355
680,11.866285259940382,244.41146524328903
681,12.031071467495204,252.78811077049608
682,11.856826752363087,249.35660851993123
683,11.857374761672485,251.6328430510737
684,11.831268730996422,251.3849226422851
685,11.811062219819163,249.68918587522901
686,11.916521513992873,250.73083671699763
687,11.75218988300763,246.72289938371415
688,11.82333434514266,246.43797421330385
689,11.79743749370936,243.98270657337892
690,11.763250325820028,240.83539673138137
691,11.696062903058273,235.34994886067028
692,11.720357327953472,232.99647026113615
693,11.561004358656099,224.2899607951976
694,11.718614371702701,224.78327940586644
695,11.700923123713693,217.7934587172091
696,11.566450342559884,208.17181540524967
697,11.828754732721384,212.42902364489893
698,11.771944800069502,209.81045511003992
699,11.792422876687569,208.65490780330174
700,11.849064959795358,209.30701224541397
701,11.849982855191593,209.28828780686678
702,11.800834577236818,210.34173604554223
703,11.81113759696348,213.04111850417576
704,11.75318800645745,213.36504433764486
705,11.780347214356569,214.92567885255244
706,11.85696513612492,214.25307022359024
707,11.814917740077295,216.61087807000467
708,11.764465056297468,212.43436199330495
709,11.878834658406994,213.09365310316238
710,11.843553436355288,210.03516846066
711,12.13415258038456,218.09557603043004
712,11.8725361869187,205.8344617621658
713,12.000973319856087,208.197705975623
714,11.98015931820935,203.9603179350424
715,12.114560026166457,209.3351230145029
716,11.962267189643955,198.42884779402254
717,12.122596018982854,196.44546110650137
718,12.141369620657303,187.71873455256474
719,12.116067058498292,178.19397302403956
720,12.162041546840813,172.9570080307384
721,12.84405029307053,188.2228041524792
722,12.947898154830327,198.76825320176673
723,12.753334642341827,207.62813743036725
724,13.06023003947197,223.5656297197683
725,12.849121229941453,224.8510553213362
726,12.860163799033911,234.54993137546654
727,12.868293775532809,240.7200989453805
728,12.763785948050797,245.37560922215442
729,12.839736855094806,250.73382898282316
730,12.76605162758028,250.6814832665162
731,12.796435596260046,251.61714923584913
732,12.696635154115333,248.41040693701703
733,12.663710600071344,246.02583709474206
734,12.58718817423459,241.47664472967546
735,12.574319761527935,242.98938331380558
736,12.299270213115564,233.2687460675328
737,12.454217810746977,241.91926516708844
738,12.296430988827005,234.35143398868811
739,12.29595356400777,233.9437148546291
740,12.382840463250265,233.92242251481383
741,12.155466075747007,221.37924507987162
742,12.17685647789521,219.504052152064
743,12.31365479623717,219.1854288203264
744,12.297178217753494,214.1959071691279
745,12.420733053434024,215.06417155164092
746,12.439877039467362,214.76045822374005
747,12.362241202626874,211.1132569639616
748,12.516346532491138,216.2280942453558
749,12.627917143574207,222.8192505087649
750,12.397781993824767,215.79381208843944
751,12.751043741295145,227.6687054279023
752,12.576589561232296,220.39870873407136
753,12.611050721867352,221.46402804732884
754,12.698669845062078,224.60493722220343
755,12.516459962942001,214.77359216505323
756,12.429710813294992,212.72955363189251
757,12.58181109556938,217.26342943495825
758,12.642939283826966,217.58375049882176
759,12.544303449883426,215.16812611803024
760,12.622205842873022,214.917631084301
761,12.834412436999333,220.49470839555457
762,12.733366379045103,214.6310659814469
763,12.736614687425236,214.17504722074315
764,12.833315535103477,214.02453027975142
765,12.742875372833108,200.93701531821773
766,12.787726312085384,191.12029537219252
767,12.781106569022244,181.11080575465328
768,12.815606426453165,176.27513695550147
769,13.196463178281453,187.83237263356355
770,13.216767983652463,198.85491058388277
771,13.244909286787786,206.39845236226014
772,13.43645221451652,220.16037001009724
773,13.56966263838398,233.09303330393755
774,13.3637251555694,237.1090727899831
775,13.415757027052486,245.0806960113759
776,13.214009216391567,247.596369789266
777,13.324090959479129,254.9438626037666
778,13.106698588710387,248.92772984941
779,13.055097042025874,250.15837152319534
780,13.125369859826602,252.89512778587013
781,13.079338211978083,251.61918217024166
782,12.817614166689992,242.84340646151648
783,12.807480082532386,244.7854793781335
784,12.550799908004464,232.6958588805743
785,12.556650736180979,234.92507829076968
786,12.398506996997192,226.94528250019957
787,12.337282200925094,226.99860345524363
788,12.403651619577579,224.76373079450397
789,12.468309294846714,223.6177278905943
790,12.660818942930526,223.7204850478834
791,12.741165368117638,217.46292390297938
792,12.665622986703609,208.8753569938134
793,12.836270244097587,210.2843183589313
794,12.823866102409319,209.23560943671123
795,12.653063129544512,203.60673201461267
796,12.895888584536674,208.2947473684044
797,12.83554157318863,207.25208597131888
798,12.947690231044833,213.63269221529995
799,12.823696807127295,210.0632824983608
800,12.90869767821799,211.91798360068208
801,12.933005543218599,213.15201733065106
802,13.055203639439101,218.9570909749285
803,13.209734383007177,223.15616337604143
804,12.964868682996023,215.32577134797745
805,12.959929385710154,218.44563465586515
806,12.894962017376583,216.6130731385972
807,12.935076693587343,214.97408269787962
808,12.891569227561419,212.06711871122343
809,12.951378677841525,213.33607196341282
810,12.939201620921786,210.93536523999174
811,13.05625292593241,213.5309897320871
812,12.88268544165513,203.95419469813257
813,12.835506317961785,196.68448514044988
814,12.83667151187486,188.4295447292103
815,12.76087863928453,178.497850576909
816,12.84883851316376,174.7323767134449
817,13.373394549198446,184.48684307918825
818,13.361200883899652,190.95626363937652
819,13.208615928279132,196.90312234116104
820,13.517196991896949,212.30673729691915
821,13.579210379602603,225.55190726802826
822,13.412762359712692,226.28789324306547
823,13.686456354434663,242.26667925367826
824,13.612522605745465,241.86209092171347
825,13.76861899422576,249.30987783727673
826,13.616688017981987,246.14169771950398
827,13.4383768935035,241.07878059952355
828,13.330081441253764,241.0456860518608
829,13.333703960840449,239.67702872554943
830,13.445118800863366,240.85965253815382
831,13.341945530902525,238.1422904419266
832,13.301000461741898,233.23031269952182
833,13.262429213293542,234.83648116397123
834,13.073734719217278,223.08129404545338
835,13.035325535001762,219.4733524837888
836,13.049232578103068,218.30165630056243
837,13.046466940833422,217.04723005369792
838,12.945009564027178,209.75547066696242
839,13.003834204771305,207.2285903399675
840,12.967148837291232,201.25718618965428
841,13.139135677830115,201.84175370811607
842,13.133356057883407,202.0916369660688
843,13.177631027578805,203.5501524616612
844,13.29296699864951,207.41081343753558
845,13.185581672060328,208.75240023771704
846,13.243494947596023,211.3456760723387
847,13.349124903688422,214.80405721883497
848,13.333827576657018,214.43418729586685
849,13.29968961992487,212.85662063858788
850,13.372463963686773,214.43231641193
851,13.3652432363916,210.36862151350175
852,13.256894293597616,203.4439392665707
853,13.140686061248173,196.82697516853543
854,13.396948295510764,203.58828920810956
855,13.436284672770315,203.6188161731437
856,13.32047284364408,197.9435158686136
857,13.42305475974608,202.85846812359608
858,13.51740322655371,203.98188419851397
859,13.426847788401396,199.5511950543987
860,13.579067297300474,201.58264518295502
861,13.512256006840264,192.14886012567268
862,13.472588269976859,184.12694817212326
863,13.498362487095775,177.06887488101654
864,13.595013307429292,171.89699951534922
865,14.232737627641871,181.2959711279731
866,14.12250853407285,188.5818134613315
867,14.358374845200812,204.54984996106177
868,14.396570083014478,210.2857893194245
869,14.547667373706046,223.09133886589055
870,14.576811934775625,231.2177401809346
871,14.597589811051837,237.476034610345
872,14.551843314069531,244.20125749578446
873,14.34405619965852,242.10707694174675
874,14.461218354895646,246.50975184993473
875,14.237440756995811,243.3478199047876
876,14.235184535519446,240.11169885604647
877,14.073363716367675,235.60693660082362
878,14.076542701929787,234.98154848328778
879,13.930371175397227,228.03064015849466
880,13.851470111263255,224.94420114383323
881,14.006362679148124,226.8711526360927
882,13.813239139914918,217.54343676116866
883,13.763478588642034,216.43751301119963
884,13.661893558069663,210.8455987182783
885,13.625853745169143,205.34074123088655
886,13.607689172187502,201.3668406033021
887,13.56340695452455,196.46671151084945
888,13.576358237051826,193.95019740106417
889,13.741777311396271,196.599658283363
890,13.8043255248978,197.99678825749749
891,13.549513150196459,191.37082172433065
892,13.516608127477134,192.89529733060735
893,13.685973342604052,199.72218421676828
894,13.589903517094708,197.6882596280582
895,13.698515034169214,200.97248490380176
896,13.734582633211895,201.99451142899423
897,13.754997932014158,202.26346489254905
898,13.850838262202101,205.6185009960089
899,13.923336555543955,206.64870906384024
900,13.84885494756343,208.1225463041787
901,13.893361360069237,206.50722921542743
902,13.90220654487566,204.02583007939202
903,13.858568423632644,200.84110651071526
904,13.779367086917334,198.54435366563516
905,13.649020237672918,196.03788883224416
906,13.612876113061093,193.1824816780375
907,13.673467142562274,196.64532089586353
908,13.731566837382793,199.0192491415453
909,13.70272238402142,189.48999590798041
910,13.767138763507505,185.81327163876776
911,13.810366308221365,178.70876408686988
912,13.88472875124109,171.73720894142397
913,14.556789292831795,182.78225112303068
914,14.541582427098554,189.92616965901675
915,14.563294142331626,204.12726113943683
916,14.625002043795476,213.19625859412957
917,14.731546224125799,225.17622423934813
918,14.59678366359562,227.4523461723298
919,14.741449818107975,235.75276708522634
920,14.797041749359098,242.75932368480156
921,14.850051297653328,245.54814870661318
922,14.943317039844684,250.4035895980021
923,14.774933661486344,242.6849702219532
924,14.715409439241832,241.2006155122665
925,14.606469467874449,238.83539415019496
926,14.610733601853655,242.3821043578656
927,14.668936349643962,241.74495774636773
928,14.534537992171149,236.74541393422535
929,14.57832531126192,235.8333716203706
930,14.518200016179733,233.70601705148073
931,14.534135497164774,230.8895872078994
932,14.588406451705564,230.55244906284085
933,14.522120427917125,224.51049367327496
934,14.321916299959586,215.54367099292813
935,14.385666603627316,209.51898551883457
936,14.197203298361732,202.80257154882756
937,14.273863147440647,202.30613385290928
938,14.263208749670984,203.13164272248727
939,14.083553227187446,199.39469801259958
940,14.204389460889459,201.27835232204353
941,14.092953635329183,204.88915457460226
942,14.174005607015545,209.32083379484837
943,14.33508354783037,217.87879764559025
944,14.351383275528066,219.06395266019342
945,14.35034120515573,220.28206491540982
946,14.560279248034746,221.01201181275792
947,14.70208217891122,221.14725180787775
948,14.53523818343744,214.52505264210964
949,14.589346177102001,213.1409017898277
950,14.6290655831924,213.21790510404094
951,14.675901429182495,215.02976547348248
952,14.671884679572438,215.44237787061232
953,14.834466597042512,212.1003756889785
954,14.792375153319702,212.7372328279269
955,14.855112226023046,210.99760722395956
956,14.978009479212304,212.56188705859864
957,14.891657230543604,202.451588737115
958,14.884890817109746,194.82594818098534
959,14.841454776080564,184.9540307399676
960,14.907466895988359,178.0773857194422
961,15.22498142754594,181.78522499412162
962,15.466597936708318,196.366622266269
963,15.292771216466866,202.14758487738095
964,15.352094218356887,215.5999993095579
965,15.454178752979926,227.89104183399868
966,15.288986534146176,230.96149072379265
967,15.272660852314326,239.33329254412405
968,15.232519342507198,244.62930890980635
969,15.433930762565012,256.5081731713282
970,15.200793644763719,250.12492985413408
971,15.384599369565464,255.1114807143562
972,15.150333498083635,249.25468631266835
973,15.08961384318511,246.52833295899165
974,15.149710330454427,246.04139204222116
975,14.974347084123607,239.31960747918575
976,15.09617477509293,245.29377108359728
977,14.843749527987837,235.562162932921
978,14.930464428666937,238.99071153911993
979,14.695917348658975,230.91456524981558
980,14.711745340977936,228.2927661961992
981,14.84505340342721,230.35970143310914
982,14.932949223172667,229.62649605371405
983,15.074496529010952,228.13710676059347
984,14.896032813905627,220.40838946144032
985,14.891932381208449,221.72230391275824
986,14.89331443576743,216.6427926331687
987,14.92803861068321,219.40067459625368
988,15.000294875842066,224.456355787687
989,14.912112443140009,223.53428997913903
990,15.007836109578847,225.69087639707345
991,14.744798506193918,217.53095308278378
992,14.845492846752412,220.56197405482004
993,14.78997689487039,220.184126241438
994,14.826468682260288,219.06057287732864
995,14.851434853402832,220.3249494687698
996,14.848470380723066,221.63807971060652
997,14.897818406054474,220.94639708720493
998,14.885385528444559,220.23860719074986
999,14.943113828467135,219.69701967053797
1000,14.945792319799411,220.7290640975487
1001,14.894394911200784,213.13562050635434
1002,15.16947887249619,222.58967482124484
1003,15.172665187967945,221.552270175202
1004,15.098508769189966,213.68220783879406
1005,15.32764794640604,213.62215433858958
1006,15.22198846996263,201.492367034961
1007,15.289307165067083,196.04347823380314
1008,15.285323103186972,184.97759242844293
1009,15.710564370928592,197.18861280915723
1010,15.690583425705707,202.47035671709818
1011,15.638524212567768,209.23775461643666
1012,15.7442163017368,218.58912408747685
1013,15.9781225346288,233.1250302798589
1014,15.883062029998625,235.4195794069776
1015,16.09703876061941,248.28122489918238
1016,16.12829203471151,253.6976866093267
1017,16.069915940145478,253.48672745769005
1018,16.02593439860448,252.74290922793264
1019,16.137794960898194,256.18973164867197
1020,15.848186095185467,245.42215575385413
1021,15.899186733257585,243.01591134405825
1022,15.912286100553404,245.52171593728318
1023,15.622975139902215,238.6758548138829
1024,15.543569707775287,236.11865587393333
1025,15.687731670037115,243.21092428071623
1026,15.504163954326584,235.40870420293416
1027,15.755778650812559,239.54191375632797
1028,15.603301931955336,231.23761964168182
1029,15.708353001742568,232.66328411837182
1030,15.553824420716857,222.37365307123903
1031,15.605771777634496,216.75818035548235
1032,15.557497070059148,210.2122940235011
1033,15.518512766561699,207.26489963944869
1034,15.549689183647626,207.2789615701308
1035,15.619869249489746,212.84301152070987
1036,15.596124277605842,211.64630094646535
1037,15.593220780581152,212.73561418059722
1038,15.67186757860272,215.28722402517377
1039,15.717488236482103,216.16567010856053
1040,15.741256907129364,219.64901833686525
1041,16.03392073327785,228.10666246751455
1042,15.762782591919605,212.68571927404503
1043,15.91750131805081,217.9172594132835
1044,15.939843147755045,215.98748533758064
1045,16.04207459616815,220.07799260858457
1046,15.937024258330949,217.25174678712182
1047,16.176531301348014,218.9894438881056
1048,15.966918900237493,211.99779623549298
1049,15.998344566949143,211.86799225602536
1050,15.870123413200375,206.46329092473582
1051,15.987983799187619,210.75948600596521
1052,15.90576834586184,202.57161523588647
1053,15.786801835761624,192.31834658868857
1054,15.931087653517208,189.9903467223741
1055,15.82073963241834,179.70572616268495
1056,15.85053599563109,172.2203591825658
1057,16.441267503763893,182.99236957955787
1058,16.366211268232025,185.7211044615456
1059,16.37576198213482,197.17756140572675
1060,16.609069077537487,209.37798082026174
1061,16.73618538831328,223.8693936683779
1062,16.65977603904951,230.68096048437968
1063,16.89303389916141,246.31015106855625
1064,16.779625559217735,247.6610345205579
1065,16.90736144731412,254.62455009458077
1066,16.881858219320694,254.03084537103183
1067,16.849417282344636,256.2665941836403
1068,16.677711229214573,250.0388210891325
1069,16.723133152237896,250.50024451166675
1070,16.470547913570556,239.29458730153326
1071,16.46344075289833,241.56175428603163
1072,16.39022766509367,237.0167549874525
1073,16.465539771411382,243.4856809292273
1074,16.359178331984502,239.60410832293837
1075,16.373060329613914,236.43343244435366
1076,16.371770431386352,237.32302291517414
1077,16.17281697071382,228.01624115962028
1078,16.15665528033003,223.23331872644837
1079,16.057265380667413,216.6188978265337
1080,16.18125324524329,214.8794560040394
1081,16.2230442016104,212.47230343661047
1082,16.264082994878176,211.5451751513004
1083,16.213196463148904,211.62215776108894
1084,16.29183293131956,215.09081632270622
1085,16.267146754159278,218.6705746486602
1086,16.31547430329574,221.35924693043617
1087,16.319208484062397,222.06078516508836
1088,16.367218651375193,222.90275232413077
1089,16.501233212655745,227.61423934179723
1090,16.459716544227366,226.38349838273336
1091,16.46933101563596,226.64307407649915
1092,16.56296407690482,231.62773243858555
1093,16.417244443551635,224.2001243748188
1094,16.553488244760207,231.26797755938514
1095,16.473468184629013,229.5479374377542
1096,16.56315743725096,231.56019780411998
1097,16.67655900764057,233.19714008056937
1098,16.644683490001754,229.02267631163446
1099,16.73308157653877,229.14180585653403
1100,16.689268003103354,226.3085654529853
1101,16.582609307012994,212.19411602799963
1102,16.58494386726852,203.52615744886248
1103,16.54336431689826,190.8124472852497
1104,16.47040288755982,183.02815344633908
1105,16.921553715248024,197.18906487814476
1106,16.980739520842388,204.4040901027213
1107,17.03418385070301,216.09568011180195
1108,17.119728125129374,225.9079429065582
1109,17.11631244150328,234.6894100543305
1110,17.197272421770815,244.70002102173945
1111,17.160259529187513,252.07266385530758
1112,17.225611680034426,257.60865582364806
1113,17.184135049201807,261.0105194463904
1114,17.224897682120282,266.49390487067143
1115,16.967135792834675,263.4325557608641
1116,17.01341651710482,265.3052406461248
1117,16.886747320035944,265.66643317750174
1118,16.950085724497367,266.05512439906323
1119,16.721921997897155,261.0202641793404
1120,16.936255869397932,267.43385234362495
1121,16.830560397029114,260.62410573970294
1122,16.92112717636637,261.9597866111138
1123,16.932902321712714,257.54947071765054
1124,16.83292274150644,250.81714130848502
1125,16.947084867038992,253.50431071446866
1126,16.837189097226506,241.94827489568937
1127,16.965824733844528,241.81517598054887
1128,16.839984712206057,235.8753815773621
1129,16.877598181342144,231.81491085513613
1130,16.950008833721654,232.023341770757
1131,17.147600218447053,239.66031460705662
1132,16.91445076212855,230.79850157329864
1133,17.009886101754283,235.53820418515932
1134,17.048942352734723,236.21902550802662
1135,17.08038430744263,239.28713318827295
1136,16.977900063496783,237.50153208018253
1137,17.222959980176622,244.85003010588525
1138,17.023725880434355,242.91323812399276
1139,17.19989741482777,246.51423327909046
1140,17.077892124591326,239.9682422712802
1141,17.3015743575401,245.36561727578123
1142,17.15889995559384,239.54227304599448
1143,17.07031068838311,233.6881109970805
1144,17.15401101893728,233.38992860338138
1145,17.120094443315313,231.74050040332267
1146,17.244921305705546,232.40934612736623
1147,17.25590030737449,230.55655564907795
1148,17.15789901879738,222.90669964216676
1149,17.092722902335186,212.94196282237795
1150,17.13702112260514,210.36219037365248
1151,17.016116651094652,196.3513813002072
1152,17.101963125059747,189.55839406032217
1153,17.502577625050133,195.81072512810576
1154,17.611339233325836,205.31685122949017
1155,17.75031826052882,221.21309764456421
1156,17.887266830319383,231.10609208170638
1157,18.048359726349172,240.96273865087963
1158,18.203507043963693,252.47982051526165
1159,18.323347416170918,258.57228993358467
1160,18.37678447793882,267.4413647279342
1161,18.220001809406934,264.4473966312109
1162,18.17909115240219,265.6155976431184
1163,18.160257267419706,267.93314575172735
1164,18.111737466024326,268.15119098500475
1165,17.899478654285858,259.32172696904314
1166,17.967774603693133,262.4404951670922
1167,17.721745402114223,252.37426680012786
1168,17.74143258688428,255.08781630138432
1169,17.556733522334206,247.94238773429208
1170,17.518260648586267,245.85930334800562
1171,17.47383356383421,244.18786018514578
1172,17.439388368999836,240.72549094832993
1173,17.256216291310313,232.52634004450957
1174,17.21498362038347,229.55028594970128
1175,17.347509603191543,229.89228991551616
1176,17.23623722909479,221.33394056028607
1177,17.36309277499954,222.9834676991172
1178,17.382164514862303,223.12248504659203
1179,17.452379922142338,223.0438188318295
1180,17.43284449065914,223.61704779630244
1181,17.492371622497366,229.9080834359934
1182,17.339498991963968,225.4926545264795
1183,17.43247668088159,228.6141520838776
1184,17.412204131834116,228.35269635480918
1185,17.536634105685277,230.2094193497845
1186,17.62330600347656,235.2395741451175
1187,17.5352233993574,231.40769432195967
1188,17.532710844133607,230.34003758861766
1189,17.58967685224459,232.93861197669142
1190,17.70578831106621,233.73993690556205
1191,17.618937198821207,229.63838567123167
1192,17.61725198085958,226.62916493396284
1193,17.53345747253973,223.327900714654
1194,17.601398489739537,223.19577543314458
1195,17.725984951313865,223.5843538244164
1196,17.61966095829239,213.9026145805778
1197,17.69876340113083,210.14299223990315
1198,17.538502794430425,197.63300626926645
1199,17.6461037186692,195.6648606106904
1200,17.60455787228632,184.40167320436768
1201,18.038705538855222,194.30645820422706
1202,18.01446768476906,200.647270639734
1203,18.240910222039556,213.26604287215798
1204,18.323331632175364,221.17435892722446
1205,18.56646207070975,240.79203838851367
1206,18.590628172755018,247.60860893392004
1207,18.64607344819075,254.06491763878935
1208,18.56323646809346,256.4229299678663
1209,18.573600876819658,258.685710811321
1210,18.539657433693435,257.8100457367101
1211,18.532718249487573,259.39328844798865
1212,18.313399713884905,256.00681402685086
1213,18.22806869647036,254.73267898771442
1214,18.13141897071361,249.76106729814148
1215,18.020644275302786,244.0716313221237
1216,17.945111506095742,242.23822032477494
1217,17.84399953074167,236.63386692330994
1218,17.684578752127212,230.2160195766754
1219,17.752293877629768,233.20605568346366
1220,17.597183142077217,224.44580102144332
1221,17.67153711668751,225.43668633202213
1222,17.548480014050057,220.63056309124454
1223,17.573752333501165,216.57430410613657
1224,17.539971383466998,212.077738032127
1225,17.64607450930725,214.75642523502273
1226,17.60865639348561,213.56932318924174
1227,17.621706723818612,213.08468706684627
1228,17.856984774835734,221.35682991554847
1229,17.69658036534674,218.53976213780538
1230,17.670867280977586,219.81094981694176
1231,17.868998746276233,231.09102681010876
1232,17.85232742690477,227.62730980766295
1233,17.825973193066496,226.7204456750968
1234,18.04311161621692,232.501900008264
1235,17.922694819199656,224.08089137412875
1236,17.920764247825822,224.41148416778205
1237,17.914506389498342,220.75002476107534
1238,17.91666310554451,220.20001677096644
1239,17.801684239867022,214.06230984864573
1240,17.80968893883451,212.4060501739363
1241,17.955693113875945,213.2138564914676
1242,17.76206708502878,206.82562032494602
1243,18.02070089771309,215.1053304420765
1244,17.837113565213016,203.66379101229353
1245,17.787111113850692,197.2938918329603
1246,17.911982949330884,194.96353568063302
1247,17.796084331009432,186.87083470908917
1248,17.829659593504328,183.14120000670567
1249,18.152697676498182,190.23263553452526
1250,18.123249541543576,196.6924237995062
1251,18.14378066745583,208.10508554869372
1252,18.261805299043957,218.7324049684417
1253,18.323948973675435,225.38223437928374
1254,18.36904857875407,235.77095841456168
1255,18.33242135979301,235.99247388546334
1256,18.411711345047376,241.43269223348582
1257,18.356466092589994,242.66587984375911
1258,18.30193719206468,244.76255024111998
1259,18.230055090414833,241.92742800462545
1260,18.30194422564094,247.92154294081413
1261,18.189111858874593,246.17486690167084
1262,18.146593879490904,245.01012462622722
1263,17.973423947320263,239.31773773523744
1264,17.942348061549055,239.26530693520053
1265,17.86886706357347,235.85090225854296
1266,17.868311890241415,234.68317868945311
1267,17.82783715119471,234.45912359822
1268,17.923980510677804,233.3238773791574
1269,17.845935625311945,230.828747172953
1270,17.916692770578805,226.10334342098028
1271,17.954979137109813,223.92337496541745
1272,17.93713125246312,219.78471897918885
1273,18.012209443290097,220.2538554220867
1274,18.16751818837598,223.87621958422469
1275,18.020976736237767,216.85713269276417
1276,17.982125170604114,217.7971860797726
1277,18.046891652740346,219.94621401762777
1278,18.170608859443863,223.21179489213824
1279,18.051905016764817,224.96074847069633
1280,17.949788514464608,219.29390530047067
1281,17.972656141671113,219.9339269629849
1282,18.14338539351055,224.32137612207688
1283,18.026756895164265,216.22703656502088
1284,18.243526907268976,222.56123690698655
1285,18.134900445286533,215.36350509643046
1286,18.22349415404885,220.8106963217959
1287,18.330267267421355,221.5646096148821
1288,18.323776039964685,220.2338106778767
1289,18.27751636063079,216.89515499005884
1290,18.306770620759025,218.9006850804514
1291,18.315626499931508,218.27632535617303
1292,18.262156009235774,211.80095722201386
1293,18.276518001851862,206.043173791048
1294,18.194446777455454,195.3093398407831
1295,18.24988171821379,188.19075272486012
1296,18.24110788336385,183.06672966467968
1297,18.47788195591287,189.88215154476075
1298,18.529728317645066,199.56151081904244
1299,18.200905311868564,198.64696236440983
1300,18.357218627368898,213.0905296050125
1301,18.522045148656275,224.66374072584694
1302,18.56913527860382,233.84580973711059
1303,18.41525050245037,236.21173359155077
1304,18.465074640921635,245.93696700410376
1305,18.309041836566568,245.56991773346053
1306,18.288497269197183,246.30239835684156
1307,18.334515154901414,253.20970449167737
1308,18.192298788622203,245.7728771860888
1309,18.20639054852091,246.7861731314607
1310,18.13446166187469,242.3815360055032
1311,18.2373390516205,243.1600106479375
1312,18.017862143986708,235.57756201928316
1313,18.110431416769195,237.9129798832986
1314,18.03652161377878,232.1085122862125
1315,18.211186217879117,238.91917149252916
1316,18.179859391151883,237.9376368843556
1317,18.09966665987389,232.88339375767782
1318,18.136649137886998,227.36485668790817
1319,18.196217715125716,224.1864526279973
1320,18.084439734222084,215.5112797919157
1321,18.226407569636596,217.70326270158537
1322,18.303916940364097,216.95608169372463
1323,18.440149267406632,220.97114773075575
1324,18.530127599038043,223.4141743641205
1325,18.61969817946388,227.58338685157267
1326,18.59340229992492,225.91578228075775
1327,18.52192230042723,223.18047700422474
1328,18.67893033603332,227.2330738384808
1329,18.486508916415843,220.022061941443
1330,18.6317214179396,226.29349496170036
1331,18.648573214635743,228.144750915897
1332,18.542795145984066,225.21244005375925
1333,18.652898423694083,227.87877868543183
1334,18.67420338797585,222.82535919586408
1335,18.877587980897555,229.75371403328106
1336,18.866460228994576,225.89746090517076
1337,18.82915147371648,223.33300562924612
1338,18.771317364900764,218.99950636336914
1339,18.86321858828984,220.36581803504689
1340,18.774863629400198,214.24726475726757
1341,18.763239514133673,211.0523615207477
1342,18.59500393160337,197.84419431850233
1343,18.80307671622882,196.3725617568169
1344,18.78546770642852,188.56134533492343
1345,19.126565737648068,197.01157146762338
1346,19.069214155962882,202.58661446679537
1347,19.098447560829335,212.1254076785499
1348,19.291785241548563,226.89654396750925
1349,19.25524994467932,229.63301790599093
1350,19.19544702672043,232.55516078818695
1351,19.391073107634938,242.79389676872572
1352,19.260763922321487,243.15486634353024
1353,19.350132204109652,248.48690156916336
1354,19.27916902229334,248.09628742223163
1355,19.11344490155977,244.0732979279527
1356,19.18417748506215,246.40537128316805
1357,19.281469484415958,249.43480319986162
1358,19.192822132124213,245.95691230199358
1359,19.136083358660276,244.34822679976708
1360,19.126993092510013,238.95817187631164
1361,19.317385419550792,242.16573481399485
1362,19.017988399358064,230.2743515789885
1363,19.163702800771215,235.17573216863352
1364,19.05763091720681,229.79782122371986
1365,19.17135655635062,231.04369415234652
1366,19.064022427548146,225.5596952833278
1367,18.960840310001554,220.74259309524754
1368,18.869711345380505,214.1477838504639
1369,18.99536426186685,216.37685254017674
1370,18.960078562587,215.23506488437405
1371,19.120664590558675,221.8419396615762
1372,19.137423374526737,219.72012891791312
1373,19.051803369810806,218.73368488323894
1374,19.127746303364123,218.2198171420273
1375,19.226531674855796,222.31102431686182
1376,19.099124464872002,217.20559501323274
1377,19.299249983158866,223.9774303642013
1378,19.38024184549197,224.30484238631342
1379,19.34753440639427,224.34657024797045
1380,19.4306245783459,224.60506161687246
1381,19.552991871571603,226.95069369500234
1382,19.55746995668125,224.07814431181365
1383,19.57272807220115,220.35467956371676
1384,19.655468871760913,218.12803335514224
1385,19.556425579855166,212.46371976423612
1386,19.724077376232557,220.99622242352171
1387,19.726874534785118,218.37062305136365
1388,19.724779151585288,214.69224938168236
1389,19.60699500248215,203.33824326753435
1390,19.599530222384768,197.249506409261
1391,19.801677014483513,193.75616617334921
1392,19.73330763305674,186.41257368391447
1393,20.150558657938262,197.94016851302865
1394,20.138575792994338,201.92009532628205
1395,20.189640492506758,212.95559309326174
1396,20.06161188833663,216.74369654923274
1397,20.302837524534745,227.18864661310624
1398,20.331202656014394,231.7429382893218
1399,20.393193114298047,236.384158684403
1400,20.37889114440579,240.86262425310971
1401,20.360202503066613,240.4131731421917
1402,20.550572801512583,249.00013529930084
1403,20.362619301413094,249.16580124701815
1404,20.29966333985881,245.27481638169033
1405,20.306791788160393,247.98634700471655
1406,20.29961349399321,248.2367393573646
1407,20.119068408846214,239.52936001744635
1408,20.171994345932752,238.284513079408
1409,20.11302134828733,232.36272977805228
1410,20.244588732749822,232.78374612623614
1411,20.335115514149525,231.8352331906891
1412,20.372588277570603,228.22158839222686
1413,20.318187876218456,227.80925181688335
1414,20.37290952516123,225.57579847518426
1415,20.400199564338227,220.06312113562416
1416,20.38448676924732,220.53574234815366
1417,20.311718563846,214.85648500063442
1418,20.29912905323306,213.07740812128029
1419,20.183189087519853,210.01432584270677
1420,20.24782963635193,212.907510411296
1421,20.21799648244842,217.74635223015633
1422,20.153572923653627,216.00873367813406
1423,20.067451014772622,215.9792740876466
1424,20.001427124729318,215.6965716585762
1425,20.010846724547424,215.25442793633312
1426,20.028684188152955,216.28860835566647
1427,20.105186659699434,221.53865018590062
1428,20.138566923712748,218.12070517517833
1429,20.16974065801053,220.222312687739
1430,20.213528078644465,215.47682151674624
1431,20.161327613329647,212.63734089552153
1432,20.25519738909805,211.97477478845596
1433,20.314248183144798,211.5500141019
1434,20.318633034249387,214.31687071951816
1435,20.23536760673671,211.01197880266926
1436,20.21870889304627,207.96002299185346
1437,20.272128743756063,205.18963286386347
1438,20.170908184506033,195.8500124752857
1439,20.24570968857933,189.99603599483945
1440,20.15752739597956,181.1441925266745
1441,20.402724282241618,185.95445765319843
1442,20.392584766250977,194.29702614694511
1443,20.411828495986747,203.42494875602253
1444,20.57696610081848,215.14244766178516
1445,20.514267555900577,220.5044781435337
1446,20.637042443186925,233.76504355327577
1447,20.55352648240195,233.32483697498515
1448,20.612431472430377,236.07196037849423
1449,20.58060241682491,235.34881505130906
1450,20.566210350964194,238.35991854251023
1451,20.58697857560361,238.7093895254902
1452,20.547653124579167,237.3129905049044
1453,20.528888178053663,235.4745129985719
1454,20.53173888646257,231.4656746406989
1455,20.507490091680772,224.7762913107274
1456,20.47768170272893,221.76057006537002
1457,20.566630287482543,218.98426354711773
1458,20.449925430482633,214.32325435489318
1459,20.38668433263717,211.85388136063673
1460,20.435282855524974,212.2672341836768
1461,20.40210518943233,211.63127552450084
1462,20.479367283423002,211.46332217442034
1463,20.500018789254117,214.39955675896437
1464,20.40658446579122,208.04885694632884
1465,20.451676664683138,205.09226037044823
1466,20.487416989964657,206.50015820218306
1467,20.589911127248797,207.67142247347564
1468,20.663613627473477,211.25580602526966
1469,20.66275788083084,211.04405298586454
1470,20.679170732934477,213.78156859978057
1471,20.57726273715313,211.216463039796
1472,20.824166186701483,218.11031068634315
1473,20.843203544905496,218.09314757210058
1474,20.745261377701876,214.28939401126954
1475,20.77307226542208,213.63916178861234
1476,20.95195596424502,221.73391685201534
1477,20.695750759425138,208.73639358075434
1478,20.73037835937802,209.51646093037286
1479,20.794924588668838,207.64002064447556
1480,20.882513784590795,210.20379544910983
1481,20.689035413717136,200.40226779823888
1482,20.651939646432364,195.7293559497077
1483,20.731863239616963,196.48081122552924
1484,20.63030074481593,189.55864077754975
1485,20.529426118275797,181.1249509092381
1486,20.527779360514774,175.31819127526634
1487,20.503794144032135,170.13419052065956
1488,20.44432112413402,165.97862685159416
1489,20.759591374991352,171.40927623871534
1490,20.767352125740008,179.70408587886232
1491,20.723805632114118,184.33577338951227
1492,21.062088326450382,202.43500765780885
1493,20.997005084433145,207.4893600766063
1494,20.91882720182437,212.38742749061203
1495,20.998135206772677,219.46110190323142
1496,20.946434746400445,220.60847796999258
1497,21.009452303035072,223.4450988655476
1498,21.002637761738566,227.80855659914843
1499,20.79929826040527,220.19824423872848
1500,20.680759355854875,218.73285781164867
1501,20.694235377980124,218.58608937019247
1502,20.77384271845278,221.55748455108503
1503,20.74159539388749,215.69958558117227
1504,20.73094601196681,212.7965959712885
1505,20.59235649477422,207.8503195639989
1506,20.784118228406875,213.16516520910747
1507,20.903190609093265,210.2036045716459
1508,20.965255625807043,209.3160799371228
1509,21.029360908613356,208.000114715484
1510,20.91874210362663,202.35487542020326
1511,20.878557305198168,197.54203660533273
1512,20.932358178812677,194.69919024708852
1513,21.021915505151657,193.7001757368931
1514,20.980573586619645,193.75973604588114
1515,20.953460517441012,194.54000545381524
1516,21.025243164676983,193.55523313640123
1517,21.0589721093795,192.68708256713347
1518,20.998522698102544,189.28258649082306
1519,21.195421595170295,193.84578113690793
1520,21.160049748511145,193.33636058506667
1521,21.202487639060077,192.90983248655596
1522,21.204906301069478,196.53537335434902
1523,21.207947123533994,194.47741839750753
1524,21.280904193277824,193.8404891955916
1525,21.355280898673946,199.04047047339458
1526,21.345986158773858,192.72609058778025
1527,21.33151729224812,193.94503096555658
1528,21.32831046251023,192.66316272483647
1529,21.241378949608436,189.40607191685436
1530,21.18105099563877,186.95065719109115
1531,21.224354360539756,185.0040523810107
1532,21.224683750828174,181.1218478780592
1533,21.046556411780465,169.7109985826512
1534,21.199065616167825,167.18756759017256
1535,21.076245989337707,161.60831372316767
1536,21.061279579886975,155.48705783873362
1537,21.384403090411638,164.29758021990446
1538,21.470737978642113,168.00925039812782
1539,21.52632675394684,176.77257805297526
1540,21.542837545244566,185.95192761812004
1541,21.705345560349777,196.2028459621084
1542,21.572395307538066,199.3170961161854
1543,21.66875353127165,208.9310905150617
1544,21.825185816898085,216.57506629159718
1545,21.799831620863724,213.9421163678855
1546,21.76953351399177,214.16204151465863
1547,21.888450357632564,221.58154791051112
1548,21.857041948951142,218.22440330235955
1549,21.735876789292966,215.57520075564346
1550,21.607542265325076,215.62118975539627
1551,21.682472562680495,214.91911554928322
1552,21.521470291678014,213.03352492218426
1553,21.40943837694552,208.76758545515227
1554,21.472117732338827,211.7645942447023
1555,21.468642467462047,208.4746822119886
1556,21.409916657658187,199.5681437388324
1557,21.43197385483179,197.37970090677376
1558,21.50769192925811,195.9667803920483
1559,21.467983719113068,189.29158804538008
1560,21.69558456929018,192.52100221454222
1561,21.71741247445111,189.02771622224037
1562,21.656837580180866,186.87721631269645
1563,21.679244982860745,186.36643462335763
1564,21.69552605149901,187.17776201731834
1565,21.584824725726445,188.18458777166265
1566,21.618348224757796,189.48805809915777
1567,21.761680927217412,191.4258504166047
1568,21.662058248348654,186.02434428415802
1569,21.723961554426765,186.80806573490136
1570,21.698434775555345,188.8936732857792
1571,21.707366270849175,187.08153726040945
1572,21.670507396118555,184.71339886478293
1573,21.680366131348432,184.08511480295465
1574,21.588200604232078,180.4562524059636
1575,21.640003913222017,182.1770415403625
1576,21.521852513502388,178.83827282281555
1577,21.42371159026171,173.2820824208683
1578,21.509825447411153,175.45503528467725
1579,21.633161843031353,181.8090361006916
1580,21.472536197366892,172.01671724161892
1581,21.45085512793818,164.46614055123865
1582,21.536625059991092,162.42986992871064
1583,21.477258410235418,156.1740779502194
1584,21.56507292955297,154.07297542819214
1585,21.81464207611165,161.87534893790365
1586,21.8466100530302,167.75693159459277
1587,21.71881159180188,169.77382261094002
1588,21.83417136960844,180.1176880772963
1589,21.688192348165195,181.9097496855991
1590,21.694836272119975,188.07212963441745
1591,21.7270330815435,195.21340396899873
1592,21.747844730350963,197.13699319335254
1593,21.87552917078726,203.05727016401133
1594,21.834432365920403,204.35232389195858
1595,21.84315822639639,203.99693754352873
1596,21.781706968314715,203.36601884068773
1597,21.69635168720982,199.80113847716416
1598,21.740165295853423,202.0828610937055
1599,21.548339748305697,193.90733901135494
1600,21.623707404765227,196.5245421139934
1601,21.859802721416262,199.62432278689195
1602,21.672104916567033,191.30760252196495
1603,21.74500756717857,192.52505185937432
1604,21.672174285059885,189.6957656717113
1605,21.75596884186987,191.9910071626716
1606,21.700790927700496,186.723472421409
1607,21.682048704057028,185.56939057492002
1608,21.746997916891182,183.73561187703828
1609,21.789050656408318,183.21548424625107
1610,21.873103215619807,186.50133929113827
1611,21.83321903844458,181.1895917487748
1612,21.876807272675002,181.31050700451513
1613,21.826602738426352,179.40878123502816
1614,21.862496360889853,182.13198499973072
1615,22.05570151895996,186.09830905287512
1616,21.9141750733902,180.27496986382116
1617,21.92810538816659,179.1228683697311
1618,22.11599985180829,182.89056268705193
1619,22.07889375757252,179.4356578268357
1620,22.048750676456915,178.3704598642858
1621,22.096785285381973,178.95515449711337
1622,22.210392520655944,184.84928750376227
1623,22.15507519049651,185.48631858442315
1624,22.279867819738357,191.16289825723857
1625,22.271535852317136,188.9653114841285
1626,22.288001863329324,190.48287325986928
1627,22.28749880888033,188.6908267351958
1628,22.172541535901484,183.54530201796743
1629,22.05804462754262,176.71358667026396
1630,22.21688765662498,176.03075014484986
1631,22.284942204079595,172.58268524178268
1632,22.26409492849375,165.50546820347284
1633,22.672511991215263,175.27867916142387
1634,22.489980897280855,172.6116437228593
1635,22.507449486887026,180.65677313955206
1636,22.74297539138298,193.55785431270564
1637,22.766528323082678,199.25211455135218
1638,23.000499278129112,210.59997441845982
1639,23.000944593640664,213.79040048014946
1640,22.95179963996622,213.84757781093333
1641,22.70014921780039,212.7643960573179
1642,22.792672604753136,217.37439108565616
1643,22.85650899247202,220.81320506519066
1644,22.727691415851982,217.86738812888618
1645,22.662816976483466,219.29723568694996
1646,22.659509926117497,217.20544030797754
1647,22.549862213388142,214.0618895599151
1648,22.63334959486287,217.0979743832559
1649,22.68226823039515,219.38042355527045
1650,22.684711293227405,219.43946681378958
1651,22.659731875672122,217.84731552563338
1652,22.707914785537756,217.4209425870716
1653,22.747958850071928,213.7262533792739
1654,22.638820322510718,206.2207033554533
1655,22.708226776363063,203.8031227164521
1656,22.699187881805734,198.18584610584904
1657,22.77697654410216,200.5609998498718
1658,22.852077728498507,198.03090878128546
1659,22.898103525419522,197.2279614298277
1660,22.859044641243194,195.668290281886
1661,22.91230369027372,198.30825074168672
1662,23.027102850644322,203.99857009784176
1663,23.02593962937211,204.9559356112443
1664,23.170266038652112,209.20347058039718
1665,23.107533262441343,207.76961253337743
1666,23.117887715330113,205.67846160343842
1667,23.212828987972173,209.08915789979977
1668,23.076460792523584,204.26048122057387
1669,23.107384527437272,204.76181403355585
1670,23.077721117655592,204.550033088107
1671,23.143479313578187,207.02529843084028
1672,23.07176453919548,205.13509591636947
1673,23.10448708640736,203.50882662717717
1674,23.210318128311346,206.37856989842297
1675,23.347094096775475,206.94534398513153
1676,23.1690781932361,199.24792878971832
1677,23.256618036153288,197.85994598115116
1678,23.23470508947202,189.83139682089177
1679,23.333528982612798,186.81669311065582
1680,23.370666608990312,180.3822671768794
1681,23.57424982274941,183.20542248058146
1682,23.58827228518398,185.48333779986265
1683,23.506659773641793,192.79673969121308
1684,23.678385703619902,203.45024962130734
1685,23.58880046859193,207.39229128905117
1686,23.603954257345986,214.58297402252612
1687,23.611890803277362,220.86392667610932
1688,23.73272460943578,230.43762229077706
1689,23.56433489090733,226.66850195163295
1690,23.406631078912575,222.54768653026647
1691,23.491860626825257,228.17773233358503
1692,23.48229783955751,230.0436655513256
1693,23.38235374048792,225.85184361710225
1694,23.349017357495548,224.72080713750478
1695,23.24776003564577,222.92593790021456
1696,23.251499073296674,221.1707880502369
1697,23.023424229104293,209.45509390137582
1698,23.134777083267352,213.9272841982574
1699,23.102398243610363,210.89536491191552
1700,23.1249070912843,207.8345259454388
1701,23.10551525213625,207.3175316724169
1702,23.235035988178566,207.5315588892706
1703,23.222843474138074,202.74382905482213
1704,23.33273088001508,201.05172990929577
1705,23.45077554154047,201.30365704037646
1706,23.55525725108907,202.5764646641675
1707,23.45713771378937,200.26230604785852
1708,23.476936701810825,196.4441996472619
1709,23.516286765003624,198.55219179182518
1710,23.78329360050783,207.85589790425684
1711,23.85770978799918,209.30563673881602
1712,23.83056191133922,208.9686790572582
1713,23.93706027808064,214.2499392117827
1714,23.889036930290107,210.24687846426585
1715,23.90264984849308,207.56644702169442
1716,23.889670561662292,208.39268134488805
1717,23.809038018146495,204.72664683180392
1718,23.90513267890029,208.14369321310127
1719,23.856040911374333,205.3938130862716
1720,23.79651780545383,204.42705269278736
1721,23.773073263262653,203.88285438308083
1722,23.788955963868027,204.67764192221983
1723,23.955008338199416,207.95043844741795
1724,23.975172176652602,205.17174841593373
1725,23.91349359397706,196.5334844188959
1726,23.928506990346737,190.40585420244193
1727,23.919047782403076,184.77899698899347
1728,24.059636698754687,181.94785035503838
1729,24.473690818823265,190.64745658422092
1730,24.490622036390175,197.16322335267273
1731,24.46548289696111,199.3275005659648
1732,24.631617126548516,210.53873260664116
1733,24.583209551288338,214.42907581777447
1734,24.433022779704718,217.76419627435138
1735,24.452662271498685,221.7623263952682
1736,24.351023535306265,221.63187047928307
1737,24.387334021006108,222.54319823091762
1738,24.40520290748725,225.04258392471516
1739,24.322928664714304,224.26875251439498
1740,24.234028590254866,223.07789327951323
1741,24.10168793955068,219.02942335245714
1742,24.172743837830883,221.7918119959989
1743,24.114472387705877,223.24408184335007
1744,24.105870281962083,217.78387146679947
1745,24.0095635233694,211.3262843404685
1746,23.921063609496887,208.4979351998894
1747,24.092941317892436,208.10713052873277
1748,24.295252866063812,215.3024658259642
1749,24.230606770303616,209.70468010531016
1750,24.263106263530933,210.1902817254162
1751,24.20044344446195,203.13323092905463
1752,24.135754064715425,198.2595068028649
1753,23.984308017714543,196.35829613308485
1754,24.067491395842964,196.59352659625412
1755,23.965899461748123,194.97825372636532
1756,23.918932310200834,195.57422320406644
1757,23.98052440406148,199.07020483935722
1758,24.08267862084939,203.9379986547376
1759,24.038629190432356,201.66012627959682
1760,24.06788742177563,199.65014618066127
1761,24.116891360490236,200.70446898471155
1762,24.206874310701064,199.20695674493598
1763,24.20385969009027,196.82177704918035
1764,24.309639139190114,196.20345181942392
1765,24.27484853148338,193.13801218832936
1766,24.158556251349488,189.9099827925564
1767,24.257825702181968,193.9979062404279
1768,24.10617584841428,187.7966850861888
1769,24.161077019320402,188.94321797482573
1770,24.139597017580208,188.69677921574527
1771,24.30027463899526,193.14762103092676
1772,24.156768859648526,182.61862435566846
1773,24.163988077106996,179.31900579958284
1774,24.08120375297798,172.94990115457702
1775,24.03541560491826,167.3088740277841
1776,24.132464788429008,162.13251760202584
1777,24.56993353452944,171.3540241655058
1778,24.533049386777858,173.0598110886004
1779,24.49761775976437,176.56727014026762
1780,24.67869455967586,187.38505527869302
1781,24.802965804875512,193.88943624954533
1782,24.86088488771778,200.65546198136389
1783,24.826715523339274,207.96889381552774
1784,24.792910871810502,211.1221431766003
1785,24.764368966464122,210.7445451548905
1786,24.757495327629062,210.3850180629256
1787,24.761118157954677,214.60830886704963
1788,24.81162171028941,214.26940012900968
1789,24.624150975768643,209.33692972516437
1790,24.63102304872269,211.91104357858978
1791,24.597151881156105,212.95026026882505
1792,24.64393640699024,210.3996508021798
1793,24.586357077809033,207.7791051729154
1794,24.80012563556509,210.01541127470742
1795,24.754765455188625,207.16109228880543
1796,24.816271882755167,205.35092152164646
1797,24.892102411859362,203.23351735806878
1798,24.758982666507432,195.8267350230117
1799,24.704728358427193,187.2177249298824
1800,24.91481861255959,188.64078586994657
1801,24.97169423649601,188.2779861308821
1802,25.011312643246505,190.545744671068
1803,24.83809691008939,191.27952039801227
1804,24.831656968170748,194.30046862877117
1805,24.84697811084719,199.16129787974032
1806,25.060778532458173,210.27530590407656
1807,24.92569085494398,209.76480962526932
1808,24.957251212654956,215.2119325783348
1809,24.775583746148207,212.98940656422167
1810,24.69018394217229,210.4214198430716
1811,24.670129923108092,211.14332951155998
1812,24.726553247607953,212.63124669654727
1813,24.75050071757574,214.4481218035211
1814,25.022067106833862,224.49149904673155
1815,24.874696219525806,219.30639472350924
1816,24.927848291308386,220.7735108952284
1817,24.892238471678976,217.86506017722408
1818,24.88298172445347,215.1446634694172
1819,24.866653184462916,214.06242373387244
1820,24.878728993831185,213.20620153213756
1821,24.975232701368878,207.05327014400294
1822,25.039541993684832,203.03502298458378
1823,25.037534009830033,197.06505436476638
1824,25.022716122040674,188.27392596125458
1825,25.316808064278714,195.10470992444388
1826,25.137767824851394,193.91015114322857
1827,25.337217561851695,206.41865169866384
1828,25.57961603873709,220.52357112484373
1829,25.358113908733674,222.16496475290037
1830,25.376654912793384,225.9910627681913
1831,25.301158709356244,228.25203365883678
1832,25.289573459777813,229.68876710075372
1833,25.33389079165653,233.2111184290414
1834,25.238145787158413,231.57680965743648
1835,25.258316635699046,234.3125136474056
1836,25.120575910612512,233.20676682083402
1837,25.07747549073996,233.59664491339464
1838,25.04792119192614,232.53447459662507
1839,25.039638968613744,233.17384665490687
1840,24.9474328657933,229.90382394842914
1841,24.884651769248283,228.23307126153625
1842,24.799764442739352,226.19775758592644
1843,24.842240458311366,223.09916291250994
1844,24.980047337006237,227.2807905749172
1845,24.989727891233493,226.670989212862
1846,24.940477832780992,221.6219742840756
1847,25.046219191084706,221.8149510304432
1848,25.037551670635658,212.94198694252597
1849,25.06464264682847,211.79647091595683
1850,25.015544769681412,208.3489850591259
1851,25.004527903497873,211.43809757485752
1852,25.08383568526941,215.69926372329678
1853,25.06945833602703,214.79803428973457
1854,24.980451534191392,213.09615170542835
1855,24.962879277023127,209.3826590169543
1856,25.022737630904757,210.3981841792616
1857,25.24390252830122,218.71105234903825
1858,25.367344879588,220.6815713937672
1859,25.358926787133555,220.57100577727613
1860,25.30292687291632,217.53309729429532
1861,25.198980669763905,213.5940848250533
1862,25.236565160772898,214.27257377505234
1863,25.306764991761995,212.31417447033365
1864,25.197941373988115,205.69182807002164
1865,25.252435698560614,210.24139436779296
1866,25.20685354850237,207.43327936394104
1867,25.246211082282358,205.75074190739855
1868,25.24664190458099,201.76421484215874
1869,25.23247858086533,196.6893893289822
1870,25.247039825840723,187.69846334401473
1871,25.205430411870122,180.2994335920515
1872,25.215293058361308,171.12755501019643
1873,25.76584446743125,187.16137908944114
1874,25.75099235594341,191.26516636568533
1875,25.698711225929753,194.12575213045315
1876,25.812219018630447,201.26323965886098
1877,25.980694467501586,213.65333233207303
1878,25.89759414363688,219.7556740487369
1879,25.936100281050678,223.08853435996608
1880,25.84533303823885,224.57356676210827
1881,25.938916991611556,232.54235466070517
1882,25.760100795400945,231.97978124315097
1883,25.904419371811475,240.5479146338358
1884,25.714696515090903,233.2494389802209
1885,25.89821154242254,241.60321660636643
1886,25.708617771911637,231.05227791300916
1887,25.53948984025103,223.8812006945364
1888,25.633166963424117,224.9770240727751
1889,25.64555861971972,225.35845464321326
1890,25.618995103389913,222.05930504943626
1891,25.603714388964637,222.42461286235553
1892,25.642002059043854,222.56510493672272
1893,25.65710389358324,220.54772315078415
1894,25.733362411345087,214.79569238611862
1895,25.711313044991364,204.80913413887967
1896,25.69569768564883,202.2549782843569
1897,25.504353368642345,192.6846821716418
1898,25.654841587374992,193.59831207351797
1899,25.69616961814306,192.39991260100095
1900,25.638379403390935,192.1542443115004
1901,25.683444679362108,195.12474494136012
1902,25.788640989524175,196.8774045995149
1903,25.87918213357903,199.48764126512646
1904,25.886695778828216,199.92475447161596
1905,25.684512981674356,193.902181783592
1906,25.855516049822988,197.6951242172271
1907,25.966953678006522,200.14313894186856
1908,25.964672898302094,197.11299112682315
1909,25.915049674386626,195.46840892549005
1910,26.014907852086935,197.00821876112235
1911,26.05480073980798,198.6104144232396
1912,26.11905837797666,199.62774215200352
1913,25.998451326200534,196.35609075319078
1914,26.137982267864086,196.09970604105774
1915,26.146235754092842,194.85554230444853
1916,26.15112555287129,193.38655691241993
1917,26.109915939099157,186.65548984859484
1918,26.0861243022531,178.7819476670602
1919,26.12935004584992,173.6438159830781
1920,26.154909530135257,168.9870302072765
1921,26.293159767343468,176.86400042780406
1922,26.275811725544568,176.8326886873102
1923,26.32193449177272,184.17648061639528
1924,26.41499192519531,193.38857019014307
1925,26.534898818881526,202.76660549291842
1926,26.37117947955825,205.05607612250725
1927,26.39154810225669,214.59003309131526
1928,26.561498946585544,219.3074983079081
1929,26.474765856946455,221.38623976435147
1930,26.520204441950053,226.03214207712432
1931,26.34931505970076,220.00561527540083
1932,26.326404948926264,221.17099948251493
1933,26.234938315862813,216.2592767929755
1934,26.238562738311344,215.22133237186054
1935,26.16197936843461,212.944908701461
1936,26.229169754597283,216.11334016466026
1937,26.11802416654528,209.82531423701332
1938,26.20362920495039,209.7282406300043
1939,26.326761905733374,212.17382787203275
1940,26.125128415963108,204.71095452778042
1941,26.300456030334697,208.8613175254657
1942,26.30657460220796,204.35236002731563
1943,26.144723826442863,196.47614502600865
1944,26.178539030868105,190.66230536804167
1945,26.15797269164275,188.3372953956311
1946,26.148334948902225,186.4312132961508
1947,26.340639438406622,187.73021080086147
1948,26.275011071663545,186.26040210420078
1949,26.372194793293126,185.27142435989032
1950,26.237719100492882,185.3438027239363
1951,26.326228699902185,190.6210412268786
1952,26.400825318772814,188.83533763920218
1953,26.51555598892525,196.11549391662223
1954,26.381519109990492,190.37200817168574
1955,26.52543407760861,193.40123616562343
1956,26.513721173780105,191.51444659011113
1957,26.489642469192912,193.17491695575004
1958,26.362020974577074,187.58425600915407
1959,26.35672538254554,184.8003230223759
1960,26.43417649817422,188.7036178152389
1961,26.360217280862138,184.0503000309142
1962,26.44670008103892,184.2894748774967
1963,26.47314645075399,184.46384283690196
1964,26.490022739071236,180.64711834148886
1965,26.528018527230714,176.63341207636984
1966,26.54685057951559,168.75943401740767
1967,26.567151328095388,160.82052599382047
1968,26.592102812075606,155.83540171036213
1969,26.742935842441042,163.16071995863845
1970,26.741573665880583,167.17491177355484
1971,26.80871900786043,175.62619025024847
1972,26.84874757573,184.86288832702888
1973,26.87005040674748,193.9877005316076
1974,26.81622921267995,198.70917341438556
1975,26.95337653952866,208.5160899726624
1976,26.869017435277538,209.20966604598493
1977,26.907010918293945,212.10737674578846
1978,26.784549058017483,210.8730479365183
1979,26.883298153035117,214.91245597917256
1980,26.64380615687949,211.46639238423742
1981,26.58969090434372,209.32510620146527
1982,26.667015851809555,213.88735834165723
1983,26.66889218444572,221.2733425325875
1984,26.57622545546201,223.61755398662928
1985,26.508113514831614,226.93635507361378
1986,26.494103002027856,228.53342389547353
1987,26.50372892536437,232.04689891398692
1988,26.51840600405781,231.8847026422972
1989,26.59840280103604,233.97832031408947
1990,26.533418377500347,227.25616794859272
1991,26.464355392551692,219.03472938734845
1992,26.609618628482394,220.7359128886692
1993,26.61564830887319,219.1044356289753
1994,26.714649857526,223.9711708706838
1995,26.54376835282915,218.39823737924272
1996,26.683949636902568,224.11834821135946
1997,26.60194300723515,220.2234828822037
1998,26.73555150875523,225.01368272360872
1999,26.60344998029378,220.56402986832262
2000,26.665302603348962,222.10567453149181
2001,26.562453323742464,219.71604317416634
2002,26.51905106856367,216.5655866231551
2003,26.48947070873989,214.2413840760582
2004,26.52181277087234,216.3517135025626
2005,26.516302086231136,214.6810639925604
2006,26.55391868018968,212.95283642210586
2007,26.613177980798962,214.17591555748743
2008,26.61158321361842,209.66293883660686
2009,26.837001081236707,215.56754742646513
2010,26.793174146259716,212.57705448396828
2011,26.945107134091362,216.2387210510697
2012,26.95126475904283,213.8635650873497
2013,26.916546184902955,208.06943568521163
2014,26.922038589098555,199.65266682087818
2015,26.959073832876452,193.9560198575241
2016,27.10921408595107,188.93891825072217
2017,27.341984946527493,195.98355496241024
2018,27.39934920686507,201.49083043808983
2019,27.40167839973631,207.08476275098735
2020,27.295710221538656,211.96953415056547
2021,27.411678781670542,221.82117598779283
2022,27.494318260797325,229.4732200589756
2023,27.575415389936985,239.03358961925088
2024,27.391079163579843,238.0971478450039
2025,27.312066369811973,243.77907349458133
2026,27.3272781786733,245.12794029932536
2027,27.435370515160766,251.25551151425583
2028,27.293930908045212,246.4988129116435
2029,27.363465033924626,250.9394840835914
2030,27.356672957623413,249.62540709634865
2031,27.348767139055514,248.7435456134437
2032,27.49210259065053,249.16778894007342
2033,27.436922236630178,245.6413826812018
2034,27.41000093825209,240.9127519660255
2035,27.51453585725443,239.6601777028444
2036,27.397090792016964,232.39596147105834
2037,27.621012237312424,236.69528116569106
2038,27.579503153095487,228.96129240790302
2039,27.433423215072462,218.258349015414
2040,27.704271338743602,220.94940509730645
2041,27.730943939412157,220.08051868352655
2042,27.68615273421858,213.42088295960107
2043,27.42725504602367,201.8952888799067
2044,27.664051882075025,207.7036844161277
2045,27.65154757563103,204.37517426730614
2046,27.74495970415319,205.23810606561665
2047,27.7593272997697,203.03869886579247
2048,27.70394261748542,200.44751487098168
2049,27.93257533906688,205.55685940646617
2050,27.834762280213692,201.28361315794044
2051,27.954341810343443,205.02968251553705
2052,27.84281238868324,200.95583182167417
2053,27.87114487046079,204.2420901009344
2054,28.079749563933593,209.26290797862026
2055,28.06827126781242,204.9263654312207
2056,28.125393471115018,205.19455952113682
2057,28.0643397355283,202.15537702528658
2058,27.991382391825134,197.23283297430993
2059,28.03057898552565,199.10071135630105
2060,27.975068283542424,197.19105196873758
2061,28.04460721284639,195.82931596396867
2062,28.010949081152948,188.25862335634918
2063,28.08979580967515,184.08469717948796
2064,28.11566633360036,177.28806108072055
2065,28.28545263796161,184.02158009489145
2066,28.30495280087012,190.6270927676757
2067,28.423174751557298,199.23141208424622
2068,28.431434596770497,209.17455755647245
2069,28.521320228251646,214.24433376480482
2070,28.59886804508462,222.93577265340107
2071,28.5461983672032,226.79799038049896
2072,28.64934698584181,235.39371496967595
2073,28.604489475755752,235.13607090180773
2074,28.5276243454007,235.65886362334905
2075,28.5719006930929,243.5661982410091
2076,28.250528225836092,233.9849317483978
2077,28.172645087688547,233.2711559650147
2078,28.232737734843962,233.62468546623495
2079,28.142798464933733,231.32821346141404
2080,28.187233620792494,229.847426516446
2081,28.18392770970763,228.51521970532292
2082,28.099471727662117,223.923245435524
2083,28.280342446330284,226.36133025403277
2084,28.16616970563675,216.27958415461663
2085,28.34439355387866,217.9164573275372
2086,28.262297026974036,206.86245284261645
2087,28.370304677431296,208.6551546287877
2088,28.396613590783737,200.5996119974077
2089,28.52513348907476,199.9713835714938
2090,28.57787160489692,197.46734416698914
2091,28.556762610656044,195.48638603620952
2092,28.54304361717575,195.20259410685483
2093,28.6239464532171,197.3663374134062
2094,28.63854559958967,200.35415207531148
2095,28.714211926865485,201.30548604453702
2096,28.64432894344763,196.522976868102
2097,28.650185579628058,193.91599236767223
2098,28.690120439512164,192.26577480976624
2099,28.70232084311486,192.27938063231952
2100,28.761107725550946,194.72124254126425
2101,28.717367103262607,194.96970537899404
2102,28.814987266891162,199.56950423426355
2103,28.786611590748997,196.0140221259138
2104,28.938167497261993,199.2127403982586
2105,28.90583131352125,197.8997167404172
2106,28.874429400017288,196.80068261837715
2107,28.94677329594486,198.27249364617467
2108,28.86504707867021,195.3060539578987
2109,28.920902839288978,191.62728258048278
2110,28.969770247349647,187.87086911457578
2111,28.840827759479893,175.111882670346
2112,28.833569463930807,170.5737055777951
2113,29.224866870271253,181.3511844194117
2114,29.17867106894045,182.66300883137
2115,29.20025935347848,190.7495013038286
2116,29.30950961843729,200.41850150071727
2117,29.284279236955957,204.1735923837908
2118,29.27546533115571,211.36031901382202
2119,29.240002395486044,217.59557290626114
2120,29.371330971108566,227.49616637710218
2121,29.168388689805575,222.63721957094177
2122,29.136852235950027,223.95974932766438
2123,29.358833865903517,230.182694319447
2124,29.39714012804754,228.53982999879295
2125,29.29686988839546,223.57398359704942
2126,29.41225601653636,224.06594467637046
2127,29.32095890279681,219.48167300754162
2128,29.29138398174157,215.70999013136148
2129,29.3442592675381,214.30779502291927
2130,29.42317098657202,214.09870544334507
2131,29.327604559943182,209.46032636761743
2132,29.22418520010308,203.7352977171749
2133,29.192382191958856,199.15726406650438
2134,29.17718413771144,193.184479542036
2135,29.471644646142618,199.7187121869368
2136,29.434886814007314,193.7851185849755
2137,29.357984697435775,189.8438190150282
2138,29.375753670508292,186.33002598945464
2139,29.42203676679264,186.2588930725629
2140,29.567630343048886,188.6225372326629
2141,29.621003884242235,188.28286939938943
2142,29.712100332433607,189.78732542021143
2143,29.59150414785574,185.40129615705922
2144,29.5801936688017,183.83783119827777
2145,29.651534410721315,184.06430501312
2146,29.666418745847423,183.42661296503096
2147,29.731550590244577,187.87817545868896
2148,29.74366828969398,186.46594989627778
2149,29.653257516944926,184.2011066958062
2150,29.67701721901023,183.90672328488435
2151,29.671154785377905,183.66648703182017
2152,29.80372820927327,187.8703505334093
2153,29.69831939335601,181.23771357968846
2154,29.692160958927097,181.1477869501523
2155,29.71388935757135,180.29903539465445
2156,29.660924118195993,178.13852034704504
2157,29.5928037996455,173.27213494860712
2158,29.61147774762372,170.07328563912785
2159,29.575083064473667,162.90520710004313
2160,29.58268735612831,157.38221100507022
2161,29.872034030153813,166.2291367802676
2162,29.907153992330624,175.4895316717358
2163,29.801894158797076,181.52311908537905
2164,30.12289282428569,201.68004308844525
2165,30.17756640816291,211.4842300824863
2166,30.276960565813948,220.6153925675649
2167,30.46920693116643,235.16726142088257
2168,30.21922399096271,233.40896674889075
2169,30.33935416906473,243.70301657096874
2170,30.354019937495803,245.33599208655667
2171,30.40719784650826,247.72187539058908
2172,30.322883841061294,244.4968054574694
2173,30.372463542944782,248.9417036781649
2174,30.300923092944352,248.97426232209375
2175,30.298422052251855,247.24423034330678
2176,30.147276262600123,240.07409007588132
2177,30.14593542835444,238.58231529754875
2178,30.252163896273686,235.76251030490548
2179,30.277808052561287,237.25470776644585
2180,30.165445082515948,230.4536294980386
2181,30.42844684529316,232.97588573110502
2182,30.407369903059546,230.51058657426444
2183,30.492005387888273,228.8824582799492
2184,30.54351187569862,224.98869588504107
2185,30.541731895817097,221.83399672765006
2186,30.538824916891254,219.17843289607288
2187,30.55502739955248,223.54287836780506
2188,30.63674543161029,225.82864769385594
2189,30.60118796843629,225.87417550730174
2190,30.516314513715653,224.02603392731058
2191,30.701684172086168,230.1948536912021
2192,30.507490134359923,222.39269194553242
2193,30.755472728912647,230.13402004112285
2194,30.64871978985816,226.3424785126907
2195,30.6495363529931,230.41999064458577
2196,30.683005921307803,228.93677241648774
2197,30.717563847503452,229.54694466660106
2198,30.802347892424407,231.58740382739958
2199,30.5890936054513,224.52845444322486
2200,30.740745772735554,230.88596836859156
2201,30.61286166903438,222.62999632343434
2202,30.745548347014783,226.29507550067078
2203,30.579203853970256,223.0413563363278
2204,30.667882079114836,223.37769877437816
2205,30.637247037326546,216.2834787553835
2206,30.48134393394104,203.96618080357604
2207,30.54739793490565,195.26426928868233
2208,30.601082751173024,188.91774530530506
2209,30.852864525505762,192.38210060281952
2210,30.774968710637253,197.43323527840255
2211,30.7695039600156,200.8797635741015
2212,30.956667916838434,211.83804863064495
2213,30.977765728820085,216.77099980875911
2214,30.972510746166133,223.9120506016983
2215,31.094795582834237,231.06333315414366
2216,31.228730836926065,241.47063876477492
2217,31.16857947211914,239.04731017913767
2218,31.304836649326596,244.99662258664384
2219,31.126474007271373,239.85582688762005
2220,31.262132928714113,242.2914909812979
2221,31.309582136798433,241.35408451261674
2222,31.333844853824182,239.26145632141626
2223,31.437078528449316,243.09412070955057
2224,31.416976210951645,242.72171011683923
2225,31.247667531296766,235.08368028260134
2226,31.353632381447433,237.67835261148164
2227,31.3226017055045,234.32914861621217
2228,31.224578208608662,227.3470600281979
2229,31.190173517709088,222.1791884980697
2230,31.182428879364828,219.43307445618728
2231,31.22529365333288,216.72318153242946
2232,31.281931422369638,213.63526914271662
2233,31.330439574808768,210.25375813813415
2234,31.347876178512422,210.954570227529
2235,31.308988486932193,210.1439600995923
2236,31.381790958005542,210.73764439223768
2237,31.161586561791125,205.57905564716103
2238,31.237665160558382,207.53212912479432
2239,31.388386045133142,212.62265024518217
2240,31.26721918342578,209.01560383960188
2241,31.35113248398403,210.8490687622866
2242,31.42369262038075,212.1657077656463
2243,31.426273093297688,216.81063731888227
2244,31.46859408461343,216.73707682228093
2245,31.445192971456347,212.78487061962278
2246,31.362458881610316,210.75414867604175
2247,31.38099282970176,208.8742283355456
2248,31.367126266771937,209.03922303297526
2249,31.506188938697985,212.95299452730336
2250,31.367687137538518,210.54908340419777
2251,31.42277801983779,208.8602352171135
2252,31.33255262724254,201.13646286068195
2253,31.500999766282785,200.74464947288337
2254,31.43598198989418,191.3204750099009
2255,31.332966509628942,184.45111126080414
2256,31.441235830319698,178.38162413914097
2257,31.65231318467095,181.89912477953973
2258,31.617755877389925,180.62563147368024
2259,31.663213167271877,189.81972828204036
2260,31.714718015501223,199.95177679779977
2261,31.601408502367065,204.42926767736532
2262,31.708781712295274,213.07251586047713
2263,31.90758829043797,222.8831401581419
2264,31.84692161855532,229.25617810088332
2265,31.953383831219213,233.8324224500715
2266,31.991323969704066,234.30922695937915
2267,31.86109822614482,230.68898114430516
2268,31.947837084172463,234.12722845823106
2269,31.95374944848403,233.9593853071729
2270,31.83253211364661,229.9485217444481
2271,31.79669657913124,231.76180896963606
2272,31.829765209958254,228.87745197676895
2273,31.788711752333356,227.0385399265866
2274,31.7649645735974,222.25375359504937
2275,31.792561371529462,221.93855649991585
2276,31.809933616018316,218.92848803777687
2277,31.707526055173442,210.31160804906094
2278,31.724693774718688,208.03269973950842
2279,31.779394279502686,205.5467579611379
2280,31.707548091160373,194.87991587747752
2281,31.811473537794182,193.79517868467124
2282,31.858589152113243,194.9991334797825
2283,31.891888393564052,192.0583824893704
2284,31.80830928044059,189.77707962874507
2285,31.94283065120372,189.97932427312932
2286,31.945528650486704,185.77097661208
2287,31.919023464051097,187.25813581436165
2288,32.019724168040796,191.1958762538118
2289,32.00607718281877,189.40745441597034
2290,32.04782813955502,188.6554105526587
2291,32.10327248952309,188.29425797680486
2292,32.03859158080719,184.6765500084576
2293,32.126027772049206,185.94924616436757
2294,32.115462469205845,186.77343914414462
2295,32.16797202179187,188.52834136776664
2296,32.15928079213675,182.80279133485467
2297,32.11638611557828,184.93828399173896
2298,32.22461850311116,189.1347008720849
2299,32.15319886788185,183.75829995139307
2300,32.08977684826721,183.45735059958855
2301,31.991472229281257,176.44599589098402
2302,32.07883318239171,171.0082040458624
2303,32.0744622468539,163.1424017340414
2304,32.18296311630372,160.595202123561
2305,32.27790332193322,158.54679705337807
2306,32.40704371712952,169.3887080787757
2307,32.465864886094565,174.41749740996983
2308,32.63205141789368,182.23180630727427
2309,32.65527220492051,192.46535645179114
2310,32.6831352604121,197.58683409363647
2311,32.64806441047892,202.74115664471734
2312,32.621014937112285,205.43669391691466
2313,32.76013616008374,210.2620988966823
2314,32.753401473962285,211.8089384056879
2315,32.80485974108373,214.62551453342974
2316,32.74868277825117,213.3464385197264
2317,32.76265189243227,213.0783791708505
2318,32.84700511162797,213.32928262934527
2319,32.82779632091411,211.29404793914665
2320,32.811131531469435,206.61544922145373
2321,32.8942564584722,207.05619125631895
2322,32.88320781737508,200.30482854295934
2323,32.86946759460213,197.46571430488615
2324,32.92009491834213,197.52588392926802
2325,32.85183519915798,191.88276382873528
2326,32.87031242549829,190.14794114324707
2327,32.87131355302452,184.41975060903985
2328,32.773623503093496,178.77843371323917
2329,32.89524419024419,182.61722638354365
2330,32.8133990131795,177.4737176090603
2331,32.92661044649623,180.15295513298955
2332,32.92234918131637,179.42720036498886
2333,33.05832588009253,182.57543183415717
2334,33.10988566567356,182.92926658707358
2335,33.0430313775756,179.2561487869173
2336,33.03523152463299,177.1442642310044
2337,33.19013202070054,179.71616652576142
2338,33.20966145576134,180.4002664305355
2339,33.14520624724633,178.76620693116695
2340,33.22844426701903,183.8281349330136
2341,33.18517500485608,179.9239404682469
2342,33.187945702098,182.6094289881269
2343,33.22250518222269,187.68284782285252
2344,33.23514594426593,191.70908138106805
2345,33.27579458538852,193.54274753863965
2346,33.2424595107606,193.42771237366574
2347,33.21160997058036,194.39796062168674
2348,33.204486937329925,194.84687657542756
2349,33.19860154873659,190.74383419699376
2350,33.22533350264869,186.44025344388177
2351,33.27670623731567,182.4665062360176
2352,33.31588970692286,177.80345126878672
2353,33.75662088783912,185.35379118438007
2354,33.66364240788567,186.70240607840455
2355,33.63925674606962,196.47729156600556
2356,33.78140368996873,203.20903362106597
2357,33.89793846698229,211.86606684087542
2358,33.888280583167976,213.78094736340645
2359,34.07515243570883,221.86860951000813
2360,33.978906106917165,222.88537728646125
2361,33.991488001146195,225.6152843260162
2362,33.99097377921285,226.13358269241377
2363,34.051805683492745,228.54329412315613
2364,34.0085044605816,229.98765957837674
2365,33.850715575458004,226.4312566116273
2366,33.87775009260724,227.49826151710025
2367,33.83714316961313,224.53735876039866
2368,33.830340329253275,225.15020209058798
2369,33.817250762830945,221.2531202686207
2370,33.83573332351362,219.47647750735996
2371,33.71892668838036,212.61178717161815
2372,33.67685550842057,208.71803866683285
2373,33.78923055751096,210.87526815808968
2374,33.795611488759675,205.93348247052842
2375,33.894668041326355,205.6245247951104
2376,33.819977974275695,198.48857311913508
2377,34.03741652214538,203.20140358229685
2378,33.946220238749234,200.71809940294818
2379,33.86682321072272,200.93784952511595
2380,33.89355569702795,202.43950915481975
2381,34.02521293555787,206.0361160290474
2382,33.96544858767753,206.24548012081763
2383,34.00477132544153,204.91609043103725
2384,34.106861277903334,203.55223364897282
2385,34.18149891646475,206.4609167621938
2386,34.220978923016844,203.97890552403936
2387,34.23074785917058,205.2272451304775
2388,34.17943560519428,202.10554362475418
2389,34.30142952034808,207.3158264782569
2390,34.24219281167737,202.37851080922377
2391,34.30666418366197,204.2539521068917
2392,34.27391024289181,202.62214948485314
2393,34.412181686208065,202.90446784927047
2394,34.347970211219774,199.23994009473967
2395,34.44860000143318,202.94112748510824
2396,34.42114767590707,200.45617407274207
2397,34.363439784029055,193.2479028853674
2398,34.29802831721614,183.82388601360637
2399,34.35181995039007,177.84777612900578
2400,34.388076962045346,172.6571909052098
2401,34.59268227300262,173.96772088696312
2402,34.6213216085191,180.45475147155096
2403,34.60647289184116,187.1859307072239
2404,34.765848996767396,193.15793205269551
2405,34.6787324636088,195.27415759908814
2406,34.774788820234896,202.34891634868742
2407,34.838137714979716,208.38427136339715
2408,34.77404281571156,206.2584456078125
2409,34.760626100899124,207.4656455871271
2410,34.75231402278651,206.7955853953128
2411,34.8124741803329,209.73946124181788
2412,34.800932671196136,209.14053841953418
2413,34.90252393033023,210.80711670768676
2414,34.846717563335986,209.32549343873964
2415,34.81645164392572,207.80312716671145
2416,34.774639157555946,204.54162745414237
2417,34.71405548214278,203.28923815856146
2418,34.66520732422403,196.82162809647346
2419,34.73310384611991,195.73176854360946
2420,34.694775681068386,192.35252802940656
2421,34.69116041346337,188.33161469895504
2422,34.75170768006255,186.60023908832014
2423,34.685652283045286,183.80371591505883
2424,34.59046531248796,177.4150113579001
2425,34.76125724603352,178.42818218237468
2426,34.91604856950074,182.27459474950186
2427,34.85369949782628,181.98830117619423
2428,34.866626248901774,183.4116093100247
2429,34.919196493637685,181.37665243460717
2430,34.82615055191123,180.81666017953668
2431,34.73784721631586,179.8654357563572
2432,34.826860926591095,183.69901879726632
2433,34.674020845900934,186.55790999505828
2434,34.64895151780062,186.72674221222402
2435,34.60067876613739,186.26221446721036
2436,34.578114885434736,187.33142965931845
2437,34.54806791106841,189.35425964442558
2438,34.60266910078012,190.35693512599022
2439,34.452191434391345,189.61342437937967
2440,34.32949113718524,185.65974118537324
2441,34.6072042887689,193.0121688391884
2442,34.33299281355913,184.34027198764235
2443,34.60450319264908,191.14961626259156
2444,34.52624699370126,186.54520855206053
2445,34.538802554007205,181.00009837407967
2446,34.549497571675516,172.90163105981313
2447,34.64735547039062,167.26099943972156
2448,34.69744140969383,162.00393853497087
2449,34.970746659656655,166.56070325859224
2450,34.88126000741883,167.7409494081041
2451,35.10365339999599,175.17788364167242
2452,35.34421280823353,180.95396891364535
2453,35.30494807410639,182.89202723949603
2454,35.37634819055774,185.16990484755215
2455,35.441428418601,189.0636386845243
2456,35.33655970047856,188.18842121479176
2457,35.33310375837528,188.2589147817653
2458,35.25654461667387,186.53101932967408
2459,35.301816706511104,190.2818376280913
2460,35.272410223061904,186.8724864774574
2461,35.32366652706861,191.17602352393854
2462,35.139414531715815,184.53171521202802
2463,35.217463603676386,188.46165391782142
2464,35.34142473623029,187.61732675170003
2465,35.279990126462366,185.089747360815
2466,35.24577317729274,179.84242683603028
2467,35.24320674706714,176.79145642693348
2468,35.1997258916444,171.78439150756253
2469,35.27884850340547,172.35208876253023
2470,35.219713073362584,167.34680302471247
2471,35.33137802722796,166.76116136279532
2472,35.17567909440878,157.4745992102747
2473,35.34226468564381,161.14427238642295
2474,35.30452276768941,160.83631016914669
2475,35.20822210684269,160.6560019299328
2476,35.2954515731262,163.43915639741513
2477,35.295860178705176,166.82698956259094
2478,35.24088721508758,165.94053828450902
2479,35.31274203337943,167.43757275736877
2480,35.309576534858444,171.4869469672929
2481,35.33191975702691,171.55211479038311
2482,35.32922628922285,172.56810392547763
2483,35.27185031962162,170.52670087426446
2484,35.349250577572654,173.15436710611834
2485,35.29106838080303,170.15939161118342
2486,35.33096201553141,172.2497747506175
2487,35.43453958649852,174.79091170590806
2488,35.33827465119279,172.33024923650723
2489,35.409786351201824,171.24416337869505
2490,35.27123554707957,166.04706763674787
2491,35.406121920056215,169.62983702837772
2492,35.49098013857759,166.2503579676592
2493,35.48061760287115,160.22064708898853
2494,35.48936504730958,154.5532604781354
2495,35.488672335119475,150.03859684896983
2496,35.58061893919349,147.76249412493448
2497,35.69095458872821,148.5326154987865
2498,35.63471606261061,152.8224465819828
2499,35.55703067314489,153.91397972334164
2500,35.6516765541986,162.3248046796209
2501,35.644593455831846,165.7471705697741
2502,35.75097119016408,172.81222509885276
2503,35.73340946035443,177.93200886597492
2504,35.76364534949641,181.4678166125035
2505,35.79049728479365,185.92251144596008
2506,35.88012288532289,189.52483690368933
2507,35.807139637946655,188.55876803358225
2508,35.729769972754895,183.07873293943192
2509,35.84555488164582,186.71866617424172
2510,35.661009880950374,180.42907930716285
2511,35.859386397549066,184.24965222235895
2512,35.694162270196244,177.77567740228335
2513,35.69398714044775,178.78132565835693
2514,35.61978719191519,171.12076926051404
2515,35.62095797759489,171.5783674584368
2516,35.56204484657145,166.37875740072323
2517,35.49407388583209,160.21978918995896
2518,35.54373004398041,159.2619632029255
2519,35.50535370751799,152.15436020166683
2520,35.46699813506648,147.8676037835014
2521,35.573556282597494,147.2611760177617
2522,35.54902171353946,149.67159915473394
2523,35.57939413560267,155.77348452253918
2524,35.63931638530413,159.6942778657932
2525,35.61570851575423,162.5923924715597
2526,35.63044384742557,167.8006069584516
2527,35.70578887689006,168.88343064386174
2528,35.81318371174564,175.84422769247246
2529,35.670892213848774,173.77527609507047
2530,35.706092417678796,175.61554027435943
2531,35.827049657624386,180.7143864044284
2532,35.91298457257532,185.55598904164245
2533,35.785213431228215,180.48733057743772
2534,35.69995229222908,178.79076444654373
2535,35.74440705331526,180.76892235639806
2536,35.66635807626768,178.51080761652787
2537,35.780032749582396,184.04153991904496
2538,35.781226587063074,183.50354492102778
2539,35.83320660685609,185.05335590471256
2540,35.682606233452624,178.51070807148875
2541,35.69544452250693,172.50910364942317
2542,35.780581631793254,167.16854359347315
2543,35.72764002709968,158.5019317328666
2544,35.934558392440664,159.55984046058612
2545,36.073214762530206,160.60336874240855
2546,36.084183098419906,163.14880490222367
2547,36.02954653016957,167.54336701316294
2548,36.19314933603714,177.07684900490906
2549,36.16167790277684,180.15102209515265
2550,36.101285891873296,184.40295403304088
2551,36.15845152615362,187.32508189375406
2552,36.082862101422315,187.86779941893138
2553,36.09487352273818,189.41655138662045
2554,35.98718506519018,185.15967920159892
2555,36.10036483707762,186.7535522685467
2556,36.08739199562471,187.2258313753103
2557,36.00286568514395,185.41794775384423
2558,36.04871502766425,186.90893328578275
2559,36.19838826817852,191.82373468235306
2560,36.05356258143427,184.87146333299555
2561,36.109415573639296,186.38385648219517
2562,36.040017362732634,184.33295652366672
2563,36.00079168859288,179.44360080023492
2564,36.06516107117917,181.43258414525542
2565,36.02948389294852,175.2776902973764
2566,36.039419887875255,170.96312863231304
2567,36.037834593623806,168.49863264906529
2568,36.05858110844144,165.04661048670457
2569,36.06717709623834,163.8560639094951
2570,35.969719345940895,160.51427839014144
2571,35.967432285852894,161.37973223554718
2572,36.02726130548961,164.90110767448368
2573,36.156441357011644,169.05723366618201
2574,35.99085735946544,165.7681963318663
2575,36.09053170480744,168.625046778679
2576,36.05385284613146,168.67068269792438
2577,36.08129248278485,171.519837956221
2578,36.19131941367376,174.368274676351
2579,36.21860341337038,173.5185877695586
2580,36.21613925880054,174.92704816614688
2581,36.14438280702112,173.92073639123566
2582,36.31962110086957,178.8418091054974
2583,36.280334823878334,176.4293062952046
2584,36.24103294343206,172.59663564226545
2585,36.27630358303158,175.12141694540264
2586,36.217147630713875,172.95965779572475
2587,36.30672488987026,174.88867661228744
2588,36.38652102918385,174.34270370617293
2589,36.27108049889851,164.27036759084953
2590,36.25697756422888,157.39875782458577
2591,36.27405806412252,151.08410689163898
2592,36.23341540165886,143.4031889480653
2593,36.49453122660685,152.55143019831797
2594,36.42299639276932,154.23280683396166
2595,36.506241068087185,160.47876893684503
2596,36.63350691494803,169.27514110084982
2597,36.68309616271321,173.81607260262862
2598,36.746357624182316,178.1031843180133
2599,36.726171229734724,178.50792078883416
2600,36.708707302314956,182.5379288447333
2601,36.859609813579674,187.54614276002087
2602,36.81655021938311,185.35073668313612
2603,36.81612789731634,185.6624078150142
2604,36.746825529155835,181.8794922191274
2605,36.82204864833564,184.01649824386618
2606,36.827874090763345,181.6937106861659
2607,36.809399245505546,182.20723745633518
2608,36.66537494688797,174.16639473299358
2609,36.61638015569102,168.29375794013234
2610,36.67745679808785,167.79678592943415
2611,36.62874408651185,166.07874639692113
2612,36.63246167735689,162.09783238121514
2613,36.751035672398544,163.7297493137302
2614,36.78850995082741,159.29949147260146
2615,36.727969705184066,153.7714403230268
2616,36.838599931017924,153.24321957760557
2617,36.89963276670887,154.53429288269808
2618,36.91002816850155,154.57022891747133
2619,36.94289294225582,155.54366907085793
2620,36.81473110130861,150.24379225686113
2621,36.836189668390666,151.73544261959333
2622,36.779882221132574,150.89395794528204
2623,36.79827352738501,151.85063952975975
2624,36.77031933247037,150.05829571606154
2625,36.84346752183605,151.43094534503098
2626,36.86017029698632,152.19281939751053
2627,36.93480316441951,154.93699133233022
2628,36.8433779390538,151.76888472069223
2629,36.85486576070468,151.63779231938167
2630,36.98734486160475,154.49525884453857
2631,36.954990254696845,154.40328075155688
2632,36.93775467612046,153.6625800687158
2633,36.98052173812466,154.8634212134734
2634,36.93813147495631,153.45531057382473
2635,36.979674815858914,154.9909450336318
2636,36.993615505202484,153.50858931988284
2637,36.97170703340972,148.9244802371434
2638,37.06139239230827,144.90167477788825
2639,37.051975643306015,137.5132727698705
2640,37.007116656084676,130.6385856758915
2641,37.21665796719633,135.88520483607041
2642,37.27189703289791,140.05444472249417
2643,37.315829253717006,146.26047998006763
2644,37.30029637552491,150.8521010101017
2645,37.42835846168347,159.69293694652637
2646,37.45682498046173,160.20000685471317
2647,37.49123929247458,161.8335463769859
2648,37.48394721870687,165.48691706377872
2649,37.47344016366038,163.05201861990022
2650,37.46950696528765,163.26891600657058
2651,37.41145190675807,160.59233254804016
2652,37.4015306478553,161.1391710731517
2653,37.481159055627096,162.47220256535752
2654,37.47245252304197,161.1624788882288
2655,37.44130290139093,156.46046120008563
2656,37.37239663482293,152.812748495284
2657,37.43131471841061,151.18932180704851
2658,37.46068450412274,152.71957364910062
2659,37.48185702475826,150.93327446593486
2660,37.554351617992566,151.76432312808743
2661,37.48280606410302,148.1259213889396
2662,37.47956992198509,144.85466050741087
2663,37.52081325340746,140.92336089510738
2664,37.46483244037429,136.52647997854697
2665,37.647606482071815,137.80831456062793
2666,37.66684506796831,136.75530835592514
2667,37.65125297399832,135.19173710797017
2668,37.67355699500278,135.97824073763618
2669,37.68247905949058,135.78866750803184
2670,37.72499648470445,137.24045207892604
2671,37.79204533620898,137.3259379077704
2672,37.75308800687314,137.36932336328482
2673,37.731725154268474,137.58780334378008
2674,37.7792248975859,139.8091484099999
2675,37.72641718246241,137.93327628527675
2676,37.79079279609838,139.785097368949
2677,37.81875005560452,139.02213631536515
2678,37.86986391664892,139.06190242862175
2679,37.83146200121813,137.76936545481198
2680,37.813549466831915,137.71749433398787
2681,37.907148595131666,139.37209917986618
2682,37.90334363952454,138.98414011830764
2683,37.90929224289897,138.46299848975912
2684,37.970238078420245,138.46383693161
2685,37.937821566163386,131.95311813982633
2686,37.9247113967107,124.49786618709531
2687,37.87885297673478,118.35715778187165
2688,37.89730781535579,114.9146798744913
2689,38.04224574887998,117.4389957339926
2690,38.03194862548375,119.33753208300845
2691,38.074353592869166,123.29603881190124
2692,38.199236550216156,131.34362124032083
2693,38.24217999979369,136.17789844558496
2694,38.166207064890635,137.19226477429538
2695,38.11087373654085,139.93199067238538
2696,38.00107560195573,139.31406059208942
2697,38.007223720539514,143.33836474188556
2698,37.88226457192544,140.46408460065055
2699,37.98012348754364,145.10147598577672
2700,37.904718255032385,141.36107615625372
2701,37.83259274703173,141.25493234233244
2702,37.90605391706471,145.7586971242167
2703,37.863664625813755,150.48429774846443
2704,37.87465110009173,152.43110552037035
2705,37.897841422339866,155.8459709543799
2706,37.92923060188643,157.17000023131055
2707,37.920206773925315,157.64279271204745
2708,38.025099124219686,160.06562603411265
2709,38.103976672649154,161.42645125762022
2710,38.05497802071804,161.2929146465806
2711,38.09455250379959,161.22237242637587
2712,37.94540248717984,156.6088527492908
2713,37.89544086306084,157.501541560809
2714,37.93431483372523,158.29181786573062
2715,37.878937718424986,157.7733730116555
2716,37.97782644991458,163.42384854167088
2717,37.88337194036406,163.3725961984779
2718,37.949495298135254,166.3540097292192
2719,37.91547586240662,166.45562656422797
2720,37.84799832459542,167.4994373477534
2721,37.92555106444351,170.54388581844378
2722,37.938087393121165,172.50532769756572
2723,37.94514365466957,175.019827677048
2724,37.91733470166758,177.10551946001812
2725,37.879878116277425,177.766535844078
2726,37.95946679868406,179.59713160283567
2727,37.92395324763143,176.157212837968
2728,37.89206346247102,176.56034440297486
2729,38.04656450776557,177.21603188096708
2730,38.028729581228205,178.85178622838774
2731,38.07415774332967,180.0970038299453
2732,38.096740621998975,177.244178660137
2733,38.12360756750213,173.01228954398587
2734,38.081167721381554,166.0321956962486
2735,38.211324637170186,162.33330504287252
2736,38.247657389452655,157.26499137549933
2737,38.61205535372165,161.49612644202455
2738,38.646646696535576,167.66763761143977
2739,38.558211957761735,171.9872374821591
2740,38.600559718663405,175.573188808062
2741,38.57430299824631,180.7986739878642
2742,38.63801383496698,188.26506386143973
2743,38.68338244089799,192.4807160948206
2744,38.558732566501455,192.33387969223116
2745,38.61632264372006,194.19678222573683
2746,38.53676050402695,191.86452638875394
2747,38.44369335141251,188.35216774344227
2748,38.46073105106376,186.60409937853578
2749,38.34973774560993,182.50491390190106
2750,38.49740327195995,184.97527081611082
2751,38.46887875328206,181.71591785738985
2752,38.464402779336076,182.05747120043713
2753,38.473615390031526,179.69613653228686
2754,38.43309759243847,176.75088983617658
2755,38.28077453812758,170.54934998953112
2756,38.38065007300778,171.63551282166418
2757,38.372657156419876,170.63359428854014
2758,38.36161084237085,170.25118162449635
2759,38.373529926405446,166.93087635391487
2760,38.47740525548722,167.88459502888298
2761,38.3873335794859,162.76287178974758
2762,38.43724841592961,164.17633949637545
2763,38.40526186689532,161.84135477168115
2764,38.49023924348043,161.63498026175012
2765,38.45892892422297,162.00982549590134
2766,38.451912891382534,157.6943453658065
2767,38.41723806922202,156.51727864726666
2768,38.43589733923008,158.2311010006539
2769,38.48133305421226,158.6835308401789
2770,38.48646326674654,161.0785317059493
2771,38.439553595646494,159.75355564913116
2772,38.53979861724354,162.30833806602737
2773,38.42548087478018,161.86474448138858
2774,38.531729363988404,163.85607742390363
2775,38.59523899803635,164.7312732766853
2776,38.543905544274025,162.11961091490693
2777,38.60421494327996,164.85887524886797
2778,38.68575232407145,167.13907728800206
2779,38.61087092044422,164.0672578597722
2780,38.61008637367047,162.92348708708317
2781,38.645129170992426,160.53553285110564
2782,38.66328068609098,153.12132416650653
2783,38.62994816520836,145.67602759780613
2784,38.70691299588227,142.82461340908682
2785,39.08084513253866,146.00359436879413
2786,39.10600861379293,148.04169064089385
2787,39.00157089254475,148.3460770315121
2788,39.12440522308642,154.52221535365734
2789,39.05311441112412,157.40817070396974
2790,39.13530109831847,163.29572479590664
2791,39.11291571316511,165.17556989781852
2792,39.20851320765823,169.13013854762144
2793,39.13732268917665,165.53650134348814
2794,39.07820249171886,166.20236628022644
2795,39.045577540140684,165.14250435665673
2796,39.00153775991418,162.33036590175377
2797,39.036089601606385,162.6196073534033
2798,38.951137751302895,162.17342656987742
2799,38.860386881738464,157.81026683155667
2800,38.965343346950576,157.8047974292879
2801,38.91588825232432,153.4618771740519
2802,38.959593756612755,154.2608251921583
2803,38.827482792618724,147.5880520197643
2804,38.93278646388805,149.10198331635544
2805,38.88668391982329,147.01024675004157
2806,38.76743604120627,143.1991443691555
2807,38.83654410735802,142.71706443990112
2808,38.78229691439565,137.86577149049836
2809,38.71339003353223,135.18378009807927
2810,38.76172839020474,137.25700082832714
2811,38.75338672263368,137.82126283040782
2812,38.73368876027224,137.83733482815848
2813,38.844525744168074,140.32970407642458
2814,38.755853445670525,140.0825980430225
2815,38.84797228175246,144.62952052371858
2816,38.89107820322103,145.91129251256547
2817,38.81898925938909,146.36999891289616
2818,38.83161550594233,146.11117016831997
2819,38.942703849857025,152.58275517585918
2820,38.886063984860165,148.73302218365083
2821,39.011332512046074,153.8945619475053
2822,38.932334369863,151.69727981868357
2823,38.92613768056404,155.8295465019302
2824,38.91168829619197,157.75569307664736
2825,38.86588640203738,156.291615174997
2826,38.86593719357498,155.29035632438442
2827,38.95496716186656,159.0987918468799
2828,38.8525230501185,152.5932729909978
2829,39.03648746458161,153.8384063305065
2830,38.835167550285114,142.97312946433152
2831,38.86550001425609,138.03322328963438
2832,38.90002877132318,133.285778669724
2833,39.204610542054034,136.1105753778072
2834,39.33595117173799,141.31425144283412
2835,39.32806751962401,142.4583559717072
2836,39.43142115292526,145.3183950570792
2837,39.43487310927906,148.26950218822418
2838,39.35888520610408,149.85480315446551
2839,39.383886476195975,152.77488968485378
2840,39.26109168579931,149.37247675236594
2841,39.344208783879466,152.76493132775622
2842,39.44131301982656,154.77806132449257
2843,39.5444017181699,160.53221427594028
2844,39.39797006115427,155.7028017443432
2845,39.4919065335031,157.96757922647822
2846,39.50404375012723,157.64758210610444
2847,39.53945304688519,157.9651672203935
2848,39.450255835293135,151.61240951563482
2849,39.391608845691024,148.58748086556906
2850,39.292775151213384,146.3832066706134
2851,39.270560236761796,143.71737495319329
2852,39.32264191169777,143.13984855115774
2853,39.2305710730228,136.7596346395122
2854,39.20666896458836,132.16679913067267
2855,39.28830034348565,131.57958328587674
2856,39.24371507377055,128.2393177583398
2857,39.21962991052052,126.68209712878874
2858,39.33591228667885,128.7465771137951
2859,39.38281504219606,127.63803260775016
2860,39.339126225476306,128.4424285104222
2861,39.446285845636496,133.02664169093975
2862,39.376489715940934,129.36076241288333
2863,39.45996848718834,132.59289403531858
2864,39.43845015569118,132.22960209100472
2865,39.46785656271279,133.66397208369386
2866,39.58340314436328,136.66956284742628
2867,39.46774363619763,133.26234577662507
2868,39.589672999642154,136.5532183447495
2869,39.558404470824335,136.9172901203904
2870,39.547949685785674,136.85091052111562
2871,39.521986756195716,135.7849608968867
2872,39.52579080565862,136.28439451155
2873,39.519308781144346,134.70912204786933
2874,39.43413372226188,131.98311150877015
2875,39.63414108151368,136.77393448788197
2876,39.58803012133155,134.2440779627677
2877,39.568188907604515,130.97875725086084
2878,39.567217235347705,126.12198355042716
2879,39.600932321735556,123.25138798180339
2880,39.64319419196181,121.31376821426883
2881,39.84177638128314,124.72358893424203
2882,39.98578308632707,132.68709790960693
2883,39.96716672688787,138.59152037936522
2884,40.05526522843462,149.84548274381453
2885,39.95774789528587,152.49217120021316
2886,40.04874759116041,161.65251448023903
2887,40.15761050652504,167.28070461150384
2888,40.24638643777232,175.01927854214745
2889,40.17533847258005,173.5127984268513
2890,40.193231544686995,173.38116585983624
2891,40.16631055637828,174.67403167786057
2892,40.19550284884775,177.79615857735246
2893,40.33755688077276,178.5767797443326
2894,40.28082928458409,178.38793697748747
2895,40.34803351996494,179.47971054890877
2896,40.41283106990031,180.6588129203953
2897,40.52433298622721,181.55484826287733
2898,40.503787172106875,178.88026180444052
2899,40.56630075635631,175.6336232270507
2900,40.610500183439264,174.5558578934255
2901,40.61012521940332,175.79209770835362
2902,40.573458177078805,173.02792452067453
2903,40.649401768974954,174.84850250483063
2904,40.51833226701526,170.0549620186726
2905,40.53322139489203,169.43325288719814
2906,40.52799345416414,168.51894537611452
2907,40.380572612931154,166.87386300680475
2908,40.348950278672135,167.21172000958217
2909,40.405823353410014,169.3946060461656
2910,40.30395653061585,170.89348079484296
2911,40.31492147310207,174.99898265026485
2912,40.23483359181667,170.70481239864122
2913,40.30939449862178,169.98165746309317
2914,40.347032199373935,171.18869637812816
2915,40.36723319408067,171.43503227995961
2916,40.36616513609652,174.8452567907922
2917,40.28695943771165,174.14589391020982
2918,40.392387846163096,177.15061120701242
2919,40.416553861266536,175.42644321989454
2920,40.40540092221142,175.85293305055697
2921,40.43249247429385,173.98855570439085
2922,40.39179233908814,173.31599221792214
2923,40.335554880532186,172.0583904376702
2924,40.45553084613018,173.4299625606092
2925,40.37323737236564,168.61773614202238
2926,40.4450709399111,163.9133229053736
2927,40.510629994890834,159.28577744612232
2928,40.48950321571268,152.55399609226575
2929,40.80317033409473,159.63162612984686
2930,40.84246449614851,159.44432799660754
2931,40.89988488687799,159.42503249122106
2932,40.95323794159535,161.41720477432787
2933,40.95583846655302,163.35244563503522
2934,41.030447376836044,168.61801088056603
2935,40.8938805706235,165.21621062263222
2936,40.960916387716914,169.02989202476607
2937,40.866918217057794,166.00890201664686
2938,40.98827558623191,171.72960150739218
2939,40.91203054290297,167.70696107424877
2940,40.912024355079254,166.90334967419395
2941,40.990565615362975,169.79699963737815
2942,40.899635356462234,164.16894306709304
2943,41.0158109082662,168.08230927375095
2944,41.005981858044976,168.9006760049369
2945,41.03647150429107,168.69497035690043
2946,41.02953950108928,169.64358383198658
2947,41.00123743767376,167.46397468165824
2948,41.035603494425054,167.1115161306079
2949,41.11054248700061,167.46496235641067
2950,41.029498238356325,163.32406515939718
2951,41.217069201233464,167.90972301459342
2952,41.15725829868461,161.33285088764566
2953,41.17400976457371,157.77304634251934
2954,41.28782588174095,158.43240530709468
2955,41.25448071770306,156.5540446547
2956,41.24279969069886,157.12940568395132
2957,41.173652308655704,153.0971889062895
2958,41.18883463424786,155.89715336312014
2959,41.13314645263261,154.41654587008216
2960,41.19709413769287,161.09946151607946
2961,41.05140544051193,161.31844146051574
2962,41.15280091438582,163.18132811788158
2963,41.13072266142784,162.99840962324188
2964,41.11511914395254,163.79445258286668
2965,41.09759300627683,167.00861139528945
2966,41.08712170234107,165.84023474176516
2967,41.221768403150925,169.65320957187848
2968,41.18561521676196,166.4395371272372
2969,41.180273617865275,166.1924422631865
2970,41.25585279689603,170.2164100765626
2971,41.266832360102974,167.28947362861211
2972,41.316216200902474,166.5513638904375
2973,41.246751033598954,160.3977095199751
2974,41.24677964857428,156.02840663346777
2975,41.36352872395886,151.34997761740198
2976,41.316727805780715,144.88118455298448
2977,41.53852403987756,149.33260106259348
2978,41.64850953483043,150.58791668673092
2979,41.590866384293875,151.61694534455577
2980,41.77136098584967,157.7430065646765
2981,41.72286175722347,161.77622459796655
2982,41.858165074081846,168.87344975998772
2983,41.890738121939776,172.67361849403687
2984,41.833236735888164,171.93914413201762
2985,41.82936387294555,170.97584834010678
2986,41.859063352438724,175.48385570929355
2987,41.86784056232926,174.12977180701134
2988,41.84054226655663,172.5599386713543
2989,41.77212658327366,173.63846839894256
2990,41.77613078107718,172.18185350304938
2991,41.92086575736492,172.88530209454407
2992,41.757393259796416,166.44222757066947
2993,41.73661128375084,164.7521534998228
2994,41.80269763877509,165.07398226835915
2995,41.7048317632924,161.20669825418128
2996,41.74959923213356,163.1498915323903
2997,41.702709728599864,158.54309791475433
2998,41.74532812368883,159.0075748485715
2999,41.73796744052439,156.88218459912653
3000,41.80699546408037,158.20631960150834
3001,41.67640597898913,152.91109869585708
3002,41.6173883021562,148.40180899775285
3003,41.611943679225014,147.22672804727537
3004,41.63449766461905,147.30062420233415
3005,41.602521596464115,147.3983484351986
3006,41.594350055167865,147.73750978942286
3007,41.590626200666634,148.99960967153524
3008,41.682366836650345,151.08989877500892
3009,41.624897212156625,152.07181322146565
3010,41.571015024032974,152.45523954027723
3011,41.59434735883438,153.00236228913434
3012,41.516014025301054,152.99212787846574
3013,41.49364957297207,153.55637205536897
3014,41.51389425790662,154.9078460412402
3015,41.5458621884012,154.8189297003112
3016,41.58922552854928,156.04932966245883
3017,41.502073265457184,152.93253217694243
3018,41.49542036576749,152.05358273090005
3019,41.508760509727786,152.1798981326184
3020,41.45687681071654,147.89138561498368
3021,41.51554275098293,145.73798991528994
3022,41.556848310182815,140.6152341629334
3023,41.57323265950822,135.385738787222
3024,41.68133826389966,130.51789968579885
3025,41.80328320919925,130.42451164805723
3026,41.96495215022597,134.7703215133054
3027,41.84154460948066,134.23313356490436
3028,42.10010825317665,142.21689305778324
3029,42.12484543588499,145.20707734504484
3030,42.00769487289553,144.73161131385098
3031,42.14547220463157,152.43354079134215
3032,41.87151930062596,145.1035885591946
3033,42.032130175214625,153.36015697084216
3034,41.890021219415125,150.25801755359103
3035,41.96446637373633,152.78149190720785
3036,41.869591736603724,151.79650540822314
3037,41.92900407007788,154.1673308309832
3038,41.870011487126895,151.18312622029578
3039,41.853094247508835,148.03173581368284
3040,41.83029354522208,146.03654626503578
3041,41.87973951392237,146.72152257782108
3042,41.78599125861851,141.92336782196702
3043,41.863113666053124,141.86527550270358
3044,41.859957966931844,138.46536768680565
3045,41.76493304011572,133.46194788862465
3046,41.76955842556954,133.81916848166748
3047,41.71915841836958,128.70721005341156
3048,41.83146434977548,129.422784588805
3049,41.83032144850244,125.2373835674273
3050,41.8859570035775,126.57244626534413
3051,41.91858145862636,126.55571541358077
3052,41.8736401303895,125.49904039505728
3053,41.94890901670101,126.97007495022027
3054,41.924988687858786,126.79502346722164
3055,42.07096243119253,131.80490910941316
3056,42.01843915083139,129.92466624322782
3057,42.04170356841229,132.41512073477523
3058,42.04536849814638,135.44413631174618
3059,42.0470398905957,138.5361314703806
3060,42.112833863397896,141.01538836102443
3061,42.043617791072016,138.2012527862624
3062,42.11723513249357,147.08958773737956
3063,42.139758347586174,155.4567024090094
3064,42.191197396587484,161.1995713454599
3065,42.289043535404886,166.61091329494673
3066,42.16626695512679,170.2871999816104
3067,42.20014535664819,177.25565070027918
3068,42.115416301276504,175.34993301690014
3069,42.28965857630178,178.5510316254059
3070,42.22273856255101,174.59914755949578
3071,42.1202753043849,168.53180390112885
3072,42.096576453248346,162.52416041503585
3073,42.29133222452743,170.714620124648
3074,42.2062083998904,174.04188119651698
3075,42.31057140993161,182.6816916977793
3076,42.23808925267643,185.7298438172322
3077,42.3361619177186,196.1896439176323
3078,42.20146745521355,197.05825552479592
3079,42.17021786435338,199.1508000099679
3080,42.105065466905046,200.710001096393
3081,42.135531479662085,203.89913118815167
3082,42.029445360584546,205.682349160282
3083,42.0140560384244,206.41732699811928
3084,42.05944444263787,209.44557638799756
3085,41.901582606995774,208.3052968566052
3086,41.841287620551704,207.0113254082379
3087,41.77309343162837,207.9168348227933
3088,41.85558216523957,210.71989871683047
3089,41.76294193392075,209.29949720802412
3090,41.78877760832139,211.2098289986332
3091,41.719943774835436,211.38692701286345
3092,41.68898222351571,208.67600425536486
3093,41.662833161052816,207.42638959584173
3094,41.74824020226438,206.24534457477836
3095,41.73352045230956,202.49525709258205
3096,41.60343340768951,196.05107596794946
3097,41.806424916886634,200.31493305352998
3098,41.824619734433384,198.77584054143972
3099,41.84668772510859,199.95571087407413
3100,41.84274007129108,196.65481250320528
3101,41.804978106990006,197.04822067454498
3102,41.96122274401113,200.8663588254378
3103,42.032292500360064,203.6583847925951
3104,41.96374208532488,203.40774064702634
3105,41.96082645661846,205.34743676182532
3106,41.89076516520467,203.462589149142
3107,42.02238709007543,207.5832191959032
3108,41.886284243562045,203.915872136511
3109,41.839621425193556,207.1877812164468
3110,41.94438433209092,210.82747637450296
3111,41.98529338236407,211.31781186472318
3112,42.08322304246574,217.22076761291405
3113,42.02489668153379,212.83763726527576
3114,41.97031023250978,213.12682795448154
3115,41.9305086869083,213.53527776582067
3116,41.84965499702897,209.93225570149238
3117,41.97046766253221,207.6277096184523
3118,42.028065376503775,204.3851102259416
3119,41.964348985477514,192.5427877315303
3120,42.09877066307049,188.63111016377584
3121,42.259430850818084,189.1711761330723
3122,42.25401910552778,194.98892136481805
3123,42.228017331389196,200.449651513093
3124,42.43726637373375,210.00927816421364
3125,42.44554979466468,213.34015507874685
3126,42.465179935368305,216.4860603495432
3127,42.416098649829856,214.0800679957136
3128,42.50728831182618,216.85662859324412
3129,42.566531499879574,219.73118366954898
3130,42.376054508371936,213.58832991162282
3131,42.358949443466294,214.76542023818004
3132,42.34059115164087,217.88475428246608
3133,42.265710503794175,214.496242066898
3134,42.278121547605714,216.34273027967745
3135,42.16823364957701,215.8473990363236
3136,42.32332328635083,218.95293959996545
3137,42.163195673486676,214.1885621187525
3138,42.12385086272411,213.10977166107205
3139,42.005722783038756,211.39070096791065
3140,42.091505486600596,213.60369111632428
3141,42.05267866574457,209.93197506228847
3142,42.030144654505506,207.55970352532736
3143,42.064085514750396,208.8330442376234
3144,42.04938712429697,204.1971068194844
3145,42.112369891625136,204.35641160721372
3146,42.208316086645794,205.7473526995113
3147,42.15993114910572,200.45266545226
3148,42.1422559995869,199.1811342149814
3149,42.180372417058805,199.76621041621038
3150,42.248237927076964,201.69771886306035
3151,42.15133746054378,198.55335559571512
3152,42.37866092042614,203.40187068808098
3153,42.38327123558826,200.2264939707575
3154,42.28479818820272,198.03969874341064
3155,42.33632984615697,198.54051189245612
3156,42.19372165968491,194.34643087767333
3157,42.325507144811596,202.58586089936927
3158,42.230298517401714,197.4293626946278
3159,42.26546262974967,200.87696822650608
3160,42.206379132638006,196.25210583570166
3161,42.11764506877414,195.7881340984147
3162,42.12893660272428,195.08631295431155
3163,42.29642920602139,199.94844305288066
3164,42.28353443016137,192.75719515627222
3165,42.40532632447086,191.19095808491429
3166,42.42547921518766,183.00422028826148
3167,42.398226148473285,173.1272911225167
3168,42.607379411028006,167.08121596368025
3169,42.73720005618383,167.83848579485067
3170,42.83976431392554,176.4255509687853
3171,42.854467849787326,180.0007651472103
3172,42.873695555188036,187.0502309734724
3173,42.842796931367594,192.52533095260983
3174,42.84313001912547,197.1039794742672
3175,42.75197376726803,199.81527399272554
3176,42.77642043031646,203.4268739267629
3177,42.71665667476674,202.221896952098
3178,42.65228548468939,203.9950214210872
3179,42.72791356562763,205.0345150325313
3180,42.57925315228402,199.4933139925288
3181,42.69150877721053,205.27102951528252
3182,42.68066232130183,204.1621956065086
3183,42.693982782969066,203.53312212627637
3184,42.68650434744552,200.49478202567641
3185,42.680875403958225,201.99429438521554
3186,42.621496396331786,197.08555651524108
3187,42.599215207588756,197.32986883044975
3188,42.74243730278896,200.45268341569715
3189,42.55545505600089,193.63982473210675
3190,42.56502328883866,192.98847239645406
3191,42.65130495148681,188.73482365066357
3192,42.73063925035564,183.93905165400707
3193,42.742060438489645,184.2223783264727
3194,42.75136722605597,183.35063724073345
3195,42.75034530732782,183.45308452927472
3196,42.6513773053032,180.82448058106914
3197,42.902865528344755,186.76476797943053
3198,42.6881244975508,182.21084767364908
3199,42.794747789243715,183.57931301037405
3200,42.87272536142504,184.23075105425562
3201,42.88182487055627,185.59325960838962
3202,42.91342474639948,183.12330405151218
3203,42.95776182410714,183.85475889991778
3204,42.7569853042907,178.16807823870758
3205,42.888292614910675,183.7373945425332
3206,42.7142013214883,176.91833908188067
3207,42.69492670713614,176.93175271273645
3208,42.8047923661345,182.08541685237768
3209,42.74123633513427,178.71896774551132
3210,42.90124664186526,182.2230078918072
3211,42.92615444996967,180.24286747769793
3212,42.93316936375873,178.67161581798317
3213,42.86231221211837,168.38576487960952
3214,42.9996133933043,164.8196865690191
3215,43.00139405357127,157.0083452793227
3216,43.05784087901601,151.3725397149264
3217,43.513057935842475,157.07614737725822
3218,43.37463156651433,159.36561408107693
3219,43.32361766203692,162.05320567368094
3220,43.511537415753324,170.08255233400823
3221,43.4868797040671,170.32031141910014
3222,43.48344256490132,170.49909857863614
3223,43.458721504427835,172.74824767141095
3224,43.43195439385894,170.04688001166184
3225,43.605909520922744,174.80166462538628
3226,43.647596667706814,173.8316931561361
3227,43.72696022407204,176.88647870540512
3228,43.78081405404201,177.46024240210517
3229,43.791468943231564,177.1125730882246
3230,43.73559349938008,175.9961857298406
3231,43.86249621843416,177.803351645782
3232,43.71926727615969,169.54139781489366
3233,43.80203930614664,169.76831287390183
3234,43.81838507767229,166.33943033648117
3235,43.81354500603261,163.38342441205887
3236,43.851558249967276,163.12511973874922
3237,43.88860742454522,162.60128707464864
3238,43.81230710370643,159.01520094771269
3239,43.7311112778258,156.3942847644255
3240,43.8044228913449,156.83019064905395
3241,43.78862698985845,153.7739393793352
3242,43.85066401231963,163.6034547949224
3243,43.823537863208884,170.42109345977585
3244,43.68731993835572,178.51319040615007
3245,43.676159630413764,186.97566220082734
3246,43.69486041311049,190.95441136791558
3247,43.75109549229774,197.60493941579477
3248,43.71418916999353,196.6503699156481
3249,43.791722556685386,201.52837317830046
3250,43.75807227214046,201.0360624732372
3251,43.90662248052445,208.1005871325838
3252,43.80053483966826,206.28273497681212
3253,43.88098495355371,208.53094023046435
3254,43.865200010597796,206.77692327042254
3255,43.95775103740702,208.16402497317105
3256,43.880029794632165,203.80055853599512
3257,44.005778203590275,208.60515314271672
3258,43.856291170274645,203.20282047473802
3259,43.90093070774616,204.56844927809027
3260,43.87339142235481,200.45086969966385
3261,43.88842963624646,194.7683803550498
3262,43.93984149206808,189.68008220099253
3263,43.85628390232295,181.09477329724618
3264,43.93459831472522,176.40275904172748
3265,44.24407467831843,182.1007794239999
3266,44.339536813122166,186.12562627421326
3267,44.33717406763273,187.65699650946752
3268,44.379097414453184,193.6750876428538
3269,44.50697602297851,201.84650562846716
3270,44.38122276451291,198.37781587505168
3271,44.432067240475185,201.9058259342822
3272,44.52795723068951,205.51863132750196
3273,44.50605204951457,204.43970304542708
3274,44.430109625062066,202.52595481720812
3275,44.52764175663715,202.1568948804211
3276,44.56011485533434,205.03985420404345
3277,44.58197737001465,204.41010891252267
3278,44.695664551144844,205.75466119593654
3279,44.6966268110318,204.9680728877929
3280,44.845535914688625,204.72664681136766
3281,44.85170037413328,202.8795152743322
3282,44.97769850423608,205.79506577400605
3283,44.798105864020386,196.7126912142189
3284,44.864808553545565,197.58912921102532
3285,44.781925190523644,192.502317599799
3286,44.885184565923204,195.03319167591522
3287,44.96195068335594,194.8829447171652
3288,44.86436971086608,187.71153093176795
3289,44.974101690341506,191.44980777273983
3290,44.98906922732942,188.95571472412274
3291,45.05245661642503,190.56002377260057
3292,45.05528093980051,192.06745402856413
3293,45.10392155931496,194.04602607614424
3294,45.193259641666124,195.6637246439391
3295,45.187041875716304,193.64616100293173
3296,45.17512119701001,190.4829411795987
3297,45.24553870380478,189.93068878374683
3298,45.1702993223379,187.1167755604482
3299,45.22114409019409,187.85587853030157
3300,45.25927068271091,189.05098405625102
3301,45.165117612230055,186.36704440443827
3302,45.19486355182621,186.4442194862339
3303,45.259970745869154,188.00689739501456
3304,45.198430237016375,186.1183924365162
3305,45.15826808926327,181.71950706878505
3306,45.169190800176395,179.47149880969192
3307,45.198302641251615,179.58926396372178
3308,45.08636305164915,173.05756128240824
3309,45.17784300872884,172.0287371479431
3310,45.24021219394536,167.78437468629522
3311,45.204177135259656,161.69354448957154
3312,45.189614262252604,153.63218439098856
3313,45.55942169804584,161.1726498963426
3314,45.47528753765389,160.04587885189127
3315,45.45640554752364,164.6348765847969
3316,45.65901545514281,172.07619848819422
3317,45.61293490121067,176.3311037164797
3318,45.70222085241874,182.29640064347907
3319,45.7951005976748,188.51227399290406
3320,45.72466786752434,187.73197801112875
3321,45.86230571471936,192.57298446028605
3322,45.85355762945203,190.96329765025015
3323,45.84543135438936,191.9546984638639
3324,45.72623232607007,184.88426199894002
3325,45.739151971503105,184.42556773366798
3326,45.8287564183254,183.90848946295884
3327,45.809692465083515,183.25552308874816
3328,45.68212802700299,177.80912173628127
3329,45.84610893149651,181.8369097631488
3330,45.853414702955504,181.635869160692
3331,45.88378870896071,180.26827050981242
3332,45.84746269530328,177.55296402388717
3333,45.90613399004146,180.50975597487928
3334,45.84090520079402,174.3056787139871
3335,45.723762175156104,170.029739453539
3336,45.738866429319465,168.45512251944714
3337,45.71315851806964,166.2515688386414
3338,45.755881375449206,167.86677693716115
3339,45.671901961610494,164.06357095586165
3340,45.75359996269601,170.7877053135255
3341,45.67023136560931,166.05866989193825
3342,45.78782428467701,170.0323217751808
3343,45.72927688391948,168.7733213541236
3344,45.770219094202055,170.28125386585864
3345,45.798681571215575,172.85454945360945
3346,45.63146774676677,166.88712181840535
3347,45.661029134512404,167.5791813922145
3348,45.698333555359355,168.56190442000633
3349,45.68023041142724,168.14344601506417
3350,45.80608317494981,170.44355823527968
3351,45.82646508095047,168.51254598664232
3352,45.76701331521585,167.03328136779044
3353,45.79947429973706,165.08741297904996
3354,45.7918561060296,164.06891187657502
3355,45.73864854911233,160.90060050920084
3356,45.84375564248067,163.29737094817978
3357,45.74352250593454,154.86250666549142
3358,45.789528209206885,151.59153925648377
3359,45.865700366299826,146.27310962452006
3360,45.92503876303846,141.84302355720993
3361,46.06324486969037,147.6870668702428
3362,45.96460868466597,147.93513888584093
3363,46.00754196002484,153.11322297640874
3364,45.96741958959529,156.10870854201468
3365,46.046000199513905,164.6495177203428
3366,45.994017871724765,167.2405677391329
3367,46.08414641279341,172.95574821866254
3368,46.10225583604024,174.32071871235024
3369,46.1583537620281,176.77033211287446
3370,46.12842544818368,178.4375418767774
3371,46.137960253839545,178.93915424882246
3372,46.17228545624354,179.8958006780775
3373,46.059792055395086,175.17623606254102
3374,46.06800368031617,176.50958412355018
3375,46.04621834271599,174.30416372315233
3376,46.04922522476193,175.32469892236028
3377,45.996288443877994,169.91938622320387
3378,46.11410048388009,172.7236886431932
3379,46.02912577715306,166.1130855158385
3380,46.09085631264359,167.13261703372345
3381,46.00927132325762,161.3795419899436
3382,46.081479582734985,160.65160756947554
3383,46.021706860351244,154.00254704330172
3384,46.234658650656506,159.66437553138434
3385,46.16691933452337,152.65682924450013
3386,46.16739026320657,151.99746350895555
3387,46.33053294296361,155.78687685881974
3388,46.188729074414226,151.5736357286372
3389,46.2428909255491,152.76500905892485
3390,46.306050646514365,154.81571719024657
3391,46.2279106104045,153.1944983311758
3392,46.227241654516504,151.60965099404837
3393,46.3498363544708,152.1693296180686
3394,46.22665272627492,151.46937218274348
3395,46.18007671017107,148.94412105973336
3396,46.36531957827665,154.6895951738022
3397,46.25346322227523,155.05405944500762
3398,46.149600321736905,149.45239627084965
3399,46.39357021841507,158.00862823107929
3400,46.246334108320134,152.45873358208473
3401,46.40822117756911,157.94131458384754
3402,46.37357388455803,157.10574047112715
3403,46.430336707505376,160.20039544544412
3404,46.29903772104773,155.61629790406732
3405,46.24264604820219,149.6567139743032
3406,46.16620364689582,144.89114611361404
3407,46.180579846697945,142.41178636008155
3408,46.13816473597874,136.8438130400972
3409,46.3092690671527,140.37843116847992
3410,46.38717069463147,145.87904714714372
3411,46.313993244362784,147.59525301746956
3412,46.417488596970564,153.89807767755985
3413,46.53206724782126,160.45197403300693
3414,46.54133974192815,160.71791176613743
3415,46.59367063083185,161.3990940496371
3416,46.547114453875515,159.32950699989416
3417,46.61962707300462,163.572208256378
3418,46.62322637708194,163.937719920807
3419,46.49351332604622,161.9391835886465
3420,46.51448424046433,163.67111656343093
3421,46.39830682363396,163.9458553860761
3422,46.27552356422789,166.08115627873576
3423,46.259008154051415,172.7829482211713
3424,46.39324108808191,180.38945478978965
3425,46.3846907749307,185.18717107872473
3426,46.37859839129683,191.47607138513467
3427,46.330470622016605,195.2417473328254
3428,46.37953738174641,201.03382049062395
3429,46.39546021889534,200.08349038540464
3430,46.37202715313442,198.89144190964373
3431,46.33296404589779,198.80733580721457
3432,46.32527078638842,195.73582054528913
3433,46.46683238243666,198.94564111165138
3434,46.495007940265786,203.86832212600908
3435,46.55929334580569,206.25030406464194
3436,46.47273726423202,205.00997838810528
3437,46.49474569432309,207.0057476317141
3438,46.61283208935651,213.14251868036442
3439,46.44932811390023,211.28619752500677
3440,46.514103793062596,215.4618306806926
3441,46.43039560029051,211.89159023494616
3442,46.496312636990766,213.11302617988665
3443,46.52394066009143,210.30552935351355
3444,46.52893184913298,211.32851576120208
3445,46.59559932360681,214.1124969753192
3446,46.59307439977456,209.83280665788686
3447,46.613692423535525,209.15137436670787
3448,46.65991183102017,205.49650051630707
3449,46.650729836696065,203.77107435412992
3450,46.729877097047314,205.62581475538397
3451,46.68072994452517,202.29377089441581
3452,46.732485054470175,200.7631336477291
3453,46.66990448644482,192.72314545470257
3454,46.714849905864156,184.00388407623345
3455,46.76045352855426,174.50021570785566
3456,46.86974389178753,170.860993198228
3457,47.23213729914106,176.49151459202665
3458,47.113410138930696,175.88788880669492
3459,47.236375140460645,181.9981287254045
3460,47.34426703489148,187.75793109709872
3461,47.42910327457847,195.91575822824154
3462,47.438422692446444,196.8636836042976
3463,47.50968873681756,203.02982873435678
3464,47.452054410949124,201.05217874620092
3465,47.51320380055767,204.52767098702438
3466,47.415230116080295,203.5315323853981
3467,47.38822841464078,205.44958649218802
3468,47.432587117601976,209.6717670016959
3469,47.47997249890242,208.31117526472985
3470,47.41594945191056,203.20838346838207
3471,47.4491807155893,203.1382368008853
3472,47.38506886979189,200.77422715665705
3473,47.534846419253014,200.41437400544442
3474,47.527759254581994,198.7876347034723
3475,47.4473759736391,192.78400552493474
3476,47.544972044850766,194.9470903572126
3477,47.455446574300495,189.69303492195374
3478,47.46454611069949,188.7055633944787
3479,47.370927596942956,180.79438390933848
3480,47.36155131803022,179.58804225061058
3481,47.37310152745831,178.45392843149392
3482,47.57813862323272,180.91344584541162
3483,47.593883599223055,179.83130325935306
3484,47.65300285488689,180.54254170782423
3485,47.60273003501944,178.56495654203022
3486,47.69805338729687,179.1694425954159
3487,47.82083885327576,181.8371585912587
3488,47.75650939396415,178.04453112167144
3489,47.858034908882445,178.69018973905378
3490,47.833224932281276,178.0383535711883
3491,47.72299810093964,176.6363246247581
3492,47.73096941828349,174.28746813093167
3493,47.656821468254726,172.1326475493592
3494,47.655815563004005,172.24571825351245
3495,47.82160612630822,176.92039340785615
3496,47.641666860170936,172.18006807999024
3497,47.65052614207622,170.7595543380454
3498,47.65586397932287,169.9226462607297
3499,47.6095892095925,170.08839279468648
3500,47.63575464183387,167.0556433645888
3501,47.54657529590358,161.3662915847107
3502,47.51084291190186,157.01309244966836
3503,47.60156163496923,155.2457650324419
3504,47.52951300273002,149.76824063633086
3505,47.865414861051,152.51783293038935
3506,47.82823064459891,151.0131463795949
3507,47.844759232634935,154.46069427399783
3508,48.029391465907906,163.03228721838548
3509,48.015624293441036,163.64376800389013
3510,47.96065620666547,164.95948147204751
3511,48.049838890869026,167.28073412196562
3512,48.0375084206721,167.15474908732602
3513,48.05508878685588,169.2627571049161
3514,48.150746656912155,171.47966587909735
3515,47.93681272194406,166.7668260764657
3516,47.95615641953463,166.3386411756932
3517,47.99782863617342,167.1062411826948
3518,47.85764337267813,164.15306175089393
3519,48.00116013530724,166.65829936329936
3520,47.91889790798809,161.88511069422694
3521,47.766140198475306,159.45418108932327
3522,47.88269956356444,159.70633890497666
3523,47.77467016584061,156.19800282280045
3524,47.82955553796088,155.609894403795
3525,47.868961154721696,155.93437958968903
3526,47.967956912523604,161.01981672423693
3527,47.860540755861884,154.24655792854696
3528,47.753130451276554,150.7965869971361
3529,47.780907776081314,149.25984744568058
3530,47.75815785587014,149.91252135951783
3531,47.65439740212582,144.85047989623388
3532,47.89791522225492,150.3267522657923
3533,47.90758991802539,149.27281747337994
3534,47.80704017728763,147.30404413410906
3535,47.87721846794591,148.38502867453934
3536,47.83626362180509,149.2683109491033
3537,47.88124795309711,148.98890165406513
3538,47.778291151428405,147.10251393717343
3539,47.83273648475777,150.0039056591957
3540,47.9543613053722,151.71300250847472
3541,47.88876171668828,151.0196216439
3542,47.86429734295109,149.81561645650743
3543,47.86960526233091,151.83054713601018
3544,47.73446581093355,150.85078332636195
3545,47.74553655859501,148.14530361767015
3546,47.730360906845114,148.28590199079454
3547,47.73304977825674,147.9782388585227
3548,47.70147362154799,143.1850376644974
3549,47.71696082693275,137.90067486954183
3550,47.780316547912776,134.35381043548247
3551,47.74305384820255,128.38625506979008
3552,47.75621590412867,124.24462181176695
3553,48.035719395525454,129.38313247681677
3554,48.053773536388114,132.76368694280717
3555,48.0408099683221,137.66772156686642
3556,48.0181587798984,138.58190862368255
3557,48.146823069908976,145.58087213331788
3558,48.11279714939869,148.80641343577733
3559,48.15055070521904,151.63009115383733
3560,48.001597842021724,152.29331455712452
3561,48.078489538552425,154.0973231656945
3562,48.11128083667091,156.3860931656748
3563,48.03156208598388,154.5963651377604
3564,48.1417216726549,155.7462959010921
3565,48.174768391483504,153.14962574115705
3566,48.042223902038735,149.8303011071542
3567,48.08147695069122,148.57694668671562
3568,48.14491645595919,150.61986798971432
3569,48.13385563028261,148.83388058379148
3570,48.21842022662236,151.52821896829616
3571,48.11591945003984,145.54602737188267
3572,48.27995385181257,149.9398278389801
3573,48.141488944906875,143.73542742873843
3574,48.140891723339905,142.3244297399869
3575,48.04554203419121,135.3980914546747
3576,47.96718094898016,132.51772953845366
3577,47.943988576413936,135.26015507723355
3578,47.99616864986891,134.88280561356274
3579,48.19214034575209,143.71274873276576
3580,48.049877422032445,139.16941209455663
3581,48.157891893504,143.95755299008508
3582,48.1846931316683,143.4861430243717
3583,48.17052606694513,145.17493814885174
3584,48.15985253849276,144.91883352277443
3585,48.12011397956838,143.65965179561113
3586,48.07102731268345,143.26861557355957
3587,48.20660682639464,147.0719968217611
3588,48.086257956369096,147.18146222715424
3589,48.1146220335388,146.3604917491234
3590,48.11440212918408,147.1909399951197
3591,48.14023519200918,143.55686001761848
3592,47.98776778409277,139.88972086932532
3593,48.167706166402446,142.27500750468369
3594,48.1514242923848,139.12254181267863
3595,48.12585897705076,135.20195999999817
3596,48.08481698889353,130.45155470485287
3597,48.030234749223396,126.36047703969456
3598,48.07448174113583,124.14473056814894
3599,48.123376534603004,120.90929377561118
3600,48.06984044826125,116.36753037965052
3601,48.38254926420299,119.06889781970948
3602,48.45993865743092,131.21086454608846
3603,48.358661664212676,140.0495928710628
3604,48.43037101892598,154.39907498718216
3605,48.449708665554105,160.8825224239336
3606,48.45806519965328,172.23585982175658
3607,48.43747686272173,177.90844766322502
3608,48.54494415665874,184.52139844128408
3609,48.56918714904567,189.12842645695412
3610,48.51127147672089,189.03435831425156
3611,48.69640824873912,193.99420807052834
3612,48.594321751373016,190.7086721565513
3613,48.67689841889271,194.9493853201133
3614,48.70286671672925,193.5083411427867
3615,48.711413167247585,193.05558516546685
3616,48.672134216317914,189.5252943436873
3617,48.69585004171059,190.37385865338027
3618,48.61398832711751,187.20376851984733
3619,48.65233793303227,189.03516685658352
3620,48.535007479900194,182.80873362656322
3621,48.55060177992817,184.3805676792493
3622,48.464932272334295,181.0864255743326
3623,48.419815407920595,180.5824018710966
3624,48.508029302826735,179.80435232395402
3625,48.575843059946145,178.61213104016252
3626,48.55965792599957,180.107903816197
3627,48.516074815256886,180.0314688982081
3628,48.51792968322176,183.21448893066497
3629,48.50161309006738,184.10216685776533
3630,48.45225393405053,184.22079236990285
3631,48.568748283916165,187.64808874824817
3632,48.3317549815749,181.77667744362543
3633,48.56829708234641,187.65127653860705
3634,48.499705548669475,187.33374446791203
3635,48.564268760331224,190.00984518728572
3636,48.61670702858047,190.33185796518606
3637,48.60741273537127,185.27273100706097
3638,48.702963444756854,186.05717096537325
3639,48.71252740180573,185.36284972939563
3640,48.65487470818714,183.73321990743466
3641,48.775345090131566,184.79050893667198
3642,48.772212492896195,182.11487431579215
3643,48.71247412542065,177.69909714973264
3644,48.69348427936423,173.70750528384693
3645,48.74973099861646,171.11656083621028
3646,48.67053850166252,163.85105703379688
3647,48.72871464154249,157.7297961669784
3648,48.8043037522337,153.28324044191953
3649,49.232560610255845,157.54030092277736
3650,49.19212287556748,158.2489348268697
3651,49.18133657062827,164.23905330532952
3652,49.22977788055309,171.0549168508942
3653,49.248799519760944,176.1192233389252
3654,49.232074028779806,177.4363636264386
3655,49.21234643199124,178.2615419166083
3656,49.31342541652202,182.25334380399104
3657,49.310727478377345,183.14430534990908
3658,49.23363041725586,179.09715656190636
3659,49.32950712798971,182.08862524110648
3660,49.28872286866642,179.6105473760264
3661,49.234794297282946,178.72238198226316
3662,49.31972887907465,181.191410593104
3663,49.17478968567486,175.93714229700132
3664,49.23092620000303,178.60710739957466
3665,49.28377145754208,177.07736245570823
3666,49.2348371203987,174.05553774100346
3667,49.30963017724011,175.58665276854055
3668,49.37230473837077,175.59168543613418
3669,49.37097979504777,172.58507501657803
3670,49.39125447808985,168.62564920930012
3671,49.50461978960593,170.7553460920394
3672,49.5295119630693,165.90417234697858
3673,49.490319845397174,165.5754262161731
3674,49.558758592727024,166.91404188045533
3675,49.433632024985144,161.5173197724961
3676,49.39811365776597,162.359856279779
3677,49.47569432429162,163.531820010518
3678,49.52124500349587,163.3956195029221
3679,49.58771895481759,164.72095790424237
3680,49.717260575403074,167.94951284712377
3681,49.67607759069712,165.07921904628856
3682,49.680014289374384,164.28200635422417
3683,49.78746138102408,170.4791061413354
3684,49.533249928643244,163.52766325685081
3685,49.53922539253411,164.85727372121346
3686,49.524925247017535,161.86809798836316
3687,49.723293293206765,167.4233009146335
3688,49.46041488416548,157.010662182724
3689,49.58193609861167,159.278829688689
3690,49.51478500470905,155.47215768924335
3691,49.63665702312108,157.74148673101445
3692,49.637691652240306,155.94244197609206
3693,49.589996551384395,149.08810694502012
3694,49.58789083945936,142.93395416498947
3695,49.68969649604068,140.47509963084383
3696,49.68952757800533,136.922297493141
3697,49.896162269611104,137.0547321177143
3698,49.92204307000884,139.373811637388
3699,49.96170267594811,144.50977356457457
3700,50.03917014572611,147.0153586216642
3701,50.18177919014602,156.01219092485113
3702,50.08151665483879,153.38983893334495
3703,50.21470056127212,160.02404646213688
3704,50.143328360391386,157.29554465390905
3705,50.1247106155278,158.00455380186654
3706,50.049630967484525,155.79686030170404
3707,50.16022135620354,157.71546904785103
3708,50.04504256404066,152.78361419679104
3709,50.11549289118002,155.75249991134385
3710,50.047905240214675,151.95661485300147
3711,50.183024299098314,157.49656011761974
3712,50.11557666169058,151.92075806463657
3713,50.1946983274115,156.18854069947315
3714,50.07169912731621,150.8805827280797
3715,50.16156511129042,153.42839231431626
3716,49.99236056628968,144.8070783319106
3717,50.11879499774078,148.85219501951119
3718,50.135624386148635,144.59973154110833
3719,50.14809830299976,144.34704462056206
3720,50.14981969908289,142.79323367152773
3721,50.055751596310756,140.80365861457346
3722,50.185165991554015,142.2993010859023
3723,50.20152304205622,142.14603306170102
3724,50.10694759282555,139.20268484794175
3725,50.15345120993566,140.26078607176987
3726,50.13381045850084,140.00168555464992
3727,50.10566954426564,140.22866848279685
3728,50.10491914357645,138.11026560758
3729,50.17076275592887,142.6392844840396
3730,50.003321754446716,137.9829967088265
3731,50.06387714791305,141.3460270514257
3732,49.996818425410765,141.06985349104025
3733,50.16737137974298,145.21866685780876
3734,50.07944510278969,139.9756268173671
3735,50.09872246122032,141.46809890356988
3736,50.00574395019477,136.75263709079292
3737,50.07428943082462,137.96774456070528
3738,49.968105333944266,133.3818714953753
3739,50.16291966086373,138.02194330325239
3740,50.109867552562,134.01161641612507
3741,50.02113303572756,126.53974017474485
3742,50.02534242760173,121.58574147127013
3743,50.09270383515869,119.06699460884994
3744,50.09038610598905,114.4015322240452
3745,50.35511993383533,121.22454556775828
3746,50.31442128748827,121.77823060354292
3747,50.30823497443388,124.56826834705673
3748,50.385642042517446,131.17112324317813
3749,50.38597154943233,132.5249494076872
3750,50.41568675776533,134.78074928886252
3751,50.3601219552728,134.63009740035062
3752,50.38178554374432,137.36089646052926
3753,50.32516627342198,137.62428382683586
3754,50.34549500626204,137.42885814626433
3755,50.2972050935634,136.97800672746303
3756,50.33075963101531,137.1818258340016
3757,50.31750766439085,136.53873214316374
3758,50.240066369064195,132.94640393545873
3759,50.15993465235352,129.77029049058888
3760,50.212141390342246,131.38396066649506
3761,50.14031602986102,129.89972655070923
3762,50.19977697695835,132.01504964705947
3763,50.07936848229413,125.4535000962327
3764,50.08738283663064,126.77898142208572
3765,50.034839001277064,124.90888594446767
3766,50.02135668454542,123.07823273044114
3767,50.050808006160736,122.07799681179769
3768,50.184308052602844,123.49558702285668
3769,50.13418367083842,119.92334849166267
3770,50.22041207925833,121.67781588500344
3771,50.323504815573926,123.88332180179759
3772,50.35336382491091,124.19184551549375
3773,50.27359236202675,122.11199156495925
3774,50.318692859333495,123.87037863326977
3775,50.266025777442565,121.30004044037089
3776,50.34289768766143,121.45057854851949
3777,50.34972429926807,120.41781697199234
3778,50.348796853317324,118.06350664425082
3779,50.37473817022057,117.60459222291722
3780,50.41309592754518,119.47839215173532
3781,50.27649832823898,117.96627227532741
3782,50.248042255659385,124.57918437700022
3783,50.338257464428025,134.40331089186765
3784,50.321622130040126,141.99772908012847
3785,50.42645328840945,147.32005378931623
3786,50.365110277539465,149.40714017839588
3787,50.4652718337977,155.73913899712846
3788,50.37158107427779,154.77277093882154
3789,50.29504305523847,151.08018375990991
3790,50.43836378108113,151.0107842712307
3791,50.3431072602398,146.3085175044701
3792,50.34417876231405,142.09867317234642
3793,50.50269923587013,146.83093792919237
3794,50.546312240078095,152.44082856512162
3795,50.69205007656188,159.56148657788668
3796,50.64962540791052,163.23919252051604
3797,50.603934626815324,164.62521202428977
3798,50.59225954718008,170.0160241615405
3799,50.56107693843041,170.29766778985763
3800,50.74489956929583,178.58685731814165
3801,50.737953643748114,175.55641741964416
3802,50.701699550035194,178.28911340943108
3803,50.71503230920615,178.63073806579425
3804,50.83912091360046,182.33209231562637
3805,50.72996885574144,178.85692738860524
3806,50.72383952431444,181.1776685222174
3807,50.72148676704038,180.45839325314833
3808,50.66032336574485,179.57335796190952
3809,50.651870191747015,176.8679471542823
3810,50.63569817925459,177.90359753520792
3811,50.59291192902478,178.35429540025842
3812,50.56029659228664,176.6522055668774
3813,50.53764317996698,175.61004886668655
3814,50.54212545091505,176.35224487918617
3815,50.43813467394193,172.19746969235393
3816,50.335695958736295,167.49992925753355
3817,50.18868039744458,164.51129339673162
3818,50.23416665067628,164.57104685842774
3819,50.2776429530946,165.5647953999116
3820,50.3017541763911,165.70196582858728
3821,50.31253279910682,166.51217592891288
3822,50.36184247158758,167.53737007737226
3823,50.247089351180236,164.5590490235498
3824,50.2333332997243,165.9339424535162
3825,50.47333640729924,171.72643584612973
3826,50.41989937240967,168.73361913707663
3827,50.39492626945885,166.69896153866688
3828,50.355854772488144,163.15504205006854
3829,50.385889032533974,162.63090204246527
3830,50.528028582312004,166.6242494355931
3831,50.43817977713656,162.98328363787812
3832,50.59924826061395,163.70528374561613
3833,50.655141328761744,163.50375604284577
3834,50.649558103390895,161.13091058845353
3835,50.64431477463254,158.0696424151642
3836,50.48489338714029,151.08956662541078
3837,50.66020104589129,151.6446603625809
3838,50.60647693721083,145.16069239200422
3839,50.70326283454932,141.51256193609012
3840,50.70819211923343,137.052809013414
3841,50.94517956338366,139.65390322537183
3842,50.96224831857504,141.4700851288756
3843,50.894638687957375,142.3055131751798
3844,51.04243491974339,146.38364632096557
3845,51.07087374851101,151.3392759745217
3846,51.127924482603255,153.30536687554564
3847,51.34084881544425,159.89814161254145
3848,51.26788184610817,157.56976121427812
3849,51.36881097847892,160.14542627496337
3850,51.29963376470479,159.8508755032629
3851,51.27294911170714,159.297182154631
3852,51.263296635408636,159.67241827498947
3853,51.302070679113605,161.20981855087905
3854,51.2364445133521,159.02545640344223
3855,51.26192489422885,157.64689595965294
3856,51.239570040675545,154.82627458599413
3857,51.29509038148299,156.79145487199995
3858,51.237858052837716,154.3973516719294
3859,51.28442305502998,154.70972338831388
3860,51.33873307716189,155.17048302608072
3861,51.258855648077834,152.17272828499006
3862,51.27559839744528,150.4321455005552
3863,51.36131203941287,150.305355425897
3864,51.33329038264796,144.49017829126495
3865,51.445825119277295,143.3764433714116
3866,51.46685459902865,143.04897544776637
3867,51.53162346195345,145.01477949703718
3868,51.51135105288849,146.08579980695202
3869,51.59179171076399,147.79325059233176
3870,51.47817753654267,145.70845564926984
3871,51.463036269444736,145.81850804404988
3872,51.371989384803214,144.2696869404079
3873,51.48497382856383,148.84720300609985
3874,51.42728706425677,146.58926406489806
3875,51.47924067493771,149.12438234035258
3876,51.43045119219026,146.19114025419364
3877,51.54844503957696,147.74113457280654
3878,51.56973804074555,145.04201550373904
3879,51.572685766701916,144.60205377746468
3880,51.56525552008701,143.20602122163223
3881,51.521953896522994,141.57239996716635
3882,51.499331671135735,140.25873325571635
3883,51.61445764992459,142.81724613652568
3884,51.56428330346308,139.61828482272506
3885,51.643484085432,137.58903409224837
3886,51.68840849312934,134.1698671913539
3887,51.664046584989556,127.2685857109818
3888,51.73140666275665,123.39682757328475
3889,51.73130002578747,124.37319061975454
3890,51.846102292913415,130.12880690800245
3891,51.90888426141989,132.61382964303476
3892,51.975329574768416,139.9322006386201
3893,51.993169627610285,141.69900335572146
3894,52.12671439951505,146.4882558681962
3895,52.11943061825618,145.64281358550843
3896,52.211831162305,148.16858757394147
3897,52.17325314873021,146.25434542626445
3898,52.19986738924042,146.30059548441855
3899,52.12499953980872,141.77638690757325
3900,52.1678613822985,141.4229659652779
3901,52.221923911099104,142.24814408295842
3902,52.270487322232555,143.44985922962744
3903,52.297028586213266,143.7571507058473
3904,52.31028113822608,143.49879653493073
3905,52.392446916352746,144.5513059456412
3906,52.41853759788564,141.92088628633994
3907,52.46024703394682,140.23036335946975
3908,52.5568407384398,142.39566723973155
3909,52.561566429921,139.99432382829968
3910,52.46988912435407,134.37622401306652
3911,52.48442203701708,131.4837692174836
3912,52.59864192714828,130.96271645176031
3913,52.53396925377964,129.85780139498686
3914,52.530374368302994,127.08241416877674
3915,52.565111823983514,128.82107395837207
3916,52.501819055335545,129.6791805395908
3917,52.55742573616885,131.62742838133644
3918,52.54401780794747,132.10073244749125
3919,52.53872357221475,131.9946670606054
3920,52.50378200595594,130.003717450894
3921,52.59171671074615,131.27223873116117
3922,52.66387886905723,131.6302037108543
3923,52.774483098466725,132.69606019708255
3924,52.629967019449886,128.29228898734928
3925,52.59022321040678,127.82132891653829
3926,52.625476724862544,124.9981393465255
3927,52.699712405948574,128.27002055089875
3928,52.704292400374094,126.66046312516521
3929,52.67419102755218,127.37519713994793
3930,52.71370104340719,125.99212471128851
3931,52.73885847449817,125.60274091249424
3932,52.77023872028914,126.23110512572252
3933,52.74175221326078,121.7803310698963
3934,52.75210857271648,120.09023998614752
3935,52.715034106788856,116.67823966569912
3936,52.72579868532749,115.48879287337638
3937,52.77196217273744,113.95705895565669
3938,52.7469612319732,115.073044141002
3939,52.72367501685032,118.09404680676082
3940,52.826162862817824,121.08116428676975
3941,52.80845054564942,122.54187478579847
3942,52.81563070741034,123.97022448943365
3943,52.82749717027,124.4405187948303
3944,52.800892484413765,123.41142071466645
3945,52.86364152261554,127.38506159788987
3946,52.81430784063166,125.03666519649335
3947,52.90870631177909,126.83546538957866
3948,52.95793117137915,127.66414854053244
3949,52.956382426856706,127.60027631451104
3950,53.03171625702526,128.13638792709233
3951,52.97545888887008,125.38940021730636
3952,53.045668831590895,127.36447338531993
3953,53.000210981113874,124.21031569691523
3954,53.05787817962097,124.49275179208041
3955,53.044338264574016,123.41972134841652
3956,52.95803428794489,119.63211255815392
3957,52.9798695477165,117.8839439880555
3958,53.03696096585433,116.37144473675953
3959,53.10567245959669,114.92629666506622
3960,53.072352444998785,111.33343979991055
3961,53.05327561628714,112.07766608465289
3962,53.05042794711383,120.85887380934344
3963,53.06434268451958,130.40509498454682
3964,53.054924529541516,139.17851755564163
3965,53.22742004352247,151.19338971554234
3966,53.20401132330034,159.44634004267087
3967,53.28687550064754,166.6274718195323
3968,53.30044103119282,172.71426808808798
3969,53.29194802319709,174.82799453883064
3970,53.344865894897616,179.23720601179616
3971,53.365657634879454,182.3634424852751
3972,53.45314124172436,186.69232846537383
3973,53.35654083657924,185.90075378830088
3974,53.44983457363134,189.38529810000426
3975,53.47847302384634,191.7353680174524
3976,53.51117415936857,195.71181084848078
3977,53.56334990174019,195.6258811352749
3978,53.49929703006261,194.77396872049633
3979,53.48651256875699,192.84955253896283
3980,53.349772746127535,189.20762234766596
3981,53.39427116058148,187.88231639943177
3982,53.49889740718759,184.85452700080253
3983,53.545344057760744,181.23047257689296
3984,53.49625190055902,173.29694732898153
3985,53.75173239030091,176.89581527803537
3986,53.828305064008966,179.15219391396053
3987,53.86687975651882,182.67475451130852
3988,54.02474111863925,187.1593950710849
3989,54.026180680031196,190.77552962211055
3990,54.07880476004989,195.46629086641275
3991,54.10490237900624,198.56333607107072
3992,54.1871066332362,201.7138752869099
3993,54.30320472289588,206.07919818185675
3994,54.18980234471353,204.50999036516265
3995,54.129910561674656,204.05579645841425
3996,54.177485518955685,203.9250373832339
3997,54.11050325521492,199.68952863004677
3998,54.056935259726586,197.71246936531978
3999,54.06726167435996,194.48136422485726
4000,54.241925823848895,193.77596951299137
4001,54.264138042877406,194.84766064676322
4002,54.247479272345906,190.1817875518168
4003,54.18808112391945,188.0111629677249
4004,54.29409453703742,190.08332262812007
4005,54.27030954643925,187.74256043562144
4006,54.345299234903415,188.0010804061911
4007,54.27050164904335,181.7813383111927
4008,54.42832158676224,179.44319798396063
4009,54.42225315132336,178.41250367800578
4010,54.30328357980447,173.8345407165565
4011,54.27976798965334,173.1230203695513
4012,54.36113054754503,179.28257802569257
4013,54.27405971846374,176.35107209824665
4014,54.34532838066864,177.4927628485429
4015,54.32565149842169,177.4511020729795
4016,54.43015570583403,181.06001181534901
4017,54.47809296258037,182.66532023545653
4018,54.432470655212164,179.46189982655434
4019,54.490957169234285,180.30239988649578
4020,54.5632301421156,176.5549766787749
4021,54.63787071480539,176.72628573439104
4022,54.76077176264515,177.53181864152765
4023,54.69159110247531,178.53204535856543
4024,54.7306968763126,177.4331222866319
4025,54.79758584480945,177.06008642533442
4026,54.72490905467108,175.90610859459048
4027,54.752554602080465,176.10296997313762
4028,54.65984765753498,173.2702945934688
4029,54.82968704633188,175.16294648286052
4030,54.75578494523402,169.89936508901553
4031,54.60024518926843,159.9244278579748
4032,54.77971821010113,161.27005689565382
4033,54.7835997948508,162.25612427211794
4034,54.821935401361415,163.9966073333396
4035,55.027471084574856,172.55115124473406
4036,54.94915507422441,173.40037421048248
4037,54.89984616505188,177.10980648947938
4038,54.95783408379111,180.54565109101253
4039,54.886413942857715,180.85235484598167
4040,54.862251150296984,181.17696713752997
4041,54.84256322288748,184.3269559830291
4042,54.92221101208584,187.8087293440817
4043,54.96846583729424,187.38123449129898
4044,54.98399870382833,187.4274130933597
4045,54.987054837414874,187.62956048552925
4046,54.87382383556594,181.4280426374474
4047,54.88908406225383,176.28822335217032
4048,55.0139376508396,178.4822441871986
4049,54.975850664633114,172.55574552537234
4050,55.12109308691063,175.36286238441687
4051,54.90891629249851,170.52387417146676
4052,54.99047039327095,168.47930247538605
4053,55.01732243534397,166.5733219302724
4054,55.02726095445077,166.19192469919216
4055,55.050304070622474,162.98074923915632
4056,55.022137632622936,160.81944669277098
4057,54.979653743684004,158.37746548403265
4058,55.0336267048397,157.87818990750966
4059,55.010838135159474,157.62709468681564
4060,55.00174678492233,157.20388608934024
4061,55.15199166481603,158.8356102529017
4062,55.08603864469499,155.83972761182625
4063,55.20685694162172,156.4046729295111
4064,55.2040582617084,156.20263119308908
4065,55.24096333280161,154.5455677752196
4066,55.12757047483915,154.07442003088659
4067,55.100228922777575,155.4565011296976
4068,55.10233724140721,156.04806435995764
4069,55.09265259043462,157.14528633663878
4070,55.175148212576524,156.67241032733045
4071,55.1218291736431,155.50495298262567
4072,55.10427494027899,156.52437802208993
4073,55.09053360198271,151.51475382063666
4074,55.24974361728206,156.20765573869753
4075,55.04025544930879,151.1278539547908
4076,55.04504612944468,150.3883619576413
4077,55.067131855483034,145.959130342007
4078,55.20134038155985,143.7533444547304
4079,55.250827619742545,137.11748676968216
4080,55.26145103486061,132.60428090280988
4081,55.203473218762085,133.85549967855204
4082,55.276626797163004,138.40334801346668
4083,55.25760971397318,139.85956203491443
4084,55.35240959086452,144.9135328733992
4085,55.40759097847607,150.87849216709284
4086,55.373515042821985,153.10339761393655
4087,55.386909323154676,156.88344223297375
4088,55.33015554927229,157.28904867373916
4089,55.35027086206047,159.2295637857194
4090,55.424656694191555,160.96684096420978
4091,55.35854784264303,159.70811287454956
4092,55.41601640671099,159.65590920556798
4093,55.42166581215631,160.64152982714452
4094,55.390950121068215,159.4825060251536
4095,55.28966198436669,157.30287086252122
4096,55.35024514068397,159.38221222563436
4097,55.456159766821756,160.61865290622515
4098,55.36549644563813,157.2124014762264
4099,55.3009421496667,154.35578458239348
4100,55.430222889437175,156.26860208743616
4101,55.37386908555491,155.1202081456412
4102,55.40959389457307,155.7192000710143
4103,55.396951444645175,153.38987641890702
4104,55.40401663155586,151.65364439141953
4105,55.36720589742362,149.1475487458529
4106,55.31637407630561,149.18314451997372
4107,55.28183281317485,149.05841504041504
4108,55.26460419548059,148.11284690797805
4109,55.227921122549056,148.6132016962367
4110,55.261425705212105,148.53455097956274
4111,55.2364134538788,146.91121476464045
4112,55.1069011893153,144.85389651400635
4113,55.11559223860731,145.4994116998318
4114,55.17714440589683,144.25920434782347
4115,55.127333518007624,145.0684458204248
4116,55.162979681113995,143.8877763999179
4117,55.23754434925386,146.7463582238863
4118,55.22894985499628,143.91156108872374
4119,55.248784914403316,145.1139281806319
4120,55.278982415581304,145.12011326720696
4121,55.224596333042314,142.63013721768652
4122,55.19330036280532,140.98759009741104
4123,55.317228046565496,143.62895551330445
4124,55.29212368887504,141.74900612060455
4125,55.27075678573752,138.44379452643494
4126,55.30273577303055,135.3424027752603
4127,55.190461672021044,126.97646154206194
4128,55.25916937584243,126.11754381214642
4129,55.534571417210145,130.5860605680744
4130,55.49094524076863,135.4482228713272
4131,55.499286826062736,136.28195475421214
4132,55.709547838298356,142.98158535538437
4133,55.70638441898125,147.3935138165959
4134,55.61145254182072,147.08316297239134
4135,55.723610595827495,151.44690410947604
4136,55.79220427486337,152.803164734065
4137,55.80808706024809,153.80503129624074
4138,55.743698433029174,152.6845929294675
4139,55.790485614468906,154.15487699999053
4140,55.7465347061398,153.5927191200261
4141,55.78886965076496,157.03207791936953
4142,55.72799152012002,166.01310786472234
4143,55.69247105475747,177.29046271267748
4144,55.775217794765894,188.2519735036431
4145,55.86681376423208,197.13120608850596
4146,55.70125942053516,199.262693290992
4147,55.88509620190562,210.05681606018777
4148,55.764720881616554,209.48863400059747
4149,55.924837967058394,214.61673436535995
4150,55.883224865039104,215.5778649192421
4151,55.75797455681393,212.123642883656
4152,55.799216694466935,210.69351805545043
4153,55.90370820230578,213.37694266491047
4154,55.85427984366394,215.67593766408768
4155,55.976929655523634,215.32647721449015
4156,55.83859009302475,215.40968485623387
4157,55.882448805172835,215.02162122738997
4158,56.07539162918115,218.5017894433976
4159,56.06772264237956,216.81863143087668
4160,55.84514503354451,212.77050988088166
4161,56.1616589347655,217.60258798474348
4162,56.098411083457655,212.6176117040198
4163,56.0838353627821,211.29066623907264
4164,56.126183357692454,210.95088221734818
4165,56.14361703922808,212.19688937725846
4166,56.18304254280703,216.14376621197238
4167,56.26303189453578,216.0529599758373
4168,56.04303136509654,211.8939104729312
4169,56.10536092296662,215.78187010002625
4170,56.14667921758796,215.12829424401556
4171,56.23758676622981,213.82960215590302
4172,56.06947980882064,209.71461026776205
4173,56.13578864009738,206.6125332929075
4174,56.31049904445079,200.89469315358855
4175,56.30914461684712,195.47817441745468
4176,56.341110537914915,189.97555013273836
4177,56.68370602695045,190.6451612692831
4178,56.62409254806019,191.98101634114172
4179,56.4486217829923,193.62179390643632
4180,56.65516188354631,202.1394112601737
4181,56.679184625189315,208.19618332215572
4182,56.736437852595806,213.97067011362049
4183,56.762498356699865,214.41865581704388
4184,56.6864634738327,212.4215413692039
4185,56.562283800383376,207.253610664614
4186,56.79836629995949,213.82932338414338
4187,56.7861231388336,211.7550687208106
4188,56.647899788983295,208.8656427943715
4189,56.82537809996757,215.00678484366838
4190,56.638388461756854,211.47706768661317
4191,56.50672924097995,204.46783592171187
4192,56.61353548851545,203.1666830137652
4193,56.45198952330775,199.91018787526957
4194,56.59097851343231,201.40936919506248
4195,56.7056477334842,197.8227632695144
4196,56.616607487374814,193.39495916718215
4197,56.679392858881556,192.55909408502487
4198,56.67070488084083,190.30126550173216
4199,56.65103016661994,184.52145834215816
4200,56.69673220483188,183.37152534305858
4201,56.74429519244088,183.23221804118708
4202,56.718289334283014,183.02692366061177
4203,56.789874259087185,183.7179613576593
4204,56.769396490246066,185.10609936769356
4205,56.6980335483284,184.95860147299126
4206,56.72207675094862,187.56486534679837
4207,56.76218125366925,185.30219777436562
4208,56.799496704543856,186.60938748465452
4209,56.717902150717734,187.11589304062073
4210,56.84077357309966,191.67236459572555
4211,56.739141246160564,183.24152792327757
4212,56.78674051114334,181.63338141068266
4213,56.771441004966064,177.9010154621375
4214,56.77582670896411,177.19506466205752
4215,56.8927295175997,180.3558729605191
4216,56.78562189046616,179.56541540737993
4217,56.768131291273,175.85051177357408
4218,56.72869014129933,171.91116795749684
4219,56.76235043929003,174.47441660423775
4220,56.731745675859294,171.71118677583797
4221,56.84362015204098,169.54814970862927
4222,56.898973114194156,163.18524805672706
4223,57.052217405218684,160.31171364750074
4224,57.028651034667234,155.6771420164801
4225,57.127121301270634,154.10318513897946
4226,57.13540794498812,157.46497335214198
4227,57.16799631080714,161.14355045021665
4228,57.11430995127201,164.73913903962895
4229,57.233673833853025,171.26808430548644
4230,57.15907025152967,168.81454910963245
4231,57.31101545178809,178.0519736811742
4232,57.254084601177475,172.33980854181027
4233,57.373137071030825,178.26435664783278
4234,57.19693360144196,173.73740076791168
4235,57.348506857428774,175.14496930989992
4236,57.26635154670647,173.95274064324184
4237,57.150579984726626,171.80239275738003
4238,57.041118739391116,169.88677354198438
4239,57.07554706037094,168.75740715477215
4240,57.002584980137115,165.6853284340163
4241,57.050428113022335,165.88049838269464
4242,57.02822039250291,166.61655561618832
4243,57.00326805162581,162.3501742135742
4244,56.96952267395807,160.42712439475125
4245,57.0025595010009,155.85387256637785
4246,57.05132970472163,155.46080531203228
4247,57.05988975938482,153.67807411005276
4248,57.101628269087215,148.3410278995851
4249,57.27179785257901,151.34094519135925
4250,57.25787745360033,149.28923340283848
4251,57.25992639646857,144.91716110440595
4252,57.34768213139727,148.88831878503237
4253,57.250039606593255,145.88913765501738
4254,57.37862027255568,149.10556280136075
4255,57.24957828347159,145.8586928219584
4256,57.375360897283095,150.01564469195333
4257,57.130693334466265,143.20818538355223
4258,57.22712114856512,146.3531666241277
4259,57.29201552131778,149.5794046006724
4260,57.17464392527849,144.18260847970555
4261,57.3213401787641,150.70820852502902
4262,57.177668497569634,145.22029984456583
4263,57.15609329261516,145.01205263484312
4264,57.26527641899505,148.6489274447783
4265,57.16503821180899,145.42891710331853
4266,57.236766348457316,145.09490046836646
4267,57.18024585110089,150.0433053341213
4268,57.05519384916931,145.8372455204942
4269,57.15700065308987,143.35333107351858
4270,57.191780864073586,137.48491961211224
4271,57.26632552881435,133.5520411350904
4272,57.31080525153446,129.85167678934263
4273,57.65058700780637,135.0753554202137
4274,57.50870905828776,132.53218200219433
4275,57.3960442198161,134.51924861224248
4276,57.68126189815154,144.90846901335712
4277,57.663244507991784,147.74148511715373
4278,57.704138111593494,153.10607182159976
4279,57.684036189634654,156.26843341600846
4280,57.516056613256005,152.36816379665783
4281,57.504370136567026,152.44256770128527
4282,57.43744359090283,148.4213316629365
4283,57.5091471950158,148.37155589520285
4284,57.548833010864996,148.6966737711474
4285,57.51683589628664,146.2576226720688
4286,57.43519474161129,143.19162354770594
4287,57.552954912878334,145.91241662988813
4288,57.59932970368664,146.52014851282948
4289,57.65132286850233,146.40721859709515
4290,57.50654053421106,140.75211996283733
4291,57.60004980254649,141.383193275458
4292,57.73503893810065,144.7179622325936
4293,57.72978821438712,140.81838242333677
4294,57.613027937076765,135.6933399577667
4295,57.572706095175505,130.93961019434536
4296,57.62088586944146,129.22016809161727
4297,57.604813556764974,127.17051400653314
4298,57.56672823719597,127.55949538214729
4299,57.690102367972045,131.0995309219688
4300,57.6241308132589,130.5007840202723
4301,57.605692309430985,130.3046759542105
4302,57.60284236272005,132.0899380376398
4303,57.67883226068783,132.68467526071714
4304,57.62101032163038,133.04691531581153
4305,57.52711091606156,131.79784115765736
4306,57.58824302273044,134.35338778860446
4307,57.542192704736564,135.32170224879317
4308,57.46366021038599,133.3837254842616
4309,57.415833161245665,134.7690785287324
4310,57.37665240448314,132.91787795046412
4311,57.44490714253935,136.173888796572
4312,57.357437553958334,138.06438580606303
4313,57.32963248541069,137.17654518724086
4314,57.26152549678338,136.83529859515633
4315,57.26998450000821,139.28460121578706
4316,57.33857238189571,139.23077700800658
4317,57.354383276629704,136.79219308057003
4318,57.321406384847904,132.3095656818228
4319,57.365069932161134,127.60488109673237
4320,57.369655617209894,121.58867237826597
4321,57.61751702880102,126.73981605043194
4322,57.579810042817776,132.51108475880994
4323,57.526528996245965,146.2299064253132
4324,57.81536347349496,165.5219807273801
4325,57.768626841783416,170.7723320014749
4326,57.78941038700245,176.60024005843852
4327,57.835138964755494,182.33639850176095
4328,57.718126981166435,184.01755607525084
4329,57.759538152636836,187.2628569095713
4330,57.85159411606022,191.7092437279456
4331,57.833956956408485,195.30570304751492
4332,57.90058360124157,200.62726265385263
4333,57.96001794251018,201.06971927543896
4334,57.91988277705499,200.86770955913914
4335,57.89053127382091,199.99775523075417
4336,57.90261647302259,201.02567829271302
4337,57.79095950628832,199.48581187021094
4338,57.75139576475747,197.03574757300171
4339,57.76699075369198,197.14497368683627
4340,57.63768901653672,194.0116209209724
4341,57.88817141855117,198.98819680316927
4342,57.84894237092293,194.91901900162725
4343,57.738152777932235,188.26426438552468
4344,57.91416652477305,188.8761246486333
4345,57.87286355199813,187.0359288787328
4346,57.89374094478473,185.07930982359392
4347,57.76912771904979,183.1657154425333
4348,57.890284216151095,187.6217831679467
4349,58.01668082056088,187.53875217750303
4350,58.088947066876415,187.7835530517581
4351,57.94222616287388,185.75650879287298
4352,57.88912187129646,184.1156034044329
4353,58.00553258594272,185.6126448482039
4354,58.00724522164521,182.5817036332096
4355,58.04186856847257,184.3705144133619
4356,58.061486953443016,185.6713719607778
4357,58.01187214033733,187.2220090230176
4358,57.91164725640685,182.54725470029192
4359,57.893469254003,185.4871692754112
4360,57.89718252710299,183.9453051318851
4361,58.09053035601511,187.77233295114002
4362,58.02825284917132,183.88598709847193
4363,58.11045171887259,187.40196157500372
4364,57.999579284622484,179.50674476645924
4365,57.92448411939043,173.63185732427866
4366,57.941076373501076,168.5120814333432
4367,57.973014417294515,162.42916909533542
4368,57.94077545897215,154.57493722094875
4369,58.35446223664233,154.98456910577843
4370,58.27033106383661,157.51097928902016
4371,58.29429596306509,160.17049706839734
4372,58.43134074202294,163.80696516873107
4373,58.56153400849303,171.26643374657834
4374,58.54917479130812,171.1427692835288
4375,58.835812618781986,179.60770476125018
4376,58.94114004929693,182.9543459359849
4377,58.756684218406626,176.4592777556513
4378,58.866523002345815,179.9701308178897
4379,58.91781631269058,180.11900490663618
4380,58.818491427395884,176.50769097454722
4381,58.85319270914217,175.4694976988045
4382,58.96213580016218,175.55588700951145
4383,58.93899766806582,172.88333308562272
4384,58.91028642815637,168.00668882544187
4385,58.93341154011147,166.46054697188296
4386,59.07573610907865,168.18481767775128
4387,58.94869552292185,164.22291481519093
4388,58.903210729681156,160.7266711845537
4389,58.9511505944365,160.03817847230408
4390,58.74356614173525,150.06262754229914
4391,58.87318524784882,152.34092118056003
4392,58.7875816894465,145.5155808117973
4393,58.97369198109375,147.03358615892077
4394,58.7777295181635,146.7103797263143
4395,58.76830715557395,145.44542807549706
4396,58.87498686978003,146.53235532178576
4397,58.83566941934022,148.24655872696397
4398,58.876008418439135,149.45155435583868
4399,58.85509620390496,146.48601558687352
4400,58.81733756822958,144.79797086191928
4401,58.847759186866114,146.00782278839432
4402,58.8397091381758,145.43476186476707
4403,58.813724425919034,146.67465034180125
4404,58.871976976807524,148.9762435756178
4405,58.971827012442205,149.5992353921771
4406,58.880849345166546,145.94885307894256
4407,58.91816798806156,146.99113428022198
4408,58.80760362836211,145.34626930484563
4409,58.90223641975435,148.8828565081235
4410,58.86735959863468,145.15875129109122
4411,58.872059120708975,144.77927673815975
4412,58.786972712296745,141.54418319723777
4413,58.75057024286667,136.291164816739
4414,58.831630657586544,133.3058389922019
4415,58.790930346114656,129.39103532025203
4416,58.878143795795154,129.0534608331537
4417,59.136906929403146,128.63980573039666
4418,59.072879190277575,133.21635698819657
4419,58.99706140181974,135.3276949220315
4420,59.264601800299594,140.59274952450028
4421,59.04819631181467,140.60750597485023
4422,59.12719603901273,147.2619652937683
4423,59.15280068589434,149.20664098313702
4424,59.05701120271729,150.82411620940016
4425,59.187379882294245,155.84622887132403
4426,59.0442214834113,152.6643313098375
4427,59.12379326176599,153.99352086393355
4428,59.17195328834563,153.51016532320375
4429,59.12300585842451,150.8591668500894
4430,59.13875790138612,151.57607669742234
4431,59.05930726554527,148.45151288861095
4432,59.14699202517731,150.1249417809789
4433,59.149054606764224,150.68554429716568
4434,59.15088816015868,147.37882589614986
4435,59.13860575122321,147.19759403741347
4436,59.20543413769785,145.03630732882277
4437,59.13440043734237,141.51038238287646
4438,59.2174667113229,139.3826964174088
4439,59.170816009169776,137.25996425910495
4440,59.24081299731889,133.53225396739302
4441,59.296971798903506,131.0994354703408
4442,59.20850819049131,129.0056778702772
4443,59.25364568930907,128.63207975414645
4444,59.26847646157575,127.47949200858909
4445,59.242490828285064,127.65194842174702
4446,59.247093867619284,128.15943235568903
4447,59.37831483972107,130.02271053122425
4448,59.303961367365076,126.82834705813261
4449,59.421829068434064,127.99854035145096
4450,59.46996334647168,129.0184175865442
4451,59.37744891449436,127.05278733620764
4452,59.416917772973974,127.3643627066455
4453,59.3691934757926,124.21362136326938
4454,59.40828576255932,125.04253584779481
4455,59.35815902314726,123.5687336364959
4456,59.38370519331979,121.9725184734741
4457,59.38808415535622,119.42599254527856
4458,59.28703421277286,118.0817394675717
4459,59.379272004866586,119.64454558104606
4460,59.316335090384904,114.77125477966173
4461,59.40328423832876,116.10464781708208
4462,59.31781556632275,110.7555131466647
4463,59.475163724073134,114.44517558617264
4464,59.538703361787924,111.43924916333064
4465,59.59615832660978,110.85712145497527
4466,59.60322959048083,114.35790384214033
4467,59.67654028551881,119.18214357597701
4468,59.734984307968496,124.64669881737906
4469,59.74244324171349,128.1301333995919
4470,59.747023575141625,130.71678153251477
4471,59.69557541491911,130.33230401737703
4472,59.702518460564505,130.1098016923167
4473,59.858548445240835,135.0608208453538
4474,59.79284733543831,133.46290207507084
4475,59.82651849778654,129.53533979917663
4476,59.85728678505266,130.4795782697852
4477,59.861976166281494,126.7720112252452
4478,60.01907152494365,130.0562536975746
4479,59.8495663738985,121.98965556608148
4480,59.84336928514423,124.02885453389914
4481,59.775104403533355,119.8565661966784
4482,59.74567323330153,117.8955095352432
4483,59.83611711401016,118.37085066077896
4484,59.811521772899404,117.39902314778338
4485,59.743378921745865,117.85447424468668
4486,59.70989429295406,114.79201081392112
4487,59.731698758954494,112.80082139937358
4488,59.73389478116679,111.35911036595168
4489,59.85959637531101,112.58897804701446
4490,59.864983555470545,113.11617055728975
4491,59.84056627766482,112.84540947328098
4492,59.95931636146887,113.61905760318227
4493,59.90523400154401,113.11907426663046
4494,59.840945815526254,111.58891391767061
4495,59.9728523406965,113.49416064993821
4496,59.82760617270391,111.23531250460887
4497,59.9003967066856,113.00740801701384
4498,59.85712784807478,112.1829836953088
4499,60.046098264331576,115.7050307568331
4500,59.980284561517514,113.64572681071269
4501,60.089854513296366,114.01547745277571
4502,60.047251536910636,118.14606697188768
4503,60.1486342369451,130.9350639327921
4504,60.23185869844747,142.56187502189132
4505,60.20060378387921,146.8719511370762
4506,60.305325121928284,156.17923703385608
4507,60.3569437745556,161.6812813752359
4508,60.31915356031762,162.06418733989204
4509,60.3718547196629,161.8943602310598
4510,60.36807920633478,160.84670835637988
4511,60.32051263611591,158.3004996626229
4512,60.34079400059421,157.27546738660845
4513,60.43632988092886,158.4516459661062
4514,60.46813870853312,161.94490889914607
4515,60.43539383984702,163.74909258382888
4516,60.582011494254935,173.36026455867358
4517,60.52478272898259,172.48264395733
4518,60.477799838923744,175.3229537098097
4519,60.58446892757446,178.9214328834681
4520,60.59465558148129,180.3231143778088
4521,60.68836976926219,183.41295550862807
4522,60.61601884702564,180.920096787071
4523,60.77410416743573,184.91502516483865
4524,60.8591075364649,186.89113690057786
4525,60.89416222485632,189.05687026259196
4526,60.83148470909774,187.32590087404546
4527,60.93047712098232,187.1634472359115
4528,60.92824657414461,182.78817277877576
4529,60.82581811458022,176.41228944047938
4530,60.86968076872836,174.39545790474352
4531,60.79628845381659,171.42086666696716
4532,60.862964851085685,168.99075332837785
4533,60.851129962450344,166.62011350562116
4534,60.878897472140814,166.6029104746291
4535,60.91249147624708,164.77152285566623
4536,60.932363242048645,162.46173232989352
4537,61.078684301844426,161.235764914091
4538,61.0325247681401,161.59680300358028
4539,60.98576500790581,162.0213578353001
4540,61.06525352561084,161.44554176252177
4541,61.01109477067418,161.4711661271839
4542,61.103144061331214,161.90992499618713
4543,61.12593897241084,160.2903285965025
4544,61.06598836177381,157.0168017442613
4545,61.072547790883604,155.4743960046788
4546,61.11676254389711,156.03317648182636
4547,61.16174693599814,156.41556904910288
4548,61.166283922749294,154.1085521935101
4549,61.28650774818742,157.0556538238621
4550,61.22418635890853,151.64765444537758
4551,61.24648286155128,151.31240536145793
4552,61.13917055021313,145.5272880136398
4553,61.16190463490653,145.17786741779693
4554,61.17784348092306,142.78134994658743
4555,61.139095914956506,140.6196376799343
4556,61.10773759740876,137.05227703835246
4557,61.0838658443006,133.94857133225742
4558,61.07985683766706,131.4677030581557
4559,61.13662861137632,128.64542869412335
4560,61.16265945887376,128.03144381251514
4561,61.23821034708301,127.96177610950456
4562,61.28415197155743,129.55328903303135
4563,61.274682006889854,132.28496104437062
4564,61.32279998770492,135.60079076439027
4565,61.389418967878704,143.53877132205685
4566,61.346085771681665,143.80405063226823
4567,61.45458879071803,146.52876738329573
4568,61.47923429935286,147.24677427560664
4569,61.45831393570337,146.6654356224487
4570,61.366843034174934,141.3369749469016
4571,61.405982817725274,141.49368340410973
4572,61.37751248669789,140.95808930113878
4573,61.444456060597595,140.9657123717688
4574,61.47465650602158,138.94490535177425
4575,61.408736567451115,138.7143900258307
4576,61.47364332450292,138.90519639247506
4577,61.454193722387814,136.74023090376028
4578,61.48020703989299,136.032968194017
4579,61.48453847382199,134.69569135653867
4580,61.535396544627865,134.78088975672293
4581,61.49478808734002,131.3522526505295
4582,61.43713546108502,127.85618959844594
4583,61.524577335177156,128.85429816041713
4584,61.55558376082444,125.16233582167715
4585,61.567080570245736,121.92086205593544
4586,61.58923242188349,120.67855388027104
4587,61.568417116094636,117.45128047092503
4588,61.65640211464896,117.35297947162096
4589,61.61878436846562,115.5160095674284
4590,61.62858615693573,117.40760597622328
4591,61.58551290269387,113.5595688149736
4592,61.618896534972144,113.69832268609271
4593,61.72671782877908,115.56618848049337
4594,61.7316042828614,115.17055228901009
4595,61.76871136542926,114.6884317989806
4596,61.85767324355275,116.14384002166585
4597,61.907061585918186,115.59413373100725
4598,61.86054728783985,113.80796713150207
4599,61.93173898895802,114.0930527098121
4600,61.952957499693134,112.96303924996464
4601,62.00321147629833,113.7580429987095
4602,61.919375604114855,111.27093366897537
4603,61.967098075770785,112.60082099735068
4604,61.82531846769089,110.13048634737467
4605,61.945893534553576,108.69310636369512
4606,61.94696946969028,105.9451509792508
4607,61.87326675226364,101.29015195178424
4608,61.96486673129151,100.27008624731288
4609,61.97185045572846,101.89943998747027
4610,61.94937927288597,101.39645023645082
4611,62.04118978644307,105.92036805761562
4612,61.99965707028001,105.31992288655569
4613,62.1479975972318,110.42797252996938
4614,62.32816796670677,113.81819507733846
4615,62.28432943202905,113.60605531553807
4616,62.2832802253428,113.1932149725783
4617,62.299113852307414,114.12453921614058
4618,62.261872393761244,113.0347798847416
4619,62.278454888069206,112.32294741886356
4620,62.2944443140476,112.17779120344105
4621,62.21267913790006,111.33002676724645
4622,62.24275310247137,110.95298749375492
4623,62.29180600428304,111.44877533463323
4624,62.34575838000618,110.64002454710536
4625,62.236871071683645,107.3199670191153
4626,62.26609114906364,106.24432704137456
4627,62.37473470995334,110.09880354407983
4628,62.36525848434399,106.86962694469523
4629,62.22530990449566,104.27975507854569
4630,62.27285757656194,103.47435845140089
4631,62.219242777168894,102.16259080414535
4632,62.17302054312823,100.53505935683519
4633,62.184638392212534,98.18956132288514
4634,62.29479638220807,99.81307802437946
4635,62.31329709165354,98.51464239117685
4636,62.48547808468418,100.93928654611008
4637,62.35358790742649,98.87833205013257
4638,62.36332095167811,97.48341799559185
4639,62.33810873210243,96.11933268973875
4640,62.33644416315578,96.99579827676543
4641,62.326040174335965,96.53508760813438
4642,62.24740463055285,98.45843561409076
4643,62.32806106663764,98.67372926613359
4644,62.33964797859916,98.38542809103596
4645,62.336967900641,98.04570453303899
4646,62.34528742193244,95.39151294857132
4647,62.31171329439902,93.569387002346
4648,62.26400799214831,90.27632373094268
4649,62.314084609233255,91.75189528973956
4650,62.28440117240916,89.84766070736713
4651,62.29223724581116,89.97352552684511
4652,62.27271123600192,90.8810491056184
4653,62.321836058433185,91.34554173942193
4654,62.312401513671205,91.4576470033462
4655,62.333004384911604,88.49635469048292
4656,62.40818341507302,86.8787429991183
4657,62.53669432549048,86.61124957192756
4658,62.55283528425205,86.74271193465151
4659,62.52194496134058,87.45846731796176
4660,62.66994647658478,93.01620173214748
4661,62.61741169752434,92.93837397844112
4662,62.61341403831312,94.93647739031331
4663,62.57708393577681,95.71608311578099
4664,62.593253163021075,97.66524301563534
4665,62.576684555078444,98.28386808201584
4666,62.61912217876505,99.68151624463546
4667,62.59965542101871,98.37126904436883
4668,62.648885265951286,100.0532423639166
4669,62.686458067382425,100.47003796817175
4670,62.81121394699432,106.18238827299587
4671,62.672401428605724,102.14867946190573
4672,62.72537271005769,102.76981747654857
4673,62.682358632419884,97.89344763904712
4674,62.7440768826783,98.59695551238437
4675,62.74647354075699,97.64411549348983
4676,62.80568001343646,98.23432862510792
4677,62.89487120804544,96.4635506123708
4678,62.98493385336038,95.85026119549228
4679,62.976856710991015,91.73361569157291
4680,63.121939798009436,91.65450899525345
4681,63.04406214624254,91.04417881512771
4682,62.959024525792564,99.96953796352487
4683,62.98846686352464,111.46634590977585
4684,62.92658771358519,120.51874855888846
4685,62.90792838575704,130.12474018439408
4686,63.10230193580456,139.38706231526425
4687,62.980258098638295,143.78867517522795
4688,62.9638517137202,149.61112727463882
4689,62.87589882076324,153.86491503832494
4690,62.861972103854875,157.59656730106786
4691,62.8025687303543,160.39719605538423
4692,62.66244622756028,161.0346863700996
4693,62.61413127467419,161.91257036304802
4694,62.72525393584307,167.6457299672911
4695,62.66505890332409,168.63087266730167
4696,62.783596688436276,170.79498654313412
4697,62.813791897802915,170.70972893511458
4698,62.771744058074546,167.5636987513711
4699,62.962786087529935,174.28987018868122
4700,62.79957203944122,167.7431780887989
4701,62.802971102907456,166.04203873899246
4702,62.88358872722253,162.70950245383483
4703,62.88718303237143,156.65755673715458
4704,62.93679286002074,152.68014618558183
4705,63.00816367099971,154.0599258176627
4706,63.016262298445774,158.81815723808919
4707,63.154262498770414,163.12128823867096
4708,63.15820780535131,164.11789107885826
4709,63.23715385520506,169.2415636087869
4710,63.24974208584622,171.3745816975428
4711,63.327741399410804,173.18871708290507
4712,63.368250217287795,174.36674951315558
4713,63.22505744293705,171.00968982716907
4714,63.379689368739434,175.7421555390561
4715,63.35821454070493,175.12559989819812
4716,63.4077125461687,175.8950964884384
4717,63.380843127484326,172.4182307358728
4718,63.57663874304197,172.92840686350107
4719,63.601483268515516,170.85876370641003
4720,63.5774978695713,166.6148470619079
4721,63.570949700707644,168.52082245129372
4722,63.53937983896828,168.62478784451122
4723,63.61134868607945,168.09732901779887
4724,63.599082941439356,167.20362974062053
4725,63.660839339056594,164.3302565596548
4726,63.63295237885933,158.8369523817225
4727,63.72398479604151,156.65581373093448
4728,63.676635573706484,151.42591760030317
4729,63.72506850261551,146.88665757476548
4730,63.671016874898356,147.66110098748857
4731,63.690774698215,150.0338406611404
4732,63.78456032567552,152.47962638634033
4733,63.638134995326084,152.07828399392332
4734,63.74417289666535,155.5595660034205
4735,63.53550619029815,149.90166494735973
4736,63.61380455788912,154.11924540595797
4737,63.49101570335238,149.50520007522792
4738,63.40817344382862,149.83436017566925
4739,63.59661392688812,151.59486906647405
4740,63.69619228262965,154.47137386597038
4741,63.50561771838528,150.858414769801
4742,63.564633833193305,150.33398293084912
4743,63.513400651358346,147.48010364867773
4744,63.57920449667301,150.06830766161735
4745,63.70247825410831,151.33446249968932
4746,63.73568310532564,152.27862758563265
4747,63.711230386868614,150.72741541784256
4748,63.61831324547915,145.9284510928176
4749,63.70607336321496,144.17613040123666
4750,63.585557508785925,137.25208805570236
4751,63.59082557087365,134.8105202823403
4752,63.612297139804205,130.9301055613726
4753,63.790437702329385,134.72022227788514
4754,63.861920774425506,136.25823249673408
4755,63.89947744794357,140.5671221507202
4756,64.00145321189457,146.27699631861265
4757,63.93784251377535,147.75347018719367
4758,64.02462673205564,151.64413864382757
4759,64.01162821554895,150.05249262619958
4760,64.14835905265835,153.71289013751965
4761,64.05996632473112,150.5398522071439
4762,64.1241483389143,152.33895912715874
4763,64.0682403877206,152.05083639552575
4764,64.11821415483118,153.28697199364515
4765,64.02954165311053,150.26305459399615
4766,64.04637409354245,147.29352561666792
4767,64.07980054702347,146.2687749517461
4768,64.16615685426106,145.11736853500125
4769,64.12278804668532,140.68453182574484
4770,64.08736486882879,139.1431920164678
4771,64.16461470339578,140.89367349831502
4772,64.12212537481818,137.9475920610776
4773,64.12857572633762,138.46109111320283
4774,64.05322708460199,137.2274488648252
4775,64.00840594236308,134.0176347199464
4776,64.07554162463379,134.55757909723536
4777,64.1705613261758,134.0079054317197
4778,64.17666037728031,134.79069798979836
4779,64.24631133029123,137.19834507156202
4780,64.31539767436051,139.78584666649246
4781,64.2552228592062,138.80397648059756
4782,64.20482451008763,140.8787364674523
4783,64.40770438879794,144.47404036003587
4784,64.28800663174796,141.45459093469205
4785,64.35604691919326,144.75978277818137
4786,64.21889080589185,141.82874502249206
4787,64.26678703484255,145.2718015181251
4788,64.25360267547708,143.29850358749997
4789,64.19294533704684,142.15506929874755
4790,64.34161124881977,145.8431521528575
4791,64.27683104370018,143.29080238590367
4792,64.31597819454151,141.43602228186143
4793,64.42604949383272,142.28150104047612
4794,64.22504514224843,138.2736103101287
4795,64.4415053931563,142.47124177781055
4796,64.46950982741649,140.3634350539448
4797,64.35435698725634,134.89676396698226
4798,64.34188925740399,131.27984730645048
4799,64.28870087023576,125.54186227083459
4800,64.34186232688333,122.23641899910241
4801,64.38942399004695,124.78797681968545
4802,64.34087628758677,125.66429157232942
4803,64.40558728857768,129.8202033547941
4804,64.45369017044659,130.81018454384525
4805,64.4784668405618,132.5217266801359
4806,64.34694992773524,128.56456591085856
4807,64.4448337001833,132.10808794822574
4808,64.48066548747921,134.50266219217406
4809,64.38988930708143,132.91959080718647
4810,64.41101923182448,133.68133512926545
4811,64.45069500975784,134.01728064788958
4812,64.42332448611093,131.6849071882207
4813,64.51187851455929,131.5035181470494
4814,64.52451994069196,130.14668712449878
4815,64.58694172291356,129.79045810802526
4816,64.55672904429183,127.09599527980332
4817,64.567784546309,125.6116000989631
4818,64.55757495937576,124.74469126051608
4819,64.51613008119459,125.80400545589067
4820,64.4775393365576,126.17661702590745
4821,64.56880938530443,127.16012454544706
4822,64.58598098657708,125.91810132111178
4823,64.55405549076218,125.49975159421163
4824,64.57375119528506,122.61515486878072
4825,64.57323504600086,124.16959786989771
4826,64.59438576587964,124.35332216909981
4827,64.5951348009086,127.43871050793936
4828,64.46586985585421,124.45417863425736
4829,64.61820455704674,127.85693170693366
4830,64.46590101208388,122.69060039801585
4831,64.53112642169559,122.03613332248918
4832,64.63733831666961,125.46454840917359
4833,64.56808547464081,121.3478657417973
4834,64.54238998570713,120.83862496732739
4835,64.43424656636789,117.64990763407278
4836,64.5901229369117,121.42997178478622
4837,64.54270976864765,117.94213186895118
4838,64.60936516338714,121.41907366494112
4839,64.59573263416453,121.0256512156511
4840,64.60457596497494,120.40303287999608
4841,64.58182804359107,121.23252160607696
4842,64.49112460487262,118.97166666319629
4843,64.48021691893565,118.928702501459
4844,64.43978044481311,118.20602250396803
4845,64.37233995380493,115.17728755906265
4846,64.40451977614052,113.5770882230476
4847,64.40827215269952,110.34832259329876
4848,64.41947710511687,107.99723142255154
4849,64.57551591002283,111.4264749260825
4850,64.52037124853184,110.24569244062026
4851,64.49573384000652,111.33509525213995
4852,64.59156930721666,114.61307302777153
4853,64.65381273929017,118.3804398291167
4854,64.58505032868918,118.0316076750198
4855,64.61803397364272,119.06268091581408
4856,64.67565682804502,119.63678314049167
4857,64.62002132856782,119.34585216690691
4858,64.57233460511009,117.15091831684316
4859,64.61586735372629,117.97281861131069
4860,64.6585654888858,115.23685169615739
4861,64.62959674626485,115.43366471860377
4862,64.53095296711433,119.59335739031253
4863,64.65453082469664,134.21539336824452
4864,64.42636360667755,140.61428667604306
4865,64.63922426348286,155.9112977226244
4866,64.47587410727397,160.13057666464078
4867,64.43521962709112,165.63315740122408
4868,64.48876755326931,171.52421015819303
4869,64.55210271324678,172.9377239705592
4870,64.4132620287301,173.8633811523599
4871,64.43394750921789,175.50654398252715
4872,64.39440112831929,171.37994273489298
4873,64.48394515021458,175.36832059883739
4874,64.52087980781137,174.72476820346515
4875,64.35467877242353,171.71245205503084
4876,64.33123612949318,173.38154982619386
4877,64.44768936395566,175.0653258884666
4878,64.51517959757332,175.4260390572966
4879,64.50423026738716,177.09147189897845
4880,64.50739093940696,178.52831000014237
4881,64.59847307960472,182.10326372485167
4882,64.53384256350412,182.28963463080058
4883,64.49106153947426,182.02597738728278
4884,64.7795661173072,189.41587225924675
4885,64.5282600257485,186.02767208952355
4886,64.57449663297233,185.3685130493898
4887,64.57775528495229,185.9804876339296
4888,64.62379597504619,186.9797786295994
4889,64.62859445377721,184.57803364819384
4890,64.5656138641348,184.26516946329988
4891,64.48359109464896,179.54389386788884
4892,64.48914331605577,180.08000666145657
4893,64.36935092208954,176.63438047251043
4894,64.39257860970203,173.46913757769457
4895,64.47170667716048,169.58820176004457
4896,64.44513223141473,162.23647483548027
4897,64.65314034236862,164.40282843271325
4898,64.55454852921486,163.78794400616977
4899,64.36019339716898,164.13509073248534
4900,64.57515850357245,175.14779887446502
4901,64.46429146571134,177.43226015103536
4902,64.49520723325674,179.79223540774817
4903,64.45280421534947,181.9776475569224
4904,64.50407334311761,183.91560272932736
4905,64.65540695238363,187.6603619274244
4906,64.60111781110935,182.97415027651053
4907,64.66059850772032,184.5333494153181
4908,64.50292357254239,178.13425093107307
4909,64.46777918976717,176.80631190014188
4910,64.45460291199788,173.81373603609882
4911,64.48586633129621,170.2583713898518
4912,64.42815551799015,164.10182998782773
4913,64.52212100118308,163.45565729353973
4914,64.56378569155554,161.5994673372251
4915,64.56290106578629,159.23296219450353
4916,64.60563778679985,158.84289178295103
4917,64.62721045267666,158.57182411768454
4918,64.54081522928696,154.23999626829584
4919,64.55680315966443,154.6418286280648
4920,64.49273685510938,152.8143133276196
4921,64.394933333124,147.3978316737905
4922,64.55183982098131,150.88817219197105
4923,64.47531011057484,146.94118618152623
4924,64.49634174242391,145.57529043521993
4925,64.49163509693331,146.16424167938183
4926,64.43230816352043,145.60090545832335
4927,64.55363931117252,149.47123682251748
4928,64.46341784956199,147.96299692357363
4929,64.45902343961973,148.5848404082474
4930,64.55404583999106,149.4617486252522
4931,64.57355863740523,150.34503613800894
4932,64.61296242009497,150.45282871099803
4933,64.66290805072292,152.0596118456946
4934,64.6933999939946,153.9054291744091
4935,64.68387115703094,156.40138130456103
4936,64.61164457823132,154.0745907963654
4937,64.7525102662111,158.01244718262322
4938,64.64989916415466,153.3721383507669
4939,64.62601603592502,152.41704323050558
4940,64.58977593604736,151.1104978517436
4941,64.50639753314236,147.02490012028085
4942,64.56355287491182,144.5821347457636
4943,64.63688922889703,140.22595985560247
4944,64.64279329276673,136.2786826907714
4945,64.72543991383435,138.31782852964335
4946,64.7419652701351,139.1095444539051
4947,64.80077750856415,142.1207342968748
4948,64.71964236213489,142.76593097610547
4949,64.83002516678233,144.27531481997752
4950,64.85322084003445,146.19600133263117
4951,64.87105599445422,149.34311732836665
4952,64.73786135958832,147.99901629114052
4953,64.79467528794821,148.47429727224147
4954,64.68346886008052,147.73455609345007
4955,64.73378893625737,145.85606813384925
4956,64.8453657959224,143.52197983695942
4957,64.83485530039276,141.18669739689958
4958,64.87544776992141,137.32941634123947
4959,64.8158278079056,136.1215435712401
4960,64.8066144503734,133.09218474456506
4961,64.93334382210452,137.72747810946763
4962,64.88176929470295,134.17827605232688
4963,64.88978993386898,135.88474281459727
4964,64.81401528042437,132.7490266907384
4965,64.97663368066901,137.00587423937023
4966,64.8456424663631,131.94886059945372
4967,64.8156022932818,130.14643177664234
4968,64.88265043042696,130.02118639866055
4969,64.82920450482331,130.65673539343953
4970,64.91396929109418,134.55278605907134
4971,64.91604764630864,135.24201931147152
4972,64.95872476952147,135.06625262040458
4973,65.04777672350374,140.1431467916846
4974,64.97446258062712,140.74278269722225
4975,65.04333471234895,142.30037358651637
4976,65.04371128615313,142.39480468508322
4977,65.01485687288984,144.15407297071192
4978,65.01828472752631,144.38959497500215
4979,64.92645855872402,142.3502070417829
4980,64.96068558938838,143.893196388552
4981,64.9356727372932,144.21667602648543
4982,64.9586815190951,142.51836484218188
4983,64.97047114689006,143.66986408294093
4984,64.85986005769908,140.01808503613796
4985,64.86940881044252,140.07634423832013
4986,64.97958086083794,143.3200372066254
4987,64.96914456087724,139.94621422797357
4988,64.8886445175691,137.29760089911213
4989,64.81385120654039,135.19133570305945
4990,64.73008761847088,129.60979091443883
4991,64.69060077689981,126.85062992766531
4992,64.66342486095077,122.61747163416312
4993,64.81154350639656,123.94991735292842
4994,64.72115732566182,123.25797329534855
4995,64.70789243236588,125.2670110893737
4996,64.71531149410289,124.52570365875197
4997,64.78385367881084,127.01747017555307
4998,64.79682346969622,128.65927846938305
4999,64.85859021996549,130.44459481715296
5000,64.8242278129457,130.03145432014466
5001,64.95272216994067,132.83414919944454
5002,64.91338082640203,131.42689443249805
5003,64.95204741878767,131.2336789137249
5004,64.93242954731471,130.2091995446179
5005,64.90647621402266,127.35140485983945
5006,64.86905331488084,125.86736009271199
5007,64.81684121063451,124.07463444831595
5008,64.76114048164506,121.91629096943704
5009,64.83775834559461,125.10912848048594
5010,64.85361723395147,122.94515761121158
5011,64.70403866684245,120.55824606207787
5012,64.76090291744474,123.39855778045785
5013,64.72758826656835,122.45946982153119
5014,64.67523621149626,121.8877923029765
5015,64.64017299930488,119.8923165340339
5016,64.82508137588799,123.12594853765086
5017,64.71630884530951,119.17216152667281
5018,64.59585724594004,116.95756321936281
5019,64.70695504189878,120.54784132621218
5020,64.68174710281899,120.01047363418348
5021,64.60966419717948,120.23585176062329
5022,64.64114606676459,122.34939396536194
5023,64.59140288826478,122.46361653709006
5024,64.6363392860471,123.95052051803198
5025,64.60552434798879,121.97177200096402
5026,64.63227354936375,123.57496023404916
5027,64.68421347181712,124.77118587607366
5028,64.65259989364408,125.33968560047124
5029,64.68993255633353,128.2356371587923
5030,64.66751623936015,128.06470026913757
5031,64.73967817402085,127.63536995630001
5032,64.75380509365988,128.8825750259071
5033,64.657029466993,124.49219577565901
5034,64.70786237559616,124.22803394965814
5035,64.72823768947472,124.61960469634525
5036,64.72959081458261,124.32575296551137
5037,64.79566260884556,122.10411246198719
5038,64.79764421350926,119.16029640962859
5039,64.81740703710628,117.69612115313163
5040,64.8072442370725,113.35585170158332
5041,64.87607527371246,114.78275840643875
5042,64.9194477279125,125.04119673049031
5043,65.00892406852543,135.07827074200495
5044,64.94300159586005,143.63652635252285
5045,64.93043378395008,152.17430952520908
5046,64.88835109669276,160.0908555946041
5047,64.75453165450065,163.0283592683816
5048,64.92436038959573,167.85760652808048
5049,64.94667391421778,171.1735352119944
5050,65.00665645559535,173.18229198891964
5051,64.84279156463667,170.89987974063922
5052,64.74857728855093,170.07762594260458
5053,64.76206533399046,169.73606567524368
5054,64.7589566727325,170.73177811382507
5055,64.83792174031205,171.73402795209356
5056,64.7275797100994,171.6096981149716
5057,64.73614842246599,171.8884710207846
5058,64.7756422656273,171.1899038127677
5059,64.77129440453785,169.54645658915143
5060,64.83979883576879,168.71788816107141
5061,64.79527667028893,169.5380864123567
5062,64.787847056111,167.74319183610416
5063,64.81916608902044,164.5357253241665
5064,64.72025943414405,159.83594575666174
5065,64.71255701650348,155.8509052215215
5066,64.75605371112222,154.42945216219672
5067,64.81366570964583,153.30105862341622
5068,64.88335329923406,154.14509421111958
5069,64.94903595348227,154.45122828547176
5070,64.9637311941632,156.58550637995495
5071,64.8732136312302,157.51669693498417
5072,64.92298201751088,160.9925965496367
5073,64.79975284908946,161.06695430985502
5074,64.78374057790472,162.244072790611
5075,64.92045554014511,167.01743290880475
5076,64.87884460514685,165.8988705702826
5077,64.93348948646205,165.39353643943554
5078,64.87631688494571,161.15075832833162
5079,64.90474252529688,162.58484785428323
5080,64.82835742702241,162.35465738619186
5081,64.73888038093834,160.05590521575726
5082,64.72146495378234,159.95322653179096
5083,64.84202890698779,161.09917251230877
5084,64.82679371745557,156.93925578952815
5085,64.84365440762488,154.5239617464803
5086,64.85198083078106,150.246539754687
5087,64.82703833987135,146.17743102914872
5088,64.76912691002235,142.6733814883263
5089,64.80814932470963,142.34821189762457
5090,64.82914169040703,146.96092192909578
5091,64.7740002347358,148.90340084987636
5092,64.81718826841752,149.432393903512
5093,64.81507409234236,150.17121116509043
5094,64.77858053693144,150.66889615935392
5095,64.77104302133749,152.01562041226435
5096,64.78591941595454,154.3909364553431
5097,64.7435067681198,153.88179388115566
5098,64.73772487532082,159.29026578321972
5099,64.63115270690682,156.84552331741352
5100,64.6885266973203,158.28543084274597
5101,64.6813535040475,157.91291875236914
5102,64.54293912908403,154.8964005568793
5103,64.5818227729786,154.64387024424562
5104,64.62589615381133,154.39633139069963
5105,64.5185552496199,150.28829701260892
5106,64.68226862927942,152.40952191420155
5107,64.62207653832625,149.06907689495836
5108,64.71266139248594,149.71072152685704
5109,64.69172348685603,146.34914297727306
5110,64.63632129809966,143.7285492127935
5111,64.69644930680575,142.37066572288256
5112,64.6024286863255,139.55687401810115
5113,64.58319951201865,139.00477689726094
5114,64.63445963116376,138.8695599246564
5115,64.61748236764022,136.42625881777877
5116,64.71053678584434,139.6216207810415
5117,64.64556568086371,140.33490204800154
5118,64.64164220756312,140.8307410110087
5119,64.75677145789814,142.39808872575236
5120,64.7195595598966,141.5089714423244
5121,64.65623013963075,139.83313007170105
5122,64.74307467916388,141.73181757973992
5123,64.70316358848551,139.93051052158384
5124,64.66600177925766,140.67898787349273
5125,64.7456257376268,141.53603251391516
5126,64.77157115075542,143.56170046081238
5127,64.66240118545883,141.2885129790826
5128,64.66838272162691,142.28326387808536
5129,64.8521954645212,144.36854581335444
5130,64.72471782792529,140.20496834147494
5131,64.73821113651125,137.93117936906907
5132,64.86856102827753,137.66171911930232
5133,64.90870414939411,135.42222547806767
5134,64.85075038659667,130.79966279595646
5135,64.85612854424606,126.8850476268603
5136,64.82509349188005,125.12796902816366
5137,64.94324257398964,127.17343489015389
5138,64.96312313940096,129.11858661486124
5139,64.9843927591779,132.31545979325088
5140,65.05661000671411,135.47780547807852
5141,65.01417470650661,136.10497423786867
5142,64.97670080773717,138.59441784165696
5143,65.01690937293984,138.9487173437067
5144,65.05612723631158,141.38304515428248
5145,64.94455494366325,138.88979337759594
5146,64.89066932071115,139.09612607666517
5147,64.89472007572584,139.5329078655147
5148,64.80526314897027,136.60023861181472
5149,64.95112397476791,142.43211450486925
5150,64.90511145056789,137.32465035080222
5151,64.91633539953504,135.28204108335717
5152,64.91662112210142,131.09050318656782
5153,64.92828387795736,130.58226615669403
5154,64.94814455961206,130.78265557999828
5155,64.88603661017422,128.49157997600352
5156,64.95045533558499,126.17585689281597
5157,64.93440719516134,125.09520949760679
5158,64.89437526386699,123.5274608998645
5159,65.0256129292719,125.05011699620086
5160,64.99812973130702,121.79744096531417
5161,64.98685395037121,121.45019669196924
5162,65.1285864085214,124.42970577359037
5163,65.09821479211074,122.5869605551045
5164,65.0495721150802,118.90546124115572
5165,65.05042153914276,118.90703941675837
5166,65.03426194272583,120.45574309927852
5167,65.0282681633057,120.21822427349286
5168,65.12613099610182,121.33532853863969
5169,65.107521324192,121.60965502830707
5170,65.15046506776437,121.17122236280193
5171,65.23762146702583,121.50033314458724
5172,65.24560449855835,121.60607863207188
5173,65.24235320970489,119.81992496752413
5174,65.17190761526126,117.89296414512168
5175,65.33169835593766,119.81135988580436
5176,65.26652800483107,117.79938265795998
5177,65.16682503328833,113.56188485685449
5178,65.33387838131048,117.11245189546673
5179,65.27785497268094,115.30499742160569
5180,65.26453860963777,113.73489486570635
5181,65.30885561908904,111.49877203998777
5182,65.35522468628967,110.45217324136131
5183,65.35918808534143,107.94354478326706
5184,65.30493913127805,104.23565353296934
5185,65.50146550935148,104.55921856531077
5186,65.49995932964885,107.37578689934824
5187,65.45365672316028,107.00658816271732
5188,65.48076009563091,110.01310081108109
5189,65.52816974408307,112.96652330668695
5190,65.58837140396068,114.6807070585471
5191,65.5020785994508,114.99057544041491
5192,65.59384111001475,115.03929071547262
5193,65.66384649327814,117.91981930055233
5194,65.62326819799533,117.2321392178246
5195,65.5936265758583,116.52997459160522
5196,65.48550008329694,112.13275797731426
5197,65.58168067206218,112.99243412572739
5198,65.57854361014144,112.41751979057614
5199,65.61686436363195,112.20441826848666
5200,65.56545028386,108.54019589216097
5201,65.59886022639076,106.51695287108325
5202,65.54782822823326,101.86795293054485
5203,65.55728633025132,100.62072808618464
5204,65.62353253278805,99.10829148279446
5205,65.68213982127207,99.7568351100813
5206,65.7029723620757,101.70000296167778
5207,65.650275778079,103.69542691270377
5208,65.73972439997112,101.7146986188875
5209,65.73070519490629,102.24591296252423
5210,65.70350292048043,101.81877069241048
5211,65.69029461007631,100.63619447378957
5212,65.74607657400092,102.17643322962982
5213,65.64528298782305,99.41258088294465
5214,65.65874959769128,99.61209226149836
5215,65.71184913336752,100.60709123211457
5216,65.66957980330855,98.5840548509374
5217,65.67142238197043,100.71675578146903
5218,65.63112338570704,98.44075115002279
5219,65.67022126858714,99.53979933741304
5220,65.71041563835284,98.71664296031427
5221,65.71315584081779,100.68778918656531
5222,65.73118588549454,110.7254243421414
5223,65.73079752155382,121.07724049999375
5224,65.79754041370047,132.51917032685762
5225,65.83978069653008,137.67760977969502
5226,65.79592203652024,144.03795421108805
5227,65.94615410723938,151.24616230999374
5228,65.8639835560331,157.16414851396743
5229,65.96802132204535,159.71831684650573
5230,65.88161434454757,158.3776536062036
5231,65.90586975986074,157.1357002623998
5232,65.96871965984033,155.63573432030194
5233,66.17423227659192,159.95456943764214
5234,66.13172751262407,164.11915090707805
5235,66.10971445949711,166.55471771391151
5236,66.08418891174297,172.20286252801355
5237,66.13687090373878,175.95022246902766
5238,66.31218264612416,182.55358359010057
5239,66.33665412413987,183.466745433165
5240,66.36093798994676,188.05299223397338
5241,66.33952090534603,185.62462509269452
5242,66.40932298226514,189.42512792819915
5243,66.46267887821836,187.27522612051723
5244,66.38677141951845,188.70443976255032
5245,66.50224392754994,187.8890442643798
5246,66.47223138603471,187.90310672159112
5247,66.52801091907764,183.450864308262
5248,66.62680833599222,186.99969625860254
5249,66.59221480350753,184.77687641464468
5250,66.58247464130672,186.13881932179885
5251,66.64004782589119,184.189038001495
5252,66.64492061260525,183.46039556395758
5253,66.61855503842877,180.54060280027372
5254,66.6703475863737,181.36273275172888
5255,66.65094677760312,176.78294899990325
5256,66.66122190757608,174.63044646883327
5257,66.65459974403475,173.08445970827705
5258,66.61836754429439,173.03627859448335
5259,66.66010724743916,176.61610538945976
5260,66.5129424007121,176.02774997552257
5261,66.41123977855538,175.68023614726465
5262,66.3852040239394,176.15844009415983
5263,66.42876248614873,177.17419747130555
5264,66.47513214114569,181.5242100891548
5265,66.39065590575484,175.52910958597158
5266,66.41317702041178,178.22475998988904
5267,66.43153909694226,178.04645587869663
5268,66.46717844581187,177.06957539655454
5269,66.35282014281668,177.13830680655389
5270,66.26028840383229,177.48756416839996
5271,66.26833264681898,177.34219007247606
5272,66.30974408853194,180.04154724009535
5273,66.30839668462065,179.01388297865506
5274,66.30524093843233,177.80771654697313
5275,66.3199403639266,177.78261874123095
5276,66.32878380360134,175.39590121949496
5277,66.18874396001742,166.64931965027517
5278,66.05810547629613,158.27126002732123
5279,66.07650938565462,154.31367204011337
5280,66.21002943027914,153.31284599100107
5281,66.37077378366966,151.51606133718917
5282,66.3838434147736,156.31985415578802
5283,66.3807166292877,159.0780477965926
5284,66.3696499844062,163.2004882268265
5285,66.39883579485287,165.4809719534987
5286,66.31589709717824,166.47400589956672
5287,66.41261688351493,171.22174986343103
5288,66.36852975104017,172.78006714709366
5289,66.35707448416049,174.40279477498487
5290,66.44239909718823,178.15361335555392
5291,66.38052756329336,178.04228296901297
5292,66.20472499931438,175.8206400878736
5293,66.14401188193743,173.4839572197081
5294,66.05096309295138,171.76510996336089
5295,66.05444917398346,170.87279774651836
5296,66.17618266345956,170.75378813134282
5297,66.10500116658703,169.21546710814752
5298,66.11517354459158,168.67655954505295
5299,66.12084475272147,169.59206744838988
5300,66.1380933757046,170.54870732420466
5301,66.13801765885056,170.1668164056073
5302,66.11525942248038,169.01013407365585
5303,66.12443753255363,168.4346983529197
5304,66.1650429912004,165.23770250809886
5305,66.10972797497757,163.7435809714641
5306,66.20725087962757,165.83774855254572
5307,66.1256968828192,163.98581381528052
5308,66.2222828719919,165.91271332577853
5309,66.17761053066016,165.11630562151316
5310,66.19989931458936,166.13012604677738
5311,66.23837022293426,165.11189509527875
5312,66.17078544836104,165.72650309288787
5313,66.21080166983197,166.53983892127766
5314,66.25384193797154,168.99508981600664
5315,66.17482366871485,167.728750630857
5316,66.20448368547619,169.69785096066914
5317,66.24207254944125,169.44889320855447
5318,66.18901893102414,168.9066813277291
5319,66.20580730874762,167.01102323353305
5320,66.18035559793431,165.50068672460694
5321,66.2168048724237,168.26793385813113
5322,66.26253447694732,168.84766526709132
5323,66.19805544258818,164.38013513712477
5324,66.26494998305917,165.23838599088998
5325,66.25779463325173,161.09242439805797
5326,66.25282664628676,153.44566045190854
5327,66.15361338256827,147.7887944797079
5328,66.19726760667812,143.73781457572517
5329,66.34844789229167,145.0626128046874
5330,66.3919068922739,148.91709929825606
5331,66.35491333472469,151.27038382540218
5332,66.58657566760634,159.55111490100674
5333,66.4214958559443,158.38723729221556
5334,66.38389163189376,158.14804254245718
5335,66.47174043853192,162.62275388874673
5336,66.46054932285074,161.62099309077288
5337,66.4614967670874,160.60751255031056
5338,66.58083882346133,163.7939426508389
5339,66.47630425851544,158.94240484726393
5340,66.59327979457606,162.56852093819083
5341,66.4900737173097,157.56387170573817
5342,66.54148225318646,159.74891749299533
5343,66.47430460303438,155.7264232055726
5344,66.39989972409708,153.02376136579835
5345,66.53477422344861,152.45258738750158
5346,66.50395192535417,150.93779041570335
5347,66.59950897329036,152.97585047277974
5348,66.5728876664004,149.9484316990624
5349,66.598235343303,150.2231665059844
5350,66.76126317080667,149.67552777339858
5351,66.5804331384591,145.6738396144296
5352,66.65664627937262,145.7740279410894
5353,66.59570667896809,142.78050039059445
5354,66.70293210193157,144.4953599560928
5355,66.6681901218463,142.88753845751975
5356,66.69572832050133,146.09038946276425
5357,66.71596970629275,145.7278314337124
5358,66.7653215240343,147.1959476015079
5359,66.74207250904765,146.90652149427186
5360,66.73838423875006,145.3961318802392
5361,66.78543187117201,143.38720887429741
5362,66.81219164444744,141.95171867133715
5363,66.67621983377877,139.25637781090495
5364,66.77041675668062,142.82165153075508
5365,66.8323758161905,143.12063438234694
5366,66.73428468229578,139.65860656970153
5367,66.72607735808405,137.90777393589102
5368,66.85680878141974,138.9530051672508
5369,66.77681500029641,135.5782892683816
5370,66.83692652534671,135.45046580754664
5371,66.83541474835322,133.62471246105116
5372,66.89765533931906,133.95290958993994
5373,66.8749696910514,128.62986933193298
5374,66.951607690244,125.8308202431951
5375,66.91271719960079,120.32415232942718
5376,66.93227860872322,119.46933300983298
5377,67.15402027724339,124.00260519986561
5378,67.06079687260502,125.96696889735499
5379,67.04753645557118,128.93106054071745
5380,67.09993895775723,133.931590063257
5381,66.99535266146108,134.0717560210758
5382,67.03214946621544,137.12689589010586
5383,67.11900936321764,138.96707520017506
5384,67.15348717327588,136.9146599065745
5385,67.19014413727481,136.6155407610934
5386,67.20653594047364,138.378971223483
5387,67.12564229907412,137.43992145819627
5388,67.18184049207467,139.2117574337467
5389,67.20668586016504,138.1291139644801
5390,67.18040087233375,136.1667032043182
5391,67.21468132913037,135.41882329010167
5392,67.1869732912242,132.01377512065187
5393,67.23180909142376,131.81278710010574
5394,67.22365214929849,130.0156788415432
5395,67.18282105647697,128.93912797944603
5396,67.21872044273599,131.28053587328182
5397,67.0936445130305,125.54638187376675
5398,67.08283449095512,124.81622099123992
5399,67.06464252627812,122.31091923932243
5400,67.02746236509653,120.61525738612458
5401,66.98722628941671,119.50375276958106
5402,67.04259296097628,128.5495300481268
5403,67.15848100941167,140.7528737354686
5404,67.12164611370649,149.99492789628243
5405,67.19057375193499,159.22703454178327
5406,67.20743987476706,166.6602012059483
5407,67.26546356396177,172.99340499376203
5408,67.06866049423122,171.6513971373424
5409,67.26221418884512,179.84960667616826
5410,67.28708828137327,181.04885454563197
5411,67.41112231623747,185.17085603108694
5412,67.42472668491702,184.8606365251251
5413,67.46501000319267,187.76409756231917
5414,67.50965406292376,189.25053923618236
5415,67.53971020822155,190.11923366584006
5416,67.52120717482764,188.015763526566
5417,67.49706247451358,187.49392533226745
5418,67.44867307895001,187.1799593838159
5419,67.41677506461177,185.8339373442794
5420,67.4431286241082,184.92979776867645
5421,67.34569671259898,177.9163048354023
5422,67.34393684011489,170.26654730789537
5423,67.4514718918038,164.855131346025
5424,67.3906227623879,156.8275679923466
5425,67.62062121432731,158.10356584276948
5426,67.68103943660016,160.3385694001591
5427,67.6009170002337,161.54638312153804
5428,67.66316663068228,166.72827316437701
5429,67.66265406785608,170.3731323139698
5430,67.67991681497102,173.94135583279797
5431,67.76076148997957,180.14136555207173
5432,67.61522983907264,180.72144544546165
5433,67.85381102562256,188.77979019592274
5434,67.77748938925384,190.62618441094446
5435,67.73207713998818,191.11978146769033
5436,67.60440979112354,188.9594310028462
5437,67.57823655599925,187.6836082989485
5438,67.64914362019623,186.87480727553128
5439,67.56083041586061,185.6099592588317
5440,67.54945157548424,185.28245074468373
5441,67.45244583664018,184.46059692460216
5442,67.49039401022014,183.15064718433769
5443,67.52110365882562,182.49444162761066
5444,67.47326519966126,179.40519694729474
5445,67.47242666128494,180.04780075098137
5446,67.4339331909337,175.42120878843264
5447,67.51982657764228,173.13589794294938
5448,67.6178123227135,172.2924030335732
5449,67.68587811513774,169.4139805761192
5450,67.58535321227744,165.22414758608326
5451,67.56520046648448,165.03631444175832
5452,67.51997683006911,164.76652396434454
5453,67.58158349969786,167.35375505129934
5454,67.45983964645816,163.9370376180564
5455,67.62238692266861,170.72897996962507
5456,67.55165814325169,166.0017618422072
5457,67.6818796869924,168.91224317899318
5458,67.71577585767155,167.57520475085792
5459,67.71660634118902,167.85347291926553
5460,67.59283805032909,163.45382205110593
5461,67.68575948816176,165.2834542227613
5462,67.71027627724412,164.0840021960775
5463,67.70947640335237,162.99967476512984
5464,67.74465594574325,164.49024694766933
5465,67.61889092711995,159.53052568434728
5466,67.70512053849724,159.76027010906745
5467,67.80835306504169,160.32748933384818
5468,67.84609203869957,157.91483798541003
5469,67.69129947961653,150.93277283713456
5470,67.74482830038798,146.17332139718684
5471,67.65119880026548,139.05932798315337
5472,67.74293967880358,135.84946819478165
5473,67.93212141443955,138.20907502853225
5474,67.91356446623189,137.56021025475746
5475,67.93195480233817,139.47013693156958
5476,68.0646615449167,144.07247359378306
5477,67.94120108596543,144.0892547661924
5478,67.95572028979768,146.31263066838974
5479,68.0268919005979,151.0691661726404
5480,67.88287954794865,148.77619312569308
5481,68.02621575700486,153.68579833874804
5482,68.05218298329281,155.30595108718188
5483,68.05776668723297,155.3289862683281
5484,68.05267972519924,153.47357182479547
5485,68.13454189688007,154.42817461208782
5486,68.09842851616418,152.53343437926125
5487,68.19916848073343,155.32410575800594
5488,68.0623641954357,148.56733111321958
5489,68.23362898792882,150.71943849473286
5490,68.03335066214493,144.61076039253913
5491,68.01992460525302,144.691824302486
5492,68.11878079769234,143.86600961125515
5493,68.11706857558592,142.7195704158776
5494,68.24049505811563,144.3870507307437
5495,68.14859891267356,141.2979077298297
5496,68.16015438910237,143.2761254558464
5497,68.14597576518896,140.105345173194
5498,68.20125800074395,142.43333471290364
5499,68.10601724106655,140.52565053807976
5500,68.13924642346555,142.21330612998514
5501,68.17280686597216,142.7142302662397
5502,68.16402631960499,142.86990054888864
5503,68.18687428390709,145.01592624767127
5504,68.10736437800986,142.87792753633866
5505,68.19700750972478,146.18459466454087
5506,68.17708955381627,147.15535201557438
5507,68.13580959517867,143.7278350250723
5508,68.20294318526909,144.80772156207013
5509,68.21948401034332,143.28191929174744
5510,68.28045796475632,143.12901074004083
5511,68.29584019855287,141.2330089704404
5512,68.26681500997826,141.50630061681983
5513,68.27402617661204,139.27162650649868
5514,68.3249556814412,140.46853964531374
5515,68.30165575385723,138.58697148125694
5516,68.30831652003516,135.75228638220594
5517,68.24494413428503,129.91387498936268
5518,68.21783188417018,125.9851794374913
5519,68.21245236839191,122.57676465999822
5520,68.31210009380679,119.37484645013251
5521,68.60150109570986,121.70383465532552
5522,68.60391860549666,123.04590470754725
5523,68.5238782417672,123.1338407002137
5524,68.65002318060581,126.34849503318902
5525,68.64166409995194,126.91477225314357
5526,68.69494963442123,130.04144281632216
5527,68.73866731075094,133.70122890895388
5528,68.61268834590075,132.60176342595213
5529,68.59088301045928,134.04668149045844
5530,68.60898042034992,133.63345456963498
5531,68.53587347566878,132.14747635938127
5532,68.49631073117415,132.73327331343313
5533,68.60615533036031,135.2667772865038
5534,68.58477351611296,136.9383682666663
5535,68.59797667940063,136.25750082542626
5536,68.55900623284516,134.54227324628226
5537,68.56729281027246,135.75188313271127
5538,68.57513805708517,133.8748365425222
5539,68.5554277846355,132.94164357217676
5540,68.49718438222946,130.09953026691707
5541,68.51106322479022,129.4762587798335
5542,68.54172193262218,128.89763590931096
5543,68.52207839209444,125.59896826171362
5544,68.57563031671911,127.11868604327094
5545,68.56086385368079,123.81737230287996
5546,68.51818440207019,123.43140405892414
5547,68.63435667930354,127.52117307490067
5548,68.5146065814191,124.96637242313297
5549,68.5444343028644,122.96830427732503
5550,68.42190609716579,123.7894632948048
5551,68.46570649704415,124.42482320712307
5552,68.54798388942538,126.63039522216529
5553,68.49113794698445,124.35530914324603
5554,68.48515384391624,124.05991044841525
5555,68.40557272866971,121.77649260965725
5556,68.50230228465256,123.3106583991955
5557,68.52127696882931,123.57565868053904
5558,68.55636146998407,123.11859749643753
5559,68.54805656551548,121.06915141722936
5560,68.5964997773888,122.17544068746847
5561,68.67153558850472,124.12660407695115
5562,68.52930715734496,119.9196588839446
5563,68.62506620063367,121.2907109041567
5564,68.51876697064435,118.71317948580793
5565,68.49940115970966,115.59253201697912
5566,68.46957628687396,111.81083242975406
5567,68.40795951014896,107.40171992515884
5568,68.41001950521887,104.33084082768103
5569,68.4919382442392,105.8632162199779
5570,68.49514867964574,106.9598817188928
5571,68.55793128343873,110.30459843602627
5572,68.53601550809589,111.72849194147258
5573,68.60504248756457,114.63457080172142
5574,68.66696053156961,117.2790222930189
5575,68.62883061743311,115.75929353650633
5576,68.6263301148931,115.59740071952353
5577,68.67519998439997,117.7822122008342
5578,68.66351332118214,117.38296646638089
5579,68.74649593986703,121.08441142930329
5580,68.64502809829433,116.88021587312322
5581,68.71010927940192,123.35946912655376
5582,68.52676879718557,124.7529058398765
5583,68.73041830123458,139.26785613509657
5584,68.74526515453537,150.78235229088713
5585,68.69773693726968,156.99614439461257
5586,68.77455943662044,167.77561695468265
5587,68.66462436173572,171.57356274900914
5588,68.63452573208166,178.5377147928784
5589,68.63028154375519,181.63760307424624
5590,68.62169306616931,182.41021730508317
5591,68.66109085257368,184.85029481873406
5592,68.6665048551195,185.28765318892695
5593,68.81553431370654,186.42114926048868
5594,68.71092240394607,181.6402756583607
5595,68.78182609664303,185.69552723321632
5596,68.68650724545994,184.76550389725747
5597,68.82892907726689,186.90636567710686
5598,68.71092099791578,183.95923543852132
5599,68.81448810953535,185.54782831501305
5600,68.7701957353947,184.32971864194042
5601,68.79434946421704,182.55934949650177
5602,68.82376057213224,181.01550641652474
5603,68.85450345187864,181.43284193804072
5604,68.84216438508983,181.15228563137606
5605,68.88113146494372,180.06326822874627
5606,68.96645749384595,180.32553511172878
5607,68.85108207271155,175.85702024423404
5608,68.96772139320336,176.12426938643475
5609,68.86361348103945,173.33843812095262
5610,68.87650845637025,173.47193895802076
5611,68.93882016491004,174.3034489848006
5612,68.83725486156459,168.94055475020787
5613,68.92921196558689,168.40803511392204
5614,68.9147199542859,162.32688079218119
5615,68.87911236269056,155.94250748663066
5616,68.89432282092827,153.7774311373032
5617,69.07956792685123,157.82365269664257
5618,69.07903079799176,160.68897889903127
5619,69.11410573677004,166.70317318900933
5620,69.10033060663883,167.03156528490905
5621,69.15681320647683,172.95588102554566
5622,69.2499135189207,175.20119488554033
5623,69.23026716213074,176.5201562575158
5624,69.25102513546297,176.8730086277432
5625,69.33179150989446,178.39628284972002
5626,69.33250097930582,179.0605362057919
5627,69.31417961988774,175.0972628809188
5628,69.42621872683996,177.13832058106033
5629,69.50508036407564,179.49753624758935
5630,69.34743695754769,174.17218680280146
5631,69.54096333018246,180.34705112099564
5632,69.39324568850645,176.357270974432
5633,69.47580917444073,179.82165131935636
5634,69.37216573033507,175.7873487812673
5635,69.4361390032808,176.07703031780792
5636,69.40454822801446,174.4990460734936
5637,69.47203696056425,171.7805965374833
5638,69.41705555280735,169.95488156529058
5639,69.46113831508211,168.06415903775064
5640,69.40420564972797,164.7380847594349
5641,69.31426533481437,163.28980393414753
5642,69.33286447462687,161.00803655136318
5643,69.29140285868594,160.0329995866432
5644,69.35951540877376,161.0014022320666
5645,69.33139070600238,160.08755455436193
5646,69.45827987957271,165.02039213695258
5647,69.44023847911168,163.86811949961222
5648,69.42839799435792,164.0259623495642
5649,69.40284607521085,165.26167342267362
5650,69.42458087455547,164.18156645424463
5651,69.53598358620437,164.70320001243886
5652,69.56698876993484,164.74385263428215
5653,69.50276256982639,163.71020271355508
5654,69.47842387482103,160.3131972006692
5655,69.58755943862265,161.41276423931572
5656,69.49798383073215,157.1069403507221
5657,69.52438469491689,157.67913631960818
5658,69.49863537077756,155.14745368689705
5659,69.4266537470953,153.44913356630167
5660,69.3981210032817,152.51765769315418
5661,69.3783104192013,148.7011245107146
5662,69.35127748957214,144.70765387828135
5663,69.3478554513675,142.69016991686834
5664,69.31002813781878,138.549177458719
5665,69.49882832294492,139.65197932242202
5666,69.54010886752069,142.06350294855116
5667,69.63855386297183,145.16686824890556
5668,69.71188323756648,148.69726354305814
5669,69.82622212149823,152.11190101503695
5670,69.73839912030793,152.73394462768056
5671,69.83526187522591,155.46227229596994
5672,69.79784128138682,155.4705612818913
5673,69.80560913766483,155.6753525719464
5674,69.8836337500619,154.61110035412358
5675,69.92068757062063,154.1806483272179
5676,69.97887652235426,155.09484581708628
5677,69.864783949095,151.16790468339687
5678,69.9409090988885,154.63251450233224
5679,69.95100659589862,153.76426108472643
5680,70.05224739144089,155.84255416294428
5681,69.97963725030839,152.53637298972578
5682,69.91175026961459,151.15523699060265
5683,70.00763541572245,153.90138840203215
5684,69.9967665200371,153.28022438348353
5685,69.97525039029699,151.2756612003042
5686,70.0026353364649,151.0210353393776
5687,69.9932857922931,150.18539763737132
5688,70.00739267024355,151.07946471334935
5689,69.8561065042803,149.1664569355319
5690,69.94039020598271,150.12017194635894
5691,69.84163027804549,149.91232200739333
5692,69.75848902521894,146.34032750326736
5693,69.86248983171674,147.9628519281997
5694,69.7944527168774,147.96096911987044
5695,69.71338486649826,144.7691840954346
5696,69.74775620716945,145.13449317866733
5697,69.80344066018942,144.7188996613228
5698,69.72778749923809,143.62585076759376
5699,69.83291293201646,144.0976780389106
5700,69.80308656513974,142.58873705257335
5701,69.80701424637195,142.4614883597556
5702,69.85660175517462,142.08208853874666
5703,69.88372154297582,140.12163402751003
5704,69.81349220885802,138.58980289284293
5705,69.92148307526617,141.140347151733
5706,69.90673253677153,141.33302167518823
5707,69.867754137138,140.43390919336338
5708,69.81146295792702,137.58191608935627
5709,69.7646660844992,133.48526004761717
5710,69.8779827171675,130.25347218611097
5711,69.87541788834389,128.38048175678153
5712,69.87303129892214,125.76303505410428
5713,70.03611829881625,127.78702545343333
5714,70.05641592443548,129.44995969701975
5715,69.99021502271776,127.67570793382852
5716,70.08677728172988,129.10356166275997
5717,70.20105878768815,133.20333920277147
5718,70.16427050980964,134.00378691093363
5719,70.16289777607278,135.56222758821426
5720,70.21237216527456,138.2792490294659
5721,70.18095903255077,138.13540149801582
5722,70.14142827682706,137.94928698825134
5723,70.20845654903243,140.84809883901832
5724,70.10391474621655,137.3409990013014
5725,70.08184782894402,138.1744906298691
5726,70.137887679843,139.32299756249662
5727,70.0922321596663,139.83347125490656
5728,70.01707595197642,138.23096331895158
5729,70.03561836600407,141.933397691595
5730,69.89796682654122,139.41563026673683
5731,69.9694211924038,141.43234714473135
5732,69.97825132823796,139.52619504786247
5733,70.03882441774532,141.29488573634765
5734,70.07740894167453,141.0318003084358
5735,70.04720548012095,137.95752418956323
5736,70.06433123325482,138.06733519293337
5737,70.01544233917701,136.9158176269193
5738,70.02459642388675,137.5159580683629
5739,69.95206516785473,134.68068157520278
5740,69.97478572421832,134.94122543233803
5741,69.95053302482772,132.89883707270639
5742,69.96639880620475,134.46601547867925
5743,69.93692867857797,131.52619802165916
5744,70.02039990136414,134.21851716837645
5745,70.0210376953682,134.6486187977766
5746,69.81594209605035,131.47357258219165
5747,69.8897771993963,134.68752064925394
5748,69.8992893147276,132.55266035127292
5749,69.8689048224403,132.13310198144808
5750,69.83789358823437,132.6617409435208
5751,69.9190151039076,132.33675554520582
5752,69.94022321139616,129.8849888722146
5753,69.99731248705623,131.15930621245627
5754,69.88673800070697,127.52036939764422
5755,69.92083818353137,128.67336575947368
5756,69.91020801466786,126.82188241593238
5757,69.85457301974058,124.1693883054943
5758,69.9662198359374,122.84574248129941
5759,70.0278191567866,121.14703158218744
5760,69.96993788455825,117.39146552279192
5761,70.00298419852754,116.13323502325724
5762,70.02856346079344,124.65970726550978
5763,70.1203608022363,135.1716973090021
5764,69.93986576732567,144.1374750774028
5765,69.91037654911989,153.35818592888657
5766,69.9295530659637,160.72826479347475
5767,69.80250140745379,165.5083833597261
5768,69.92914214633937,173.13509763620607
5769,69.83717306105338,176.71811703319196
5770,69.85655863185617,180.79125043437202
5771,69.92143720650553,184.17828540630728
5772,69.90662736634954,182.79088769867786
5773,70.00954779561253,185.55186617644148
5774,69.98017789251975,187.68231080284104
5775,69.98914603281084,187.5210998819388
5776,69.96512711198794,188.445011883648
5777,69.90938624095058,187.23325448037912
5778,69.93926921615596,187.56983517232698
5779,69.98170276781534,184.95348320765004
5780,69.9912775852111,184.523249184832
5781,69.9664084091372,184.9482118406007
5782,69.91191787422743,178.60478282144857
5783,70.13685918484079,180.28788210691908
5784,70.11371006224127,175.08187776019557
5785,70.09842501322423,170.77530744973203
5786,70.18279925018969,174.89180811159562
5787,70.14982676004226,173.18440324911958
5788,70.15051532714426,173.4257933515448
5789,70.14887792968273,174.3104364458374
5790,70.14263892275449,176.4361275014645
5791,70.0766802473673,174.75535873751625
5792,70.29024465705166,179.08829742601174
5793,70.1270837998525,178.12829795940434
5794,70.07492066549905,178.4547292567796
5795,70.10938934115615,181.7856378349793
5796,70.02369457586626,180.39570024542235
5797,70.0647185854792,181.2501247570867
5798,69.95682584926114,178.13668318027032
5799,69.97059398714742,177.1072030863693
5800,69.99730785851251,177.57563720661147
5801,70.01380054131393,178.8142094997428
5802,69.89588812562255,174.88886098663534
5803,69.89788462352195,175.99774576360844
5804,70.05594478962726,176.6609662318534
5805,69.9014582521816,170.19941924977238
5806,69.9055612063355,165.99537567301957
5807,69.92627632320858,158.69959418496424
5808,69.96554689761729,155.19824053738103
5809,70.21165654496765,158.79507722591597
5810,70.11995451785357,158.5697043970637
5811,70.00049242980947,157.17532418931287
5812,70.0278738439294,162.64223790196718
5813,69.97657362435748,163.14564034946665
5814,70.12046213708916,167.42735041099004
5815,70.1244718371809,167.82874185950448
5816,70.00547568433201,164.55779772856727
5817,70.06084519654996,167.4747473168453
5818,70.01905987916997,166.62899043525172
5819,70.0013115410376,164.78539737036706
5820,70.0731583682725,164.00857279324788
5821,70.07874885699299,164.5089994459677
5822,70.0209257425514,162.253820292618
5823,70.09925508040001,162.19601590659022
5824,70.0230997440053,159.59760460572238
5825,70.02552914140557,157.90316589682268
5826,70.04144321008218,156.36297467553172
5827,70.11452852125444,154.23382231501085
5828,70.06942889618564,153.6920039119592
5829,70.08326339784912,154.16850618293293
5830,70.16520480081087,155.3037217852686
5831,70.03812865473712,149.2062706363522
5832,70.09181806974908,148.54071881928988
5833,70.07646783052267,147.24011548599657
5834,70.10938819564343,147.1105581737288
5835,69.94964000290108,145.24020453302472
5836,69.99384220792602,147.55998990638116
5837,69.97864706339534,149.67016262436485
5838,69.91960718721064,147.30733630326932
5839,70.00807922488453,147.6598550267305
5840,69.89925512649182,146.18688226351975
5841,70.06919106800946,149.24834213116458
5842,69.93890073516161,147.45446476078783
5843,69.94858429886312,148.31190415674251
5844,69.78381057150926,146.4583821429589
5845,69.87364175989849,148.8076869508317
5846,69.88881148321471,147.74859353249266
5847,69.81137229597408,148.90042407022577
5848,69.77199154318134,144.78992758655377
5849,69.87204555629114,148.76952002235046
5850,69.74261950733646,147.41120841161054
5851,69.70488952772295,147.24314961286896
5852,69.80469669898173,148.7889884721938
5853,69.74775113564505,144.09139633552184
5854,69.68765999373443,140.30814672903028
5855,69.78348186567547,137.42329175068485
5856,69.78316592727478,133.50360976732833
5857,69.88229188171564,134.55908668544552
5858,69.95608808966881,136.4710970301446
5859,69.9821260851608,138.53361248469756
5860,70.00415291225855,140.9278836672107
5861,69.99796377300711,141.25423144259946
5862,70.05269210847062,143.30125446639596
5863,70.06329334327735,143.94793647976684
5864,70.00884867251037,144.47501357876638
5865,70.06476142378071,145.23055387972462
5866,70.08006777226312,145.03692765194478
5867,70.11398171659583,145.53318863828943
5868,70.11433026986428,146.3058753598904
5869,70.11408323389824,145.73547979512418
5870,70.16663922997097,145.73202063220674
5871,70.06247673627561,141.57380713704745
5872,70.13927634689094,143.69799055937142
5873,69.96637438854363,140.98600018227373
5874,70.14682354580168,145.30097174878313
5875,70.08998441242942,142.23402951435457
5876,70.17539050670145,142.40695233804553
5877,70.21283289416331,143.14468890234565
5878,70.20829945168468,143.1807993755349
5879,70.1760142881793,144.0919377362256
5880,70.03953352086637,142.4885337407963
5881,70.17687977742851,144.9804335579575
5882,70.02333669505059,140.98577652145016
5883,70.08739143700431,142.63522323363097
5884,70.01455267006499,139.45852989891893
5885,69.96747303044184,140.6806281602459
5886,70.09150538218208,144.46197694551248
5887,69.98648400170599,143.06665184274274
5888,70.07749704175988,147.57513817674354
5889,69.91129637850425,145.76148151382046
5890,69.99318830293406,151.25343163887493
5891,69.99786073499429,149.59789511723912
5892,70.03424291526183,150.87924731410627
5893,69.9597807857789,149.2105619136527
5894,69.96916101756844,148.4759954283155
5895,69.89561442326823,147.99954773003586
5896,69.89571516055346,144.96246821486227
5897,69.84827112824681,142.7200001901435
5898,69.86995950841384,142.64658995888368
5899,69.81826727589771,139.79392138139212
5900,69.84798256331149,138.1685522980571
5901,69.85789207116407,136.20385242829067
5902,69.86091679367824,131.05206605986928
5903,69.92640129806003,129.7755909463193
5904,69.9651627709942,126.33064436646964
5905,70.12421613880656,126.54937322576573
5906,70.10926827460294,127.3759224530357
5907,70.10834956090194,128.79234733531894
5908,70.1950584113252,130.98306421919065
5909,70.19517640864429,130.65235991881457
5910,70.24283395512545,133.20808889427303
5911,70.37905436852546,135.97895382120578
5912,70.25967944848885,133.40682564691832
5913,70.35676854365236,135.31457053999435
5914,70.3211225643336,133.65702574745464
5915,70.46006651465318,136.68650486770878
5916,70.43417379788568,134.66879202120353
5917,70.43638718195433,135.71276999511062
5918,70.50794607480216,134.36777970955617
5919,70.50013195824133,133.3987900747813
5920,70.4683476588399,130.89816159831676
5921,70.52102895478988,129.80130394899544
5922,70.47910518712088,130.75225746784002
5923,70.44990228102708,129.13229036011674
5924,70.52792420585367,131.10945933376635
5925,70.4693685757875,129.41111713836497
5926,70.50727441990317,129.33678422848217
5927,70.53769391397235,129.56260402406647
5928,70.50479660771956,127.02654428611719
5929,70.50996093576217,126.92397213538918
5930,70.52479417878672,125.3413256910631
5931,70.56379653972174,126.42784624750396
5932,70.52045210819556,127.01757557875214
5933,70.52131431789117,124.86829581608501
5934,70.41549762316926,123.81441946459277
5935,70.53078506629825,124.9126932163086
5936,70.47054496810627,124.30384979823853
5937,70.51963251117837,126.10278528117225
5938,70.4455868035115,125.33369810228285
5939,70.43767797812663,124.26216129241162
5940,70.42940534025485,123.30806749474654
5941,70.3263544905864,122.11354107112948
5942,70.30763330608534,127.64092522954486
5943,70.32934747790505,136.20258050271178
5944,70.34263691057077,145.195535231009
5945,70.36009194308816,151.21781940882943
5946,70.38146620300031,154.83976892873392
5947,70.37709059430412,158.68145450546606
5948,70.29961603796579,160.36845796164658
5949,70.33351082867603,159.75792334181827
5950,70.33965387335186,155.5677262224179
5951,70.37701169842313,156.8168526510365
5952,70.27173406092255,151.0220535896428
5953,70.4122077287916,156.08784851254842
5954,70.39090463025386,158.85773375382524
5955,70.23648127249123,158.23919469018114
5956,70.3766375173948,162.9909073246099
5957,70.48254777425547,167.63557437727547
5958,70.27519204828269,165.01938171186217
5959,70.37206952635312,167.37649701131392
5960,70.33082786358231,166.29766037823362
5961,70.33953488307444,165.50898256191215
5962,70.50556438717862,171.3239142274695
5963,70.32270681575685,167.48752812758286
5964,70.51673370930789,172.16526833657792
5965,70.51776106007925,169.26671748761666
5966,70.47372122349756,170.17651744541718
5967,70.5046131534687,170.46785584471138
5968,70.49047798236992,169.86967113633474
5969,70.47959158936956,167.72816436396502
5970,70.5029826590312,168.84292258598205
5971,70.54824624477583,169.154626330657
5972,70.43513769431428,163.6237555021228
5973,70.4782417692887,162.6041103801673
5974,70.38251356365589,159.06700302681446
5975,70.39871527579683,156.70412261601368
5976,70.42925501530684,155.43554208020097
5977,70.3881292121266,151.4701111158776
5978,70.39446119951575,153.04579504485085
5979,70.41309484383085,155.48792969135837
5980,70.41234471435025,153.1335222747286
5981,70.48856081227079,155.26609762515398
5982,70.40607853626916,153.87983304234007
5983,70.43046565207932,154.8409710951478
5984,70.43563778558809,155.7498577130773
5985,70.56984414394928,158.75596400669414
5986,70.4740968020888,155.734696181528
5987,70.55497780545127,158.43157352402503
5988,70.46526987252383,157.13065452816187
5989,70.47690736654988,156.3744239600516
5990,70.49320041621027,155.78762545683918
5991,70.49070481461783,155.00454320786181
5992,70.55966526332419,155.21649386534986
5993,70.52565527905188,153.68566117499256
5994,70.47164237391294,155.60957258113243
5995,70.5884086957714,156.87454356764928
5996,70.5686795202887,152.66388966171658
5997,70.62502094918261,149.18508333213484
5998,70.674068344606,145.3553644346458
5999,70.67394523551631,139.8560727063993
6000,70.54354215363908,134.01285823430976
6001,70.64308936028343,134.20383681111036
6002,70.76060978367427,138.2658722526158
6003,70.66883147999604,140.19818468032324
6004,70.78429357001234,146.2060036880916
6005,70.86131649470678,150.15423793607695
6006,70.82049284369977,150.46029320534106
6007,70.97712773616514,154.07558018558242
6008,70.90498520948542,153.46546578667426
6009,70.94282929218096,152.6881402002093
6010,70.93693800163368,151.42776565157766
6011,70.90593115857676,149.71009367898
6012,71.01534321723369,150.59550033217585
6013,71.06208824737786,150.93102934361397
6014,70.9669203536549,147.4109662690492
6015,71.06791327885635,146.03113444307257
6016,71.16278856940262,146.573433906749
6017,71.04624910441053,142.95221369502158
6018,71.09085726336332,144.43826587233872
6019,71.0805911829694,142.00681285827247
6020,71.11080489444996,141.38366119455657
6021,71.2174364039686,144.43627843643014
6022,71.28612877132522,141.90572467345064
6023,71.23162809903184,138.01723454576538
6024,71.32632719626446,136.9092025128743
6025,71.21194601180892,134.96385728365308
6026,71.15217747204021,131.53810535969063
6027,71.19001486239142,131.48919396083792
6028,71.15888286527861,129.93773966767301
6029,71.12110761374315,129.2961726369295
6030,71.13373246987749,130.13738978607364
6031,71.0386997492841,127.70220240635673
6032,71.14123244131495,128.6222843297793
6033,71.1060511598428,127.48288121406205
6034,71.04909757925348,127.6598793965578
6035,71.12289216109103,127.48365610956091
6036,71.13566867507923,127.44525196701322
6037,71.13110915515188,126.13900962327828
6038,71.21107539083621,128.2564188588277
6039,71.24678640995197,124.37817665158109
6040,71.1552080177287,123.45896937514043
6041,71.14993524766676,123.78171160920974
6042,71.15994415467908,122.13297738843295
6043,71.1758538313913,121.7305034418523
6044,71.17068066999613,118.98922920762186
6045,71.21248683890776,117.40966106362416
6046,71.25717180716249,113.23215927170415
6047,71.30075882391985,111.27431181905806
6048,71.3000604435608,107.77378512513557
6049,71.37492613493201,109.11618201242248
6050,71.39719827479158,109.95505970572992
6051,71.24901846952926,111.23513275459955
6052,71.23031638673709,112.44671494961048
6053,71.28962730623111,113.20831477425631
6054,71.27018509954144,115.57968515556267
6055,71.28763553969596,116.88787309035193
6056,71.21426113511454,117.38239546528294
6057,71.23125575793277,118.17058766689485
6058,71.2815292137519,118.15528826101334
6059,71.24951977491078,117.79126088294865
6060,71.3130938358059,119.85274824429554
6061,71.18855471094221,117.91304961395238
6062,71.2249613428911,118.0978872287139
6063,71.25327484220323,118.37005624842907
6064,71.26489011976395,118.35537537917072
6065,71.2975914453861,117.35886441990503
6066,71.279214206561,117.99717278786099
6067,71.31513793722307,118.52177582710374
6068,71.31406979967899,115.55005091980097
6069,71.4091624725801,113.99400288521073
6070,71.40102519382964,113.01107479551939
6071,71.35896259316138,111.08176604090212
6072,71.33035105290622,109.88722560941787
6073,71.24640189637095,106.53451252127847
6074,71.28006519148643,105.18685522694648
6075,71.30570658124591,106.63733828399381
6076,71.23771707948389,104.1356058810136
6077,71.23620497899985,103.24281498537097
6078,71.22543396118246,103.06013930474464
6079,71.23571234588778,100.98816449435148
6080,71.16894538128243,101.13798819537074
6081,71.19250719591788,100.91598886422365
6082,71.19532139713452,98.92422532977062
6083,71.17074613835184,98.34587404649652
6084,71.21939965493804,99.13496104209617
6085,71.19563906991172,98.02691131043088
6086,71.24235592836631,99.19582831193954
6087,71.32985511191367,101.89229844865535
6088,71.29560325356599,102.32009470747577
6089,71.28831227811828,101.70183114221855
6090,71.33785560334043,102.23634045717174
6091,71.31953877859806,101.2292615206557
6092,71.28341312369017,99.97041446324937
6093,71.2708007445069,99.02327218402934
6094,71.28513702481835,96.96944118065294
6095,71.31090796581763,95.82333486105564
6096,71.30331020409558,93.52590830048148
6097,71.48847228099538,99.73801768136585
6098,71.41007042046691,97.74330455236633
6099,71.37367485386989,97.60841689639594
6100,71.42713438399268,101.34022594235358
6101,71.34057217670085,99.80507457040746
6102,71.33852021512871,101.17734465296175
6103,71.41720491029396,105.35007500749818
6104,71.38824302976478,102.427625197873
6105,71.42604295697208,105.62538091524843
6106,71.35284270901762,103.27701703466728
6107,71.33525639605237,101.43671222046329
6108,71.39801537771,103.43414392751339
6109,71.34125582652706,102.12391419367489
6110,71.41010893819227,105.14029098688168
6111,71.36734784685866,102.66256406120752
6112,71.3841267209021,102.07805076698284
6113,71.35700420673108,100.05513527436264
6114,71.28471768437808,96.89331971633007
6115,71.3935188981855,97.67253268860844
6116,71.4032392379914,98.21352935825189
6117,71.47181790415563,98.1480641999651
6118,71.46088370598389,96.70174827610143
6119,71.45736951509352,97.54715538086823
6120,71.3981351171365,94.55497512519626
6121,71.27271962427339,94.10905095970486
6122,71.34122873499953,100.46774507743285
6123,71.35933585805817,109.21505689959776
6124,71.32438184218331,115.00630550388604
6125,71.29380146799447,124.83933111236152
6126,71.3710295987135,130.0283146379375
6127,71.33190516672184,132.9147084230671
6128,71.41191832457675,137.97481714858367
6129,71.34382891161081,140.0690767743462
6130,71.30286551689373,139.12792926321802
6131,71.45781817572232,143.60172650212652
6132,71.43039369804086,143.2922041962393
6133,71.44198633966238,145.01668215845632
6134,71.38897485314585,142.97441333942157
6135,71.46969315909934,146.41039490170232
6136,71.36316307094442,143.60216095592088
6137,71.46952198499349,145.47445523264528
6138,71.4004177786385,143.29265375029172
6139,71.4896954283438,146.11748125198616
6140,71.50098730418604,145.01979767623965
6141,71.46892192074779,140.97098349307367
6142,71.45840306390511,136.79636450276828
6143,71.44950253957973,134.16198765970174
6144,71.46513371170009,130.14510236920148
6145,71.61496803294851,135.3559542252277
6146,71.54377972353682,133.5628112470351
6147,71.59036767754034,136.95594952409067
6148,71.68145148102086,140.56775193368938
6149,71.66897374097516,140.88714862019782
6150,71.68178519557777,141.61892052444483
6151,71.71243622172413,143.0559839002933
6152,71.83903878319482,145.32009721821726
6153,71.70955673395659,142.79863872896468
6154,71.82021773006113,145.31142952833898
6155,71.7716984782836,141.8843059320472
6156,71.86684105401243,144.12674018626933
6157,71.77314785925357,140.24910312153077
6158,71.75915537872041,140.03281349999637
6159,71.74452680438036,138.05448590599914
6160,71.83552815291993,137.9584922466511
6161,71.80311116665506,138.0132472668917
6162,71.69507026314403,134.26891636406154
6163,71.83777083091711,137.5295021427883
6164,71.89359326384859,136.83565687412244
6165,71.86255972942378,134.80383323648024
6166,71.84342617772083,131.92675487436856
6167,71.9024294180338,133.03294603887525
6168,71.84863617527579,131.4212458784403
6169,71.803207212604,129.50852304233734
6170,71.85663433953768,130.03909021159146
6171,71.76180842195899,127.69076625487037
6172,71.68449780079435,129.09320809782542
6173,71.70553750863564,130.99289720575337
6174,71.62798634288202,129.59418241894505
6175,71.90727210140803,135.37069543531723
6176,71.82445133669924,131.83772169922295
6177,71.8211689886174,134.2300079366811
6178,71.7897962576024,132.60253805176356
6179,71.76185975583815,132.52484425578723
6180,71.78085061553972,131.2026736889979
6181,71.78862953662677,129.13911411675517
6182,71.77314946931781,127.0959070585804
6183,71.8110845090823,128.46539343459622
6184,71.84092378921106,128.30943565146603
6185,71.86145997320496,130.06802579475934
6186,71.85157156181016,129.2699081030184
6187,71.89472128692685,131.18147706990905
6188,71.86191326778659,128.71455366363372
6189,71.81379760679434,125.26689274121875
6190,71.89011804046196,122.91898395972012
6191,71.8026566885486,118.49321122139409
6192,71.80869316801561,116.1193431278924
6193,71.8538577709535,115.59159725559557
6194,71.86652740857951,116.77487435819569
6195,71.91407474097252,118.28548123486587
6196,71.9493217661049,120.82202747968613
6197,71.96461612971999,120.26124475120082
6198,71.94197204302307,119.38931074382073
6199,72.02457959865117,120.0294300988461
6200,72.0841361985934,121.30682177671602
6201,72.00613875564521,119.70291500323441
6202,72.00879886638117,117.34940125993306
6203,72.11679445553078,121.55014881608054
6204,71.98932679690438,117.6852405392916
6205,72.03378707694968,120.33163129348847
6206,72.06890485370458,117.8633926374968
6207,72.14871669224942,120.66688846204681
6208,72.18455104011458,117.61586718446922
6209,72.3065826230136,117.95429114446766
6210,72.27496215022053,116.0330601278769
6211,72.24761311911634,115.39530440079331
6212,72.33914902715641,114.71895926649948
6213,72.30348987021424,111.97143140489521
6214,72.39617326442715,111.58773352911703
6215,72.45087974179827,109.70286128797616
6216,72.45663929654889,107.625005770778
6217,72.35821776948457,106.25074093708358
6218,72.3488532057977,104.41930733917509
6219,72.36202050546126,104.38557821354493
6220,72.29717224526883,102.71434960219457
6221,72.36442975716209,105.1500385225749
6222,72.28810617315868,103.48077042421278
6223,72.31187796303394,104.41129269279816
6224,72.26264060802669,105.63549010363643
6225,72.2355676348887,105.79148137990605
6226,72.30176634334045,109.41639722586218
6227,72.22284638456718,104.68034914205798
6228,72.30277960279066,106.01698548393496
6229,72.26510953755802,106.31032428275037
6230,72.30927615287501,107.08891317132364
6231,72.3635087210909,105.25433543820743
6232,72.30595564563397,105.35667587089688
6233,72.35128689053656,108.28836639214758
6234,72.28291468855535,103.51277704284125
6235,72.3430723896476,106.10206588774496
6236,72.31999517980064,103.83208395862118
6237,72.29399075109298,102.24231049432193
6238,72.33081900663697,101.13472485165146
6239,72.39591055519502,98.84854287982758
6240,72.3128965724661,95.19205025196914
6241,72.52135795687221,99.72550677712196
6242,72.50902604223994,97.73538731994269
6243,72.46413288834658,98.95763433546469
6244,72.58416906203144,103.87653751003897
6245,72.51475546240972,102.46767486640123
6246,72.56846140132897,103.38313636000039
6247,72.5747664089036,102.90718886241719
6248,72.56120541009159,103.08217112309788
6249,72.55512290691497,102.51155277856954
6250,72.61402068304349,102.17825965662028
6251,72.5903280285481,101.74629312402588
6252,72.6028911125005,102.85881574698168
6253,72.56155124682124,100.59099046979891
6254,72.60236958276613,101.08076562834086
6255,72.60024374066948,101.79978002612675
6256,72.53380643959842,98.57000154090724
6257,72.50094718805177,98.3251766514254
6258,72.51541556403805,96.85548656119093
6259,72.55504497029365,98.89464654927707
6260,72.51629139798172,98.94101862380461
6261,72.53382076089011,99.26207800944147
6262,72.62905137130183,99.75706918715292
6263,72.54450198530022,98.44316808539867
6264,72.64671949597711,101.08939149445996
6265,72.6522625073935,100.09412581795134
6266,72.51517559558327,99.19760613328718
6267,72.44719197104158,98.026444989846
6268,72.60118528395584,99.44080964782786
6269,72.54143144635417,95.97893900977274
6270,72.54628723184646,98.49736409192572
6271,72.48513051692207,98.06324882092181
6272,72.50482564647508,99.40015901918586
6273,72.44833197964351,96.80053909980025
6274,72.55709592157046,101.02047254523985
6275,72.51022436941612,98.15655100626189
6276,72.5662882663583,100.26312059393398
6277,72.5668947213318,99.29171282435459
6278,72.5842994731024,98.06198638236069
6279,72.5731278240921,97.65410097056007
6280,72.50932540185927,94.86971736042915
6281,72.57074326012439,94.68042173711268
6282,72.59264635350024,94.85113772819123
6283,72.61406933537465,95.8534607413374
6284,72.59865983496438,93.75789277079309
6285,72.59692947351039,92.65914855033989
6286,72.68684878975972,92.67510182744307
6287,72.65606507922016,92.53221764943352
6288,72.6232973039114,89.9439730372905
6289,72.73757235167677,91.83303091774847
6290,72.6850221468619,89.83153976380537
6291,72.71891628936599,92.52770967296037
6292,72.72851364348482,92.81847033370255
6293,72.61343975023276,90.58435515518288
6294,72.6000781739279,89.0276471641627
6295,72.63002001243505,89.4497949452752
6296,72.58642781965041,88.82666525819215
6297,72.60324290016851,88.51467309301036
6298,72.58858573592603,89.19336793943049
6299,72.51790413206746,88.11837740704765
6300,72.5192323598196,90.64502879607072
6301,72.4988604135998,92.47873949059019
6302,72.40950952732611,96.67351298939295
6303,72.42782284097697,105.48439959773387
6304,72.36562456698212,109.7624545676882
6305,72.30722530093294,117.01338727558415
6306,72.39826193258597,124.44101406253915
6307,72.41569329843121,129.1503194814431
6308,72.49676849850985,133.15119574231696
6309,72.36881995403537,133.70031605598138
6310,72.44231647067119,135.89171894481635
6311,72.45446623142027,136.045823439907
6312,72.36570961378862,133.4842473588607
6313,72.29878511654877,132.10620055773612
6314,72.22167559858477,133.01409309525295
6315,72.19060986326164,131.9142765991559
6316,72.21205025223227,130.93201615293844
6317,72.17374989337944,129.75520006359196
6318,72.22111225639081,131.9259838022987
6319,72.20010847230151,131.44638982183946
6320,72.18546694040221,130.1362870171976
6321,72.18803649019826,129.34314749794297
6322,72.07856235630945,126.83601386174908
6323,72.16250212178218,129.0936693687913
6324,72.2353325804935,129.18321991062498
6325,72.27499048630362,130.01424185539216
6326,72.22515660549765,128.16629982188013
6327,72.22886141445882,128.55670797910835
6328,72.24577825688183,130.78442197858018
6329,72.28969186188797,130.57618724876994
6330,72.26922885409189,127.34489391232398
6331,72.35962472592747,129.7449513052533
6332,72.2407004703984,126.95071074528957
6333,72.22101083476538,124.08587348034695
6334,72.25142284262103,122.85261714618724
6335,72.237512586193,120.2636434885863
6336,72.16568604096557,116.56824677241381
6337,72.40805329478702,122.60980170120467
6338,72.318706159259,121.96765687935138
6339,72.23410319749107,122.4957826639282
6340,72.34210593564143,124.27426810125147
6341,72.3538281532904,125.35026379111835
6342,72.38067049349934,128.09285407058576
6343,72.39969104441491,128.14827164296577
6344,72.36050814328992,127.25168207673985
6345,72.39280840562704,127.92228238729169
6346,72.4141462158756,128.12287664675998
6347,72.45327032852573,127.83758668324835
6348,72.45794017526522,126.64968249010673
6349,72.48826930549431,126.31581015203942
6350,72.43878145091522,124.57762732860016
6351,72.40565230643756,124.86575933864019
6352,72.44995862588536,121.81510739655981
6353,72.52181004831816,121.64919831182814
6354,72.52713481408765,119.56819046253939
6355,72.55930897027888,117.6380385338799
6356,72.61191846298384,118.22107791572131
6357,72.52821681453906,115.30782363969986
6358,72.69430939641953,118.74879034387843
6359,72.62704140352218,113.84852670695972
6360,72.65485374970194,111.45851571777617
6361,72.60825006336603,109.4822986050469
6362,72.6319326451419,109.30833934240299
6363,72.63047562279174,110.23285354745568
6364,72.64623053306101,110.25134959258187
6365,72.6175694721436,110.40692793692853
6366,72.69105988816432,112.18427544868045
6367,72.67153067219537,111.2690740253055
6368,72.76366556693723,112.53884955365544
6369,72.70804430975758,109.8779658595394
6370,72.68053608610053,109.09350055601763
6371,72.70967336533502,108.61659540447623
6372,72.75436113482824,109.59951164744538
6373,72.68999716145137,108.70597589469152
6374,72.56980704101798,108.12373928746953
6375,72.65196999756535,108.75275526308417
6376,72.6027291366301,107.82071129560016
6377,72.60202624850687,108.96464194421706
6378,72.60504825821194,108.85963742220119
6379,72.65557294153037,110.80472578795094
6380,72.66301108119148,109.63686185746657
6381,72.68539217607504,108.25012536535891
6382,72.74360357696533,105.40422567026948
6383,72.64991519064175,101.23992433749596
6384,72.70531145554192,99.78446126442444
6385,72.84407130546073,104.32218612819236
6386,72.76580878486087,101.91702000643242
6387,72.87347508276943,105.57515377918455
6388,72.83514681840967,107.96340680106545
6389,72.71609091373965,106.77419005559995
6390,72.7888556906852,109.00222687543967
6391,72.81031822005835,112.8147671407878
6392,72.84967325804547,112.03234930570198
6393,72.76579535691461,111.74973778914725
6394,72.76437888970412,111.8752830378256
6395,72.84107328754595,114.12059194426786
6396,72.81036043160192,112.89961754979475
6397,72.91522019777081,115.26763987776533
6398,72.87346749578994,111.80986601341307
6399,72.83608351529827,109.09155126669944
6400,72.86851877240044,109.57159289304323
6401,72.823911541062,107.50670692355212
6402,72.70937631758053,106.47069246283253
6403,72.7465402986782,106.81260095848901
6404,72.7948797178054,108.03764728916454
6405,72.73327335476228,106.50318383501713
6406,72.71090735480144,105.95705360045154
6407,72.71534610254385,104.1175941169433
6408,72.68314552702246,103.0374901467999
6409,72.75384338046743,104.05891427688842
6410,72.7952278481346,103.85762457380261
6411,72.73527760069763,102.55265487745629
6412,72.78027370639255,103.92647053948467
6413,72.72638432341796,101.69178044567217
6414,72.71784768332985,102.63800580472135
6415,72.7731756075437,101.4808340264778
6416,72.69681547578207,100.64495046296886
6417,72.76682073428645,100.6313566189116
6418,72.78569059988106,99.71122046697893
6419,72.80184842738839,99.04473679628101
6420,72.79140102071295,100.03918884181677
6421,72.71628875768961,97.5645040928758
6422,72.82436423271687,99.5547825803288
6423,72.83893139156902,99.12351784156404
6424,72.91136946391774,100.96394012645882
6425,72.88775002516381,100.40337693295544
6426,72.841812750383,97.95717230222763
6427,72.93767443045843,100.03614542557851
6428,72.94638987327487,98.87139606156202
6429,72.95221398465229,97.54851608377638
6430,72.9239466503271,93.16230406025683
6431,72.9907442881708,91.68512714009584
6432,73.08011835071459,90.01582075385845
6433,73.1201529577328,90.38944206813471
6434,73.14671220010632,91.6772019855865
6435,73.09133692723532,92.04800073899516
6436,73.04733332516095,93.26251327483173
6437,73.08379428404112,96.1078944302241
6438,73.10450058499565,96.74802286475462
6439,73.10394763436383,97.33897868421472
6440,73.05010542057639,97.30752034956542
6441,73.06881232872442,99.14432994018777
6442,73.06435484593266,99.92043344777872
6443,73.08657109254212,98.94594061934603
6444,73.06036464014338,97.99795269636793
6445,73.07424790678863,98.6211463672761
6446,73.0299287680282,97.68277515912183
6447,73.07291920358321,99.75608713429757
6448,73.07696995641744,99.62779857040894
6449,73.0497595797832,97.91553687573902
6450,73.05580626608524,97.25004797091991
6451,72.96751745994304,95.44414603588984
6452,72.98744161265418,96.65796246841836
6453,72.94566381555667,95.62156208530476
6454,72.95175782214206,96.55596286997405
6455,72.92577888200816,93.52573943876007
6456,72.88906646323935,93.45935949802144
6457,72.91943573749477,93.27749505702735
6458,72.88943499233874,94.21085652017273
6459,72.90015289612933,94.67322981940002
6460,72.93259026409457,95.2075861874241
6461,72.89863232761587,95.01874664094417
6462,72.9608678962656,95.89390645866581
6463,72.95247613715466,95.04431228829087
6464,73.00802165604522,96.63708702604022
6465,73.00553070383857,96.18287251270067
6466,73.04077047638326,95.86718541238022
6467,73.06674487522591,96.16640296282887
6468,73.06859963942154,93.23962684743599
6469,73.15988447606165,95.16561893122038
6470,73.16717689011278,94.48195441922874
6471,73.16655146098944,94.67856144459721
6472,73.14292772824913,93.73821516690565
6473,73.21709854675255,95.92861188863098
6474,73.12307217744497,93.83523076362715
6475,73.1243032091808,93.59248656146121
6476,73.13816102334206,92.40757082294147
6477,73.11294388966465,90.31156688910148
6478,73.14326042235912,88.03160002346789
6479,73.14237415298102,85.2438706140161
6480,73.14699135321469,84.27048879537952
6481,73.19631871787861,85.96365246076526
6482,73.1464719412955,92.97121896344778
6483,73.19633986889224,100.5035039319575
6484,73.18680619436452,108.25501566225395
6485,73.22898776294728,113.94985889530474
6486,73.1467131385164,117.55059950730418
6487,73.11580013782194,120.68325009593677
6488,73.06910764441099,124.18359818895439
6489,73.13953547705647,128.2208872004027
6490,73.09444654476779,129.69637718041048
6491,73.20594662986102,132.42194761792487
6492,73.17743067643346,132.48612499138977
6493,73.14325981059426,134.67647193572276
6494,73.217884187135,136.40488072629776
6495,73.27957966753148,136.52565777911622
6496,73.23498093378839,133.6899308933
6497,73.25848742615871,134.19785984233832
6498,73.27404014968856,134.08347757950915
6499,73.31710573624957,133.23793013569463
6500,73.36690005442344,134.56010843543254
6501,73.28784362643793,132.3299219666457
6502,73.30719818512611,132.28787861464272
6503,73.43502162988692,135.5327687842265
6504,73.43058290835822,133.53873652207014
6505,73.43214216544636,133.200753319707
6506,73.45701181546727,135.0410398322637
6507,73.4201792345662,134.04789000108428
6508,73.46624443606281,136.4680772979088
6509,73.44836405274796,136.2862612210059
6510,73.35203410179251,136.77004152684063
6511,73.41140054093107,138.26069630609496
6512,73.36498390441916,138.35289316800004
6513,73.32387477624842,140.72795417028232
6514,73.24743847731212,140.37397952868272
6515,73.29353249381785,143.0763060492844
6516,73.31746474972425,142.17312152804595
6517,73.18712156748143,139.12934418823866
6518,73.32707102711291,143.04188945275067
6519,73.29423089212551,140.41884687742703
6520,73.32313753148551,140.75026075599743
6521,73.27669164690195,139.71288915290992
6522,73.34993881378654,141.33457541786035
6523,73.27298798144442,139.86809752829438
6524,73.28275231635097,139.70813848980876
6525,73.31078545032567,140.08542218674916
6526,73.32948312430413,135.6941895808745
6527,73.35801868595385,132.00591694861646
6528,73.32426001862774,124.96980744014783
6529,73.34474053663853,126.1876857314172
6530,73.39223704972218,128.35037845363505
6531,73.33769167469498,127.89182689016474
6532,73.36490918857376,129.83735165670367
6533,73.40056327245264,131.60402707617033
6534,73.2781944265507,126.9948715746954
6535,73.38554449698675,128.0852732057173
6536,73.41100008967126,128.76833089255967
6537,73.46627268738898,128.78010632866116
6538,73.49731851174226,128.2783543423316
6539,73.5283936161094,128.03750447410218
6540,73.5456653245081,126.91771062350475
6541,73.55791776483365,125.31131103253607
6542,73.54537226001024,123.92128638433452
6543,73.52953054909726,121.96121113308041
6544,73.59705736211245,122.14339286039949
6545,73.57832242133664,121.52546361708602
6546,73.59785941561223,120.18880760065781
6547,73.63662192488307,119.2988117816293
6548,73.64582606452596,117.89873065477369
6549,73.6973978931661,117.87445317175737
6550,73.67977850194715,116.0338966169427
6551,73.6965533015607,115.74356965046023
6552,73.7328502188095,113.04267964048299
6553,73.78849651631528,113.01242922885992
6554,73.7143187333271,111.33856885162015
6555,73.72931137054329,111.01677656359261
6556,73.7210379641086,110.93446708439225
6557,73.74072003144921,111.2272438151339
6558,73.77593639578127,110.69605596918497
6559,73.87789932086592,112.33026655140833
6560,73.81143508450903,110.33841558150478
6561,73.76756781926558,108.89422656851286
6562,73.82375188762722,111.49528335070177
6563,73.86364142386032,113.08462073487443
6564,73.89138006732418,112.96193901957771
6565,74.00932414857789,113.33764492832525
6566,73.99971267582411,113.04292811876542
6567,74.0015798517279,112.55453722391262
6568,73.98348283781756,110.74711939513837
6569,73.97684549959052,108.82084345830029
6570,73.93956308747232,107.66052753327713
6571,74.00346058018134,108.24061582214307
6572,74.01563927850019,107.37525773131755
6573,74.0573462199444,103.0789477625913
6574,74.13374216312077,102.26639477730693
6575,74.15134848590557,98.64817364937456
6576,74.16010140571022,95.72275014128032
6577,74.2990306321896,95.10674845401076
6578,74.3041913978224,95.50718214528713
6579,74.25775205182788,95.66459530449848
6580,74.28595567940344,97.50500027015335
6581,74.34238025123364,98.42432986824468
6582,74.37873056872229,99.75111131599108
6583,74.36775792182982,100.52377721283015
6584,74.3994161623394,98.76682134731263
6585,74.35451471195145,96.54330255180017
6586,74.40832964540296,96.16598034846841
6587,74.4127419718539,96.31267009985382
6588,74.43503959953486,95.9485432822704
6589,74.34948434348316,93.25739622001687
6590,74.39815571555373,93.31959427341245
6591,74.33733888106106,91.97424909086938
6592,74.37080213346434,92.07130035702994
6593,74.37129100513413,92.263439102431
6594,74.39947088675385,93.79915774985358
6595,74.41455443230107,92.57352957557703
6596,74.43150420395749,92.40927602468338
6597,74.48313447934483,93.72629780680174
6598,74.48261626714188,92.47023562597006
6599,74.52484069016951,93.55188954875628
6600,74.54825490529663,93.40215927891145
6601,74.4473988784357,91.20145641399436
6602,74.54544499019121,93.47217071322082
6603,74.57467443519512,91.97839791372311
6604,74.59679730889343,92.67863561296234
6605,74.57506375016222,89.93413970361942
6606,74.63403983201064,90.8156965349708
6607,74.64661942886697,88.67827971297278
6608,74.6450829980744,88.63722009902071
6609,74.6549179870905,87.95387622032884
6610,74.603803305369,86.8346796169034
6611,74.5869591381535,86.95818163828318
6612,74.66400702910738,86.90642265559278
6613,74.6918524018061,88.67054079353827
6614,74.56833962101547,83.28806361606992
6615,74.65368280436338,86.65193411859303
6616,74.59413096074059,86.87694018778521
6617,74.60268106387709,87.68326864791872
6618,74.59214113997203,88.0960852229204
6619,74.59866866916035,88.44141341450546
6620,74.55393210550653,87.57471577191146
6621,74.62914575580997,88.4288900850346
6622,74.64568627961249,85.3873111803893
6623,74.70441117345989,86.45760735702265
6624,74.58026500652929,83.39564033073181
6625,74.6300843353846,84.03012307175445
6626,74.58596937081509,83.64583289686348
6627,74.56432346794836,83.93023876434529
6628,74.57572744585937,84.22456228131422
6629,74.57250736460787,85.72541712612863
6630,74.51438653912956,85.52818819935956
6631,74.54554522372767,87.59836562633919
6632,74.52381214077914,87.34012591477176
6633,74.50646078546312,87.83877501317177
6634,74.54679512256234,89.38898030693427
6635,74.53335555994175,88.42694263402124
6636,74.51326198381287,89.20792355648494
6637,74.54976237002452,89.04435197241366
6638,74.60730038243958,91.31367398706399
6639,74.55855618582042,89.55505165614734
6640,74.5777103121885,87.57628247016497
6641,74.52990342490365,87.76179047380148
6642,74.53300339475769,87.57188335141072
6643,74.52559731629323,86.79985190255846
6644,74.54960870090476,86.0875369111989
6645,74.50189050020244,86.7315021167938
6646,74.4531071476072,85.22367900120291
6647,74.46318769981792,84.36919530845492
6648,74.53788233420308,84.59233538958655
6649,74.47675961406162,82.22446568176915
6650,74.52010264944158,82.20237612459363
6651,74.56272951311593,81.22656507913067
6652,74.5714877919081,80.94174151627085
6653,74.52391191216509,79.94056497588147
6654,74.54728414484718,80.42932684231585
6655,74.54483295184863,80.25794630689721
6656,74.54666182882205,81.20238267195253
6657,74.5389803340663,79.47303087593673
6658,74.56152132349995,79.97491927136421
6659,74.56493521643982,79.65050334999988
6660,74.62118769486007,80.77363217617663
6661,74.63111100496273,81.29451030222731
6662,74.61866883726046,87.94889285388071
6663,74.64685955229538,95.13824120944759
6664,74.60744383418303,100.85219937874653
6665,74.68965804449442,107.99705513517364
6666,74.68215430589201,111.27279240342739
6667,74.62081290105189,115.11555363284586
6668,74.63127624285707,117.15108495440236
6669,74.70146462610937,118.16232797229429
6670,74.65886692992827,117.94644911376234
6671,74.60511012862003,118.57504292279329
6672,74.53259358232292,118.04833834821483
6673,74.58365938182851,117.34597805641495
6674,74.66458820705807,122.82242632424231
6675,74.60574475519421,123.40843159600153
6676,74.71924457671193,127.06047300919673
6677,74.68757255186165,128.35054122859606
6678,74.69978898438205,128.48229640488634
6679,74.83479155937088,130.90713581663704
6680,74.78238354492278,128.37635965369319
6681,74.84613436171992,131.18862858668066
6682,74.85292890486286,131.97009978736506
6683,74.79829239002729,128.9025184730815
6684,74.73486910038109,127.22363472542168
6685,74.76275765527504,128.9995024430429
6686,74.76119897755001,127.19983396913332
6687,74.80669709837804,128.67529344104628
6688,74.77527873823708,127.81078866760802
6689,74.7999695392268,127.63772052787023
6690,74.82604506300456,128.7398588337123
6691,74.79735332611894,127.80317151023878
6692,74.78861337134695,127.34064326957592
6693,74.64659439623784,123.6219775393283
6694,74.66230120752606,123.45902785960175
6695,74.66033926051352,124.75482340699557
6696,74.67978973131845,123.55841180369785
6697,74.81139420323943,122.30945125895178
6698,74.72446887843384,121.47934654171308
6699,74.62391102594695,119.54598987722117
6700,74.70589357516168,122.25375276139634
6701,74.60693700917842,121.6809803384465
6702,74.63417072924292,122.3786803913045
6703,74.65631626796187,125.77132963782286
6704,74.50425766144257,123.92093731939133
6705,74.59780724434643,126.61579791478248
6706,74.48318136757285,124.96827050276781
6707,74.5361798769451,126.01491621437071
6708,74.71000296423486,133.98774116327147
6709,74.43020189400684,124.09401803353819
6710,74.66191254776467,128.05302679615306
6711,74.5868286338738,129.1116530538808
6712,74.57785172860608,127.94584883656373
6713,74.57155812778122,127.09011831895621
6714,74.62142626598109,128.2009523359368
6715,74.65224976913464,125.62161732590685
6716,74.71418684915882,124.56502217041599
6717,74.61749278531171,121.67060183040363
6718,74.76683047030201,120.37572813808295
6719,74.74763292061844,115.11071567696023
6720,74.86524655102278,115.04409271163142
6721,74.96845855918798,115.2409811072824
6722,75.01563101126236,115.28037356959338
6723,75.07527102450817,115.22660295739966
6724,75.06066902313339,114.62889892563666
6725,75.07322068503576,112.65184612205496
6726,75.05420784528376,115.22575572710248
6727,75.04660281542999,113.28705031535172
6728,75.0745949778103,114.62396039678035
6729,75.01619110962781,114.0750875483194
6730,74.99701810319449,115.89827914039464
6731,75.0265189186214,114.89567440211893
6732,75.08023259048491,113.75387817885634
6733,75.08649819131135,113.14530607876577
6734,75.16860709775538,112.82709019719047
6735,75.06101412194542,111.02421797851053
6736,75.1324796792629,111.66029996421047
6737,75.19421610863988,111.6082438641406
6738,75.15575995176897,108.9126451987905
6739,75.24789474205214,109.93761871161759
6740,75.24999915999977,108.54127895907003
6741,75.17020348830629,109.77314087669936
6742,75.15141065812473,106.85652796761376
6743,75.15664069711855,106.07442048327513
6744,75.12417364199308,105.4852881031423
6745,75.30438189318784,109.23600250667222
6746,75.17953974546307,106.88682938057492
6747,75.20029181643571,105.60729255917919
6748,75.2092286095711,105.6724553816799
6749,75.25907764409304,106.58781582422768
6750,75.21562520472037,104.17222450340427
6751,75.28579806970254,104.16488160861697
6752,75.28465760926903,105.28073745970994
6753,75.30277599524068,104.57268565275483
6754,75.27791146395633,103.64200312728254
6755,75.13618864209883,104.11012764693923
6756,75.24429598433458,108.14789919391298
6757,75.1500149928054,107.4702425029757
6758,75.24949796749259,110.08038040469026
6759,75.19908498391041,108.67792645630325
6760,75.15489920259728,110.06425238344823
6761,75.17310612400227,110.16764328331139
6762,75.17579150711303,110.45835177527651
6763,75.12611828404265,107.70247032841507
6764,75.17847831395734,107.7258977084023
6765,75.16973474284863,106.88699170815215
6766,75.10155531161338,103.9934254989482
6767,75.10903325538855,102.72720057330234
6768,75.06783993486988,99.37715163974055
6769,75.23221420252082,101.27625093487507
6770,75.21680702952123,100.58864601729064
6771,75.13143041552095,100.16920661855987
6772,75.21575532826752,101.79810211912857
6773,75.28786856616998,105.54264720723695
6774,75.23937363388126,103.5194469304658
6775,75.32508384106167,107.11182531498855
6776,75.31029681948971,106.42839259948086
6777,75.3702313463397,107.51396151976112
6778,75.33169285957015,106.40011331016169
6779,75.3940547049205,106.76110151212384
6780,75.44575637784783,107.12918072695388
6781,75.4142067141353,105.66001259053499
6782,75.4023205035134,103.60311159183577
6783,75.53933606086292,105.0141675469209
6784,75.53589219503179,103.12066312190464
6785,75.63043647062675,104.11110100127486
6786,75.62256780797587,101.99568935349427
6787,75.62203552474051,101.1877354985651
6788,75.65891411832285,99.3031211180256
6789,75.62818839541731,97.92543334981578
6790,75.60008442537834,95.47612381077444
6791,75.59168198406009,94.99083266723862
6792,75.60400959845312,93.37045596816408
6793,75.61915784103604,92.67208398180402
6794,75.61369495158003,91.24001213034737
6795,75.62902056343432,90.6293864240493
6796,75.67496471692884,91.10881266672321
6797,75.64828504787292,89.71609213710599
6798,75.67887234106198,89.0553259821109
6799,75.71576451610562,89.86238395921553
6800,75.67233020669707,89.33646934986791
6801,75.62508901742984,88.35458897918922
6802,75.61708829763899,88.94719797751058
6803,75.66517270624664,90.43082562524064
6804,75.70093202351411,91.43241272603784
6805,75.73302366453102,92.7596925080521
6806,75.69878855319621,92.44404500741183
6807,75.71201506117724,93.63187130802433
6808,75.68380237508212,92.97500893732108
6809,75.71954870155994,94.74181657797462
6810,75.67463887005414,93.83118131454272
6811,75.66759029655984,94.6710810870841
6812,75.68375270482879,94.15743871331289
6813,75.67883200583216,93.25729481578077
6814,75.67006937936665,90.38031747618767
6815,75.64936797515061,89.3631066120856
6816,75.60519380016092,86.90055036456491
6817,75.68449788416261,88.76796740437646
6818,75.6179206736357,89.52598478403792
6819,75.6314862890774,90.58793124354878
6820,75.69792306505359,92.37103224839937
6821,75.62298696196258,92.21737823685697
6822,75.66995696206743,94.20245959440241
6823,75.68433213035796,93.60289556149516
6824,75.65009550671435,95.60466406192786
6825,75.67193936731645,94.985029794958
6826,75.71107677183863,95.63045799392876
6827,75.72210101878335,96.90366524161212
6828,75.70406215732582,97.08346907844553
6829,75.69339218074876,96.59720289452737
6830,75.70721070489033,96.19128344982126
6831,75.74523918344065,96.58500546872337
6832,75.74560331341416,94.19556550118747
6833,75.76873894360804,94.65302461404362
6834,75.74760072553958,94.48835435646845
6835,75.75134920567001,93.9236668903959
6836,75.79911157674005,94.82511954871433
6837,75.7138586326915,92.65942271666653
6838,75.70693850254374,92.16916353831843
6839,75.67267117630902,92.52006769537108
6840,75.63598748330192,91.18005619324882
6841,75.65350319676106,90.68777010029677
6842,75.67805893887271,96.42843694179564
6843,75.59715065705575,104.69533089465747
6844,75.54360059504708,114.31054446397394
6845,75.49674912560255,120.13323729493625
6846,75.56137316294738,128.656567239833
6847,75.49452166474529,132.3108701594887
6848,75.5665104992552,138.1738946765487
6849,75.59377508425239,140.2640645096851
6850,75.5572028046453,142.87600709378987
6851,75.4767863139893,144.8704262643487
6852,75.48623089609579,146.31741887007806
6853,75.46820028779959,147.14688432502265
6854,75.35249889011052,146.1790575760109
6855,75.40296032553394,148.31275412385347
6856,75.33867303209935,146.99397482001606
6857,75.37022830955917,148.49253345919217
6858,75.33426016708037,147.7789079211326
6859,75.28772502462586,146.65260912394746
6860,75.36286606555429,145.7811766391334
6861,75.36925989601097,144.49776915020425
6862,75.33925744531274,141.77576196064402
6863,75.38522810783228,140.1449363996033
6864,75.39678512864748,136.8601417486654
6865,75.50232320937755,137.21173463717207
6866,75.56640083608637,140.5589562891446
6867,75.62404177321778,144.26777244752407
6868,75.63191973090476,144.00304448240934
6869,75.58243595080087,143.50194244941162
6870,75.70786208470034,144.26607392659668
6871,75.6767896693892,144.268161326114
6872,75.73257322832066,145.41578046819447
6873,75.84990592979715,145.705216156816
6874,75.87642762294226,145.428476377879
6875,75.91327745598613,145.1401788250388
6876,75.9705683542776,143.9962205193225
6877,75.91415689142289,142.73936870940148
6878,76.02040302082663,141.65035315298604
6879,75.96836760868015,138.04157994881155
6880,75.99418619920158,137.70617284852236
6881,75.98552345635949,136.9764365748862
6882,75.9913711034971,135.34107777371435
6883,76.00841579462686,134.2244850164673
6884,75.92234538839723,129.9928865925267
6885,76.01887059485298,129.43432913826368
6886,75.99018156985619,126.39761111517737
6887,76.04725399051223,124.71883013460501
6888,76.13231606622618,124.07107302450925
6889,76.05065470252053,124.34689379576889
6890,76.04509950442511,124.02499554449662
6891,76.08243621653246,125.25727404674252
6892,76.02520914369686,124.71050856358784
6893,76.02648001560802,126.55756000821836
6894,75.99249959147849,125.93293252211777
6895,76.00635670526695,124.9084806513322
6896,76.02955923058173,125.09630204787777
6897,76.03506834855031,123.92693853262082
6898,76.0376591774528,123.03256882499304
6899,76.0614170015047,122.75028616664639
6900,76.04118739507611,122.36199796215118
6901,76.00380774294152,122.33271187856913
6902,75.97701993242681,119.9152095892357
6903,75.96265590285184,120.08904573962077
6904,76.03734944719574,121.25071642466578
6905,75.95924810669649,118.12977337597498
6906,75.92010979569645,117.18929325013886
6907,75.96658531971616,119.09471429619994
6908,76.02138618302726,118.81647881235749
6909,75.95757101744303,115.79541816447843
6910,75.9296793046996,111.81425023945435
6911,75.96775982404573,111.35557288752557
6912,76.00523777370884,110.37366509000718
6913,76.04705287279015,109.77429498764378
6914,76.06487908401917,111.33540545023654
6915,76.09057355443245,113.86941100402298
6916,76.19492768840428,117.92760433263709
6917,76.16820971160686,114.64765069234849
6918,76.22680721061828,117.68698657670168
6919,76.18185227576916,116.77251599103575
6920,76.1888909848586,120.1369684145298
6921,76.0938691002633,118.01698062060706
6922,76.16294120414885,120.21349858504422
6923,76.15787871128215,119.64693957005774
6924,76.15063247205745,117.527694319114
6925,76.14684691136625,115.88235077123775
6926,76.12965129551209,115.4750383296723
6927,76.08111664281859,114.17930313205622
6928,76.12725349167312,115.43099895417397
6929,76.04667964404166,112.94037642327343
6930,76.10716090591272,111.13905922644184
6931,76.11250752449443,110.40312334648151
6932,76.02670823658434,106.16710647175141
6933,76.04928218654781,104.77310547394188
6934,76.0231637662797,103.31376978522282
6935,76.02551969312037,102.12044565696955
6936,76.0428558543481,101.61281626417289
6937,76.06279237919486,100.71620264343753
6938,76.06935859996068,100.23088475285293
6939,76.04750919940247,99.54475147088598
6940,76.07922543300855,99.54101662039233
6941,76.06338827592798,98.80850519392081
6942,76.10355874963108,98.9599107922523
6943,76.0479799721545,98.7420910012729
6944,76.10552033425098,101.7345801847429
6945,76.04614979800753,99.35694590839604
6946,76.0178795226965,99.28572542361516
6947,76.0835943736277,101.30974149693239
6948,76.10443246882689,102.31191690719582
6949,76.01957121243696,100.89283597388109
6950,76.05277854980713,101.65537330408698
6951,76.08616581389323,104.72861637988119
6952,76.0976352299319,103.12846114472116
6953,76.00866562940591,99.97979371722336
6954,76.06702779149178,100.55723187892399
6955,76.02913700778241,100.12390014024656
6956,76.02280169165701,99.11485560244911
6957,76.02671345621522,99.34033733064238
6958,75.9553303359689,96.42627821036498
6959,75.95754930459178,95.90186607756831
6960,75.95265330076082,94.74907906691102
6961,75.99733847162467,96.39321499934263
6962,75.87991588065444,94.97498385401221
6963,75.9126109423963,95.50373231106393
6964,76.0673926191465,99.27542075882413
6965,75.9999439381791,99.10399048194687
6966,76.04800049934836,99.54789032283401
6967,76.06886521371818,99.49559595212382
6968,76.04228248710167,97.63580053521534
6969,76.07435041437653,99.63834164723022
6970,76.06479714203877,99.9070778999275
6971,76.09665068649196,99.76779310539806
6972,76.07835686532759,100.17197259258742
6973,76.0348374321564,99.88111610388535
6974,76.03609781926153,99.696739631565
6975,76.04582199732656,98.35471490459786
6976,75.99003733994216,96.408874627645
6977,76.00768548482044,95.73512203339128
6978,76.02555363970457,94.87983794977207
6979,76.00413737532291,94.66620364196085
6980,76.05464925055507,94.95134819357165
6981,76.075368718703,93.76760586642438
6982,76.10301875893246,93.32550687041714
6983,76.15081370296616,93.09795767635853
6984,76.10792533099814,90.81316723345068
6985,76.07160398248847,89.31417058406184
6986,76.11547543168894,90.33789029178118
6987,76.0753735100564,88.86715137258537
6988,76.07905084145827,89.35532085819555
6989,76.00780762938513,89.21445702665848
6990,76.06879550862585,91.10211389708094
6991,76.02848299980164,90.21261863405763
6992,76.0245606041573,92.52437036453213
6993,76.01372682100737,92.55903930343877
6994,75.95697788916881,90.74058442149864
6995,76.01279084109413,92.37997864210858
6996,76.00034178805467,91.85242470622516
6997,76.00582167537196,91.94547195940916
6998,75.99102360323279,90.23507840935903
6999,76.01600748771645,92.65495288425124
7000,75.97068521636272,90.9449353800277
7001,75.99166911924843,91.5253928702383
7002,75.95448101873936,90.21465576864522
7003,75.94034679473258,88.2578222095749
7004,75.99633451244266,89.80574633258328
7005,75.94548475838485,87.47177546291809
7006,75.906515686562,87.63655814374108
7007,75.88486877656685,85.95880248134786
7008,75.82948424950955,84.18405786351533
7009,75.90403026535476,83.09526762123426
7010,75.89699398735137,83.76823413163012
7011,75.80515900806834,83.87207173113353
7012,75.81576655357651,84.91377860879942
7013,75.92965590219572,87.43594039599488
7014,75.90183518608193,87.96968489937778
7015,75.88629893691441,89.61632398808277
7016,75.9348060484275,91.26835007602354
7017,76.0243902115886,92.51828177517574
7018,75.94717293471831,91.00301084948437
7019,75.92961235487546,91.43082706411074
7020,75.83658235377338,88.72763045626833
7021,75.81483138032111,90.84558161334515
7022,75.8016530740156,94.3265225193296
7023,75.87804103914036,101.39895875942027
7024,75.86391422221969,104.46641224084412
7025,75.90240111140857,111.11819437200047
7026,75.89282768718513,112.65913390774821
7027,75.80830885857137,113.8604799422427
7028,75.84171822101888,116.38020053435196
7029,75.85501334216423,118.53303711575168
7030,75.86607765708845,119.89060876585623
7031,75.85399085174056,120.3392399870398
7032,75.79698189620255,120.27765144525702
7033,75.82934521106914,120.36793303142574
7034,75.98183625287585,123.09682576363754
7035,75.95974653197014,123.44459875954784
7036,75.93631924848313,122.36767184472447
7037,76.00438325394929,123.12800742858225
7038,76.05888024913509,123.40079805127942
7039,76.06719678196197,122.2621720324586
7040,76.08546833721344,123.42276021554423
7041,76.20102419709953,124.22910841785433
7042,76.19128831699051,123.01542474215334
7043,76.16811328880215,122.9266344740246
7044,76.14674860317194,121.9580002195158
7045,76.18436299826685,121.99609113392762
7046,76.12346144871236,122.24289488277337
7047,76.1277472698764,121.54315808459826
7048,76.18807304260508,122.5900019861111
7049,76.16598683817898,120.98861814835908
7050,76.15584784856632,120.70285478992842
7051,76.1811959486516,119.87054409134612
7052,76.15996864722851,118.56305053448246
7053,76.15975199643869,116.8285958375627
7054,76.14258356187567,116.17151862333859
7055,76.19441167226445,115.33039010506945
7056,76.20546477248864,114.20331339546597
7057,76.2644944759955,114.03887711508659
7058,76.24033993874781,116.8541664560654
7059,76.21830612956667,117.44439270001823
7060,76.25759306001497,118.93120082898166
7061,76.19820071496567,119.21363820315564
7062,76.17136137842142,119.60947164386413
7063,76.20915818664083,120.67744011800674
7064,76.22163408031966,122.35223938721944
7065,76.2527976364552,123.95028559818141
7066,76.24307107792976,123.15149609865546
7067,76.27348603058599,122.63632042873975
7068,76.2952481323712,122.24748064544363
7069,76.28806845073466,121.0978731250408
7070,76.26375876612352,119.32398291240447
7071,76.23106426926675,118.03903249659147
7072,76.2501919412129,118.12478400882523
7073,76.23879285658197,116.79220782680719
7074,76.21176904386435,115.61273862305472
7075,76.17126046775861,115.04502802117102
7076,76.16190568566435,114.50666429882344
7077,76.15486543304405,113.74719871039875
7078,76.21880809857583,114.7594365212778
7079,76.21831278313552,113.05270220847596
7080,76.23232857469705,112.36013664036588
7081,76.25531675496758,109.08356163884974
7082,76.28531419689054,109.44173392991739
7083,76.32298974887645,110.53961415505562
7084,76.2453742940774,109.2412479820087
7085,76.26374581848775,109.27889926313908
7086,76.4024264072342,110.61683727900659
7087,76.33594092975031,109.1004300036224
7088,76.30405081161597,108.73590358673833
7089,76.40089316228598,111.44930889348163
7090,76.31874618191893,110.15735337176818
7091,76.30610578779626,111.04241108259774
7092,76.29254892342016,109.9194199449145
7093,76.28191274965555,111.14605323298723
7094,76.283342779715,110.63847882046505
7095,76.21225181844633,110.73939873497069
7096,76.25077756804947,108.6001495937158
7097,76.26663984587668,109.94001353332996
7098,76.20883597402434,107.84624442941265
7099,76.24734288748432,107.16222383731395
7100,76.315787021768,107.79230687988564
7101,76.21030842767125,103.5106570291301
7102,76.20505605839068,101.1240057911978
7103,76.26328449893361,100.67691569712245
7104,76.23147438095502,98.38356571261707
7105,76.2969655729405,99.07263887962421
7106,76.24565335539167,99.91381388593204
7107,76.2643360594522,100.56920716359139
7108,76.31155797833773,103.5067810021188
7109,76.30764702443808,103.86055953555888
7110,76.29788233052902,103.7016412632618
7111,76.27865850399958,104.73640859421745
7112,76.26357566265507,105.83276437402279
7113,76.26233490131176,107.5566839087451
7114,76.24718985219613,107.05218702983689
7115,76.27052784671504,108.89475174612778
7116,76.2766409094473,107.62004985670329
7117,76.34043280961443,108.60378185242074
7118,76.33599605894503,107.60604495237557
7119,76.27531748129311,104.31574123957111
7120,76.29587343763652,104.40567717696872
7121,76.32150835677567,105.24737471527902
7122,76.29615072822816,102.75833253458995
7123,76.25976912082042,101.39515175451106
7124,76.30136403025274,102.04378792925452
7125,76.3706413900818,104.28877713527605
7126,76.3640424107973,100.79703073859471
7127,76.39768583305906,99.4714104116555
7128,76.39216518474012,98.66028663780624
7129,76.43491673081706,101.61154954464678
7130,76.37457067669146,98.93780609575046
7131,76.35878043652171,98.20518272684548
7132,76.28936039002157,96.43766876867872
7133,76.34241128979122,97.04585712753311
7134,76.39112190639098,98.18978208229329
7135,76.42113163668195,99.31169817652147
7136,76.46084021913575,97.31787821235794
7137,76.37721931239489,96.29250731780067
7138,76.3758745358418,96.70374131487155
7139,76.3719167881342,97.2439276526348
7140,76.4004339943371,97.81347371521916
7141,76.35583383775526,95.74055194037308
7142,76.33018914540264,95.02005313351141
7143,76.39754867794281,95.64535784001517
7144,76.41602653643235,94.56325630893899
7145,76.45009655246673,94.54105473027816
7146,76.48062849001208,93.1557315950459
7147,76.46522504399853,92.32401689118092
7148,76.4641358432554,91.33692564150303
7149,76.50982648776515,90.46755460410232
7150,76.43139080231443,86.94301140287932
7151,76.45061329624228,86.11806424415472
7152,76.4712334257725,83.97907513614243
7153,76.47240731823037,85.55019344450162
7154,76.48277118718441,87.11326944259274
7155,76.50288218368864,90.06753236582357
7156,76.48471566773505,90.37294891278152
7157,76.50189297808286,91.6447306364273
7158,76.47669685080074,91.65798533576726
7159,76.50956554884344,91.72875146340424
7160,76.48944066954489,92.79032581770556
7161,76.53590001599217,92.71057370486231
7162,76.53680609583638,92.9251384821852
7163,76.53801260990706,93.56142426366263
7164,76.54242666255284,95.11552522386289
7165,76.61282921323503,96.31789019406673
7166,76.60082998819797,95.71125615148112
7167,76.6381531636218,96.28259437028093
7168,76.60937381867801,95.42377124913244
7169,76.633505234537,96.58709205260452
7170,76.65638145958187,98.08430124697804
7171,76.58186156720065,96.30752847981442
7172,76.64854129851624,97.5149026712652
7173,76.60124420420033,97.61732976676235
7174,76.56760659903648,94.70282938855257
7175,76.57007562060431,94.46747960875315
7176,76.58247773667526,92.58851278462905
7177,76.59997117858825,93.23020732147269
7178,76.61532373295715,91.92459144812008
7179,76.60282702048828,90.80495207343562
7180,76.5718059024457,91.01918488244392
7181,76.5265890863223,89.83657929592258
7182,76.5343867426677,90.54261858643864
7183,76.53885699741765,90.20937862868487
7184,76.56777420123287,91.70476836546092
7185,76.53719443013398,90.83145289829103
7186,76.57528714572041,91.48346811020178
7187,76.60192377139221,91.6148340366653
7188,76.56868996791046,90.88531572834307
7189,76.53984406685937,89.74750628804189
7190,76.48410322350925,88.5999597817769
7191,76.48130975867285,88.12871217435624
7192,76.56834611380147,87.89402110194645
7193,76.5769819125917,88.57573132996883
7194,76.56426117862213,89.31489842566144
7195,76.55059623761008,89.21221825452413
7196,76.53280062842187,88.65593629008032
7197,76.52268028237454,87.62994068884912
7198,76.51314173638097,85.31877100764203
7199,76.52458532322338,84.15487120733242
7200,76.52154731238839,82.45995327986296
7201,76.50470678933068,83.40180260904245
7202,76.5808964631868,93.1888348722685
7203,76.60733855580729,101.73151582264036
7204,76.4132135870967,107.4740433597304
7205,76.4653775512391,116.62942145413726
7206,76.43582246231362,121.18805817450662
7207,76.54862345994037,125.73323376248476
7208,76.53399474007378,129.70152709415626
7209,76.54289150452797,131.98461768860656
7210,76.5473050788189,131.50656944185513
7211,76.56639911767806,131.56307958299905
7212,76.54741061582587,133.3003933892834
7213,76.52012712620169,134.22681524638247
7214,76.49052708796174,137.25401058881937
7215,76.51118620733202,138.27600659209708
7216,76.53994117957667,138.98013284638336
7217,76.54726196277801,140.29849943804632
7218,76.60092864167764,140.43542484051426
7219,76.57651453501938,140.36869342652022
7220,76.60753030595549,140.54159886311257
7221,76.6044571466102,138.52477155358497
7222,76.55039180644285,135.6507947847296
7223,76.60697356372894,135.953684079593
7224,76.66667105732884,134.2614610053881
7225,76.73610326345006,134.23827673584478
7226,76.71244962195202,134.05046850303663
7227,76.80052633984198,136.0176642410757
7228,76.77365031146154,135.16225951975616
7229,76.71057014588627,131.5847648501005
7230,76.85776813953508,136.11377381569818
7231,76.76387165370204,130.64017702605463
7232,76.84186034131123,134.85156083295453
7233,76.78922980661052,131.27537224220097
7234,76.7854555069404,130.08126731700608
7235,76.77500641923304,128.22042324183005
7236,76.7704367850095,130.28931970153366
7237,76.73095893907592,128.79456056965856
7238,76.77521602812986,130.50011133379766
7239,76.74346846862744,128.83592135140478
7240,76.69818571753602,130.37023998847891
7241,76.66806235726577,129.1995500616544
7242,76.70492952133179,129.31145407317067
7243,76.63888131320172,125.75875309490176
7244,76.69511256497938,125.50549314859173
7245,76.74009838132179,123.82367518530799
7246,76.75141894195102,118.17592890518253
7247,76.75359302954352,115.46696491986016
7248,76.75033728535652,113.7945769222182
7249,76.79280019541554,114.30558232702744
7250,76.83270142262688,115.3579061012362
7251,76.80459700611178,115.12721042861175
7252,76.86762533559556,116.28316734184658
7253,76.94350944297624,119.84716912889255
7254,76.87375512019962,117.32087349671791
7255,76.88243893875395,118.16210717762246
7256,76.88931293812945,117.81623704776024
7257,76.92335598482177,116.44121520650954
7258,76.96606135251935,119.09897431289001
7259,77.00680308442959,117.39317701026165
7260,77.12634537243102,120.84659408892772
7261,77.08521367817588,116.72085111126395
7262,77.07404220634292,115.41684397064773
7263,77.04136624166969,112.72613121602298
7264,77.03170866325777,113.18687776407745
7265,77.11491630690497,113.22132798295193
7266,77.09603358295547,112.64123318969857
7267,77.19296033168102,115.9594885923419
7268,77.07884538676053,116.00518852947307
7269,77.0832752469495,113.60022741587466
7270,77.14092173505468,114.36365453057583
7271,77.09000666849836,111.19861673882066
7272,77.15999665852762,111.56016666025907
7273,77.20307803163591,110.36578689950079
7274,77.25500550724594,109.6945768327141
7275,77.25814242683641,110.52780652180428
7276,77.19465903050127,108.24556062071932
7277,77.21031060846101,108.65964032091411
7278,77.14971013651059,108.56714517429951
7279,77.14541080676142,107.64198139306022
7280,77.15333800875545,108.7216009794361
7281,77.09344284976166,106.5608135232657
7282,77.12507488728735,109.49209624750799
7283,77.16319828545616,111.28029656161003
7284,77.1732108927887,111.91616462385757
7285,77.2007893060498,111.89926247484962
7286,77.1808807447164,110.03708385335803
7287,77.21418065715781,110.65769950971074
7288,77.15900550871682,107.17318126221825
7289,77.21859681417725,107.4986627808174
7290,77.20213373223415,105.38701576606941
7291,77.27459360662571,105.72515375880896
7292,77.21357725739652,103.5621512632712
7293,77.21988512009747,101.88085024939065
7294,77.25422388217808,97.97705130679353
7295,77.209680574222,93.85271206515905
7296,77.1493669446678,89.42404947874854
7297,77.13463714383653,89.61874072293257
7298,77.17555805165884,91.29414065971774
7299,77.23208597124817,91.66627763875212
7300,77.23521811017343,93.15021549504807
7301,77.3541152350084,98.21133361331226
7302,77.31325050082397,96.62271892112169
7303,77.33890521723421,100.54696579022723
7304,77.4193824426239,99.88127480019845
7305,77.41766676378658,99.59996424008054
7306,77.36865268870652,98.75400142243289
7307,77.38114989257706,100.3155897082006
7308,77.26906150772521,98.62058614953011
7309,77.37815553490496,99.89397242722825
7310,77.330177793707,97.72514495648103
7311,77.40206584484828,98.50100864797129
7312,77.43635951905839,98.73224516428832
7313,77.46849154840898,100.33614419469187
7314,77.34538883413875,97.73193207768546
7315,77.33825690721963,96.72162819892048
7316,77.36410722790522,95.20122671759476
7317,77.40162971566755,96.3772170284288
7318,77.42325599500086,95.19558482301528
7319,77.47774300103583,95.31544257209553
7320,77.42082856972756,92.24837626379045
7321,77.45880681827013,93.96646941894566
7322,77.44018190453544,91.71563984641791
7323,77.46283217921237,91.7591810190948
7324,77.50344910067678,92.40200533958875
7325,77.54949999838095,93.3497768872024
7326,77.52224189624023,92.25382845241842
7327,77.55682351170478,92.87852753847535
7328,77.55250328236305,92.3929592962297
7329,77.57286838539116,92.98792844964045
7330,77.56200061686047,92.13591995382646
7331,77.53585381144535,91.64660754721817
7332,77.54970185199015,91.65900068607017
7333,77.54417051117211,90.31689769160187
7334,77.51648471675531,88.73245627004475
7335,77.55955539664097,89.0994976063577
7336,77.54057364448327,88.29460155832804
7337,77.55445810983308,88.48885518654677
7338,77.5334676950761,85.69598038431222
7339,77.65216497032642,87.57852594737729
7340,77.63403464433028,86.54106778114003
7341,77.65866411106583,84.95275242901876
7342,77.63970589969374,82.3939422353659
7343,77.6608765671366,81.01615394905097
7344,77.69150224529764,80.59580326112217
7345,77.65117417530095,80.90599971915438
7346,77.6750948092975,83.32838550326893
7347,77.6281234009775,83.52624782130928
7348,77.61985737356109,85.86313511304158
7349,77.62925193650416,84.73263403173847
7350,77.61950963088421,83.20860055270336
7351,77.69229007723668,85.01971640364378
7352,77.68939272813354,84.65670797356562
7353,77.65817536903496,84.07379674052943
7354,77.6909342658127,86.4233056667377
7355,77.65589562068732,84.89566241179696
7356,77.66522973828438,85.30963758345553
7357,77.67714061120162,85.81637747595853
7358,77.68992387846762,85.48693452128612
7359,77.72513805165434,86.69814422226115
7360,77.72136857481894,86.10353610777493
7361,77.75700869319556,86.33929409186806
7362,77.78004007342857,87.44834465288336
7363,77.7414880203456,86.61458293582484
7364,77.78604748174405,87.30854271152906
7365,77.83785953023116,87.45599117524088
7366,77.80935379326758,85.99352536466083
7367,77.86915705997068,87.66971280850902
7368,77.89746345551168,85.67280726199242
7369,77.93585828678482,84.97677279777976
7370,77.96325369457712,85.1325556906629
7371,77.97136940154493,84.6097168750598
7372,78.00722990229548,86.50208372738092
7373,77.94310484479665,85.79932393836285
7374,77.94552939460422,85.37621776820109
7375,78.05215100861282,88.28872916071246
7376,78.10126610491896,87.24194479864501
7377,78.0694330680632,86.31478393123295
7378,78.0763297287426,86.73469696874761
7379,78.12996386288714,88.74568901250728
7380,78.0294082979799,87.23917373239786
7381,78.04087503258444,89.94318751245953
7382,78.0742083746035,95.37310001038291
7383,78.08612131143121,103.71383340423206
7384,78.0395314346598,108.7494419824888
7385,78.07516938907912,115.1358791435975
7386,77.9229717816035,117.76579161459762
7387,77.87882789872947,118.4144911667972
7388,78.04494502796504,122.63330107319199
7389,77.94476298635983,120.84536515265209
7390,78.00583952940904,121.05538913292304
7391,77.98483570275107,118.52959384172358
7392,77.95828494316235,116.4521725377488
7393,78.16037003835608,120.10918661054836
7394,78.16791930833949,121.77898856720869
7395,78.1063231824251,125.31935958721049
7396,78.0778474077925,125.16653964858631
7397,78.04957325887521,125.59725094517064
7398,78.09670078466185,127.9103499551501
7399,78.07240599332215,127.98526274103469
7400,78.07480227134705,128.64105501977866
7401,78.07182373865818,130.46047085811585
7402,78.0749412385629,131.62306071200825
7403,78.07956142675228,132.1392133872223
7404,78.00522775807022,133.3018262886524
7405,77.97385757584685,133.63914264038627
7406,78.0900426160122,134.73578459082722
7407,78.01389194562033,134.16651724232645
7408,77.99059652214842,132.77951683360052
7409,78.01176004307234,135.9039722919789
7410,77.93227137687138,132.87261671756193
7411,78.05043176592518,135.89245494067237
7412,77.96564233739359,133.08690378624198
7413,77.95138724619613,131.24065723970847
7414,78.03776950310217,129.90557290314337
7415,78.01157605719958,127.8890008868217
7416,78.10450320727344,126.42924777182375
7417,78.07691316907658,125.12670601258925
7418,78.07208655512886,123.8409499362842
7419,78.1151268887009,122.54247615993606
7420,78.14758870663516,123.70475458741053
7421,78.11836404619602,122.29883758269872
7422,78.10915287328183,120.64806078317805
7423,78.16906676631554,119.3796735937915
7424,78.28450438749833,122.63036230509873
7425,78.26868116226865,120.93384662187601
7426,78.3149612935205,121.45917549347813
7427,78.35158504713307,120.39992756002957
7428,78.33536654221578,118.75396235292398
7429,78.24709594076587,116.59711913440293
7430,78.32708507243946,118.32073457714328
7431,78.30953757952294,117.80403556177234
7432,78.36987131724598,119.47612552788387
7433,78.28144647953953,116.54658667538881
7434,78.2698243716509,116.38237871403076
7435,78.28666656877823,117.79559867344312
7436,78.20082429512522,115.72142844351428
7437,78.22459283234654,114.90124267755556
7438,78.15117788309384,111.33658466533976
7439,78.0515501126919,109.31482260142471
7440,78.04607491805993,107.97455323794377
7441,78.19184318319026,111.43348259853121
7442,78.1148706141759,109.10728713580583
7443,78.15744616871208,113.5589668121699
7444,78.08754301203135,113.97978782604021
7445,78.08185205572586,112.0725156704492
7446,78.14506671980385,114.33660503592779
7447,78.05940084861724,110.46914602808022
7448,78.18174273279358,113.240557500429
7449,78.11264791763224,109.49998663295426
7450,78.16317680577224,109.91150537939653
7451,78.21102611199497,110.76092194783324
7452,78.23738041479531,109.36897101740192
7453,78.20082723911366,108.68242628351396
7454,78.21442139519763,109.26898161970018
7455,78.10329917042317,105.83346525453871
7456,78.15854963608977,105.79091035673767
7457,78.11482922921459,104.23925715417167
7458,78.08994113301372,105.25301351564109
7459,78.13183085988902,106.69015097414615
7460,78.0677538654219,103.49450962305619
7461,78.06886551119048,106.65108138306591
7462,78.07434182594534,107.89762899668152
7463,78.01192044211493,104.53571944193712
7464,78.0356950946731,103.32242724291547
7465,78.12552802042954,105.39254477333259
7466,78.10772533140772,105.13955430471921
7467,78.04277604588115,102.95532786902668
7468,78.06383514673917,102.71972469275276
7469,78.11043135265797,103.331655326585
7470,78.16926434287794,103.21637769492595
7471,78.11847034913862,100.27850877014868
7472,78.00206976306502,100.09786270124276
7473,77.99244793971042,100.59374095671006
7474,77.98893269680221,101.88450093696221
7475,78.14043237555421,104.97296912551612
7476,78.09228068012307,102.65709554297057
7477,78.11821255563048,102.00573508427281
7478,78.13276200003627,102.06683131582223
7479,78.15172053423562,101.64302319474587
7480,78.20046717984542,102.74835474947825
7481,78.24436056451174,102.85720466444441
7482,78.20115262635456,102.19102490651089
7483,78.11033581394189,100.01316983769861
7484,78.11974357789599,99.97588080954262
7485,78.1153270993011,98.7415214087065
7486,78.03800553566482,95.51532567425679
7487,78.11089107097364,94.38509461182618
7488,78.19043733241202,92.99341337658505
7489,78.32822791345285,93.76329197613767
7490,78.2750861525755,94.38776775691915
7491,78.30874880756153,96.1957512694048
7492,78.37454979682651,96.4268938489813
7493,78.38742677407545,97.0115600435983
7494,78.35252332690189,96.62784194385182
7495,78.3297056312743,95.90107460728646
7496,78.4294904701578,100.03468103803655
7497,78.45894217242602,99.58351136285857
7498,78.45166136285272,98.00766697289174
7499,78.44263426398871,96.8584780549285
7500,78.49614880877982,96.95676113513385
7501,78.39167648179657,93.07644057157954
7502,78.4274703121444,94.88250469418648
7503,78.35918987774559,93.51264453592302
7504,78.36962001093353,93.07060393853064
7505,78.3746506092543,93.22547211835509
7506,78.43203817762368,95.62290960079223
7507,78.40220290835569,94.28916074595362
7508,78.31439461665458,91.3585137063556
7509,78.37684358999002,89.97092384321994
7510,78.33141030352465,91.00574248596101
7511,78.3073054379288,89.20987207447905
7512,78.46171831574927,92.20934811090957
7513,78.33058346922525,89.97512246245908
7514,78.30514049217125,91.31223312540519
7515,78.33967196228073,92.57824235074544
7516,78.29212067305053,90.09695435316648
7517,78.40695183316575,94.20694068366495
7518,78.39710105463212,96.28661680776318
7519,78.31168376874719,94.47464308762214
7520,78.34961618171738,94.06089643931956
7521,78.27411309487339,94.0722365263018
7522,78.33082041283463,94.14436627915086
7523,78.29467490923727,93.46808011718903
7524,78.2652962638468,92.99885500718237
7525,78.36115485648577,95.59984846589587
7526,78.24821506411844,92.97815849720887
7527,78.3106343314545,92.7111101801713
7528,78.31636618782551,91.8260175609907
7529,78.24484366397077,89.0245013150179
7530,78.25281466200954,91.21538969685199
7531,78.2129945499258,88.11570009370114
7532,78.27913704253486,91.54626902460043
7533,78.21408248396271,88.03919355306584
7534,78.17627429895694,86.81804101260559
7535,78.22799381612663,86.83913084729406
7536,78.24622806796502,86.8785645629892
7537,78.2919004534003,88.80873903258419
7538,78.30509170804858,89.55717048613963
7539,78.26627311741228,87.91075933556239
7540,78.29863944520689,90.55279973042025
7541,78.3604318373893,90.90515024431471
7542,78.29300405291013,89.98461051628901
7543,78.33436587351403,90.83733844043036
7544,78.3699703098977,92.07251840547471
7545,78.39312877416891,91.99156810255037
7546,78.38927443629768,90.78931675165848
7547,78.43750840640206,91.38414963465603
7548,78.36809240684786,89.30178262599597
7549,78.40252558226936,90.5282084391075
7550,78.48528218954212,92.06184641905504
7551,78.48009608413426,88.94795303176963
7552,78.51174936992463,89.66195434336437
7553,78.50773405081371,90.6185460280688
7554,78.45792995905046,89.5263677768603
7555,78.46676822844928,91.61813508266422
7556,78.44185244370016,90.64808102620145
7557,78.49653445720708,91.18427081794762
7558,78.57487400372928,91.03447630612074
7559,78.5316240406621,89.52472590235288
7560,78.52464244860455,88.31483955683957
7561,78.5960742346528,89.12589037934349
7562,78.49062655393196,93.04222129373034
7563,78.63359286723919,102.21205001293643
7564,78.6749976805758,109.37048293029304
7565,78.68278877443962,115.90352102843754
7566,78.61430371178984,120.34258743525805
7567,78.72575951423238,126.64124663372735
7568,78.70701367119042,130.83345867397085
7569,78.75838568374105,133.6093321061082
7570,78.73679827563478,136.47553204118483
7571,78.7204802514899,137.74107710527804
7572,78.69128762551594,140.8072810244029
7573,78.77890066423936,144.15095415395157
7574,78.72252062990353,142.01056444139698
7575,78.74402801588231,144.4308388141978
7576,78.69653200103521,141.68326730621814
7577,78.8263263006548,144.3683909718787
7578,78.75698237977585,146.11077555875607
7579,78.68553123017229,142.34150569620857
7580,78.82212547500492,145.39464508724365
7581,78.71210367469074,139.5680882024097
7582,78.73242640485881,134.80141486315802
7583,78.73717981162008,132.96754254392167
7584,78.62296009081633,128.60168985913302
7585,78.74817115165435,131.65602315681178
7586,78.55650324119893,127.60351150382077
7587,78.7162118747591,136.3054425678629
7588,78.57578213351367,133.637099281041
7589,78.57321908078694,136.928050106252
7590,78.65929982445805,139.72814714789084
7591,78.75762904885708,143.28923748270597
7592,78.66339024296755,141.94980319455266
7593,78.70146431018634,144.68944491763386
7594,78.74748563351847,143.41944867182056
7595,78.88179935331377,145.1100703968257
7596,78.92961428483204,145.23941455346963
7597,78.82897614180976,143.45743247840304
7598,78.78486081114504,138.43358051400128
7599,78.91433208675065,137.4175240129538
7600,78.88856030573967,136.08208746745674
7601,78.86971975223825,136.18368605927185
7602,78.93475724007753,138.08117635280226
7603,78.93904641396846,135.465199507105
7604,78.96716561361886,134.04867208622176
7605,78.99817685686294,134.70238147643485
7606,78.93768469074162,133.4446298935415
7607,79.02504555759792,136.5724490179237
7608,79.07776611990627,133.87059008792633
7609,79.03600414298673,132.0909915895652
7610,79.0133971734077,129.1351685593449
7611,79.11276657526426,130.01134407321922
7612,79.24290219027611,128.83775997505487
7613,79.20145224051123,127.36398749457726
7614,79.23748335040251,126.58193610823807
7615,79.20817607674155,125.8698736570783
7616,79.22865306195972,125.28768707742401
7617,79.17273989903167,125.92946736077423
7618,79.24975833902138,125.89882503787457
7619,79.29451533820043,128.75153089729338
7620,79.1491355814226,127.94002622300569
7621,79.17266245497301,128.8704595695788
7622,79.0779726153175,127.05737160679863
7623,79.16777625055755,128.5391159460079
7624,79.04728660109087,125.51645350463815
7625,79.08769890465491,126.52487034022028
7626,79.12109560247617,127.75171562192165
7627,78.9567366973233,123.4625596596126
7628,78.98485425671305,124.41961029493766
7629,78.90084139073537,119.70947063337239
7630,78.88744319391378,117.66263471458362
7631,78.92111885070817,116.41822845465137
7632,78.94202800516706,113.78480739211646
7633,79.06637667071216,115.69417401383592
7634,79.01776746388417,115.98120852912932
7635,79.01485475936238,118.08561383611428
7636,78.96136532124899,120.680075591434
7637,79.06371646690785,123.14685670890064
7638,79.05858209101815,121.670339942759
7639,79.13943690602468,122.94486322796274
7640,79.1207489288475,122.13626839099368
7641,79.06605099421934,123.42522200809468
7642,79.20367802756941,122.07507071406069
7643,79.1286025195458,122.04639431173521
7644,79.17455307318114,121.95873107963568
7645,79.2227596106895,121.31751147356847
7646,79.1948433952297,119.06021680411912
7647,79.29886636047074,119.91449459128044
7648,79.25013658218579,116.58898785922001
7649,79.3561000572134,116.93407005367646
7650,79.33632692680429,115.54356845740975
7651,79.29947382286045,112.72304809732807
7652,79.38054040329789,114.60679710287391
7653,79.4069851096279,115.67035311764374
7654,79.4093992244904,116.34251927926927
7655,79.288263567946,112.15121212596048
7656,79.46028693150969,115.6680745200124
7657,79.41603925194651,112.82263597740935
7658,79.37590934637537,112.08393788274367
7659,79.45790913416047,112.49623447283494
7660,79.46981715881294,110.7881147061348
7661,79.50987063688365,111.24475117942497
7662,79.58931759151422,111.7940874917305
7663,79.6469025791347,111.44494451380142
7664,79.55820870315091,109.6833606671899
7665,79.58666509239166,111.9543276018911
7666,79.53481241419071,111.82792593549267
7667,79.62459609758578,114.534955829045
7668,79.59770214734091,114.29189882749311
7669,79.54513051387386,113.38182867148404
7670,79.4908531269499,112.4083578011554
7671,79.49095696510082,113.87555097392621
7672,79.45829518713292,113.56969407608817
7673,79.44084093047545,114.50668420573021
7674,79.45161223983494,114.28659195313986
7675,79.39575393899469,113.96313013922031
7676,79.42343029003634,115.38447107353241
7677,79.30865083944991,111.13554047704177
7678,79.30077929655756,109.82762698988074
7679,79.2227687186883,104.86361057114279
7680,79.24613575708413,104.92356507508309
7681,79.35051292059491,106.41891799731914
7682,79.36338981089231,107.93384433293322
7683,79.25629103877432,107.84582121574076
7684,79.20299036880601,109.03582847602482
7685,79.25449441830405,110.65936507489177
7686,79.31951521390762,112.07191403018265
7687,79.22833870803142,110.43226723968758
7688,79.35198557725599,112.27508486760955
7689,79.33948672449777,109.87468344027343
7690,79.4547290873539,111.42882077586185
7691,79.41135721934741,108.93795129393847
7692,79.49678139131724,110.29964299184257
7693,79.49027084643163,109.56991705785983
7694,79.54630691711277,109.70991006656908
7695,79.4599978370235,106.62468880095916
7696,79.44361742999394,106.01732025507766
7697,79.3941673739615,104.33540966125726
7698,79.43753524097934,105.35847769331858
7699,79.4707276434837,104.23974511290544
7700,79.4576902917404,101.61587425828611
7701,79.44440444964097,101.43930049499447
7702,79.45516329713294,100.47619111098663
7703,79.50565605201604,100.29721394851501
7704,79.48092997966162,98.68834915397886
7705,79.4580286685186,97.48937187052077
7706,79.40616329167477,96.74184192785427
7707,79.39784522615997,97.46094043534957
7708,79.42078919377882,98.22080889147824
7709,79.38714090696412,97.04357471040892
7710,79.41948603837731,97.56443722793207
7711,79.41343356798282,96.86642190204391
7712,79.38595372467691,95.86742126347397
7713,79.44385284339114,97.1931393208987
7714,79.46730751956633,97.74447361833988
7715,79.49531809643052,97.44635469729765
7716,79.51191182330706,99.08725357308343
7717,79.46017216659608,96.56651285827482
7718,79.47350944531559,97.29656491236233
7719,79.5084019407872,99.62260759871478
7720,79.58085501611481,99.47140972691213
7721,79.53736191777082,97.7060238653767
7722,79.55919899309693,98.30299277736393
7723,79.53146300681625,99.30634645728658
7724,79.54555510601679,100.65783322106859
7725,79.52354789032053,100.40493239570283
7726,79.53684501328965,97.48308487836653
7727,79.51729109489872,94.85051602859127
7728,79.49361274386246,93.02067524589425
7729,79.54665224937469,92.8920234477266
7730,79.52761761546085,93.41413759718725
7731,79.45400731092171,96.30954359018264
7732,79.4345773752761,96.87379290744276
7733,79.47961745185269,99.3130261534109
7734,79.44576437193908,98.68202254529506
7735,79.43031493772236,100.40489102472031
7736,79.52756319846644,101.45402662901631
7737,79.53942143890447,101.88867752077826
7738,79.55305703330247,99.63075040743597
7739,79.63778491905828,101.00449941177912
7740,79.60704028400059,98.65270097517656
7741,79.54974821384906,95.91254820085906
7742,79.6078489042479,100.02092366468962
7743,79.6613869655391,108.9485308711877
7744,79.63820365819734,114.9081492463418
7745,79.73913166524096,123.4296813297301
7746,79.7929133202611,126.35043322648369
7747,79.74621432371485,128.2733899279312
7748,79.76447995402322,129.76547367454668
7749,79.76182529768931,129.88164425944677
7750,79.79308674686575,132.16656979222677
7751,79.81500463386413,133.51137138325785
7752,79.78265903457894,130.57867633485267
7753,79.7784645104328,131.67854818921052
7754,79.75538915906367,130.80574763434757
7755,79.81177204515147,132.9746672209092
7756,79.91145133169029,136.78983253606683
7757,79.89065627774147,136.87033374018804
7758,79.84848432513266,139.5715495410617
7759,79.7969523807011,138.56873372270206
7760,79.81647404514803,140.91236170110676
7761,79.76398929227109,137.23713500165616
7762,79.90424069607414,141.33259375807148
7763,79.88835714752778,141.28915541433167
7764,79.88715360299088,139.8850867122004
7765,79.95309075907535,140.40985046220976
7766,79.94588147116711,138.70342644935744
7767,79.93014991974789,138.51020544444134
7768,79.97601681184194,136.615360909802
7769,79.87324123192813,132.58057258833514
7770,79.94572144712008,136.30292696752804
7771,80.0097711518801,134.40934370011504
7772,79.93557654097812,130.3641397735133
7773,80.02119512964649,127.61498047170068
7774,80.11023347112035,124.56198202049272
7775,80.08804250444904,118.06300238578132
7776,80.11390934048906,116.35041698984116
7777,80.05874004347874,115.83654279184616
7778,80.04532304962886,116.62282060959022
7779,80.17696377320175,119.44105418147636
7780,80.14158463917774,120.0951751716402
7781,80.11646521637866,119.56298375960748
7782,80.25649504506373,121.04840915606849
7783,80.12420494135581,118.27934386899899
7784,80.0704892057665,118.17531087015652
7785,80.06083432475829,117.33390780254014
7786,80.09260729843787,115.65385826147494
7787,80.09231500890719,114.19162738877999
7788,80.14468200535698,115.82306634659338
7789,80.10398845658352,113.07166248900741
7790,80.13698258615631,113.14307309926637
7791,80.23673084655985,114.4747805340012
7792,80.22099174001566,110.83877261700496
7793,80.30134720444781,112.28561913351086
7794,80.33794559200277,108.5847061709043
7795,80.2864089292268,106.70445150753558
7796,80.27270432377927,105.71670022976332
7797,80.41273604868037,107.25003641799789
7798,80.38299595341341,105.73632019794265
7799,80.35980848010279,102.92423926060569
7800,80.39401191775308,105.14614386721365
7801,80.288240915304,104.22023650491514
7802,80.3134349330428,102.6199282351151
7803,80.36401726246754,105.01948757387176
7804,80.38929686293488,102.55210811252381
7805,80.34835614008725,102.31958518686062
7806,80.3890232300617,101.88743058035944
7807,80.35736066903637,101.05731886890246
7808,80.2854935882359,101.13668471341072
7809,80.24243739679775,100.70616775314751
7810,80.25836160073834,101.14942132258389
7811,80.1993373773576,102.23891559291505
7812,80.1811063222149,104.1571993510442
7813,80.11910417354231,103.08960817320765
7814,80.1421124848328,105.49557306793929
7815,80.10801052993648,106.40687424141679
7816,80.14411312710959,107.49525653420176
7817,80.07758878163534,106.17875785959204
7818,80.11969983243692,107.5492393153037
7819,80.1925819098983,109.40782849973866
7820,80.10933580788085,106.41875378026896
7821,80.16280447619141,105.58536024722171
7822,80.16779248869238,103.2345350014323
7823,80.11653080084116,98.35772650420778
7824,80.09518225411466,94.65810756535681
7825,80.0738494001545,95.14735329328084
7826,80.04724678485468,96.36640760550154
7827,80.15438800392722,101.69458375701264
7828,80.04508054202928,102.51090670337592
7829,79.94531623855015,101.85666354916455
7830,80.0775995121227,104.42965785369441
7831,80.02394447135322,102.84326021044103
7832,80.01713172064139,101.49031045085808
7833,80.24402267762403,105.90774859148424
7834,80.05621665955414,103.09905698986577
7835,80.07287586120313,101.55231298188781
7836,80.0776242346178,100.0636882186524
7837,80.15211573586706,101.6905069006797
7838,80.13930951151126,100.11221062170003
7839,80.08060476384188,97.14695854898002
7840,80.15625824175918,97.02899520654881
7841,80.26492512160645,100.06385605282915
7842,80.17708308788492,96.60249754609754
7843,80.15062602554443,96.34557455182842
7844,80.26472610605006,98.71689521800565
7845,80.24965920623967,95.67828380197649
7846,80.3034766463758,97.22092405404622
7847,80.29892873565771,95.10026891670076
7848,80.25894004697788,95.63214546212524
7849,80.26943127873983,94.30112524597644
7850,80.2263547469304,95.37883192157584
7851,80.29336276385517,94.63596865817438
7852,80.3852755571072,97.40717278811121
7853,80.35778403458976,97.43304586284034
7854,80.24375975235975,95.10941580434714
7855,80.36829633740064,99.60969388576008
7856,80.22721737763632,95.53587484078892
7857,80.20842348640653,96.28903848672131
7858,80.14336219283865,95.70825589952467
7859,80.15302448363877,96.1294566192858
7860,80.17001090848821,94.1850314810759
7861,80.18345276873843,94.89269372303366
7862,80.09544148210139,93.80426427899168
7863,80.16532419997922,96.24712676889705
7864,80.15090396019615,96.02117122892308
7865,80.21368890160142,96.13779807823259
7866,80.18779612583344,95.66195189710018
7867,80.28946403758869,96.72916445584491
7868,80.18417253958546,94.39261924676464
7869,80.20054898411792,93.8375267187823
7870,80.16507218655502,89.56885712461296
7871,80.16254156265794,87.87729526275194
7872,80.18979303325295,85.12086705402702
7873,80.29522462516113,85.39998227422414
7874,80.31056513620553,87.63622291376858
7875,80.26928875963058,88.39151484386358
7876,80.34374065740236,91.65569749900588
7877,80.26125394844706,91.78327134285483
7878,80.29453001243705,94.32036430203365
7879,80.24086503997016,93.00687788008017
7880,80.27024231844334,92.98208134124151
7881,80.24880059529595,91.61116391543176
7882,80.28195402404573,92.724658941078
7883,80.26818193820519,91.94092690906545
7884,80.27222823906122,91.94056890310263
7885,80.25989279161732,91.62328044474012
7886,80.27855406127722,91.78000295936535
7887,80.31188149345135,91.99474929799348
7888,80.32746094077783,92.27653680864587
7889,80.32952913260549,91.01842979993594
7890,80.33485365001238,90.3146179847151
7891,80.33082675130152,89.68503348323215
7892,80.31347522835154,89.28474650761598
7893,80.3036748875628,88.9495364822245
7894,80.30885530141656,88.62115938495587
7895,80.26729174585405,87.25073047137502
7896,80.26755736301524,87.87802274365265
7897,80.26404693004686,87.11757885999447
7898,80.2582557415204,87.70783147911239
7899,80.30214885624403,88.75420575922352
7900,80.32024675468035,88.59726339637263
7901,80.32241388416476,88.77745869619572
7902,80.3459876846257,88.98789902130407
7903,80.34501502342145,89.0241910174443
7904,80.3077875557269,87.75695214324567
7905,80.28503970397418,87.70511542851447
7906,80.29615912257346,87.77498788975494
7907,80.28243026967728,87.58566710531996
7908,80.29351429043162,88.47587016872423
7909,80.27584091740813,88.1013421804708
7910,80.30490592084695,88.88517682495166
7911,80.2594756817833,87.72278836824773
7912,80.28463011396813,89.05075246756552
7913,80.20469475793303,88.95299082503047
7914,80.1625744853508,88.63442786310175
7915,80.17909452154183,90.29777820477173
7916,80.18191123148961,89.80088955087011
7917,80.14744331489466,87.53758053654757
7918,80.13528570182412,85.77593932309597
7919,80.1379985502409,84.24569555536448
7920,80.10471197021086,82.46545888882765
7921,80.15782867208094,84.30769184310223
7922,80.1637332417028,95.77259341746765
7923,80.1125830960881,106.27156346430525
7924,79.93409314391018,112.23534384152073
7925,80.0784043860246,124.5488592631794
7926,80.08238181324631,130.84676480947977
7927,80.08977011329884,136.7782862387147
7928,80.11625745753189,142.19056509250288
7929,80.03014654601266,143.269208565618
7930,80.07398099769048,147.19307734542042
7931,80.0912091151183,150.93570895905881
7932,80.04662666127226,152.14251694793646
7933,79.96505575263082,150.36300908814403
7934,80.06364052265752,151.03234428636318
7935,80.03124505207097,150.78179453985675
7936,79.99145819109232,147.25876356050844
7937,80.05462257753246,148.2144419400214
7938,80.0514979793783,146.27630104459124
7939,79.97877610046119,144.21127912371617
7940,80.02970123022321,149.1555831856682
7941,80.11434541392791,148.28282307891703
7942,79.98394900309373,144.85641514385486
7943,79.95952773266946,143.15977578318353
7944,80.06823564089635,142.23651713127646
7945,80.1166396537553,139.67130160619854
7946,80.18602635111918,143.79165317073029
7947,80.0806807810648,140.34281275486188
7948,80.18044007353738,139.973451956922
7949,80.1801066584727,137.28681887948588
7950,80.23390008755705,138.247985770969
7951,80.12890226116916,133.5277885220395
7952,80.0911093879831,133.0029424222917
7953,80.12641533836994,131.86159543738873
7954,80.06224954573304,129.96395660703953
7955,80.16122591415694,130.09292495510257
7956,80.11905762639441,128.94948209296354
7957,80.1583012136584,129.5586615884343
7958,80.2260859109118,129.1858019425167
7959,80.2117198083372,129.52198412740861
7960,80.13325787911911,127.31677960291904
7961,80.17758466367458,127.39658837353416
7962,80.17748789327965,126.03898450221685
7963,80.15384634292283,126.48612082217996
7964,80.12965007196796,124.78827372299025
7965,80.14749299883974,124.28959196132632
7966,80.10086999640585,119.89968539972881
7967,80.17503954533906,118.74672679285625
7968,80.16154430448861,116.10629233125137
7969,80.26063903646686,118.65539422095729
7970,80.30221078798256,120.7824950657018
7971,80.23619939504061,122.68064354636984
7972,80.18536800325134,124.87863766841242
7973,80.19110201006337,125.9384806873652
7974,80.23130350704947,127.09747428810479
7975,80.3019605411369,125.78183664994344
7976,80.28104355725246,125.82835857280028
7977,80.20011341284946,124.98928090956892
7978,80.22918434408884,126.10748372665721
7979,80.12675418867597,125.58100293922077
7980,80.1529105573911,125.09776076646543
7981,80.13644528216233,124.02598679380142
7982,80.14873718592602,122.84437510172116
7983,80.22649474986359,123.35494790153855
7984,80.24396576754287,122.15946047439296
7985,80.1377059225123,121.34819908571744
7986,80.12957456677154,120.19463842676925
7987,80.25973261168875,124.31481584761357
7988,80.22543271507328,120.58836230073729
7989,80.22570942276285,121.08192109400447
7990,80.26076795941029,120.12794363103704
7991,80.31802451494625,121.59510983161704
7992,80.34290499839604,120.07105726085109
7993,80.29476690267151,117.06662057723491
7994,80.33029979553172,117.50867733728342
7995,80.22499932491985,115.39692181372497
7996,80.25922844322018,116.10019112041283
7997,80.24800216351323,117.28552263968581
7998,80.28435458088559,117.12773045427693
7999,80.19810239924563,114.55488372981445
8000,80.31259343739042,118.62655416973836
8001,80.16903857467042,113.11850955088987
8002,80.26593439126584,115.22524906634133
8003,80.21018296445791,113.63415077434627
8004,80.26115866120573,117.07704258182078
8005,80.17885950034555,112.77078407845823
8006,80.26495555286782,118.70582241218169
8007,80.20802455260113,114.98507239691583
8008,80.22115366571016,117.95956830210132
8009,80.14951357438439,113.8718754554653
8010,80.2287485650063,117.12707303318241
8011,80.2046807194841,116.06400870264268
8012,80.22617958937361,116.1818829310911
8013,80.21294673297403,113.14193350976103
8014,80.16933278680179,110.6647271288754
8015,80.21349045113016,110.06985549291834
8016,80.23348024964938,106.16621157745494
8017,80.24933539316629,110.04137125575915
8018,80.15842094144281,107.69003541908029
8019,80.12960615443912,108.36237375388622
8020,80.16163139191113,110.69305127799694
8021,80.16933073628827,111.05661023684824
8022,80.24443349767418,113.92378156566245
8023,80.11391214002033,112.2226948042251
8024,80.17791814253863,113.1976680356745
8025,80.27234075624176,115.91845649618534
8026,80.22941005965137,113.84792642353177
8027,80.3601712140468,114.81679965924394
8028,80.34034127750775,111.61277985811188
8029,80.33977950741787,111.05965245241669
8030,80.29625518032283,109.74451288531256
8031,80.34537079381194,110.56028135610899
8032,80.33254360111212,109.43558028402767
8033,80.34466066592461,111.41718075043029
8034,80.23656200998025,108.89076682557199
8035,80.17014626925695,109.17406199399518
8036,80.10608203763361,109.08980592779778
8037,80.18089956706004,110.11344695835469
8038,80.16456577743875,108.85685114916289
8039,80.17399794450695,108.38396110989949
8040,80.23573421907317,108.98737148433878
8041,80.19027207309388,108.21860810522973
8042,80.17182543317668,108.04643181987898
8043,80.1932535069097,109.90777348782159
8044,80.2262226447268,111.45465945960723
8045,80.15303939771324,110.16730458629111
8046,80.1503743390541,111.60080136816262
8047,80.21661935987669,111.93632026822773
8048,80.18050348415139,110.08096775823547
8049,80.15310391513508,110.94492415349066
8050,80.20290038552189,112.60058662241755
8051,80.12573418051319,112.6707655051755
8052,80.12686105745355,112.27497648214397
8053,80.11179934442175,111.5713531653871
8054,80.19480781130916,114.50042869441864
8055,80.03340090694661,110.44227135906424
8056,80.26094721631789,114.5122130967426
8057,80.15806708046632,111.90869459569957
8058,80.16970168237883,112.9889875778833
8059,80.17291188450496,112.3772239918023
8060,80.21310023634193,111.43328376998969
8061,80.3048517415714,110.37973871200268
8062,80.2954837869858,106.51050755099524
8063,80.30535228969315,104.26007867664481
8064,80.29228396588913,101.25315088203139
8065,80.24251681376418,103.60275496267994
8066,80.20973679757562,102.49070328166349
8067,80.36292480739901,105.83979714283116
8068,80.31992638343063,107.37610234434084
8069,80.25813860895175,107.00810029611986
8070,80.40694679129207,110.79694616746364
8071,80.32985413738396,107.35060222614547
8072,80.36504764466578,108.41251398558309
8073,80.43288315737121,107.92101777021017
8074,80.38559272831777,106.07274319806616
8075,80.4933227681085,107.96341400602641
8076,80.37349157116688,102.61779289361851
8077,80.43306680386418,105.53515431185552
8078,80.33351566541441,102.50523522625694
8079,80.31711016957237,101.57980098281472
8080,80.37082307418609,101.93557132728742
8081,80.38207732815432,103.00809626537996
8082,80.383058347157,102.40353820653077
8083,80.34023393097809,100.14194633291189
8084,80.32897054345739,100.43572270920785
8085,80.3583395848519,101.5546094280789
8086,80.27609684230377,100.19947654136588
8087,80.34335312721987,102.21984357574345
8088,80.20058149510481,99.72940759660457
8089,80.190329328482,100.56897067699089
8090,80.27677036049755,103.13527116759401
8091,80.15805596742977,100.46027172085509
8092,80.18968880405332,102.63393395146274
8093,80.26409634579282,103.31867745868728
8094,80.23769001226444,100.84149806638226
8095,80.29993698292368,103.93667044421586
8096,80.25226641771391,100.00503330213127
8097,80.3370197042083,102.54172558253981
8098,80.32900775814565,100.52272789552266
8099,80.33073380637187,102.94043498558108
8100,80.3046194781636,101.66612838665672
8101,80.38494485542401,101.10535607419538
8102,80.49622723576556,105.33017051710398
8103,80.3776998468378,109.24114099752397
8104,80.3173019239047,113.89897443184108
8105,80.49223378454244,122.31724189201593
8106,80.32753323287584,121.27672277523827
8107,80.49368525238232,130.34675964506704
8108,80.56843021719169,129.6790689824264
8109,80.47522144851295,124.08889848367852
8110,80.4881935947249,123.5726918300557
8111,80.45437688108238,120.71162748161758
8112,80.42296039186773,119.4330993280551
8113,80.47100077224215,123.3836333802109
8114,80.53140263496533,126.90860520821784
8115,80.60858505145647,130.25106129809544
8116,80.55036257653559,130.59072211540342
8117,80.52348464160332,130.8413309606413
8118,80.47656050288028,130.70280445725646
8119,80.54734986397817,131.72422062520175
8120,80.59302971865236,131.14595401108642
8121,80.62221970783717,130.6944139451956
8122,80.60463655138886,127.71812594525969
8123,80.64284985996295,125.84845786635606
8124,80.66802248243229,125.58776606737301
8125,80.68700972065476,126.89963302226637
8126,80.70730807780714,124.88518201053174
8127,80.69849026209792,123.96581601045646
8128,80.72015971342451,123.14604634448006
8129,80.73714127153822,120.41700003391229
8130,80.68534638078934,120.47031422086222
8131,80.65953424251583,118.12535875829046
8132,80.68299646329692,119.21787066379117
8133,80.70148526053127,119.24022201135975
8134,80.75003471336619,119.6518416391272
8135,80.75607091385118,119.68040905484443
8136,80.78798729731551,122.43772414960742
8137,80.68176929036899,118.26884674550924
8138,80.68978317517947,119.43448604563117
8139,80.66497547086803,119.02187399202283
8140,80.70700123916872,119.09600213909249
8141,80.75514086943966,120.44540740237464
8142,80.8132807509953,117.73940297799894
8143,80.7968856456632,117.2328057659077
8144,80.81159815600672,117.02623419659115
8145,80.77870573672845,115.64689843272315
8146,80.82658610647043,116.01215958963195
8147,80.80376206050758,115.97935610928909
8148,80.7672800942468,115.21978034411813
8149,80.78797244323226,114.84749426741865
8150,80.75919303969124,114.35745783900123
8151,80.72175025259891,114.42248049043614
8152,80.75015592526563,114.90809100492336
8153,80.71944825204042,115.0328094832582
8154,80.76200763289772,116.56608971321597
8155,80.71210246906323,115.61123892285138
8156,80.69734937410702,114.33044003900667
8157,80.67995801158247,113.53459157831844
8158,80.6368358929653,109.21159362745061
8159,80.61910409047955,108.02958091360473
8160,80.59246206033754,104.75158885669947
8161,80.70775518158399,104.78012437159879
8162,80.76335646632045,105.90444484355109
8163,80.75706668442491,105.43065314540344
8164,80.75891211436473,106.20316559036341
8165,80.76438047837797,106.12258130226705
8166,80.87324378368486,107.68390683607839
8167,80.80363755829447,105.8315026712901
8168,80.89076226430115,108.34331632777474
8169,80.92896651014992,110.3392783850381
8170,80.91007706212174,108.98706960305033
8171,80.94459507721207,109.73399994099367
8172,80.91524772887412,108.27938451868698
8173,80.92343292540338,107.0526745781966
8174,80.95443595333475,108.03377416246393
8175,80.95506520093707,106.9630140457157
8176,80.948950785025,108.0631338118063
8177,80.9497363895146,107.42426205502176
8178,80.96850777433178,106.65895498702668
8179,81.0219795985843,109.74587374911863
8180,81.00275673428182,105.80671999444411
8181,81.05269895152286,108.90062126749258
8182,80.98756922370329,106.30751729161757
8183,81.05162218333368,106.3149799610116
8184,81.02146511904817,104.06737451639013
8185,81.02299448525277,103.5318988467765
8186,81.00321529579529,103.5488237651956
8187,81.02361015447887,105.65161501594477
8188,80.984106293031,106.99096325511229
8189,80.97924419389584,105.68569141666913
8190,81.03160890486579,107.02827142146417
8191,80.99880471853373,103.39055037795127
8192,81.02586550749535,105.09131207717027
8193,80.9859086690299,105.40803587629306
8194,80.93028908337702,105.0272367707537
8195,80.99931980237514,105.10675909472677
8196,80.95292429002104,104.91114179368178
8197,80.92000195746542,105.951854838097
8198,80.8728445917451,104.29334880935188
8199,81.01883985927083,106.1929620541852
8200,80.95479583453938,102.13658095911717
8201,80.93258835443615,105.39803679590403
8202,80.9045834211468,102.19590413671654
8203,81.05200051014455,107.30365410522197
8204,80.96409643042622,104.5379545203636
8205,80.9701828832453,103.662206319015
8206,80.92455143152922,101.6353320698706
8207,80.88799333884187,100.1083161535009
8208,80.92655140493345,99.28067124838881
8209,81.0062586466262,99.97052904516325
8210,81.0137091448511,99.27099480381743
8211,81.06199926449557,100.04390625003633
8212,81.0810428445429,100.5368274125091
8213,81.04627280233598,99.99543991542835
8214,81.05250316564954,99.15479592145459
8215,81.1492409879602,102.62859756439646
8216,81.14568116642349,102.04457365075346
8217,81.14538805416527,102.72835849164144
8218,81.17846066349787,104.3027120568987
8219,81.18234679477968,102.77103613562058
8220,81.20875526918009,102.87440239318485
8221,81.25609018724512,102.32515832947826
8222,81.25160115329385,102.16742909861506
8223,81.25192439421883,101.44546287728784
8224,81.31405276441829,101.14152212824493
8225,81.31380514100644,101.22688804174867
8226,81.26564882327989,97.60090076723121
8227,81.26258747655093,97.5345213052061
8228,81.32429664557519,98.02927101639827
8229,81.26350122311032,96.04588109541437
8230,81.30201031635887,96.10389105578955
8231,81.26020181913489,94.726929100715
8232,81.33076315433881,93.84555920943691
8233,81.33557173851216,93.90213520282443
8234,81.3925981167165,95.10246071123427
8235,81.28789215991647,93.03348185926518
8236,81.24855819785748,94.5172811275802
8237,81.17329308343577,93.27208160316829
8238,81.19346638047551,94.86481713449122
8239,81.20484240910943,92.96244098447053
8240,81.16945025911215,93.65989526998402
8241,81.14237177724112,92.54372733617105
8242,81.22212353482918,95.2630086046574
8243,81.23598234221944,96.04113147653612
8244,81.24198456647377,95.53940761051598
8245,81.11354576284877,92.72140670526802
8246,81.20313744253843,93.49385005191522
8247,81.120488772245,92.04770289691908
8248,81.09278779256172,93.02909423518338
8249,81.15653172710368,93.04777014808101
8250,81.15021376660106,93.7859792884215
8251,81.14746041257875,95.68210813694613
8252,81.0889844916124,95.01099278711669
8253,81.04448010292222,93.7624928422604
8254,81.0448997832392,92.74389153191757
8255,81.09102431868007,90.5321624428783
8256,81.08618714866353,87.3250139933792
8257,81.22266678132985,89.60803844352087
8258,81.23860544403654,89.30749453630327
8259,81.21455773602791,92.35864628277142
8260,81.16871426776416,91.84688817094221
8261,81.23931004470889,94.27279623093165
8262,81.2622898278547,95.18066923792786
8263,81.30764525908535,97.39724086495403
8264,81.24742315082494,95.38604898576882
8265,81.3250107174204,95.79373646845505
8266,81.28639695673603,95.2029426461811
8267,81.3891192954752,94.65422372320685
8268,81.35825136725973,92.67620120866587
8269,81.40029680307406,91.89678623431125
8270,81.34802738413192,91.04064994064628
8271,81.27457763487743,90.94826242334435
8272,81.27255397629395,91.21776155347975
8273,81.28649332217653,90.98727356479955
8274,81.2674679973934,91.12982477937088
8275,81.24149702671372,92.64630372147808
8276,81.25442272078133,91.5033466058364
8277,81.32573445158239,92.37303355853382
8278,81.29703453570711,90.7403191208017
8279,81.2729911122043,89.1943860039976
8280,81.3207274204488,87.63190089243928
8281,81.1459457425412,84.66865031023352
8282,81.11645395192559,92.46021128470785
8283,81.12810691719953,103.55588875103852
8284,81.17720794574441,111.10245483927476
8285,81.09711298583518,114.85403940336894
8286,81.15804818000338,120.833031744584
8287,81.17808834223115,122.91744055369608
8288,81.16129930185973,124.51097243940477
8289,81.1485625541887,127.26849653812359
8290,81.1762153279358,129.65182628604813
8291,81.32390025355588,133.18908050084275
8292,81.31649220895277,132.95610720374933
8293,81.29429274776138,130.73799528497872
8294,81.35915867835968,132.20524576186628
8295,81.31926146147532,129.95351591618783
8296,81.45403459900773,131.4636730148394
8297,81.38159756694532,127.75157702381027
8298,81.48025476828485,131.22670547942568
8299,81.40028150677026,126.04800185506453
8300,81.46975130596651,125.31704940184808
8301,81.57110875111344,125.37873542792211
8302,81.55322067677986,123.4791231960264
8303,81.54882337550703,121.10337854250606
8304,81.59414936093116,119.02838575253472
8305,81.69811523039732,119.93949070326262
8306,81.65431735710823,119.90862840319784
8307,81.6980359570901,121.62786845365979
8308,81.78567782787078,121.0287091118342
8309,81.76535729420625,119.61194483284491
8310,81.71618710097671,119.06032177608284
8311,81.76173465262613,119.84755792963563
8312,81.83899765305671,119.80100628248708
8313,81.84779092262418,118.37228762614605
8314,81.87075833077097,117.69443809873853
8315,81.96655881921215,118.54437498852538
8316,81.96031967671647,116.78993852666056
8317,82.01892755250972,116.38333783262145
8318,82.03487517887673,117.1961951714212
8319,82.01755857632128,115.49777276283506
8320,82.04751516201671,114.74734579948486
8321,82.12654299821456,118.25875334076379
8322,82.14560613697822,117.99262663284338
8323,82.13541662761666,115.89449351619909
8324,82.18324998914473,113.63213668319138
8325,82.21394704439248,113.09699309777017
8326,82.12910863344416,110.56347301240206
8327,82.21487667359808,111.3139911045869
8328,82.11902210820438,105.3416876225733
8329,82.05919581200727,105.22764090910401
8330,82.16837971074432,105.77562891775513
8331,82.19557998222128,106.18263139560209
8332,82.19426108738868,107.037883136
8333,82.14611685662713,107.01017935516488
8334,82.07800830134299,105.77838351638566
8335,82.09563089889764,104.60024237903906
8336,82.15472977232191,105.96667076493986
8337,82.08658142846065,102.62024884935325
8338,82.13179404582993,103.20203681673524
8339,82.03629926023943,99.96736196096948
8340,82.13827309381276,102.17426483677276
8341,82.05791066530549,98.04475092669001
8342,82.10226195598891,98.68464039918882
8343,82.12001526264824,97.87322169358248
8344,82.11132304129566,96.53164918702252
8345,82.16860551824419,98.6333400923023
8346,82.09713906036048,96.30236899664997
8347,82.08296571476595,97.49557343206345
8348,82.0339954070358,95.81788538045922
8349,82.05108527195118,95.36778949341912
8350,82.05888089410708,91.40099527883022
8351,82.04443113344752,88.92424402669299
8352,82.05661621662175,87.96404203420438
8353,82.10019617774893,91.22266460862782
8354,82.0581507090636,90.94788464023199
8355,82.07551791350102,93.15348967529344
8356,82.08258240197846,94.27371702987008
8357,82.06389205766004,95.15868860210176
8358,82.07749656643225,95.29722107503125
8359,82.10339017588515,94.6814904674245
8360,82.17366123023105,96.98070089086328
8361,82.22734901222728,96.12796324218027
8362,82.22478130071262,95.75265339907214
8363,82.23605300154072,96.68675445808054
8364,82.25222838965814,95.9009491763327
8365,82.26500006785966,96.34037355376171
8366,82.20669796718782,94.16637931465257
8367,82.18960578120628,93.85725081090723
8368,82.17821026524635,94.30199818222408
8369,82.28253918054111,95.9657229766544
8370,82.28462992718221,94.01846091840297
8371,82.21372618804831,90.80109016085305
8372,82.20632611799137,89.24476214217685
8373,82.25195310746992,90.10834781421032
8374,82.1759040160891,88.19425341632056
8375,82.18712046737137,87.42746278326331
8376,82.20905664060018,87.89525437893322
8377,82.15791980071658,85.16189086013672
8378,82.19231087221368,86.99501509907695
8379,82.04745907227198,84.64220176255671
8380,82.04744259970325,85.61477231531916
8381,82.05161435483703,85.08337452774435
8382,82.11209616305953,85.26710737751081
8383,82.13765260434333,86.73303470122632
8384,82.079505883691,84.0970150162943
8385,82.04321217361098,83.89024202609065
8386,82.0334591321776,84.79094498668934
8387,82.03627587819524,84.6883043574758
8388,82.04717816468924,85.9109182244877
8389,82.02888477259982,84.52620937773423
8390,82.09266151963638,86.9564924636931
8391,81.99490290376832,83.89554479643252
8392,82.03857072375496,85.73023217432791
8393,82.08228138333739,88.30154353630387
8394,82.03582634262602,87.09920228901362
8395,82.01985427570631,85.12616126016165
8396,82.10288212934407,88.20013865874526
8397,82.08826804591979,84.21200342329776
8398,82.10800712628746,83.3374419087221
8399,82.13051071640166,79.71195086938968
8400,82.14451763123513,77.527747689176
8401,82.27295654030766,79.7224773749658
8402,82.28549288272733,79.39955421665219
8403,82.28110853443785,80.25764079647715
8404,82.34628694628938,82.37881812719792
8405,82.29051766447753,81.03356684699662
8406,82.3348925628124,80.25379485417541
8407,82.44838153040088,81.65057816398544
8408,82.41211021883254,80.28612187795069
8409,82.42416201034109,80.27686194245109
8410,82.41176279149964,80.48643704424825
8411,82.33729318059116,79.72490798404333
8412,82.39016407136232,80.34470003843762
8413,82.36243010757042,81.80694825689336
8414,82.40841886795398,82.85499673837897
8415,82.42473054712146,83.4755096011921
8416,82.46534682203435,82.426730811216
8417,82.40387055316921,79.6670796874409
8418,82.37987571896902,78.36405953203794
8419,82.34048151921286,78.01668009186972
8420,82.34418999594455,78.22863737536677
8421,82.3930528256892,79.04607663949541
8422,82.36963297947655,77.83470304330278
8423,82.36676132203192,78.5778293508747
8424,82.2914534795885,76.60984142392367
8425,82.2700724344009,77.31069743914122
8426,82.2439923795568,75.97934208545469
8427,82.24607150145692,76.70107700420951
8428,82.23424650834022,77.26082839527531
8429,82.29341226469471,77.95581053166649
8430,82.27898036829116,78.07273360998198
8431,82.24193629106061,77.79659889817904
8432,82.28626582667998,78.01216770841641
8433,82.31504098516963,78.50889709787067
8434,82.31202786529933,78.53828441310948
8435,82.28727287932652,77.8381204297914
8436,82.31004375364833,77.53018010200694
8437,82.30722090604615,76.94242053914304
8438,82.26439946436223,76.27020552015848
8439,82.26040911075197,76.1242988230117
8440,82.26490116835869,75.93672755577607
8441,82.24539020660906,75.75686784764339
8442,82.22234686275381,75.16873018433259
8443,82.26925066144344,76.01882062416463
8444,82.25746431156075,75.01773258807846
8445,82.2502086553123,74.99986014999291
8446,82.27481393970778,73.98731031209914
8447,82.29086103506825,73.14640680877831
8448,82.28328880828599,71.72104912507062
8449,82.37171948442675,73.7049269384329
8450,82.3592148147998,73.58240623091062
8451,82.2808285051085,71.57407625791008
8452,82.31267765664842,72.3511132144243
8453,82.32979720787235,73.26593399936577
8454,82.36785826761103,74.04696629327715
8455,82.36632826158075,74.4127951167257
8456,82.35965817867552,74.27032750737354
8457,82.42704425189869,74.62730948087099
8458,82.4986547672528,76.43263982880723
8459,82.45163706835656,74.3178944772147
8460,82.53571634987448,74.90739205009262
8461,82.43957388506291,75.69466966404491
8462,82.48790060278654,81.66863221784031
8463,82.54066340833337,90.2167744972719
8464,82.51535138700623,96.08404544354354
8465,82.44349764963363,98.4196437215557
8466,82.54475805657549,105.4212708549999
8467,82.55110394769801,107.81700158071183
8468,82.63128269815435,110.86235493059854
8469,82.60020548347376,110.63453485064078
8470,82.60361687529381,113.37454171583694
8471,82.56934123227543,112.93833041924023
8472,82.61180986666376,111.67130912424035
8473,82.56853431179388,107.72866764753303
8474,82.63648966474614,110.2700452120955
8475,82.62801859209983,108.42530342291099
8476,82.66984833977558,110.00234217429063
8477,82.65696023458607,108.79927343416455
8478,82.63880784943237,107.16301427438607
8479,82.62434841625648,106.05900056082284
8480,82.65344745533629,106.01836585092414
8481,82.75191880956335,107.79969696502376
8482,82.74772289449271,106.29665893530822
8483,82.79319651821565,106.56810924662805
8484,82.62148842877285,101.67770983087702
8485,82.6752023656416,103.85436989852603
8486,82.60738836500553,99.8760363712903
8487,82.54939498144817,99.67911816565106
8488,82.60323046121304,101.09896845805942
8489,82.63831800849849,100.72610252787774
8490,82.63095833772215,98.21236214815937
8491,82.61026380357973,98.76385869043322
8492,82.67442397524592,98.81964673199943
8493,82.64648111936248,97.00294400117696
8494,82.66715746810377,96.21993931204396
8495,82.64978011023888,92.76474879555886
8496,82.67407262187234,89.33348291092823
8497,82.7805439026285,92.72488461996701
8498,82.75847790468778,93.10125734524935
8499,82.82732636822907,94.92028930935462
8500,82.79345165774991,94.91883620828172
8501,82.83453201850875,97.62167396491009
8502,82.78525926451346,96.35598850080703
8503,82.8442984470466,97.74595956876887
8504,82.77216966129564,97.95398305977612
8505,82.81012708297283,98.48898312314071
8506,82.82577527746113,99.67346110538968
8507,82.83197432191257,100.23282261430029
8508,82.87432866748895,98.27517359553426
8509,82.85163872734874,97.20540439461718
8510,82.80538259528069,95.73180214655989
8511,82.8264670951529,97.8563203804172
8512,82.80677013389403,96.54790825484467
8513,82.83472527976781,96.87848879597192
8514,82.81714329771162,93.52331268375627
8515,82.88397756532216,95.28357673435053
8516,82.83719267063292,92.61549595553157
8517,82.85988414736416,93.01836328478842
8518,82.8485465698434,91.05543369591156
8519,82.85571046574599,91.65855363893596
8520,82.89402857647974,91.03072102327991
8521,82.92397967863236,90.71261757745309
8522,82.97313054121395,91.72224521009491
8523,82.94978691224985,91.70314043201896
8524,82.91070819342522,89.87692408563294
8525,82.86076047572821,89.60136664609364
8526,82.90055345609656,91.97076529704245
8527,82.88546284357793,92.75853605055057
8528,82.90390891984427,93.4136919452921
8529,82.97878421769751,96.68144829018094
8530,82.93630858652138,95.28254404248653
8531,82.89936439277655,94.23256084388925
8532,82.894714499617,94.57482959355613
8533,82.87779498139717,93.8876799406803
8534,82.8461576047482,93.1461611040729
8535,82.86981914565472,92.63901590572219
8536,82.87641617579838,92.30221127154594
8537,82.89701078343488,92.07857299109048
8538,82.8756504086455,91.18741436108614
8539,82.84964332591136,90.72856494852829
8540,82.86008544369018,90.53092305310798
8541,82.87826807743016,89.00178919785874
8542,82.8689956451468,86.57813289315631
8543,82.87417772140334,84.5502646483839
8544,82.87821671149797,83.20525809116329
8545,82.86841193945958,85.16724605452376
8546,82.90952880395774,87.33529513460641
8547,82.92174935789944,87.92920428704143
8548,82.948558378684,90.0327328247603
8549,82.96984544242366,91.74313041257422
8550,82.97279804661873,92.79204535935719
8551,82.9805042514444,93.00242033527263
8552,82.97316523585845,93.56770845512364
8553,83.01279484755796,93.16871830156018
8554,82.96720161941195,94.95073973926897
8555,82.9554937161258,94.8243315217667
8556,82.9807619894704,94.84923284208453
8557,83.04586785280395,95.52877739597827
8558,82.99300269163265,93.9870327178981
8559,83.04293943617826,95.33571747869252
8560,82.99562614595084,93.49044637506286
8561,83.02764998791139,95.23905481553906
8562,82.98786565257085,91.54597265931356
8563,83.0133350986193,93.73893714442939
8564,82.96847343022557,92.46868214892086
8565,82.98089221315837,93.36149556388357
8566,82.977871455425,92.3129997632311
8567,83.02799100341689,94.22049816899101
8568,83.01780234406307,92.34605973768299
8569,83.0401422196437,92.38484120561017
8570,82.99984179629247,91.23440416200017
8571,82.9996139752428,91.18067403056408
8572,83.02464350784439,92.04468176358922
8573,83.03623100144813,92.37347318786281
8574,83.04877540616536,92.68068039495324
8575,83.12561690465067,93.06571758726572
8576,83.12185843845523,94.50405707193516
8577,83.05999567438963,93.33860367585042
8578,83.00593512844439,92.00276273163081
8579,83.08257342854958,94.16125442945774
8580,83.11158340027508,92.79161069920153
8581,83.09944854766012,92.75679785207869
8582,83.13868281396412,94.19433127576096
8583,83.06093366427186,91.74864929525697
8584,83.11589587844054,95.42324248237335
8585,83.02255001953216,93.42820064373846
8586,83.02756001227701,93.51101032472754
8587,83.07614149770393,93.90783974397768
8588,83.09581820558587,93.97027951354843
8589,83.00524451856084,88.52069921956449
8590,82.97452455051162,86.84496137614053
8591,83.07885921435135,87.47844345332031
8592,82.9959711397106,84.40980217666582
8593,83.04796231680243,87.003897076558
8594,83.06386442377675,89.11573623885512
8595,83.09323971783425,90.36781584290482
8596,83.25445125065733,96.09753878510044
8597,83.14795950262317,93.82777808216514
8598,83.19164195612971,97.21964312864304
8599,83.12592068039896,95.60502973302644
8600,83.13375139043369,95.63672710758051
8601,83.12787457490265,95.24440332335463
8602,83.11741247861781,94.54865210877064
8603,83.18021215865029,96.46566161851274
8604,83.2174631376515,96.29229037836026
8605,83.2102019029281,95.05571435354088
8606,83.13602722613815,92.24610374701444
8607,83.27843181007114,95.35279338301922
8608,83.2097353877391,94.46170995678943
8609,83.20762179892678,93.63719289236296
8610,83.17285704500779,93.10385332048446
8611,83.21033050725602,92.8552496191412
8612,83.1789261429979,91.74222194893926
8613,83.13414073277603,89.83186310627151
8614,83.14303843493201,89.50734646667873
8615,83.1072391764951,88.19947502021016
8616,83.14450796020324,89.31083316655054
8617,83.21124365653847,88.0390294271393
8618,83.135543927617,86.52320661421224
8619,83.11380568571127,83.42205710112374
8620,83.21775060724295,85.68829345986576
8621,83.22252345728027,84.09054406287669
8622,83.24683851387532,83.78241218848359
8623,83.26175898858547,82.56495562989167
8624,83.27834866979508,82.29374902132363
8625,83.30724788114998,83.6040680323093
8626,83.31792177318663,83.71501575501179
8627,83.34494010553173,84.21944019854881
8628,83.33666669904694,83.52452431560829
8629,83.32236313211551,83.23138992131572
8630,83.37393635049534,84.27611235204554
8631,83.31680282415418,83.00713647776828
8632,83.32048891803996,82.25421732280846
8633,83.2895766053246,83.63865903909294
8634,83.26912051809377,82.90850494713497
8635,83.22784313563842,82.84464019557744
8636,83.22738849658148,82.3442908604357
8637,83.18338812653002,80.6051099614516
8638,83.17735679698735,78.79308483312357
8639,83.1688458881547,76.70530604841038
8640,83.22249546541178,76.06497282307463
8641,83.18742132854936,73.64246220884753
8642,83.22801766013355,80.24451121378007
8643,83.23141932828761,88.18560845152597
8644,83.32824094370099,95.63796369338353
8645,83.31638450332788,97.88456846968691
8646,83.36181093908453,105.10454062288966
8647,83.30302536015066,106.08503082726001
8648,83.26893574127895,108.33975374799934
8649,83.30957541067917,112.80474990475246
8650,83.22029851359551,113.5973315370533
8651,83.38745936360137,117.78565932760102
8652,83.1915855051797,114.93241097680254
8653,83.24541661876842,116.43835552703366
8654,83.29201765784835,116.68417248688614
8655,83.23721514050555,115.56529462602717
8656,83.159276841478,115.80832037796831
8657,83.3032809227309,119.31750350258031
8658,83.26859227878,117.43268972882676
8659,83.2354587674843,117.59759589480704
8660,83.17972754300693,114.49642758330877
8661,83.13717883603175,114.15735785538041
8662,83.09072114657994,112.38259441216492
8663,83.18769474741114,113.2782316812719
8664,83.15267745855205,110.75713255557105
8665,83.14739627360339,108.73477684503544
8666,83.2378319153116,110.40855237353117
8667,83.14400284446586,106.63366829975018
8668,83.19846688202318,103.51024195235313
8669,83.15680953415163,102.63573357324705
8670,83.23302887242491,105.4776639663911
8671,83.18844511824595,103.40158268970823
8672,83.26787203063246,105.02997100081002
8673,83.26056746275293,102.5296583244083
8674,83.27976187143102,104.38540283278869
8675,83.18705077284153,102.30306133796932
8676,83.25382662533463,105.04032267703055
8677,83.29167741720993,102.36191276877888
8678,83.3782145859678,106.57515485055129
8679,83.2871198222148,101.52744335177508
8680,83.34195301861901,103.3576874407494
8681,83.2616282353527,103.53839375082532
8682,83.31444311375772,100.51977833463225
8683,83.28344189157727,100.36690483441582
8684,83.21824691504123,96.86955405414732
8685,83.36925650380192,97.87889580008431
8686,83.3347881476501,94.75771876889385
8687,83.31270691224073,91.34832406729694
8688,83.31192657320815,87.96854084695296
8689,83.36059953988855,89.16335246626558
8690,83.32853108696933,91.38559223680525
8691,83.386428081696,93.42996544185841
8692,83.42297475417344,96.69827207290729
8693,83.30601806643155,93.53227851790469
8694,83.4152112426807,95.75507986951435
8695,83.43064184644436,96.5835302331966
8696,83.33178378848315,97.67117383303743
8697,83.37500347853307,100.10957507240913
8698,83.36530646276246,97.79624890556948
8699,83.30962750285497,94.54710032403217
8700,83.3315125133751,96.93591397198283
8701,83.39309957233672,97.4696551897025
8702,83.33118843213761,93.23215270943984
8703,83.36585397791546,93.39228752086629
8704,83.28950706383897,90.74186773779425
8705,83.32813960360201,91.23952372661874
8706,83.25705353555362,87.58718478381428
8707,83.27308562676086,89.56760420601415
8708,83.21526210071183,86.69082557860095
8709,83.24331282957482,88.46652748009339
8710,83.28045178024556,88.42106554813329
8711,83.29182917599941,87.65724155430351
8712,83.25495932082,87.90783541261797
8713,83.33673488397649,87.42956343823165
8714,83.24489653376321,85.76789006350396
8715,83.15066498679907,84.73517790194617
8716,83.20036123770367,83.75698733042115
8717,83.25523392079056,86.22757651611292
8718,83.24397128579801,85.20172721324829
8719,83.24593833093412,85.87164717249402
8720,83.28063559459045,87.8988898507287
8721,83.27689228504366,86.13927440613193
8722,83.25141148084892,85.25472383072587
8723,83.27002532176205,87.13662602372982
8724,83.23793513647456,85.13646413639536
8725,83.2241455349122,85.66433706855926
8726,83.11813076639241,82.36873557715222
8727,83.13561090303806,82.15584396409557
8728,83.1312402715373,82.18456354264382
8729,83.16887567151606,83.51691318786006
8730,83.15138641840149,82.732903233401
8731,83.21615362394917,82.10502223435665
8732,83.27328089772132,82.65455164273968
8733,83.2779593625458,82.43920235560991
8734,83.30034775007653,81.32832913038754
8735,83.222392958098,78.12994991811863
8736,83.20721123027383,75.46719076433081
8737,83.24123269211353,75.769851505656
8738,83.20445174126344,78.28731409438691
8739,83.182075767362,79.50712516822664
8740,83.28338761821648,82.91768153088266
8741,83.22097390665512,81.91366832758123
8742,83.23227268389104,82.52468700113575
8743,83.16485447118488,83.38990672337503
8744,83.3121226208786,86.43215627426113
8745,83.28041428017562,84.96487949590657
8746,83.38857932109393,87.95074067991234
8747,83.25801546922979,87.55904128287733
8748,83.30136538484336,88.0872735049415
8749,83.36585650836948,86.88841011134814
8750,83.358599856701,84.69553162281507
8751,83.27600511437514,83.85308018483335
8752,83.33345352388173,85.46895170944005
8753,83.29216310124048,83.15209617503787
8754,83.34047431010842,83.4871882061654
8755,83.33188103919726,81.80204257382675
8756,83.36032641780382,84.3994194057132
8757,83.40305287109103,83.15371228540525
8758,83.44622889801381,84.1985490383458
8759,83.40987484053423,83.26022243431845
8760,83.32287008693835,81.58994058677396
8761,83.40121496234772,81.08959326682042
8762,83.42171078246083,81.27282085493842
8763,83.3334987601721,80.38084058039712
8764,83.2983052393182,78.64927707158384
8765,83.34634119361704,81.37012232977318
8766,83.36811360969833,81.83072576536603
8767,83.31896474135867,80.71115580080424
8768,83.39611727275519,80.21522717915717
8769,83.46281394116859,81.23527554743264
8770,83.41720760578482,80.65411983984156
8771,83.40055300718697,80.30224964700831
8772,83.32899678371709,76.6810400953303
8773,83.36814196951602,76.28455380121879
8774,83.3574629193971,74.39057820888847
8775,83.28626474528677,74.06876370500899
8776,83.3195425666186,74.62655159093318
8777,83.34676777606187,74.22953229815582
8778,83.3862740222407,75.50084439117315
8779,83.39743988021027,74.97154185722844
8780,83.3768365966714,73.0633766649762
8781,83.3971813260419,73.2748262905629
8782,83.38401329429922,71.53270395440829
8783,83.3664541019229,70.49172093985777
8784,83.35253611671978,68.90197362333633
8785,83.4344530090814,70.30390676971868
8786,83.41880416213442,70.31616483041508
8787,83.49305319871728,74.40530980915524
8788,83.54139483181649,74.53415490486549
8789,83.61252646529479,78.65484055024417
8790,83.56105018811817,76.59255671551918
8791,83.57692413144315,79.55901550543292
8792,83.52183341553172,78.54230500104653
8793,83.53749876813343,79.24852707153136
8794,83.56734576871544,80.02396246876978
8795,83.55366429077976,80.20120738807836
8796,83.58688202298995,81.31564341148514
8797,83.57286533271724,80.2390065120413
8798,83.52043820771178,78.10968083025617
8799,83.6542042024032,82.0588503405318
8800,83.57313559926574,78.47780219507723
8801,83.66163203755158,80.31615047776184
8802,83.58092869633971,79.17192814181699
8803,83.5850529790939,79.10517395569305
8804,83.56436590495343,81.0676033194185
8805,83.51430190515595,78.4013347477749
8806,83.47218495037306,76.79975565823098
8807,83.51444251245223,76.89593661452552
8808,83.45037649545273,77.46826289599615
8809,83.46112988516003,76.5122196547734
8810,83.38194286123695,75.4660190251755
8811,83.34994469305005,73.66926155163277
8812,83.35952503521474,74.94514490053386
8813,83.34432528717146,74.78384164019542
8814,83.37256300520929,75.05486847028695
8815,83.40533309533512,74.43248811875672
8816,83.4207125161546,74.66367477700024
8817,83.39452387813313,74.15446092791551
8818,83.39673466019427,74.14023264620337
8819,83.45245674451584,75.65597562990641
8820,83.3958084173765,74.4180010791926
8821,83.42800345039034,74.78331319074934
8822,83.35494623724885,78.90352146330329
8823,83.36112135865504,84.519289316527
8824,83.44066865518526,90.60496972038705
8825,83.47272223532187,94.11756815525212
8826,83.4744760967739,94.61506990623869
8827,83.49620995087433,95.49770825042398
8828,83.40361260628903,97.28944051299918
8829,83.41705727014306,98.7464733551467
8830,83.40747140839258,98.64595870960594
8831,83.38172328229365,97.50548690419613
8832,83.40636805201693,95.7652344605178
8833,83.46344474639614,99.92493053574911
8834,83.41826150303352,103.56006869813169
8835,83.33169830590674,103.11094716381358
8836,83.39541607460416,105.27454975936908
8837,83.5029986346141,108.60595316509232
8838,83.54405809757043,110.27926101610242
8839,83.58864917124077,111.55960837034915
8840,83.57461760280147,110.89832756240406
8841,83.55620186741237,109.52084225129317
8842,83.71409487092724,110.81565888559503
8843,83.6792892397739,109.41197776099918
8844,83.70271514114467,108.54550029964902
8845,83.70568000039472,105.96010314727364
8846,83.60298099076566,102.65789873809102
8847,83.64747464551085,102.41601591537238
8848,83.69792648486748,101.41428403148304
8849,83.66715091707417,101.30830535136695
8850,83.70505495307364,99.29980294492317
8851,83.76516328670365,101.97709829597521
8852,83.7430332819427,97.60448769045932
8853,83.75898744598172,98.34677962165328
8854,83.74849442581042,95.79058070434048
8855,83.77950658066824,95.37428392188417
8856,83.72356683062779,92.60045917896889
8857,83.8107676833879,92.84964561945067
8858,83.80855889698967,94.12797483054095
8859,83.79697843003858,92.36832567931431
8860,83.71200916078938,90.22957623546152
8861,83.76922785965452,91.86718895011661
8862,83.79697192901264,91.7823896542367
8863,83.81718831649066,92.97343668555085
8864,83.77245495780825,93.04587851631543
8865,83.72569675585578,91.58682838576982
8866,83.78022753721505,92.39484460181016
8867,83.8012404829464,92.53135446099382
8868,83.83125253935158,92.16564421301646
8869,83.91665052205352,93.12783103110873
8870,83.96467077434725,93.79300974674736
8871,83.94014540287849,93.15022565434725
8872,83.88805046211924,91.28381702250772
8873,83.91224959568748,90.1256753331153
8874,83.90971898242493,90.06243550222645
8875,83.9518125467924,90.42995219426906
8876,83.94979508392296,89.09803337715073
8877,83.9796460141556,88.53308898540743
8878,83.91336207878685,85.20420071812256
8879,83.93522460437066,84.27553583042186
8880,83.88056166680505,81.32333319104251
8881,83.93252226642987,83.41225395216986
8882,83.93423163246094,84.68525358924984
8883,83.9120712300824,85.49077328091916
8884,83.9908495697673,87.5038902100624
8885,83.90834461328599,87.08329699690736
8886,83.84359458437264,86.5710473237617
8887,83.94695398646995,89.89139335396293
8888,83.95147739566137,88.77014912500009
8889,83.9770685907197,90.10490577991526
8890,83.9134676845004,89.02986367782675
8891,83.86060860222901,88.09958578269418
8892,83.89245114130532,90.58636652253153
8893,83.84855779449579,86.95981559528302
8894,83.92398162141751,88.3571606169566
8895,83.81681144081462,86.41308195078688
8896,83.94799598701084,87.27998215658675
8897,83.91667572757855,86.02136239826875
8898,83.91782114376386,86.51041726458928
8899,83.9242925480776,86.16499880255945
8900,83.92098116855607,85.29334938966412
8901,83.92900526126913,84.46211646700066
8902,83.93572109564423,83.3758815463391
8903,83.91964851310395,82.74109930587734
8904,83.89323673652956,82.03131023186609
8905,83.89590249670101,81.31450841015803
8906,83.9625445570474,83.2247709440119
8907,83.87340144503835,81.89431379044343
8908,83.9111954319289,83.71322864040816
8909,83.87355260107527,82.37261660249811
8910,83.85254166593565,82.7832293843463
8911,83.9148604271204,84.23161620693409
8912,83.80220529154596,82.43486135180834
8913,83.93269420530319,84.73796493535886
8914,83.86935627343705,83.16790891937767
8915,83.90704736935984,83.61827995471155
8916,83.95538246108359,84.25298083623704
8917,83.85518714552067,81.14840511831436
8918,83.95711074936689,82.80356032776515
8919,83.96303514208924,84.03270447015575
8920,83.93908531901631,81.48422315867406
8921,83.90716607001308,82.78330424380228
8922,83.86233214392755,80.50206056188321
8923,83.90706389116102,84.05975245283
8924,83.81447558249207,80.4789856000053
8925,83.79545008198795,80.28042412888131
8926,83.83466645617416,79.22082706462156
8927,83.82653891722296,77.39873080107803
8928,83.74831803002964,74.14846243212517
8929,83.90761893075879,77.21912070816923
8930,83.90886407621701,77.55116488000047
8931,83.90089860363032,78.60164153066385
8932,83.91969716178514,78.61376814235119
8933,83.91149735746718,77.72663983556015
8934,83.90720538371298,77.46079416954092
8935,83.88228483017984,78.02191855081917
8936,83.90506398628955,79.64939580770191
8937,84.00771001333104,81.07137603975333
8938,83.97427377322185,79.56508338822024
8939,83.94352752034592,79.43761282781787
8940,83.9927290244611,79.5236735756555
8941,83.96562487362333,79.6917502019637
8942,83.8594695600668,78.13107634067914
8943,83.8435209016306,77.49445176436568
8944,83.87583111894877,78.39749676590225
8945,83.85311240907158,77.45970034032491
8946,83.7870809553341,76.49996759999404
8947,83.80922234120253,77.06246061104609
8948,83.83406119602355,76.473352924096
8949,83.83017396448986,76.5866384727118
8950,83.78987896914171,75.39199120068167
8951,83.85284306932255,76.05820508039382
8952,83.82195963039173,74.6448002554624
8953,83.87509715286116,77.0601610205216
8954,83.87722438126687,76.04681871910823
8955,83.90491777500476,75.5584248560607
8956,83.89944502656559,75.85132781313267
8957,83.94034635834379,76.31747292494168
8958,83.95575173080199,77.62962521543635
8959,83.9446962266285,77.51211207468573
8960,83.90257189548753,76.82479135248425
8961,83.91172731724689,78.20730877257233
8962,83.89875583702415,78.60671232485065
8963,83.88260132868645,78.23458604422926
8964,83.92241154408917,78.91453409583688
8965,83.87450821741852,77.98377842173024
8966,83.9241796990153,78.61437195127256
8967,83.89056949453928,78.1844994893723
8968,83.90477967956366,76.78308000660085
8969,83.83763574266305,75.05652472692454
8970,83.86015876425344,74.74514982392289
8971,83.92866850874825,74.35534348766251
8972,83.93416775046393,75.15975122537753
8973,83.98790914491971,75.39955026468466
8974,83.9904326747101,72.1041249969984
8975,84.00083877083921,69.64683875233541
8976,83.92553007459819,67.39098182217735
8977,83.89358002863018,68.33730201864651
8978,83.88235327045037,69.32417870246087
8979,83.92283174521219,70.9280572035976
8980,83.88534967147669,71.4016062374764
8981,83.91462378977035,72.4646235351223
8982,83.92454405021253,72.96089444691468
8983,83.97371246500913,75.19630806249516
8984,83.94557124312604,75.76819103562906
8985,83.91235839550933,76.2156304094308
8986,83.91409841638041,76.86124148189248
8987,83.86374527318269,76.07066914626938
8988,83.87941325121422,77.71019682034972
8989,83.87376894493757,77.43490289482035
8990,83.8882681705702,77.08711802168048
8991,83.88428270536379,76.28966375240093
8992,83.92273543068909,76.29672216001316
8993,83.88835086729644,74.53827863016038
8994,83.89251908734606,74.61902830429565
8995,83.88518444133564,74.31608760768594
8996,83.87820807554115,73.46666709009835
8997,83.9082585227105,73.12166258896502
8998,83.8840223859444,72.43629666520046
8999,83.93574329577422,72.72471386673838
9000,84.01106735536601,74.19201873365918
9001,83.99361947234623,74.3520670567695
9002,83.95244172496277,78.05644124653298
9003,83.96203764385916,83.45909849733368
9004,83.97533755277155,88.41987743450507
9005,83.98785005826596,93.5726630250851
9006,83.98906876626742,96.66475295704015
9007,84.02929310420083,99.20421885187908
9008,84.03936942597821,101.86596795792975
9009,84.1288359450227,106.29963420756542
9010,84.04803731599712,106.96153846631609
9011,84.0321694865258,107.34721570331165
9012,84.10324941121156,110.42113623853666
9013,84.02363542123814,110.19732400402661
9014,84.0430975032862,110.61521361223203
9015,84.07544147827318,113.28864846096859
9016,83.99638141453478,111.71933710985927
9017,84.07272945260314,113.47850429149936
9018,84.0132960677356,110.52166168796005
9019,84.00999595019259,110.07149810500967
9020,83.9560951102775,108.80198763048234
9021,83.9450806162873,107.4462601390453
9022,83.97975638391354,106.53110863232264
9023,83.95143447503553,103.58741931173469
9024,83.90787790956617,100.24345519353605
9025,84.07797495650706,101.82820874123041
9026,84.08964694697657,104.61283832360502
9027,83.98134241846243,103.25765059614218
9028,84.15552058435726,108.07172947491574
9029,84.15823956285661,110.75825438012518
9030,84.06938082927131,109.77851019238786
9031,84.15566985173972,110.31618194984759
9032,84.190429593513,110.83556094782034
9033,84.13033693161633,109.95103063702679
9034,84.19235008738372,109.74177910325609
9035,84.15939098595622,108.35361317542188
9036,84.24820656489938,109.0918089258155
9037,84.2716294311945,108.45978543160014
9038,84.26792270795144,106.73061151152318
9039,84.22513904295478,104.35596245534202
9040,84.255003532425,105.24842209271682
9041,84.28868081367301,105.26739919252537
9042,84.23579544863941,104.06329492605067
9043,84.25088434842536,103.46572921083171
9044,84.32894038155465,102.10067793099225
9045,84.29464004977851,101.09314609157977
9046,84.34275240171503,100.43069919712718
9047,84.35375131996908,99.25238481749737
9048,84.32894181028762,97.03316785731556
9049,84.31848903708251,97.16787039489267
9050,84.37583197235823,97.90884166087643
9051,84.34561084744215,95.94973573700783
9052,84.4326753752542,97.54750817119512
9053,84.41266319373145,97.0287183262864
9054,84.41823235999433,97.66005370514571
9055,84.4474768952987,96.80083046817234
9056,84.39270850133492,95.76372384548024
9057,84.47145372312642,96.92564983915678
9058,84.35524257926669,94.35815831107077
9059,84.4379437823572,97.19112468017545
9060,84.38381405850714,94.87777825919005
9061,84.29989521738773,95.02043482006248
9062,84.33515522143277,93.7385281667281
9063,84.37265370563352,96.9567477827224
9064,84.36138548813385,95.5116809131194
9065,84.41891517036201,97.93317286752942
9066,84.44782791426107,96.15921176621508
9067,84.4144594274753,94.88503276938656
9068,84.32253571826872,92.66688522239544
9069,84.28051696036118,89.66260088808754
9070,84.3113563944945,89.07228630882616
9071,84.27401685683043,87.69276378426927
9072,84.2547634117245,84.56013565939718
9073,84.35687040059156,86.54301927629197
9074,84.35802479467097,87.66812820316012
9075,84.32082606635726,88.60093928870522
9076,84.45590792893807,92.01581244960094
9077,84.39027595755861,92.17179725881529
9078,84.40685310421999,93.48069363165109
9079,84.41594583792327,94.75327078849598
9080,84.41689870847632,94.80250719514801
9081,84.41179890385123,95.6171121425451
9082,84.42459611038885,95.81867088521065
9083,84.40846739792453,96.40782093086771
9084,84.40544751232777,95.46051410225661
9085,84.41264613040805,96.49399331793266
9086,84.46355335596665,96.8574586969861
9087,84.44610005115545,95.14149528117399
9088,84.45018869549652,95.70530535162062
9089,84.3966054785425,92.81714663146718
9090,84.43095984354571,94.18093870839593
9091,84.34578308884586,91.01042897570284
9092,84.34366868729497,91.3369149245539
9093,84.3592742856033,90.42104176179258
9094,84.38574324218628,90.01392646687162
9095,84.38888099205596,89.78424577350016
9096,84.45266388599684,90.1236811531197
9097,84.48073065185947,90.12221182576742
9098,84.39597997561587,87.64656918014927
9099,84.35708005539587,87.50281910462394
9100,84.37657920373633,88.36886417782723
9101,84.36355643752727,88.68868822192476
9102,84.39470851728771,90.31630172149417
9103,84.45816333626239,93.30473594786659
9104,84.29684873779364,88.98760668865879
9105,84.36290936759525,89.85358233820436
9106,84.35913413608232,89.89570794386087
9107,84.37564967153588,88.28333142706653
9108,84.38276393839806,88.06944269562085
9109,84.46782769284586,89.23209586912422
9110,84.39449732872976,86.49220431417095
9111,84.41899591263963,87.25633936580086
9112,84.39884403891926,85.9109897434961
9113,84.41362700533807,85.03389301306001
9114,84.42369343328306,86.04553650761548
9115,84.428312569348,84.21579564108409
9116,84.45587418756942,83.9543282166128
9117,84.42309683266379,82.12822458189184
9118,84.38914398684645,81.4999812728567
9119,84.37102907358636,80.37270192080821
9120,84.40903659491585,79.5255065042715
9121,84.4830201159785,79.89931594995674
9122,84.4904389703025,81.72770874754457
9123,84.46454885138758,84.3688099821717
9124,84.46517495497997,86.26568851928695
9125,84.4927724912708,87.29899384746354
9126,84.51281921514345,89.42212108131052
9127,84.42817138668347,90.01513856045685
9128,84.505279838752,91.84451433628593
9129,84.47229328813614,90.71257678668753
9130,84.43962703172409,91.19443108169686
9131,84.41697295851814,91.35597836760354
9132,84.39778628548638,91.49015719565026
9133,84.39142152089312,91.30788387146714
9134,84.41045894169767,91.4472794239314
9135,84.38963227016099,90.56012338646914
9136,84.44986693177513,90.07254023137381
9137,84.46772310501379,90.01736257320898
9138,84.4436378308479,89.48009267893427
9139,84.48796706307319,90.41985347013943
9140,84.47562665674589,90.15980930864812
9141,84.46118687730903,89.58122360986765
9142,84.44445468884912,88.106184040747
9143,84.4778370126569,86.98119745515338
9144,84.44909709045322,87.06374545852492
9145,84.44013025098114,86.54190066744745
9146,84.43200229610682,84.73107402200782
9147,84.47596476465266,86.01213395806953
9148,84.49151438398238,85.64215510201788
9149,84.48319122821022,85.28172426086914
9150,84.49096817415577,85.6150547049608
9151,84.5013820735109,86.48000322277295
9152,84.4864166757282,85.36510924502811
9153,84.4993150374962,85.71075044282024
9154,84.48169885813378,84.57135479715093
9155,84.50884803673996,84.30740085504479
9156,84.53670741448438,84.317979869117
9157,84.49457139834473,82.89139066319306
9158,84.4794908090229,81.49247108333215
9159,84.51380337062591,82.62623889145466
9160,84.50268252990175,83.65217402522394
9161,84.56363245673816,85.99391211720453
9162,84.50295069773352,81.39833942052702
9163,84.48097525214877,80.26062295555474
9164,84.5177077505907,80.1742167486834
9165,84.49769593876727,78.33549702301455
9166,84.44169730569685,76.89500863092282
9167,84.39914450442036,74.25393038064445
9168,84.39569983982847,72.8374144603776
9169,84.5785630719367,74.23470356181981
9170,84.47169798588352,73.86512491767886
9171,84.44389913532636,74.76514516294947
9172,84.53019931929653,77.36635474488052
9173,84.54150762458379,79.16102370737542
9174,84.48074717491043,78.82215929706958
9175,84.49913005324353,80.090728911858
9176,84.47925241402304,80.2874339244081
9177,84.45136940829887,80.93924615143857
9178,84.44147414477942,80.51833000796141
9179,84.47123401383153,81.41254074542863
9180,84.52471595288952,82.43230038772315
9181,84.60546460923833,84.74605957156967
9182,84.51401474176207,85.64856256550345
9183,84.55275386881995,91.60120247980609
9184,84.49404127897556,94.24810995405903
9185,84.53832177555313,98.88275585041652
9186,84.52416117583398,99.85794576973764
9187,84.53258851337537,101.22059950563924
9188,84.49909642112765,102.93632710752884
9189,84.5586235280995,105.026684376662
9190,84.47990702814668,104.6038657506034
9191,84.53377080881259,104.63439377351939
9192,84.46508419601328,102.63635747791953
9193,84.55910571653739,103.87538229232133
9194,84.50295982207678,103.13129636250804
9195,84.47900229950056,103.83038145329486
9196,84.46886922989054,103.55710526506769
9197,84.47005988471307,105.83003037729596
9198,84.388164708168,102.50669151590301
9199,84.48018763553924,103.32142929789455
9200,84.40858798793118,100.98100833986607
9201,84.4481351332933,99.68121268538286
9202,84.3974749045797,99.76403537167222
9203,84.38990525284646,99.0733174080185
9204,84.37445074199326,99.92877658437816
9205,84.31947310578656,99.5462785633786
9206,84.32908674427595,101.06826151351493
9207,84.35475444302276,100.88269803961666
9208,84.30210629998936,99.829404172904
9209,84.323994580184,100.59885587276023
9210,84.2244283153342,98.80420104730818
9211,84.2293612804005,99.10838363458602
9212,84.19364794101278,96.98801318625681
9213,84.1492863612621,94.83823386417721
9214,84.16831108105106,94.12390519590163
9215,84.15403119088272,92.94656810405218
9216,84.16330950242481,92.91687744439433
9217,84.35536099831062,95.32567321582546
9218,84.25381184568576,94.62938891307415
9219,84.17095759689846,94.63280969791182
9220,84.23320863670813,97.25025623705454
9221,84.26075368772861,97.96389295970879
9222,84.29295241976844,98.48257224558051
9223,84.4003831293278,101.04248580890348
9224,84.41498903372813,101.63459184748788
9225,84.40560030252531,100.66243440197644
9226,84.50987897573101,102.8735960337829
9227,84.5043052253099,101.1202054482212
9228,84.51389308550308,102.22633843824418
9229,84.5743692160344,102.99786080918803
9230,84.54515162007857,100.5697337631002
9231,84.50167153866226,98.90327444860878
9232,84.4980177768366,97.89736466859989
9233,84.53008724256894,97.96864282689337
9234,84.49887440682696,95.98808349286962
9235,84.51508452141404,96.60968568414216
9236,84.52509559083467,95.8569354822481
9237,84.46730298859005,94.03595839657396
9238,84.41469890383858,92.7748271014838
9239,84.40428980224515,91.81882362775536
9240,84.4660411156559,92.59872977790356
9241,84.45406093925823,91.95322759439608
9242,84.43267022508896,91.68479013671718
9243,84.44366414842415,91.57446716718864
9244,84.48138513564436,92.04482125597336
9245,84.47343929625316,91.96811014654871
9246,84.48007111747079,92.3673807782678
9247,84.43958938466191,90.33052649489164
9248,84.5318144329234,93.28163065428554
9249,84.45268067046383,90.77584406633233
9250,84.47490676092677,90.90222381597786
9251,84.46715627094048,91.60807218104368
9252,84.4751989322548,90.29787154502904
9253,84.47475376714472,90.41260766824793
9254,84.39112173013893,89.2442544695532
9255,84.37687552238356,89.77603079248429
9256,84.36294666934934,89.35313281596835
9257,84.39684664450634,92.3733653490323
9258,84.34503547269095,89.96634262195934
9259,84.29578556444824,90.28431134116917
9260,84.2852476406401,90.4104893975904
9261,84.30041967094444,91.3832577302101
9262,84.27895451601113,90.51831385712339
9263,84.24372948504075,89.1277099300601
9264,84.24646832564875,87.7829783749108
9265,84.37876088045998,89.67929946407702
9266,84.39058386133543,90.45269683380131
9267,84.29339671575603,90.67367461101882
9268,84.38061178104984,93.6239297309404
9269,84.39446359971944,95.30402479479595
9270,84.42058922407023,96.52706290350085
9271,84.40712825683079,98.56489446984189
9272,84.40843021696723,98.53950350911451
9273,84.47607195159615,99.79179575590722
9274,84.37862425936258,98.59145077538075
9275,84.3350643600527,98.71620409516794
9276,84.31887614101215,99.68407858151473
9277,84.35436932350545,100.63095048545414
9278,84.32333423979843,99.96552544003144
9279,84.34455212195557,98.03225140933357
9280,84.40991980440363,98.61351989759727
9281,84.3747897055993,96.37857838867491
9282,84.38177937522939,97.02112913096897
9283,84.34551091096877,95.71902574769263
9284,84.3409443215159,93.00348617400266
9285,84.3272699542783,91.38421218272467
9286,84.34331145530592,91.84069204012796
9287,84.31877152849908,89.56700459461725
9288,84.33303374474416,89.43836269077508
9289,84.3551538112521,89.71745354617137
9290,84.41039419850888,89.5313351076516
9291,84.43678252445464,89.306534031782
9292,84.43548689242505,89.34703780094368
9293,84.4470693239049,87.95646861910294
9294,84.46045374225608,89.08824773506274
9295,84.5349951273915,91.15467625811716
9296,84.506904011219,88.01601939995264
9297,84.47965231009016,87.06890487098632
9298,84.41736199309072,84.08362584571854
9299,84.38925764282855,83.70409131778281
9300,84.4375457059695,85.22014603739775
9301,84.41326809532612,84.01575624611908
9302,84.37164201039339,82.85978537827728
9303,84.43671596206447,84.07472574486208
9304,84.35050880152535,83.04743629516136
9305,84.29478099494135,80.74616118654187
9306,84.3372161610405,82.03978874517072
9307,84.28487662993237,81.93731689609497
9308,84.25927942931284,80.35938717471515
9309,84.33309341085184,80.29107371910446
9310,84.33548539940482,79.56964654312824
9311,84.27828858244565,77.0494389442573
9312,84.35676849074378,77.28522697098194
9313,84.49534508596231,78.57477534406847
9314,84.50917565657815,80.54226247377852
9315,84.57620590195019,82.56030954762834
9316,84.5515082624578,82.01673655836494
9317,84.62497361362382,83.11969687207068
9318,84.57226795341408,83.76633490971938
9319,84.5751136363908,85.8274650795528
9320,84.60982063768614,87.61627868730689
9321,84.62696810204152,88.07108188502755
9322,84.61912846633015,88.7167161041569
9323,84.55948469344193,87.09464161029364
9324,84.60703741189946,87.69937069365388
9325,84.59385130180829,87.77165680457907
9326,84.5128402146287,84.65102563475986
9327,84.61116732134674,85.8778754581343
9328,84.56437680406334,84.46644433751686
9329,84.58969101699523,83.04652589654052
9330,84.56783106622952,82.11301008462037
9331,84.6283304045919,84.04422912345353
9332,84.62645248532827,83.525687513584
9333,84.59327936770337,81.55673722807366
9334,84.58850125749211,81.16148530304584
9335,84.62210668605019,82.47156849651047
9336,84.55267477368274,80.41449802592722
9337,84.57288393798319,81.3806112845236
9338,84.56900004091878,80.04407436773539
9339,84.58416080096964,79.96028214759633
9340,84.56142746883077,78.8308531913878
9341,84.60515420854281,80.61282143520252
9342,84.56744808869617,78.85665529032215
9343,84.55135839097906,78.57514688546368
9344,84.55513426150071,77.0812949459821
9345,84.55094405716574,76.9708983350442
9346,84.51933040898577,76.2018853774394
9347,84.44520842098359,75.65230483491968
9348,84.50988821669443,77.05800723395899
9349,84.50009300904027,78.43385536158074
9350,84.40229018456147,75.5552509518595
9351,84.50337554080267,77.6954062391537
9352,84.42937050870447,74.63919183226604
9353,84.38321328767411,75.44309757712367
9354,84.41637774340138,76.60145843486002
9355,84.38279857348103,76.37634460226985
9356,84.33979684647676,74.66461663487186
9357,84.33442664965995,73.51442260454998
9358,84.34374268961074,71.09915861049379
9359,84.3860106244986,69.31524439571935
9360,84.4032980051598,67.43552620296346
9361,84.54364084701618,71.53728415738084
9362,84.57537630911698,76.84377629719667
9363,84.52483930081486,83.4811670221038
9364,84.67947718876856,93.95555995249208
9365,84.64003938919937,98.25052614795776
9366,84.64927957612662,104.78587052157233
9367,84.75137052728371,108.66315600187303
9368,84.75318994282853,110.06271444849047
9369,84.67742985345043,108.9423155844695
9370,84.83394121194564,112.41602489640641
9371,84.70783883948529,107.9054196649563
9372,84.71151048228892,110.82284743401924
9373,84.6272805744799,106.51981856825661
9374,84.62267501234757,105.97390312534685
9375,84.68958445120009,105.86802719893885
9376,84.70015214472433,105.80600925388251
9377,84.81193449679446,108.38101671535547
9378,84.69366315736629,103.69503111417741
9379,84.69541254040438,102.81195660145903
9380,84.63860042255922,104.31833518225675
9381,84.55293848937468,99.75331545208188
9382,84.63324546110196,99.67299537452594
9383,84.61277025658416,96.54917191350677
9384,84.60401053777917,95.64707006385457
9385,84.73120613743238,96.48686179848734
9386,84.66336398651352,94.58939641825347
9387,84.69926857339007,94.89537716671205
9388,84.69760196554026,95.23693490422205
9389,84.7200492121972,96.06512888633279
9390,84.75960851006506,95.86817368095818
9391,84.7684529079661,96.91565670859335
9392,84.80246946716719,95.35567882551751
9393,84.83310055049539,96.27897644528174
9394,84.86991946495847,95.20424250905778
9395,84.97652311133614,98.78331482604439
9396,84.74530866143981,92.97665318331222
9397,84.8638606002918,95.8531993265279
9398,84.90430399587434,97.12888147558733
9399,84.80884778580362,95.1304095532864
9400,84.8239164018151,95.18195942027253
9401,84.78919252551076,93.17019676158893
9402,84.85786328129788,95.08243200576418
9403,84.71828043057494,90.63777895171621
9404,84.84126902794688,94.41312086743923
9405,84.7490971759784,90.23345705369637
9406,84.75589674268653,89.92683731639416
9407,84.78376866366897,89.00392071849836
9408,84.80011711496986,88.41493747296973
9409,85.04925944853535,91.67664904360214
9410,85.00862963366008,91.48221274795148
9411,84.86269946807329,89.52776193915845
9412,85.00300940014625,92.93690826397489
9413,85.02372719143732,94.40126925937084
9414,84.95611209580541,93.45088913888925
9415,84.9896405797334,94.71572892999333
9416,84.93581726913564,93.68746035015879
9417,84.99525045529403,95.15277200387166
9418,85.04924316116781,97.41742402492308
9419,85.13728098668757,99.0029367214064
9420,85.16873068488508,99.45068092737657
9421,85.24517225924234,96.79198909349
9422,85.15179096151628,95.04062536392365
9423,85.13423567180473,94.75690302695132
9424,85.18496828702537,95.81193550648561
9425,85.24925485283649,95.39307008502237
9426,85.2335953679005,92.75677207036594
9427,85.28320078832635,94.84939324173291
9428,85.25172366061074,91.58422983548061
9429,85.25319127499829,91.10425251850445
9430,85.2493946537384,90.34284951883038
9431,85.20002985958041,90.26634834735438
9432,85.27052062477514,92.31881124327892
9433,85.26995288098362,90.66488472599423
9434,85.23309529182926,91.14110036501788
9435,85.1653561182329,90.85474457814831
9436,85.11922857201773,89.87746222632444
9437,85.1212819436484,91.70709317076754
9438,85.12598614500637,91.81834574145897
9439,85.11196052235118,90.08852874493422
9440,85.13633840310709,91.82389907503146
9441,85.14081857139558,91.461049326475
9442,85.1801234080781,93.76568209894059
9443,85.07402610771075,91.02253261308984
9444,85.1089492755487,91.16934595266552
9445,85.05680714141242,90.5352520798087
9446,85.07683593670828,88.82131171908908
9447,85.0402431353801,87.08215246437278
9448,85.10790582802193,86.63596250107581
9449,85.17248294573695,87.26297166772585
9450,85.12434908617695,85.53908673582886
9451,85.06409595216039,82.76027341519931
9452,85.18874475474617,84.20784925596463
9453,85.1948672254463,82.91442832412005
9454,85.22358443257892,82.68950316774583
9455,85.19579354403643,80.88901585507148
9456,85.18608709180414,80.21768155847353
9457,85.2882665161084,80.19522543361795
9458,85.32310331170783,82.36144751445214
9459,85.29603576522989,83.79839281401289
9460,85.29704957209906,83.27626008077725
9461,85.36516414830562,85.29839897534154
9462,85.32484707355233,84.30021384936741
9463,85.41235238045239,86.34984719702227
9464,85.3656225932025,83.97081565930534
9465,85.40653232343803,86.0788907122408
9466,85.38061961346847,85.7793373657164
9467,85.4130537567762,87.12808788838734
9468,85.37634810424635,84.75484544059188
9469,85.4619050564395,86.41657671565316
9470,85.3495598391434,82.22594988594975
9471,85.3554821008328,80.99477590417911
9472,85.36840206741238,82.0510263712614
9473,85.39930611080614,82.61477382170371
9474,85.4094474124286,84.93321098745022
9475,85.3009364515292,81.68769758864056
9476,85.40192933410981,84.01720909886828
9477,85.35070000495838,83.08582323411534
9478,85.33613210681982,83.89389860615968
9479,85.31892606594722,83.10253973216834
9480,85.31729644959266,83.4421387914079
9481,85.40004267098521,83.56978600298844
9482,85.3770719111244,85.11720164488172
9483,85.31274142045555,84.66909207935561
9484,85.2292082347306,84.39579120647922
9485,85.33228456939646,86.36643720330453
9486,85.33132856066553,88.40352313702108
9487,85.30646444769802,85.42092450516805
9488,85.28588864664259,83.39612734052179
9489,85.36834840987436,83.67838816849098
9490,85.36527093063405,82.76940780921323
9491,85.36201065660737,82.20160563141471
9492,85.32519845979898,80.71051218992902
9493,85.31979450080858,80.93976879602305
9494,85.33902989771724,81.46622739988828
9495,85.36039074917501,80.63232533028629
9496,85.29423370329455,79.5706970734502
9497,85.33331035031287,79.44934921503737
9498,85.3473022503771,79.5164151342112
9499,85.30550795285646,78.66092632690552
9500,85.18428726441775,75.2857180616078
9501,85.21868693623604,76.51238833787414
9502,85.26135653899657,76.69644120931075
9503,85.24880270590306,75.23924849985923
9504,85.23376471051736,73.52282214985804
9505,85.41024253556547,74.57485002544193
9506,85.43230739844896,75.1616056524264
9507,85.43618848012423,76.37809763645262
9508,85.4261994048878,76.67997545378007
9509,85.49037235963748,80.32032091343035
9510,85.45008320400521,79.27740846221842
9511,85.50422365481282,80.24352157288678
9512,85.48711397598056,80.08752685101655
9513,85.51622624611524,81.56348206361048
9514,85.5451428485114,80.76029193087315
9515,85.6703614722271,84.35992836280633
9516,85.58218513658765,81.12322345902734
9517,85.64502627278443,80.60545343565042
9518,85.67253220233559,80.6756788707625
9519,85.62006856736544,79.82002833900087
9520,85.61258494760526,79.60021520631781
9521,85.6044624092369,78.45260150050426
9522,85.57723868645753,77.9549388978323
9523,85.53506163319811,76.99537083011718
9524,85.56028722455358,77.65096695919077
9525,85.55038698643699,77.48385480429627
9526,85.62237104960406,78.02944351112893
9527,85.60562544459005,76.20263359002098
9528,85.65182787502003,78.01469793771506
9529,85.72386024256123,80.72229272535806
9530,85.71878909875699,80.15098902290343
9531,85.56111636217038,77.70853743727508
9532,85.59161791478252,78.56563353596681
9533,85.59362006894177,78.79212159887976
9534,85.55582402935647,78.87947949476364
9535,85.654705312144,81.37509776927725
9536,85.59253731643679,79.42801733831816
9537,85.59224704098614,80.0990890089394
9538,85.56527978492566,79.49476062532867
9539,85.62636249608889,80.30231160689978
9540,85.51751007510423,77.10538996283901
9541,85.56866418710949,77.60570523939006
9542,85.4981286703315,80.87900013141684
9543,85.55644083749223,88.28864047065018
9544,85.40983618643182,91.39655557168777
9545,85.47149698973446,96.85491500694116
9546,85.48995167402161,99.35554284986706
9547,85.43678317694969,100.63576237941184
9548,85.47791798321794,103.57930295416787
9549,85.4520106448061,102.02069914366382
9550,85.49654349857785,102.02947077912397
9551,85.45863659702525,98.66903995396966
9552,85.49376483211586,97.90759516672671
9553,85.58947938712664,98.05878143284156
9554,85.53948280638221,98.81447308735184
9555,85.51875430620136,103.0326497357876
9556,85.4759093143809,104.33658373806217
9557,85.51565673329839,106.67740029082545
9558,85.47251884923182,107.67825739150025
9559,85.53802631816517,111.33471398204397
9560,85.57961250451783,112.57939415857336
9561,85.58098553285768,110.66101143973715
9562,85.66730011975989,113.81423230527597
9563,85.64282347628907,111.82635009903586
9564,85.72171959353678,114.77150786333395
9565,85.69049297876558,111.33304851824258
9566,85.8077276638605,117.40986914545411
9567,85.63517447711956,111.17566239846823
9568,85.60062191618107,112.6820346364767
9569,85.6374367566423,113.0129986232966
9570,85.66600367002192,111.75663981370599
9571,85.5912294050014,108.72303461893989
9572,85.61061572054449,109.21945787765813
9573,85.56651835491367,107.84155883788381
9574,85.68512280384367,108.73868596213212
9575,85.69313524974004,109.58515026748724
9576,85.65415655585899,107.79872085112594
9577,85.72645118895853,107.60833961876061
9578,85.68260200794236,108.03268652015393
9579,85.69767033284421,107.58165895920682
9580,85.70837713755975,106.63367906204724
9581,85.71887346539887,106.18491296762045
9582,85.75300156011997,107.58478351465062
9583,85.75483806351497,106.82158417974954
9584,85.77040011353854,108.21125853170746
9585,85.74771902621933,105.71643842421553
9586,85.72800027770437,104.47605058413868
9587,85.77134083328383,104.55485046099761
9588,85.7833003713946,104.39231607996892
9589,85.7316851498564,103.29892595783564
9590,85.73859707297305,103.82683585470635
9591,85.79039804148795,105.55719271022903
9592,85.81182952676158,104.43527511552576
9593,85.84992891882213,105.70481003632378
9594,85.89821399589731,106.94798510524195
9595,85.90205699692443,104.91881796502024
9596,85.88694521161918,103.31458828990354
9597,85.92296637744877,102.94178751260611
9598,85.8989977506009,100.55237763567708
9599,85.89245979702714,97.02726440163146
9600,85.87999083459943,94.29981988825432
9601,85.95157488322873,93.97363343224657
9602,85.90462831451889,93.20619137394903
9603,85.88006751488965,94.21284470594092
9604,85.92748241033561,96.55424486282034
9605,85.96578295917115,98.0573629888997
9606,85.94239047325495,97.03847707043555
9607,85.9671201373265,98.1327810193999
9608,85.9444779601364,98.21105523770102
9609,86.01069447508152,101.75366036832041
9610,85.91347307215918,100.69370651875393
9611,85.96662059311568,101.70233186584841
9612,86.01472562970125,102.27043650093518
9613,86.05447914136795,103.85002341373692
9614,86.00533123216452,100.3819162380565
9615,86.04632562922298,99.6056924780108
9616,86.01033065657604,97.55445369937344
9617,86.01203091094257,97.35444462487139
9618,86.07241965675033,100.03927341794086
9619,85.97063820323456,97.56626890994309
9620,86.00220689406521,97.98595473415705
9621,85.95005431922358,94.4488585194597
9622,85.90749570684703,93.48419009353461
9623,85.9542882917534,93.95514191801031
9624,85.93005208703909,92.7831181420459
9625,85.88650136510326,91.91877015868157
9626,85.93916430771706,93.24181736573476
9627,85.93292234073664,93.75613855639622
9628,85.91141228336778,94.92677163563727
9629,85.90441032435876,94.05444748452547
9630,85.94046544164092,95.58918290472263
9631,86.00069869144721,95.92149040087848
9632,85.99028016243372,93.79586915027016
9633,85.98069748842515,92.60456509166795
9634,86.0100342893206,91.91746610444237
9635,86.11791043983942,94.47509907534963
9636,86.04109380802771,93.0602795053136
9637,86.03941624855514,92.71917603566511
9638,86.06044171544622,93.36184000454821
9639,86.04566621026112,94.57371180619207
9640,86.02774965609153,92.00254586314196
9641,85.97725187584044,92.78603014949176
9642,85.96029275370711,91.89528756217913
9643,86.04383280201446,93.46897195819633
9644,85.98098526433724,91.59620385838411
9645,85.9664400523992,92.07468583346329
9646,85.93528231981502,90.20898904778143
9647,85.937095773947,88.81827966121607
9648,85.97182152974852,86.6464426980792
9649,86.04240792841085,85.96223381378339
9650,86.06645724351601,85.75237911155206
9651,86.0455857744129,86.73638661645562
9652,86.09297083949178,88.35409519394489
9653,86.10932492456213,89.88767607330637
9654,86.0544242381137,91.30649703801687
9655,86.05430007126408,92.70714090253023
9656,86.0560904260457,96.34400959541438
9657,86.10272390951343,98.38153848443451
9658,86.15832950480952,96.1057650682419
9659,86.24556898762489,97.43246961449911
9660,86.19580520652346,95.73346440941272
9661,86.2548987094021,97.03927105852799
9662,86.20523277690732,95.27174849337342
9663,86.10149378464776,92.33438014606236
9664,86.17425563184835,94.0873732343904
9665,86.15116005461822,92.03401753366089
9666,86.15176901097576,92.40658310384137
9667,86.18516031233656,90.53606144906881
9668,86.27292838411647,90.6021010782242
9669,86.28940438275838,88.58283375903864
9670,86.23804789084963,87.23059647950554
9671,86.24329928764682,88.06128693979583
9672,86.23972372982129,87.19063416172199
9673,86.30736882671701,88.26576005659349
9674,86.24048265724339,87.24634248070275
9675,86.18757808229208,87.81924308144451
9676,86.14936743564897,88.1989274384933
9677,86.16045847808121,87.60988425953482
9678,86.30619626188046,89.80565008381788
9679,86.22807754233612,87.65330209368821
9680,86.25622795031958,87.6702044661035
9681,86.2879696340267,87.64619440568059
9682,86.27294260947535,86.0135219638015
9683,86.3020520187737,85.9419793832537
9684,86.30925775856994,85.57777287144582
9685,86.39493595991311,86.57645202881486
9686,86.39778791532035,87.42581125903996
9687,86.38683217254946,87.40184754467712
9688,86.37253481793086,87.11892776392033
9689,86.3324877271421,87.28582794901529
9690,86.36448986893619,86.26294692517173
9691,86.33920814146597,86.54590848938079
9692,86.33006961884472,85.95911423768977
9693,86.28856102278156,84.21602371780227
9694,86.32200362228053,81.79839580504118
9695,86.29681046832803,80.24493329028563
9696,86.25901602957926,78.8492148705735
9697,86.31377743906216,78.79494951841929
9698,86.3283339475682,79.26917735596565
9699,86.32898636209059,80.66057592210596
9700,86.39322849730266,82.84747700269703
9701,86.34718972686862,82.86231528674554
9702,86.33090064024142,84.03632930467161
9703,86.31584050193574,84.14188039919406
9704,86.34880017605504,85.86088901399054
9705,86.34720663351665,86.28291120089939
9706,86.38599378859695,87.13102406918404
9707,86.38646661927267,86.77914051188512
9708,86.45551474236696,89.23150096290618
9709,86.34134704134638,87.37493622234796
9710,86.36232893913808,86.26170767637328
9711,86.34383045628311,84.39551588878562
9712,86.34025430524328,82.10073710113939
9713,86.42351346059087,81.11505706942775
9714,86.42371604069533,80.81596313237998
9715,86.39818716379119,80.56656684593038
9716,86.41483080101209,80.56740837968584
9717,86.4165219345838,80.08266569860386
9718,86.44023331520012,79.46841481791584
9719,86.48571559864918,78.22554556683102
9720,86.5254413478593,77.98463416491242
9721,86.4892412914693,78.55476084149352
9722,86.48584501076688,81.32205899109391
9723,86.54409775342221,85.50572229926671
9724,86.52137476602272,90.65659059344635
9725,86.56387126482703,95.17213254087275
9726,86.58270099896205,99.66478220669796
9727,86.60009532394474,101.50287183458902
9728,86.61484095491393,102.26134191465412
9729,86.42821968563781,99.81694361156278
9730,86.52880897399297,100.71291761084213
9731,86.45044864812773,99.7830012992889
9732,86.44900613363721,101.02186508385279
9733,86.442299120302,101.15565651634068
9734,86.38257001357918,101.79278960164655
9735,86.3348687127623,102.70471847267454
9736,86.37386238884014,105.35903321416214
9737,86.41213496474505,102.86283740163111
9738,86.43718108673944,102.59896682332915
9739,86.44851052419625,101.62592058757902
9740,86.35781443781713,98.61329135527183
9741,86.38142059239112,97.28839157248737
9742,86.37405473145019,94.40578816487421
9743,86.36263239227132,93.68333397465288
9744,86.35072086879228,89.68638647993721
9745,86.52016948790488,91.64597817386172
9746,86.50570557819648,92.77908418823557
9747,86.53292114055152,92.26661855450389
9748,86.48938945495668,95.97170070663826
9749,86.44496234329068,95.51673702687319
9750,86.46364101521316,95.9555924980608
9751,86.54086137741938,96.09855170915453
9752,86.49122633353045,97.95927803817122
9753,86.45572679702067,97.57645688719558
9754,86.47928061496094,98.96619549999478
9755,86.59148040353838,101.35169883630613
9756,86.59989151427311,97.98325909867319
9757,86.55610430572328,97.5255861674631
9758,86.59117581327614,95.93196705602075
9759,86.6540089431759,97.32640307975664
9760,86.60169509610951,93.78508149176308
9761,86.61405042032658,92.65279767767552
9762,86.61486524337026,91.9532493421404
9763,86.61802843959535,90.53810501966605
9764,86.58811229354083,87.83140849770167
9765,86.70550066698901,89.03871098356612
9766,86.74480234240356,90.04902490164918
9767,86.71900909811087,89.25162730423125
9768,86.79252492895678,88.77843989084054
9769,86.79507226676635,89.61295439681955
9770,86.757638326365,87.87408608688033
9771,86.7398609023438,88.48987764074596
9772,86.70828820845702,87.29815838103715
9773,86.69107372622017,87.01935774945913
9774,86.72825181970964,86.44004882270542
9775,86.69817500476604,87.18563452804591
9776,86.70493327190793,86.23989124068822
9777,86.77812037850403,87.0453016765611
9778,86.72137499034527,85.61180496889278
9779,86.68294820567228,86.02920752480969
9780,86.69571390180491,86.35816142337325
9781,86.7266728467791,88.02509043466257
9782,86.77743137319712,88.18536956047463
9783,86.7570593921072,87.91333986251655
9784,86.72025661870403,87.60597115139333
9785,86.74799825135395,87.93373691604747
9786,86.70417796561796,86.25619286084871
9787,86.70751737889739,86.42439291785296
9788,86.67421883539879,84.88028552812408
9789,86.72973543773739,85.14838209419085
9790,86.74191755947855,83.45995903327244
9791,86.69868085025603,80.81361499141046
9792,86.7333843122445,80.27486214715098
9793,86.74612884632029,80.04396591022767
9794,86.75585978206209,81.12392104852778
9795,86.6800761143034,82.16975753104022
9796,86.71019810882227,84.05454651507314
9797,86.67760759275062,86.21213602129568
9798,86.74342616682264,86.57845435872147
9799,86.77094007734438,86.74695805545147
9800,86.7563834476615,88.31083875184878
9801,86.67505663826616,87.75638560843683
9802,86.69419214898872,89.14299281426169
9803,86.69512779794921,88.6483709699875
9804,86.6995206942443,87.79659560055725
9805,86.72023581640316,86.69759085374925
9806,86.7713172999611,86.57698822357857
9807,86.80537823843981,86.80078377751737
9808,86.78886088939765,87.20776311052222
9809,86.74521331771848,87.45653647046291
9810,86.74773288675871,85.40354293118084
9811,86.70360117350926,84.05361097834361
9812,86.72409697116866,84.39024848730755
9813,86.767673136301,85.00750761033397
9814,86.72850021895691,82.51341813122518
9815,86.77700468210607,82.95251457463971
9816,86.78242065172915,82.08935185326487
9817,86.71443711517612,80.48701453728708
9818,86.78714068422482,80.11933516839413
9819,86.7936527438248,80.18058022118083
9820,86.7304885056759,80.69806833241415
9821,86.73264093287887,79.94149144997276
9822,86.73826540303874,80.08626594910415
9823,86.68602447260514,78.55945509932445
9824,86.7410879371686,78.69302575299443
9825,86.82793531234952,79.19501081775884
9826,86.82621741266514,78.96250752405834
9827,86.8043625429996,79.598238920495
9828,86.79752102422546,78.98303766033563
9829,86.81974982032037,78.55487617766435
9830,86.79589408667651,78.1496667790837
9831,86.80631606133717,77.94737664357149
9832,86.80583585968655,76.93929829903959
9833,86.80988057959215,77.4072403401731
9834,86.84327225804122,77.24382449963763
9835,86.8592319929339,77.47451217539975
9836,86.84740068577311,75.60726375243715
9837,86.82739298966983,75.4609411965568
9838,86.80602138506492,74.90843001870778
9839,86.82389196656453,74.96920769450739
9840,86.80703573949724,73.54002672911898
9841,86.96379431905834,74.28373659840636
9842,86.895455410032,74.76203667210788
9843,86.88899136656028,76.49697678903051
9844,86.9421011502812,77.87754361985093
9845,86.92674918997562,78.48628005738874
9846,86.93537064694988,80.29997396674182
9847,86.91348190581432,80.4643261244512
9848,86.89553929286511,80.95119221979006
9849,86.93010193856446,80.72102056664052
9850,86.92900519530043,78.67114867929021
9851,86.94538669828275,79.888357976641
9852,86.94867980515167,78.83089718329536
9853,87.02082855624622,78.66991268558074
9854,87.015594201265,76.68772265158846
9855,87.0731571767156,77.55350669457712
9856,87.02418717980302,75.85092015989123
9857,87.03369244830554,74.57925115684782
9858,87.00796742892688,73.83807928295313
9859,87.03274351508895,73.76627893253008
9860,87.04294280651237,72.24245846559388
9861,87.03576970049458,72.55234182645177
9862,87.0251894091775,70.85878823588935
9863,87.057837604367,71.2136272347959
9864,87.10038553170952,71.81531257580532
9865,87.1029420661929,71.42071696233035
9866,87.1307178448754,71.78646814398391
9867,87.12785189948812,70.86232975779883
9868,87.18662431952212,72.4459259521134
9869,87.15136758790602,70.45511656809143
9870,87.1003383046117,69.64901832181276
9871,87.07040906882396,68.97955531644479
9872,87.0960592458553,69.80736956345179
9873,87.08812044668275,70.12431611485674
9874,87.1020320672436,70.19775954765781
9875,87.10835349451307,69.64695920179685
9876,87.1107876363453,69.17047321612297
9877,87.10077503778632,69.51882745281594
9878,87.13221905260826,71.0820367018566
9879,87.1565632188689,72.5300751393359
9880,87.15373216355697,71.63654533785198
9881,87.15134747015398,71.67143048118416
9882,87.16780891759583,71.38117201702013
9883,87.18960408710251,72.18187687775821
9884,87.18440166424219,72.28416589224342
9885,87.17269451199007,71.36228443509711
9886,87.16619059166487,70.06741450841463
9887,87.12835600779687,69.39862432280916
9888,87.14031025249534,69.74434621811531
9889,87.19467557625354,68.76956638845184
9890,87.16839877116341,69.06993776794285
9891,87.19382964369274,70.49755220670619
9892,87.15975374126882,71.60207258068834
9893,87.14519432484927,71.84380672764671
9894,87.16970607106009,72.45067055694737
9895,87.17259501860939,72.45590460175475
9896,87.17961503870652,72.97398142699606
9897,87.14768246091191,72.35873100615105
9898,87.2197699989779,74.74843857206109
9899,87.19413880602349,74.68698184362871
9900,87.17621603428421,74.75411906638045
9901,87.15030234949455,74.52740645997667
9902,87.13816279593964,78.99325818321923
9903,87.19188101564616,84.37405634046024
9904,87.3208482006247,89.69953512086904
9905,87.20268132263939,90.13975283108839
9906,87.28819403374959,94.29092847742523
9907,87.23668587145927,93.1676055731062
9908,87.33067655916517,94.13291599250638
9909,87.36342317004878,95.16930365455003
9910,87.35505238479426,94.49192835861948
9911,87.29095660771635,94.24862837537505
9912,87.24615544470048,94.86143713172592
9913,87.24316926642548,92.91082407830278
9914,87.27589845497896,94.46019774116901
9915,87.2937299447629,93.22509075094064
9916,87.31213729880653,94.5371051284383
9917,87.3223775001776,94.38492384172602
9918,87.308415426641,94.26898200751188
9919,87.30499367468622,92.65431718083686
9920,87.34669928440485,93.78125524551955
9921,87.31839783616431,93.51409152794983
9922,87.27974760149799,91.85450129130781
9923,87.33895398142833,93.67158299611742
9924,87.25423196364822,92.02028216798652
9925,87.21745876831152,90.79527877409357
9926,87.34332666931111,90.96498358582247
9927,87.28999331990852,89.50929449740934
9928,87.31106597193033,88.83024845799697
9929,87.24891089693921,87.57989192551597
9930,87.3346381408072,89.1652111657835
9931,87.27335507736068,87.79449413695087
9932,87.27482808934461,87.63578890321106
9933,87.26134328896603,85.59528175963199
9934,87.21955750253242,82.70694246849041
9935,87.24192316048352,81.37499564528682
9936,87.20925270736188,82.60050886591077
9937,87.28525714864647,82.94459348517218
9938,87.21143561943884,81.47142965641332
9939,87.2266952440903,82.11430905339554
9940,87.22893037329237,83.11735548821417
9941,87.2490082162919,84.20513427084659
9942,87.19345872153103,85.90579860237526
9943,87.16859795503058,85.96730650722739
9944,87.25369473625115,87.5926372498505
9945,87.3125987839722,89.64701244107823
9946,87.32083883798694,89.86111122151873
9947,87.3716511848639,91.45832071777635
9948,87.30364117620019,88.41248774120506
9949,87.35943061551065,88.17679119775615
9950,87.33579653244259,86.44195330278924
9951,87.38442097614464,85.90801117037326
9952,87.31451418063855,82.10837081939523
9953,87.24818437642597,80.12011049791982
9954,87.28129514949636,81.24517159239645
9955,87.31308867855753,79.81886436641479
9956,87.387387027772,80.1670047727184
9957,87.33527828896241,77.68123504095882
9958,87.36096426206034,76.67606065668122
9959,87.3571531263438,76.5435551118193
9960,87.34869369766841,75.54632338054385
9961,87.37371498711568,76.0662127573785
9962,87.33844275138499,75.78917902583947
9963,87.40377242241937,77.45758206105447
9964,87.33421080838855,77.43471074277615
9965,87.37075613465908,79.31479486741597
9966,87.31597251793619,79.44200485577079
9967,87.34311896983128,80.22021620640204
9968,87.3661115023053,80.38283088646251
9969,87.36610732492906,80.7015268747007
9970,87.3473346612895,81.38003759401687
9971,87.37799109325007,81.21245599244455
9972,87.35278529716463,80.74280589786409
9973,87.37852208076437,81.94706438776727
9974,87.36801356195079,81.16503158155659
9975,87.40728447502376,82.04147416140606
9976,87.3335009384682,81.05505930714611
9977,87.36280649705274,81.72939214594847
9978,87.37596188235402,81.14355437465886
9979,87.36670864662592,82.27310707489833
9980,87.36965728504214,81.21481706921261
9981,87.39420112170232,81.86726046093906
9982,87.33543875956397,79.77134927547279
9983,87.38147184728454,78.57086598883302
9984,87.39271560531016,76.09466686893096
9985,87.39032229876909,75.71688360771294
9986,87.41479403280103,76.08170581777476
9987,87.40980460827869,76.46921850993526
9988,87.33538668220201,76.10018080536798
9989,87.36096683008826,76.67715673486049
9990,87.34708450306813,77.30531369249142
9991,87.32953655301264,77.31480291881687
9992,87.30725722415261,75.87700750754777
9993,87.26330824558441,75.06017864017029
9994,87.27488125036713,75.60594496187896
9995,87.27746335767466,76.24275571422724
9996,87.26717035945664,76.02040755186248
9997,87.30627260204716,76.43967009939281
9998,87.32978128661489,74.9449505509248
9999,87.40021555150628,75.4127050798448
10000,87.39533083455872,73.25831914306139
10001,87.40705272763363,72.4342753333221
10002,87.3781030404248,71.06945629174474
10003,87.41972209486356,71.54128222861368
10004,87.39995467910492,71.16004070671242
10005,87.37847991287794,70.69062199166548
10006,87.43983496863427,71.7069065305042
10007,87.45079721499704,70.81437977740171
10008,87.40174112117971,69.75486064360668
10009,87.37475067631202,69.28956450841599
10010,87.36827213639639,69.48306783186766
10011,87.33542476719744,69.037074734815
10012,87.35161855685648,69.8103489960178
10013,87.35727069000572,70.68009380861834
10014,87.4174396661861,71.14140016712943
10015,87.39771126683556,71.61582399015093
10016,87.40140331981364,72.52029045803046
10017,87.4349094873022,73.59355499338021
10018,87.37443412573566,72.97417322318375
10019,87.42330490498989,74.30118792124836
10020,87.4393968569937,74.45336440203225
10021,87.41225262683677,72.68117400096111
10022,87.56533454232245,74.34742045865215
10023,87.56677093242571,74.06463438250228
10024,87.5085077467362,73.23684538400768
10025,87.51094336156406,73.25594915533854
10026,87.51422058289464,72.75311342465731
10027,87.50996051906586,72.43714143146268
10028,87.46341287226052,71.38323181257758
10029,87.50143184771079,71.73424635922753
10030,87.4281142319511,69.20206377845716
10031,87.42901236074734,68.6724804918126
10032,87.36602254302042,67.64463662322915
10033,87.36128590427244,68.13796659911776
10034,87.33625811795002,68.72579221309937
10035,87.34573330600736,69.70867245917195
10036,87.36245722218959,69.33190468326409
10037,87.4104888042127,73.24392656977949
10038,87.32351476453343,71.02115532572716
10039,87.30677361499018,71.10936129231493
10040,87.26332619471562,71.04721714698326
10041,87.33781311679938,73.20497192604824
10042,87.34073078607459,72.83058263800095
10043,87.30169932445625,73.47863087210186
10044,87.32649677579556,74.30316832884462
10045,87.38806576234994,73.55101372595668
10046,87.41453601369582,73.4070193064746
10047,87.39947274263942,71.50698036260198
10048,87.45382374990334,72.82887784357166
10049,87.44057139497254,70.80947291569362
10050,87.39771949930852,70.04684264311528
10051,87.39572954695346,69.7010656289888
10052,87.40560627754664,69.75354275474776
10053,87.3454269496833,68.01609872761293
10054,87.38801040729297,68.36021462839896
10055,87.43741232314417,67.85354589119878
10056,87.4463339167447,67.4716051452437
10057,87.42562712267005,66.19701316280063
10058,87.40558773843902,65.7821278851185
10059,87.37923799479354,65.18076975201262
10060,87.38692320275796,65.64861280665423
10061,87.39319649249401,65.61383710550646
10062,87.39225861883489,64.98235337156302
10063,87.43417081971485,64.9640838503997
10064,87.44621320622268,64.7668576876617
10065,87.36007160471908,63.835851093936554
10066,87.41923533773851,65.4775503808536
10067,87.35632047594213,64.06981919139174
10068,87.33782525340338,64.01770134864357
10069,87.35962347661297,65.38412041989073
10070,87.2861522290859,64.43741217614725
10071,87.30498559100866,64.68375296482581
10072,87.30347286982493,63.994200105353265
10073,87.30065603242655,64.68468553432906
10074,87.26024684709022,64.00190133957238
10075,87.29388183312743,64.76861982995509
10076,87.27029710403905,64.34008756542183
10077,87.2386264521916,63.40943442382471
10078,87.23773062535176,62.68355335725221
10079,87.20207593373013,61.66996220657966
10080,87.2137030387691,61.499931629139816
10081,87.2240500936096,62.166721333527654
10082,87.20078582227987,66.33391548272414
10083,87.21142557692514,71.31706439105079
10084,87.25463723547225,76.17646532860947
10085,87.23695475573308,80.10671159504385
10086,87.25207418623637,82.9728742923737
10087,87.27108138714686,85.9112015315814
10088,87.27883395985977,88.70839819192258
10089,87.34863701697994,90.60401024835403
10090,87.35727852354675,91.51383964846407
10091,87.32734311456483,90.32095167895253
10092,87.3318839796027,90.34424403052887
10093,87.39098758571203,92.20716825229755
10094,87.30749835156031,89.76650646174676
10095,87.3693954294576,91.05085728083007
10096,87.46295567112072,92.56457830517647
10097,87.35217219744351,89.01603746677544
10098,87.54613886620933,92.69275289099534
10099,87.4208498641887,86.27232823760079
10100,87.38591379922664,85.63445973805621
10101,87.34159489819015,84.04865100509748
10102,87.33386404128117,85.31760324048831
10103,87.39267314828082,87.69506340035987
10104,87.31586243545549,84.85112093851367
10105,87.29535283308658,83.49429618810083
10106,87.37846422597939,84.9940527400719
10107,87.31817462985364,81.97928827183569
10108,87.3482512088336,83.26656393792481
10109,87.34039164752191,80.73845065390921
10110,87.36846270552374,80.01604896654895
10111,87.43518358144077,80.86284794603901
10112,87.39985591310375,77.99536448565088
10113,87.44278158541535,77.41003260556283
10114,87.5154216290078,78.31358493542027
10115,87.4942880441491,79.11823941806591
10116,87.4439766022757,79.33002153195156
10117,87.4707689386737,80.086578676226
10118,87.55941146887425,82.16489261933542
10119,87.49410918912334,82.19495502384176
10120,87.4513684344937,82.51378906051458
10121,87.5543017470778,83.90614658201844
10122,87.51045122730282,83.18197445813716
10123,87.56262288912326,83.10692001789718
10124,87.49921543403606,79.91914818217707
10125,87.57846980414377,79.7499524357271
10126,87.55823293633058,78.72516123622506
10127,87.53839221161755,76.86334720734304
10128,87.52076634453785,75.46766155938377
10129,87.48304545392327,76.07067404865258
10130,87.41338194964537,76.0653408997172
10131,87.46233698466668,77.01142095471367
10132,87.53486138122084,78.00994785837791
10133,87.52232897902186,77.12691854206395
10134,87.61627858735315,78.54118509665679
10135,87.51869434820306,76.9248657734721
10136,87.46729311253522,77.10752778804734
10137,87.49887790642147,78.18741341815658
10138,87.53680454541998,76.58329179953381
10139,87.64492345636188,78.99799146731276
10140,87.55629902414748,76.69814924634028
10141,87.70778467144744,79.35404355794256
10142,87.66070457058916,77.44527023938436
10143,87.67975174826583,77.57061915593243
10144,87.6795120261424,76.99026304070996
10145,87.70782642376099,75.25996519221681
10146,87.77988092730709,76.24130898803193
10147,87.73493343216678,73.61248095410093
10148,87.79531080378683,74.8567047019563
10149,87.73568533309336,72.41976830101508
10150,87.84153421780792,74.31756547528013
10151,87.86628158420493,72.21766642881379
10152,87.77110635335707,71.34361547918635
10153,87.83230996568113,70.6136848071721
10154,87.8876398762911,70.92175282575849
10155,87.80914108933989,70.25364153127472
10156,87.79650058977525,71.41707745008905
10157,87.80283966231613,71.97865218653554
10158,87.94251876654499,73.63857388849377
10159,87.88088128405512,74.26722345939424
10160,87.89937313888447,75.11801032981792
10161,87.9427657958362,74.7909389622694
10162,87.89872028386816,74.60088601831559
10163,87.86728111378935,73.25617366295488
10164,87.90998655469694,73.71553628014648
10165,87.96303838097617,74.57103984910692
10166,87.9276377591256,74.02776500842943
10167,87.99298949253654,74.52228680608741
10168,87.97991700810533,73.7470910200673
10169,87.94267210501853,72.79115131626561
10170,87.89340970112895,72.47290944628756
10171,87.88037223267648,72.62598429565888
10172,87.94774829239816,74.63125373171583
10173,87.95602119772052,72.2703520119026
10174,87.99835774887491,72.04584316508134
10175,87.99115185104299,70.67515124420045
10176,88.00281167775618,68.99347728219274
10177,88.00528424188174,70.3419004501424
10178,87.97647892565735,70.75373492274569
10179,88.06608548058115,71.90515343328892
10180,88.05784707622551,73.02094424549975
10181,88.00994970859672,72.4761876270626
10182,88.03223639574156,73.88255195138258
10183,88.025487990837,74.4768562770338
10184,87.98823881900223,74.07719376443893
10185,87.96191650582723,74.0365952518996
10186,88.00688832021875,74.1238582010536
10187,87.96704948325909,74.32202757028367
10188,87.94328080474882,74.03964166989716
10189,87.90472306224058,73.0299801574295
10190,87.9528759791015,72.95544792525101
10191,88.00298780556945,72.53230112917802
10192,87.9650876668648,71.43059871438699
10193,87.97658388513617,69.72897080378505
10194,88.00275249434519,69.28424747591336
10195,88.01149324208642,68.39472773602394
10196,88.06503952964391,67.57467087174304
10197,87.97204627252013,66.41575632639379
10198,87.94907066412124,66.71658176932023
10199,87.9212957916243,66.37322435262159
10200,87.96017587436113,67.52809456679019
10201,88.0107424579382,67.60195742309574
10202,88.009962304028,67.33529953777148
10203,87.99020136023562,66.69235522977822
10204,88.0432260058245,66.91951688099128
10205,88.04355938391738,66.67024956545717
10206,88.05942364431999,67.89059629116022
10207,88.01289131463011,66.77430872735977
10208,88.02132786439992,66.57927771354171
10209,87.98790749793639,65.67115520505877
10210,87.99820500508815,65.45691490936582
10211,87.95885450041773,66.05635144581423
10212,87.98815266565357,66.41691660858434
10213,87.9226052057778,65.88867474521642
10214,87.94049296578534,66.43500866092675
10215,87.9325507520717,66.43643064533819
10216,87.94843364902819,67.21272045859796
10217,87.9276354791268,66.06308705247942
10218,87.95016477345114,66.10592011374442
10219,87.95325743800709,66.91756772436543
10220,87.9179825431401,66.25652453651169
10221,87.95247123921764,66.94828957130564
10222,87.93592042771895,66.74636545845865
10223,87.94043877907123,66.50780409822202
10224,87.92659195211296,65.2221863883523
10225,87.93132920252926,65.8563269642841
10226,87.98258731173502,67.19965428940785
10227,88.04474507950691,67.4196550340479
10228,88.03216270311749,67.17197445830938
10229,88.04486335566058,68.00913720879657
10230,88.06280366567658,68.62750635879569
10231,87.99419624546225,68.15007000361088
10232,88.03942437269201,68.71108620715218
10233,88.06780563428649,68.51851188613479
10234,88.05158591063822,69.18193601913413
10235,88.02574085363345,68.54941842115399
10236,88.06096843884853,68.8702359463553
10237,88.03165498484893,68.39419911435367
10238,88.01293210308931,66.98521666706513
10239,88.05234200743567,67.51104116236382
10240,88.05952730318296,66.24722381763209
10241,88.04201995508107,65.35430870007917
10242,88.05264773391144,64.28493556572896
10243,88.02038755882785,63.12540434221449
10244,87.99371213253953,63.0348185654467
10245,88.02075716139343,62.734963045963205
10246,88.01137243808029,62.380813081500285
10247,88.03006929787904,61.74387817111433
10248,88.05815683141232,61.12519887737535
10249,88.01805089808862,60.85752043545712
10250,88.03634161418731,61.64557338550674
10251,88.08696528096668,62.70430276418936
10252,88.03896589388606,61.0308837978957
10253,88.03799906051594,61.65919634947596
10254,88.07139084344674,63.180275037196274
10255,87.99386854739808,61.08955432447162
10256,88.04028832060848,63.441208480298805
10257,88.02385875730052,62.417392259665824
10258,87.99513340302214,62.84528819388338
10259,87.93495481546358,61.930219598450414
10260,88.01515531934945,63.70608011496447
10261,87.98817959369073,62.98889505339156
10262,88.0000364748341,68.18410411598833
10263,87.95026904254858,71.21815058657076
10264,88.01969591945898,77.75230488215507
10265,87.98688657427921,80.02635632219443
10266,88.03281896114164,83.9950433178429
10267,88.00134855424679,85.36853729768129
10268,88.03240263277566,86.38885273739976
10269,88.03923159153238,85.32134050258111
10270,88.0687517775801,85.9034362253285
10271,88.06565139762482,84.18212367012705
10272,88.09984726970873,82.7489814831496
10273,88.1236491477035,82.52726616244337
10274,88.11016063575146,83.22570644777274
10275,88.13262036483917,85.28337362856517
10276,88.14181404384033,85.36854611719346
10277,88.1735465495319,86.18208808010186
10278,88.24975667024812,86.10076941522861
10279,88.25437209948716,85.9414271101735
10280,88.40290077389642,90.86968058048711
10281,88.40821685520527,89.69919041793642
10282,88.39233398401942,89.83856879074087
10283,88.390702795871,88.80286173535148
10284,88.39735171887605,88.20426469615964
10285,88.42447285257187,88.76047350016788
10286,88.37075672317314,86.32467062592907
10287,88.41124901546557,84.96066800857945
10288,88.35561355442417,83.19383123118902
10289,88.32896885964064,81.37009156403033
10290,88.35857575315336,81.92656028695733
10291,88.32994304488847,81.53408154262121
10292,88.37838902082035,81.79819023335833
10293,88.38139924932128,81.70224990996654
10294,88.45854691751371,83.23972287131542
10295,88.43870546614973,81.90461209135772
10296,88.38347447833124,80.57385732640635
10297,88.40363273751503,81.90035867473836
10298,88.41820061476044,82.31185703204328
10299,88.43553834636707,81.77297176260016
10300,88.49030516148481,82.3180194573195
10301,88.49353418356628,82.01016412575474
10302,88.46777375185884,82.24033582330753
10303,88.43360698410387,80.50329054971041
10304,88.4682133206092,81.91691482140513
10305,88.43225900487518,81.07920042782084
10306,88.41840185902248,81.00543350619834
10307,88.5457565731125,82.22010345741025
10308,88.51071229786368,80.78497624061066
10309,88.54664259826315,80.71187201285898
10310,88.58144456815621,80.9693706194083
10311,88.55554338376163,78.87693472476211
10312,88.58972624237776,79.59280862181089
10313,88.55116372345053,78.06493211649392
10314,88.55871060907842,79.2145154905914
10315,88.52477210314791,77.4083697122855
10316,88.55026974994205,79.01202073753505
10317,88.57884021892977,77.78394382773456
10318,88.62153458214478,77.20790749946401
10319,88.59562955965555,75.8148459190448
10320,88.56696017803397,74.0748412513787
10321,88.66667718616276,75.75486155449181
10322,88.65567868882904,75.39032550624525
10323,88.63469314202055,76.90915875042533
10324,88.69254663316718,76.35922795655506
10325,88.75211274201114,77.99215852109656
10326,88.76422058559932,78.04290996600723
10327,88.78234719012723,77.32743118067015
10328,88.83504177588539,78.1693568343415
10329,88.78357783051418,75.43405968485663
10330,88.83258817978013,76.0080480766867
10331,88.86213496778977,76.73728404659894
10332,88.89578442352587,76.28099968132393
10333,88.89211449484017,76.56243342505562
10334,88.93626696576855,77.22654657585205
10335,88.95335795604962,76.10331190811554
10336,88.93194786813149,74.24362144560952
10337,88.92638121930763,73.19001878005571
10338,88.88168677370146,72.96924334637107
10339,88.85746424050814,73.20327702532637
10340,88.8980757179455,72.98582043345455
10341,88.9614887298307,74.58095549918318
10342,88.873621640525,72.77698910731054
10343,88.90359728528739,71.86842787950089
10344,88.92543589279525,70.46774846736378
10345,88.86162276625052,68.71664429455109
10346,88.86563575156204,68.02618349271208
10347,88.86841464062458,68.06314447069761
10348,88.84505830106049,67.52187884282306
10349,88.82479569581965,65.96187333720091
10350,88.87318338794803,67.06014910348759
10351,88.84898867798285,66.74964503490104
10352,88.82791810897021,67.25026060536248
10353,88.85938556309712,67.35353725985978
10354,88.8995499021238,67.07255901474053
10355,88.90611818100118,67.30263988701914
10356,88.88199781529073,66.92297075726133
10357,88.93961207960898,68.1359969047097
10358,88.88476502192319,66.44239509468504
10359,88.88495769622412,66.65032446481636
10360,88.84211976278696,66.02793288726988
10361,88.82525797468638,65.68072288609623
10362,88.79626082108963,64.45282319054586
10363,88.77860331334084,64.12608977845153
10364,88.79436945644848,63.66550957699309
10365,88.82300665086935,64.00954616084863
10366,88.81776521030264,63.64554725740775
10367,88.80828125957953,62.73222347191582
10368,88.81661352766172,62.310740305269135
10369,88.89121045142775,63.62531727017739
10370,88.91414587771428,64.02105139070984
10371,88.91331669238996,64.10291039008787
10372,88.90998717929025,64.58525636776612
10373,88.91749218345079,65.74971997712542
10374,88.90691560272062,66.20512083539833
10375,88.96638015475776,66.87596364929762
10376,88.9412673311729,66.98828679925386
10377,88.93132265380484,66.85103845272867
10378,88.94847661228985,67.28379289064412
10379,88.93111608056564,67.23258522968962
10380,88.92847266833954,66.15864160141425
10381,88.8868149660575,65.71312527555428
10382,88.86867777080757,64.65806805840721
10383,88.84215561347783,64.21128132556446
10384,88.84202294516139,64.45516197762973
10385,88.82676396362724,64.98723108531439
10386,88.78224667326216,64.67301203215251
10387,88.80744777843611,64.65111679084255
10388,88.8007467328219,64.7774483585646
10389,88.84194574850477,64.7244399590916
10390,88.81613286149067,63.82360342772828
10391,88.81527319114609,64.05739691506167
10392,88.81560757983297,63.973853030388355
10393,88.8370584940593,63.22090509022722
10394,88.81962438475084,63.34414428448141
10395,88.8203112534548,62.74595523485749
10396,88.9072940750022,63.2830127452584
10397,88.86009074530885,62.823862801751346
10398,88.80989389727281,62.37941230760667
10399,88.84737853470374,62.59419050052849
10400,88.80816043369443,61.54287921295699
10401,88.81609122842295,61.37345243841216
10402,88.86353304629098,61.76915292448981
10403,88.87811115758235,62.6016920110687
10404,88.84968616075267,61.01576551909048
10405,88.94727000258561,61.462539094198696
10406,88.87529480581705,60.74924827832302
10407,88.89207577406185,60.71631628192229
10408,88.89979712640759,61.5164561330415
10409,88.87925918427642,60.70778732685831
10410,88.9087321076033,60.93159182392502
10411,88.90529507147446,59.637609074178044
10412,88.92023389091162,60.913927802615426
10413,88.93833773797638,60.09953011413272
10414,88.99638893578401,59.591476742954825
10415,88.9650579430783,59.16477414433832
10416,88.96912070888558,59.30079189098204
10417,89.00117729463406,60.5171450401024
10418,89.00454532824888,60.494364332493056
10419,89.05819664595877,60.63866480580884
10420,89.02040075762386,60.14338304901111
10421,89.01932797775132,60.23972190850221
10422,89.07585326562818,61.817952175677874
10423,89.07010312778768,60.99450072913363
10424,89.06241073400312,60.87348043522782
10425,89.03374343728392,60.833376558970954
10426,89.04190245295094,60.63285784440182
10427,89.044328062694,60.46082877288483
10428,89.07380925279396,61.487587918251016
10429,89.09858985624699,60.191196074943576
10430,89.07399010822738,58.641075524139254
10431,89.12617177559396,58.92927119271962
10432,89.19581551697944,59.3631654623903
10433,89.16103991839245,58.932568908711474
10434,89.17952444290017,59.80061674281153
10435,89.17256030572632,59.7990473413461
10436,89.1464395217174,59.269820912863906
10437,89.1748278606619,59.939763145693036
10438,89.20412395352345,59.89989284589927
10439,89.18418855112814,59.41127189308765
10440,89.17979749994697,58.97733204924124
10441,89.12465920697622,57.687862005247446
10442,89.16927758077556,61.1616646700452
10443,89.12562845187858,64.48929079012453
10444,89.21804344425794,69.81429639821796
10445,89.21974238016003,71.9654497357601
10446,89.18959404058882,71.98982422143125
10447,89.19057533871889,73.19376242746168
10448,89.11981777712094,75.49674484270474
10449,89.04625083363311,75.76632783960285
10450,89.10040079637842,74.74946908097708
10451,89.25448899448598,78.569932947831
10452,89.19147170234214,77.34568787832848
10453,89.10528046855273,74.6276077048501
10454,89.12286534088446,76.29319083092602
10455,89.10626251870995,75.06065559412623
10456,89.0789567469422,74.17837737724007
10457,89.05153146735661,74.98614276013066
10458,89.06743520838931,75.08078511008438
10459,89.10302753811133,76.50401802878768
10460,89.05210623588944,75.7707036660673
10461,89.06248568988637,74.65820058138584
10462,89.09969258404189,73.25546131502489
10463,89.11660124797517,72.95183344921672
10464,89.13360234777876,73.2127602882199
10465,89.23425388045071,73.61304550694881
10466,89.20893775746744,74.28238009860627
10467,89.16288887592604,76.1714318450298
10468,89.28210290993847,78.17015319625723
10469,89.28004830030773,79.7914404183407
10470,89.32279685167143,80.36375891258254
10471,89.32151547194788,78.73653807603652
10472,89.33891184453465,79.12612812641707
10473,89.32435682594212,78.14522764491207
10474,89.396333746445,78.86415369996467
10475,89.43208812715376,78.99857655529249
10476,89.47357795766847,80.26532846838563
10477,89.46159837701218,79.24908227602515
10478,89.44344788836455,77.69664736996235
10479,89.43113367216492,77.52788086321699
10480,89.4671390070553,78.99798835949878
10481,89.47034304358307,77.25486942800643
10482,89.48141191442268,78.1548787934026
10483,89.43851216620446,76.91884984681943
10484,89.50498219820675,78.05885900491089
10485,89.48393315473112,77.290088732133
10486,89.49586876580283,76.61431750759354
10487,89.4811319723429,75.17848605673012
10488,89.4420701382561,72.39538072450941
10489,89.48371453019529,72.77759574348026
10490,89.52590018058612,72.96850196952875
10491,89.58901065833865,72.68288670703846
10492,89.64031025965147,73.00080689922397
10493,89.61200049097486,71.66556667262849
10494,89.62998782881985,72.57766828877853
10495,89.58845649652149,73.17123220642081
10496,89.59693762018304,72.39728938384638
10497,89.6196636930116,72.69799091264971
10498,89.58210076333434,72.56354815687014
10499,89.56398502543973,71.04515972980755
10500,89.51980613828046,70.994794398358
10501,89.49248665107244,70.89418400462698
10502,89.5370110868124,70.08742114157963
10503,89.53589449452882,70.16180659538313
10504,89.56743102327017,71.29482450689858
10505,89.54212299112082,69.6280970626246
10506,89.55542007691461,70.33069936979568
10507,89.53008349067511,69.32829253312734
10508,89.51472430525187,69.53018057596152
10509,89.50195625549597,68.46252616612443
10510,89.52583401388345,68.46581763687063
10511,89.5141355061257,66.30557576621686
10512,89.55380944146006,66.71376565864877
10513,89.62673842253558,67.61818939210875
10514,89.64141448486426,68.91975710966904
10515,89.58689852601796,68.12874684613631
10516,89.62974947868982,69.29221189425272
10517,89.58414581442543,68.92331856157634
10518,89.62572812146512,70.10905949818586
10519,89.62095284201503,69.99453537889616
10520,89.64892674287545,69.71821784980808
10521,89.65268733595808,69.16491561552391
10522,89.67395131280415,70.20671862147171
10523,89.69736227245983,70.437841481859
10524,89.75161752789246,71.29547749429825
10525,89.67704625013269,69.14608006883051
10526,89.70414771726993,68.1923388251462
10527,89.69994197168826,68.2830641594555
10528,89.70026046884207,67.66103662238017
10529,89.71956708141059,66.10995413931603
10530,89.71455382490771,66.24685002513904
10531,89.72279483158304,67.03808951482952
10532,89.73617893929872,67.12465382616516
10533,89.74957438129799,67.98691999011888
10534,89.78443903046012,67.32510138850657
10535,89.71021227946913,65.39561657266863
10536,89.73156322109952,65.17354605555842
10537,89.69329104624165,64.65403744188953
10538,89.71179280568201,65.57438927740857
10539,89.72398672781544,65.05085323153457
10540,89.70973744544875,66.16258758323154
10541,89.7251650249839,67.34045254263039
10542,89.74378605968008,67.86426208730296
10543,89.71224839020691,67.54649683496449
10544,89.69768232738912,68.436879448353
10545,89.77673234076565,69.36894840079277
10546,89.70436664245673,68.49272378207581
10547,89.72623033066895,68.64987072835012
10548,89.72489365278105,69.57566943229789
10549,89.71210282860794,69.36423082784081
10550,89.70078449569984,69.58351409169818
10551,89.70650011200664,70.33793072739114
10552,89.69304911081855,69.94083795469098
10553,89.66668573095872,69.26642831746153
10554,89.64867365510962,70.08003235930265
10555,89.68403084415532,70.48083574047635
10556,89.65871064128768,69.8886782338285
10557,89.7046781310386,70.57077524770472
10558,89.68259668021668,69.21630658010035
10559,89.68836525937354,67.65486969631931
10560,89.6662847826377,66.22120539771014
10561,89.7457908471357,66.61144431219469
10562,89.71387980256863,66.9141316341422
10563,89.72385438379908,66.89411441985806
10564,89.68955690541405,68.6816090434867
10565,89.75421675765048,69.15532736555058
10566,89.75330536047831,69.58396778607496
10567,89.7503778763232,69.56930560695484
10568,89.74052903138934,68.70904685498991
10569,89.73602650861392,68.0471128355256
10570,89.70565905245495,67.48314896106848
10571,89.6786525072101,67.84794111253642
10572,89.7155811412292,68.691229468969
10573,89.74211833364765,68.54478692678116
10574,89.73093479641804,67.57611476076573
10575,89.74143745663396,67.47396079368995
10576,89.782316823667,67.55155385870633
10577,89.79086092701355,67.1466022625862
10578,89.71742208668367,65.10279591020175
10579,89.74371444302946,65.75569527576076
10580,89.75678575992855,65.62477753413508
10581,89.80331444681936,66.59193630751935
10582,89.81521472578646,66.85041590613142
10583,89.86092431231772,66.2413822260039
10584,89.81872316403846,65.882960231152
10585,89.79936409699334,66.62113144216906
10586,89.75741697010012,66.79359514185322
10587,89.71857585920046,66.25518205577569
10588,89.7488208912991,67.37558948766892
10589,89.78299193600937,68.82494286212247
10590,89.7622655798042,69.1971306950491
10591,89.78486178666903,69.38119146539577
10592,89.78804094955302,68.60839191844687
10593,89.70018641014025,67.22856606981631
10594,89.74703942982464,68.07093453780867
10595,89.71546390482541,67.78972549043779
10596,89.76838432554727,68.55039589248987
10597,89.72949112418986,67.79921716866903
10598,89.70878417110248,68.41148208854283
10599,89.70406384368495,67.50057250812827
10600,89.72328687479354,67.47461211792991
10601,89.7198495408047,67.70901538912312
10602,89.74701098814676,67.73103164940773
10603,89.73396854910705,68.06868710940391
10604,89.75435595741313,66.91060551369183
10605,89.74043981773717,65.0274074853139
10606,89.72411739409549,64.28066936738045
10607,89.7196719761148,62.32916864232536
10608,89.75051097253642,61.992245236311206
10609,89.78987754007144,61.788534835478956
10610,89.74125259490516,62.67349513870737
10611,89.75549616103106,62.71073161401463
10612,89.79587708704484,62.54713622302597
10613,89.78175595905566,62.33573503316737
10614,89.78984776554921,62.02697869215561
10615,89.79466224132392,61.65103993653818
10616,89.84125400550448,61.69986616104997
10617,89.82962478010617,61.8695106703503
10618,89.81600993715479,62.852092076599234
10619,89.77139806709549,62.20676631663488
10620,89.79601296249577,62.92353519532437
10621,89.76891159157005,63.27441630270086
10622,89.74191221697785,63.712215095421136
10623,89.74354084580911,66.64826942325135
10624,89.67258516946528,67.87795623329477
10625,89.74061970933582,72.66569824775004
10626,89.70144748716065,73.78006019800655
10627,89.76965328689344,76.59599943227671
10628,89.71038483513551,75.56540877372375
10629,89.69165910708337,75.94953935242027
10630,89.68510890269373,75.31869880177199
10631,89.73538178228284,76.07257537610826
10632,89.72351523422628,74.90657336032947
10633,89.7268941608542,73.4084925098107
10634,89.76822400805348,73.89390843491816
10635,89.74961918126661,72.7858353206765
10636,89.77673555247375,73.39431889530235
10637,89.72402090426453,73.05685433918238
10638,89.71718230558886,73.13685666252817
10639,89.7368247779844,73.2427129870884
10640,89.70537795703702,73.61389519046601
10641,89.7251821612508,75.11140706632794
10642,89.7443684252976,75.62634961651507
10643,89.7146990476815,73.65621984049422
10644,89.75145535911845,74.02363771791967
10645,89.72966355955623,73.57740034562032
10646,89.75592378752995,73.65239186463992
10647,89.71155183077357,73.41220522625645
10648,89.6141542171266,71.48022630797907
10649,89.68456276855648,72.55689806956865
10650,89.70722824144167,72.21622421546961
10651,89.69004937106351,71.80528113221432
10652,89.68977161670423,72.26730538865014
10653,89.61439631609129,70.3579294672294
10654,89.64393429226779,69.51315693626576
10655,89.6327245724871,67.72645337373652
10656,89.64802900675653,66.22314370416775
10657,89.70609303076061,66.87068126842239
10658,89.75638019276856,66.7991536124782
10659,89.67071858865215,68.38174851235368
10660,89.70818177683648,69.23883538456673
10661,89.71214176091374,69.48858331977738
10662,89.71083609006875,68.34294474486946
10663,89.76101029282476,70.29487758682087
10664,89.7398936403228,70.00347916916506
10665,89.76028551627714,71.00288025426848
10666,89.72962211299138,70.58520232743247
10667,89.74124837413937,69.99603542770889
10668,89.6894252106994,69.09236175573376
10669,89.80079614440416,70.67011078324286
10670,89.6950352719058,69.14407176466962
10671,89.69700587511382,70.34943413395654
10672,89.69899723387822,69.05713660729397
10673,89.68414530818687,68.47877523424613
10674,89.6719916685211,68.42237863736867
10675,89.69422774746529,68.02974560660738
10676,89.66353565913288,66.9634353902239
10677,89.6381622289052,66.22819785391533
10678,89.694937020055,65.97692856867349
10679,89.71598350715486,65.91677270395337
10680,89.69794706640974,64.99809735227687
10681,89.652259215078,63.116146735098695
10682,89.66443984709872,63.74608868957652
10683,89.68360978914775,63.9563686804724
10684,89.73136306342302,65.39903293287942
10685,89.73087759426699,65.1318197503531
10686,89.73435858851695,65.38542369813972
10687,89.70841774679977,65.86793693902
10688,89.71011081510653,66.20329463405324
10689,89.72580520777989,67.41350129386765
10690,89.7025443270499,66.90731597388879
10691,89.71541096520482,67.61677025345669
10692,89.71390543366958,67.93942088063308
10693,89.74173085081543,67.50639845684971
10694,89.73434009167187,66.76721589779788
10695,89.78073889903811,67.03462616054819
10696,89.77802159323392,65.71921957311557
10697,89.77777927291925,64.93020854098367
10698,89.7815915033608,64.80976655567638
10699,89.77282002053772,64.41499781098145
10700,89.77839584819662,63.089613610934
10701,89.80047980226597,62.67909042501425
10702,89.82245887993635,61.639533134740745
10703,89.79747508557509,61.43623327688379
10704,89.80515198406161,61.13371944089353
10705,89.84227782245247,62.137811686297624
10706,89.82811696075566,62.717396869604755
10707,89.8037474006256,62.79321616435076
10708,89.80028514557164,63.3152245824235
10709,89.83460683322164,64.13245583420756
10710,89.86285452782113,64.40094093132089
10711,89.8453396761701,63.895338243151734
10712,89.85038315700275,64.54245280896538
10713,89.8606966415762,65.39404551608969
10714,89.8308161470153,66.4223521692638
10715,89.84242966484351,66.86443587269108
10716,89.82045405807585,66.28476717741263
10717,89.83736299322841,66.0557433233811
10718,89.78200982811553,65.65161091801815
10719,89.78117625617257,65.85451256675842
10720,89.83515206271046,67.60968911499911
10721,89.8004288886278,66.53779302308402
10722,89.78886170062277,66.97860362702616
10723,89.78456017112158,67.25297496560066
10724,89.70252230108824,67.20736967547298
10725,89.73597444430914,66.72752725697856
10726,89.74296817061008,68.51478523156153
10727,89.75098284689776,68.05546671617302
10728,89.73841833638126,67.94776703714204
10729,89.75502115742975,67.42333187987406
10730,89.7589798639573,68.47640121777947
10731,89.78036486442451,67.88316051037316
10732,89.75744004837412,67.31202226586541
10733,89.7816653199565,67.04144284498662
10734,89.84919548723718,68.35532871320255
10735,89.75610703074074,66.52663419043789
10736,89.78880983322681,68.07824564552155
10737,89.73970175611635,67.09835049939603
10738,89.73414421713625,68.7156042734217
10739,89.70353719969185,68.661556396762
10740,89.68980641578241,68.78163914224332
10741,89.66825614496662,68.91216607280197
10742,89.6374203652755,68.33378664365924
10743,89.63150925697887,69.50670755090518
10744,89.68773339476198,69.43794798133149
10745,89.66200047344503,68.24774565350573
10746,89.743299329467,69.01077990801191
10747,89.68213034633827,67.27396011965504
10748,89.71547643542857,67.42042672176947
10749,89.67149470537673,66.16354141190813
10750,89.68744062841346,64.94905609536814
10751,89.69752609889021,63.751611248238014
10752,89.70102097246769,62.27391174027599
10753,89.75015128741545,62.434585063376915
10754,89.76346247831086,63.45609983810766
10755,89.80955149552639,65.57967845393388
10756,89.80292880290229,64.71400873475716
10757,89.81133708526951,65.27649105775
10758,89.82627973798277,65.77465886487467
10759,89.82277709433697,66.34057191879052
10760,89.87925209392598,67.01167954472612
10761,89.89216561859389,66.0570446421352
10762,89.93279340434854,66.95365576291803
10763,89.89008991737805,66.1779739024417
10764,89.89586706956256,66.65382817471347
10765,89.81985685473647,66.4185987591746
10766,89.83607866976912,65.72905139354673
10767,89.82948501347819,65.48405053653819
10768,89.81627730631054,65.00025895131462
10769,89.82646412652856,65.07465444120969
10770,89.88042660317545,65.88711326304485
10771,89.87223949909955,65.70521789316439
10772,89.8585486393192,64.77587220599607
10773,89.91583394207329,64.75442699800871
10774,89.91618958377893,63.362509620847064
10775,89.92756358018534,63.266721958845814
10776,89.93460999755595,62.8045907561736
10777,89.93205574112089,62.676964606503304
10778,89.9389855913958,62.18766580757155
10779,89.9599209096934,62.83864503105365
10780,89.95506322058868,62.39478021858958
10781,89.97547162435879,62.747545367092584
10782,89.97396235598531,62.26658335445155
10783,89.95858291234293,62.565123146504945
10784,89.93678201137106,63.07736469830033
10785,89.88157228981378,62.45742326623083
10786,89.95234549902894,62.495495275735415
10787,89.91757330776156,62.689133533670095
10788,89.92291858994052,62.54165714564912
10789,89.925660569336,62.549886071573376
10790,89.89971016555158,61.993664405694794
10791,89.93649786601168,61.133229836244155
10792,89.93316784327948,61.31073874011961
10793,89.90810236111479,60.49408961321253
10794,89.94008744640443,61.298183818591056
10795,89.98006941419068,61.94091125535124
10796,89.97694399672801,61.54652169160248
10797,89.9362237179391,60.06204685223356
10798,89.93234610400711,59.6170482466711
10799,89.94225094342136,58.86851207068614
10800,89.94224573695215,58.370776167500615
10801,89.90587314759344,57.90335713491195
10802,89.87552379042117,61.801818220995116
10803,89.9585354406155,67.53263550930288
10804,89.94255462458263,70.50758717416957
10805,89.89426634660963,72.36707449797618
10806,89.88845338116514,74.12078439754345
10807,89.98711176134314,76.80189237311318
10808,89.92038804751404,76.9396180146527
10809,89.94941052807408,80.01109769813749
10810,89.93934765083266,80.66816299743562
10811,89.9632758954809,79.93285563519449
10812,89.89291905661352,78.54308792034642
10813,89.88020629625844,78.64869371907663
10814,89.89725324489979,78.82857900709107
10815,89.85171195932381,76.86049887084307
10816,89.89181892857331,77.7484973003577
10817,89.8457158276393,74.37399720659599
10818,89.87657292978786,75.65405414626109
10819,89.94544115972747,76.98879184732242
10820,89.82766822221795,74.91192592584378
10821,89.86916803713116,74.52063168545932
10822,89.87544641231634,74.19146653169852
10823,89.88072241352265,72.35548260930061
10824,89.90875789063115,72.31811504706474
10825,89.98318144316426,72.32565414403179
10826,89.96881206605343,71.64419925691813
10827,89.95966378489472,71.65020963152548
10828,89.97849463086145,72.15450461406581
10829,90.03975456128055,73.95374438203005
10830,89.98916955942263,73.3609487999951
10831,90.06625138382479,74.97468832738184
10832,89.94152791705497,72.69779127300855
10833,90.01287512125334,74.40479687003368
10834,89.99383603827944,72.84585355031514
10835,90.02008383092094,73.57775855410398
10836,90.05898079127728,74.3188924413236
10837,89.99969288502623,71.00669664870144
10838,89.9795109017296,71.68298926726132
10839,89.95301506261092,71.36952237083592
10840,89.94470855130818,70.9474845255729
10841,89.92529668128425,71.18528623026161
10842,89.91587166757697,70.59696014764731
10843,89.9971981900724,70.76200398964023
10844,89.97869220749429,69.71247181575012
10845,89.96235131750055,67.87863530146687
10846,89.95517291562479,67.53364901871214
10847,89.96713877106583,66.10573197363422
10848,89.96786778412331,65.14500086290353
10849,89.98898766868335,65.11251260615163
10850,89.97028771618847,65.39960815723002
10851,89.99364774121315,65.09674143418778
10852,89.99836008083795,64.55882483469924
10853,89.99233737634077,64.21940412906613
10854,89.97501960638245,64.74196419972326
10855,89.9622545998346,64.89141020107267
10856,89.95741483741536,65.26838320171434
10857,89.93446438306975,64.54073521932344
10858,89.94391780243114,65.61493675651228
10859,89.92503793649962,65.31408303194262
10860,89.93316592751692,64.99141810831364
10861,89.96866993803029,65.46171684254108
10862,89.92182899544642,65.18399662844688
10863,89.9421704781934,64.97027068792327
10864,89.97607427072653,65.97453048597819
10865,89.92494020781407,65.72098921744663
10866,89.88893654118357,64.27327850490819
10867,89.90034516394792,64.09577179803732
10868,89.89469301986779,62.93674767645994
10869,89.9091964408229,62.788837471764346
10870,89.89287118209417,61.7589926253427
10871,89.9261936446012,62.24591473627728
10872,89.89516728464571,61.96761498470155
10873,89.87207634840037,61.7140237657347
10874,89.89755067289018,62.5310871926102
10875,89.87404117206309,63.106231677706006
10876,89.81706828510885,63.64465702642955
10877,89.86037257909649,65.17809801026253
10878,89.85262391369834,65.22851628452351
10879,89.88087935312943,66.32201225930702
10880,89.87544627052237,66.02980838337245
10881,89.88916043467104,66.33459265067681
10882,89.92264767446848,65.85284364581206
10883,89.93064318529237,66.21171878612962
10884,89.98466681341817,65.22349246192282
10885,89.97782119007975,65.15701114866151
10886,89.9543208367162,64.99316838685218
10887,89.97608785589622,65.0229642159245
10888,90.04648240087917,65.204772868463
10889,90.0319669433898,64.97571152730535
10890,90.04358081098813,65.58653160390108
10891,90.0625080503301,65.13249309947614
10892,90.06798234337839,64.73929740226097
10893,90.03927729793571,62.637255751853985
10894,90.07029483588559,61.581562592059186
10895,90.09480922180934,60.14253099981778
10896,90.08538513289758,58.32263338789758
10897,90.11437974859076,57.798431007557134
10898,90.10160737388031,57.11967105633706
10899,90.11370305573566,58.073634811594644
10900,90.0718959198007,57.57809018784954
10901,90.00800103899813,58.14954525497392
10902,89.99935631207289,58.53675550284984
10903,89.98483413849756,58.230719702116495
10904,89.95972737951658,57.76825612024835
10905,89.96169413489848,58.425204384110806
10906,89.95530402966352,58.24815408943104
10907,89.98065288759038,57.92983410998641
10908,89.97412071031904,58.305055004520355
10909,90.03926184191347,59.68453991150973
10910,89.94136060821754,58.44574116445744
10911,89.94579354583355,58.439123729917846
10912,90.05018880485453,59.46731672353823
10913,90.00475377159367,57.56773792750173
10914,90.0438243327442,59.0480728577573
10915,89.94411219654617,55.88417833709949
10916,89.9557358055476,55.61142597465247
10917,89.94976112713266,55.11474279153916
10918,89.9504636023214,54.93603811855641
10919,89.94587931604435,55.06835696006981
10920,89.96940978394277,54.737425079539044
10921,90.05058284763199,55.248513932484514
10922,90.05978260667993,55.204648521418186
10923,90.02247715994379,53.86646195966762
10924,89.98900374492746,53.64361020751589
10925,89.99812671557159,54.18133542136776
10926,90.0071693055962,55.30406991076574
10927,90.06683238915736,57.32633486820721
10928,89.99976960016667,55.100485527404366
10929,90.07254712161874,58.398082669287774
10930,90.00172840261409,56.167668460617456
10931,90.00592777745297,55.59497472712461
10932,90.03258748357351,55.58278363037836
10933,90.03889526497598,55.30957092217992
10934,90.0460740976482,55.430651436730734
10935,90.04830206713935,55.01499215910376
10936,90.08633620137938,56.2775905214396
10937,90.11794905748236,57.38654261406523
10938,90.07754618172667,55.082837248118025
10939,90.08445059730457,55.464756595685365
10940,90.08346468857258,54.999218746773
10941,90.0748258858286,54.289403383573124
10942,90.0364529032769,53.20082579546255
10943,90.03413207775303,52.14361072242202
10944,90.03701347860078,52.07030800566603
10945,90.14138627253423,53.10773935827146
10946,90.14645441380118,53.746757390348854
10947,90.09356308943708,53.092656778581784
10948,90.05739279729887,52.04157745380698
10949,90.06923942384769,53.05603162896393
10950,90.02390792346944,53.01489102717807
10951,90.00949519701794,52.602134935500054
10952,90.00359161646932,52.756578417775835
10953,90.06936211978224,53.26357973045898
10954,90.06101809214196,53.657692287694566
10955,90.06899565184132,54.004492257539994
10956,90.06243399311457,54.04338214307578
10957,90.10396009452965,54.66213912579471
10958,90.12097965792468,55.29410647325084
10959,90.03945433773107,53.97108435887083
10960,90.06058078047482,54.65852241987398
10961,89.97848680283889,53.05608024633856
10962,90.03538043503984,54.06968393073259
10963,90.00457014238425,52.91009224346612
10964,90.01285108081949,53.096813659388886
10965,89.94957928224336,53.46740787482323
10966,89.96046249034114,52.83201455682862
10967,89.99134692695493,52.77517570541193
10968,89.96924864998513,51.34752091001251
10969,90.04549562985454,51.620454228214136
10970,90.03514679677765,52.0770184115486
10971,89.9645566215346,51.63722770707778
10972,89.97772044119988,51.84300863899434
10973,89.97509460388692,52.15678511746457
10974,89.99214860020692,52.872899752859496
10975,89.9789194478755,53.355709243951516
10976,89.9668739203193,53.490756441704335
10977,89.99015141450765,54.98222176048636
10978,89.9889804952532,54.220361663380466
10979,90.03625869174856,56.41719676861083
10980,90.03506773646741,54.43459795746459
10981,90.0118591253542,53.46401496651631
10982,89.99182173176841,58.67640487572825
10983,89.95727369734982,62.28898934941035
10984,89.98475274441404,65.09917976455232
10985,90.03043602401601,70.37785799158947
10986,89.92685801952153,69.9229746473671
10987,89.9929815754789,70.58846532284406
10988,90.00917121215221,71.22719139171048
10989,89.97536578445879,71.02361518232216
10990,89.96566449066859,71.63723931491438
10991,89.95653959312425,70.45779071130752
10992,89.95285297956812,68.86425786209767
10993,89.99317818866034,69.9232811166384
10994,90.00251356978688,71.07459102430175
10995,90.04436424555946,70.93852178082136
10996,90.02861551004708,71.50792386955558
10997,90.06845672190512,72.14817690452828
10998,90.09802317873803,72.649690779372
10999,90.10750867481094,73.69035129032663
11000,90.13091350458724,72.44095775830871
11001,90.18091595456764,72.4804448019496
11002,90.16286526618896,71.57699637308174
11003,90.14528200757195,71.19975622859347
11004,90.15778442389463,72.6048973472078
11005,90.14523476191496,70.86773848811639
11006,90.16599222315955,70.63675225877428
11007,90.18895414139278,69.60859587510353
11008,90.15899985192078,69.02094288519407
11009,90.15363818095324,67.75740007079037
11010,90.12935439970579,67.97881732656467
11011,90.12412616064651,67.34505542880656
11012,90.09580780614621,66.38952280791173
11013,90.12658757819476,66.26339331316254
11014,90.12623768256395,64.89630294369172
11015,90.1442914317544,64.68251780102221
11016,90.14804297940276,63.89860557758207
11017,90.13415627500298,63.75425975982508
11018,90.1181613498889,62.86960736816784
11019,90.12929305776163,62.11550742547739
11020,90.1468599143727,63.06280474011483
11021,90.07004557013875,61.956684951316504
11022,90.06142527109465,62.719494324280284
11023,90.00140101794175,61.960397217542884
11024,89.97886862381185,62.64358149015625
11025,90.01216099319728,62.7474558347872
11026,90.05035042210719,62.1499163217317
11027,90.09548556748246,60.74701947897668
11028,90.0124706193196,60.17899883533307
11029,90.0811525036768,60.5317546384432
11030,90.11816639294979,59.48530242919489
11031,90.13481895603144,59.54866335855728
11032,90.17657260965434,59.5180305301624
11033,90.17540865582967,58.282157750692036
11034,90.1954113585601,58.336823661079016
11035,90.16968424128338,57.450000241132315
11036,90.15109107580666,56.294342493864896
11037,90.14198733133847,55.522666605226526
11038,90.14700601203717,54.867611674935034
11039,90.12278354076314,54.22972973195867
11040,90.13370721574786,54.83193748514821
11041,90.25451058350407,55.03119500206011
11042,90.24908140226054,56.004178531376
11043,90.23119845233703,55.89214324107143
11044,90.28413412833281,56.63799794476527
11045,90.29223539854453,56.657800871457965
11046,90.25545055734966,56.70986163699515
11047,90.29382165255795,56.687414070224165
11048,90.27840647186926,57.5079763454427
11049,90.33387119422154,58.08297345973762
11050,90.31929883755654,57.203292316487286
11051,90.31717837949844,56.549937367919405
11052,90.34318572697165,56.773405516085674
11053,90.2917709093044,57.18707148288388
11054,90.31139271019897,56.97152060556216
11055,90.37697984366575,56.20047779443313
11056,90.33505943918652,55.84774606541316
11057,90.30218683346278,54.706090643798696
11058,90.29745363476303,54.67324894254009
11059,90.29710098004378,54.132303858020286
11060,90.30668440878675,53.43993650864467
11061,90.30019208151148,53.07492767480241
11062,90.28753479840387,51.90943275138336
11063,90.22993309457101,51.40197845815142
11064,90.19694941897289,50.78049821980932
11065,90.20055017216238,51.20258846288621
11066,90.20845187528144,51.56934413126454
11067,90.19801307538727,52.59433453833056
11068,90.20524874274068,51.852240196976496
11069,90.18782262177658,50.66632020505691
11070,90.19997961607949,50.92544061491819
11071,90.19759315261005,51.53365160977569
11072,90.19701670084979,51.75035388763389
11073,90.13036130843867,50.73793014939475
11074,90.14899356065641,50.94396099662587
11075,90.13499701816627,50.548812278841154
11076,90.13859174429432,50.96200322223652
11077,90.1342332126985,50.56968934842428
11078,90.17694341613294,50.396920186364945
11079,90.15191850359794,50.66687346706952
11080,90.14846515039235,50.564583539992455
11081,90.1448362243118,50.850161301606455
11082,90.1608921141481,50.498802927002444
11083,90.1464331673405,50.20002760453562
11084,90.16292557806379,50.92281570994153
11085,90.16852482196508,50.189916132186376
11086,90.17282776067404,49.779261335649984
11087,90.15731225575652,49.05542582459007
11088,90.13820535780675,48.417024290444864
11089,90.17382137002954,48.68087806696865
11090,90.25043186499823,50.53613699807042
11091,90.20464993472146,48.24247032224667
11092,90.2428747390281,49.17633151671023
11093,90.20861274237437,49.61598930740907
11094,90.20320404526363,49.51548205311925
11095,90.20564119024282,49.68816317453606
11096,90.20017118092497,48.82405037409344
11097,90.19541268608741,49.15766781651501
11098,90.17555607679758,48.552922403428084
11099,90.15222345955718,48.78937607672133
11100,90.1531499895705,48.53180084997894
11101,90.13224200570029,48.5593238375692
11102,90.11976500603484,47.98059215397429
11103,90.15528698084235,48.92938867391319
11104,90.187312911203,49.959851803768814
11105,90.19375792526132,51.0576309570268
11106,90.17435391384974,50.214183374502724
11107,90.16495974789667,50.30186291040252
11108,90.18596376172609,51.054587726600715
11109,90.18750418252057,50.41544798767405
11110,90.19691830951366,49.91988106388914
11111,90.19662856679396,49.56313844712075
11112,90.18592651028384,48.85549725874892
11113,90.18184152342604,49.360477769524266
11114,90.18425915262323,48.92021866641989
11115,90.20382278810405,48.941187440915265
11116,90.20872616599443,49.51530881533762
11117,90.24509797897113,49.40533391905383
11118,90.24558343227933,49.192679900598165
11119,90.21390092764142,49.88238845548017
11120,90.19796118764327,49.6021211739818
11121,90.21837005674462,49.75097050334581
11122,90.20004279387403,49.52815137748363
11123,90.19814919583875,49.666376250422026
11124,90.19577193755467,49.96302501346304
11125,90.23548822047798,50.07434479711143
11126,90.21459463301832,49.87452293765423
11127,90.20781840402016,49.807399397847405
11128,90.22007654787636,49.710874799198244
11129,90.21452018494219,49.39513613629656
11130,90.22826862944763,49.54243815118705
11131,90.20784638515508,48.98359482743512
11132,90.20373904119486,49.1803553140128
11133,90.19458786087266,49.05329710870869
11134,90.19812785847319,49.11114063868382
11135,90.16678168333549,49.300762060805575
11136,90.14172301669753,49.02958951570801
11137,90.15524355982764,49.23938665691041
11138,90.17389589035906,49.834511892703325
11139,90.16358931118383,50.8943093351186
11140,90.17369871633443,51.45441443864844
11141,90.1910487131994,51.29581950288949
11142,90.19543862856212,52.051372539575205
11143,90.17611338615782,51.719225457195726
11144,90.17571134563678,51.969737261825834
11145,90.18905440482297,51.79864189169291
11146,90.18256268673399,51.29518929854769
11147,90.17905291749693,52.03379036563734
11148,90.12681211517207,51.64135477035838
11149,90.09210178358218,51.65827710741588
11150,90.08551667201577,51.95935950599859
11151,90.1494129904721,51.88111820726197
11152,90.12611175921978,51.38672064620443
11153,90.12612903650557,51.390225232078954
11154,90.12820552477214,50.851792078648444
11155,90.11761464832345,50.19911111835901
11156,90.11057324045132,50.10062085989527
11157,90.1311596012738,50.06332350133887
11158,90.14049507631776,50.35425482557667
11159,90.14904748526291,50.1536143578921
11160,90.14478125565208,49.57128808079459
11161,90.15578385920406,50.048130139209334
11162,90.15037837588942,54.22964763491333
11163,90.2180919854112,58.85285962743826
11164,90.2329961345393,60.75601982259289
11165,90.28397846995757,63.07614685807867
11166,90.30311523173057,65.53951903220354
11167,90.3113510751875,64.85252373863774
11168,90.36434229758542,66.5040752820892
11169,90.33243463618734,64.67686926505431
11170,90.31523730383532,66.29913898291066
11171,90.28198988305557,65.2001533753241
11172,90.32831235734665,67.52540668478738
11173,90.31027840821915,64.50557442827966
11174,90.36962180093664,66.34818744612312
11175,90.24144106758793,63.20688001170892
11176,90.21232712002764,63.45921633431214
11177,90.26060463757474,64.19305287117616
11178,90.32487883208543,66.024827523379
11179,90.26879502165242,63.122238056151055
11180,90.29463575225097,64.87557025614275
11181,90.29258684977866,63.136265233711676
11182,90.27178401015514,62.27150981062403
11183,90.25731017684865,61.32974413659999
11184,90.26880048490779,61.353491684461936
11185,90.24473395533404,61.20745588296618
11186,90.29658558251175,61.490379960227735
11187,90.28537789601943,61.904274203756636
11188,90.37905680058228,63.611680930159544
11189,90.30308819993631,62.5127061984461
11190,90.27858477952921,62.02725467894676
11191,90.23555870850282,59.508876863553574
11192,90.31862623958739,59.66395875154658
11193,90.33771262611589,59.41140721083307
11194,90.36789334888267,59.853075650702934
11195,90.32840482674158,57.9124651806744
11196,90.35656522218981,58.44626778243392
11197,90.40222782355094,58.24002004592265
11198,90.37471421448438,57.028769057650834
11199,90.36752623475228,56.465972086924346
11200,90.37914673267466,56.78900121743421
11201,90.3809675054728,56.282736174008654
11202,90.42116955940556,56.859133235919366
11203,90.40576331643221,57.0231535262101
11204,90.37942282161316,56.706993597952774
11205,90.38238746019162,55.28856059203165
11206,90.38182647534929,54.67997221749643
11207,90.38196149796731,53.834645293860575
11208,90.36788040316007,55.272831727440675
11209,90.38366827312608,56.03870876550229
11210,90.40244955136848,56.462102730159565
11211,90.40451622619449,56.741814145322934
11212,90.38206970767722,56.19258927069883
11213,90.47021910428052,57.38391505756144
11214,90.42936944783476,57.48511174195512
11215,90.45211417124428,61.42927258826598
11216,90.38368317730786,58.369425333706715
11217,90.36652183252,57.31236040812662
11218,90.36464948549954,56.40487148138576
11219,90.35003688130449,56.35242324746791
11220,90.30992962237478,56.20287771475427
11221,90.35159307007991,56.54769825901168
11222,90.31868653085769,55.39728863402263
11223,90.35859938311535,55.90180022037214
11224,90.31499278058868,54.64897395010683
11225,90.31639307380549,53.69641539553453
11226,90.29521647057626,52.540667720837895
11227,90.29625362254363,52.52816740195081
11228,90.29189819039595,51.8103178854623
11229,90.26986171307705,51.36219889613333
11230,90.26733422505988,51.261504775806515
11231,90.20608481274094,50.17386158508647
11232,90.20749144690573,49.916333136304125
11233,90.28182207449802,52.05395675357176
11234,90.33661185249638,52.50207402591669
11235,90.36947920831295,52.33944255368877
11236,90.36018063218795,52.70787679435945
11237,90.35955538545335,53.498644814639746
11238,90.33828641576139,53.49855496838329
11239,90.33657077691107,54.560346140464745
11240,90.31925050938698,53.99443406944466
11241,90.32727929060012,54.224762924493504
11242,90.3161506943661,54.611861518432775
11243,90.3127715047394,54.951944447490256
11244,90.30739899096132,54.216452303202615
11245,90.36390072178855,55.66390642458328
11246,90.29513380699963,55.14675259783219
11247,90.22418033385752,54.26948949303892
11248,90.22839344726354,54.83493799094258
11249,90.22669599848527,56.19382851719549
11250,90.22732308982013,55.9365227360895
11251,90.21562183675914,55.612563627552184
11252,90.27537745144507,56.99869133764243
11253,90.22389887249005,54.775319765472425
11254,90.21419219033109,53.76331534561364
11255,90.23255377037472,53.41578418155616
11256,90.25227245203604,53.98037591585093
11257,90.23779030064414,54.1068210350977
11258,90.2379609594308,53.943665697119435
11259,90.24676457301972,53.09064326152883
11260,90.28120123738314,53.573253232933595
11261,90.28546502961119,54.32635454416487
11262,90.26818384274385,54.362907676889584
11263,90.24391728781703,53.98951587591122
11264,90.24159124333947,53.97936134300644
11265,90.25653904007763,54.07863048518704
11266,90.2358823015354,54.68716730862272
11267,90.24950709935631,54.30591185691244
11268,90.25466010803147,54.20083836495403
11269,90.2042089543602,53.50225294408441
11270,90.22499921483436,54.52419069524856
11271,90.21736102581113,54.470007153531384
11272,90.21012973184408,55.19617701579599
11273,90.21939034062031,55.5347264958761
11274,90.2227650853489,55.15615450757698
11275,90.2059684994006,55.11959594852621
11276,90.19676070618638,54.95147559444699
11277,90.21482135838926,54.453864971784874
11278,90.22462044689739,54.25574296143847
11279,90.19720981590979,53.3268317627021
11280,90.21183216577258,54.2462796192607
11281,90.22408049831219,53.866761733356526
11282,90.27280789002323,54.74453046449525
11283,90.23510607519587,54.319458825530724
11284,90.26933217681578,55.90168431556622
11285,90.2303021604999,56.59572324652434
11286,90.27440580497664,57.4586559732188
11287,90.26273813629695,56.55680555974802
11288,90.24916632305474,56.99033618899894
11289,90.24435811350615,56.64378232901148
11290,90.21712600235342,55.62219474893491
11291,90.24235008241752,56.109737835337505
11292,90.22544118022165,55.87650401607553
11293,90.22292080613462,55.01898147969737
11294,90.27336628406826,55.55717740547673
11295,90.28755351682129,55.16363499447851
11296,90.32465903085323,55.52011639949192
11297,90.29031413404029,54.633767421291935
11298,90.29019229845139,54.66291203843659
11299,90.24138599879954,52.96175634591543
11300,90.2737937346541,53.209234954515985
11301,90.29384590274375,53.216644068882104
11302,90.29114531580879,52.59166303686046
11303,90.32881611315143,52.90313720653316
11304,90.29240020829185,53.920332562393114
11305,90.28333505604218,54.027920110688534
11306,90.31159204034205,54.676412406242584
11307,90.30531053618314,55.25353875468032
11308,90.34040400413969,55.73282237255617
11309,90.40007763699685,54.80904458885381
11310,90.42022729818152,54.218762760378546
11311,90.41363910163871,54.07052729392274
11312,90.38064831270432,53.53069755427507
11313,90.2950004146278,53.52321565905673
11314,90.29973291061819,53.023652849747634
11315,90.25829834772533,52.19427425381255
11316,90.25334194680634,51.915681530714
11317,90.23570073513855,51.322262123252514
11318,90.26833811535255,52.89653216801944
11319,90.33619606622541,54.644287874816726
11320,90.31714206452675,54.29818254207132
11321,90.23213480031082,52.2132685147522
11322,90.22453835399249,52.08474205825056
11323,90.29390328954152,52.33890427889834
11324,90.28537458117924,51.838958675181544
11325,90.27719466969624,51.65446280382135
11326,90.29254352558078,52.41810139357676
11327,90.22255023036753,53.21026593167478
11328,90.2154677641881,52.576195171457705
11329,90.26966948425972,53.910664116211386
11330,90.28144991403715,53.431333124069795
11331,90.27796726575563,53.0141383023746
11332,90.28549726866024,52.94409215940834
11333,90.29712121211656,54.03460930175986
11334,90.29614661740764,54.13709768219156
11335,90.29765919140837,55.31491202172644
11336,90.35939366400291,58.137467319975215
11337,90.29757238656826,55.68768109852006
11338,90.28908389351353,55.726556687920684
11339,90.3236479478889,56.800879067367646
11340,90.31638270233243,56.13201924364753
11341,90.24350894108788,55.61687296743152
11342,90.22285264974975,57.95237429655856
11343,90.25344281137274,61.18179288481037
11344,90.22136123141304,63.11447948451995
11345,90.25143549598911,64.65563346505861
11346,90.24428773932458,65.33793015418026
11347,90.2313851273117,65.70020022274542
11348,90.28857433749046,67.24611083229743
11349,90.24934949744281,67.19208358405679
11350,90.23001646676705,66.67286068352888
11351,90.22960472051875,66.90884108307148
11352,90.2521174319148,67.4077304741134
11353,90.28185385910794,67.87891185481568
11354,90.30418703143117,69.01131313787623
11355,90.31243000157136,68.91624003921532
11356,90.32182644860377,69.57558722023124
11357,90.31136028454239,69.59226677449752
11358,90.29096479960937,68.76469163284824
11359,90.31109938117991,69.80606245276606
11360,90.33415221388097,70.01340534115181
11361,90.26735014032197,69.00533654703176
11362,90.27940154223046,67.06466474134243
11363,90.39030172395498,69.53162887109355
11364,90.28953261476981,66.63745910790801
11365,90.2906597138461,66.01561144150153
11366,90.34078077766856,67.0812498445543
11367,90.31263995569441,67.7295214881293
11368,90.35594007918209,68.31683190329821
11369,90.36108175788682,67.86580612706821
11370,90.32427874397106,68.20467083295478
11371,90.26442292716712,68.02695895018624
11372,90.27058428889771,67.26949040448635
11373,90.2320747846513,66.03649775124855
11374,90.21089073874217,64.95012609595031
11375,90.24151063707514,64.64507430565932
11376,90.20140473413849,63.48074486260148
11377,90.41737190813743,65.92241676697691
11378,90.39589755642467,64.76513147215442
11379,90.32905211512217,63.28026595317243
11380,90.39841794290037,64.56646573791868
11381,90.40579049056035,64.98331792971007
11382,90.43443403096379,65.40709647360715
11383,90.48097085608298,68.28709682290366
11384,90.56969218163651,70.37161151228953
11385,90.57255303357255,68.94166794363389
11386,90.54616835939453,67.76402036529
11387,90.57686422540861,68.42088511722288
11388,90.50652344505768,67.17984322387738
11389,90.50825772826865,67.03702343744081
11390,90.47813717528004,65.86964393966863
11391,90.52586152962017,66.08690113442238
11392,90.52335442422556,65.09162184882938
11393,90.47198795779168,63.492333170529264
11394,90.46750824432446,62.95826060154497
11395,90.52591867693542,65.23714770453621
11396,90.47146938961959,61.52423678123245
11397,90.46759546830394,60.41668598774273
11398,90.48661869089585,61.042454565748145
11399,90.46163101188462,60.184468559393856
11400,90.45045698894822,59.88624199991493
11401,90.40081687756042,59.010286089454794
11402,90.38551591190188,59.65685875587443
11403,90.40882545523802,59.49878925175693
11404,90.40154754830628,59.731110318020505
11405,90.49905580171165,62.70155285930761
11406,90.39128273440728,59.94043391489362
11407,90.46217284345062,60.587540653730294
11408,90.46543138004589,59.427481496694924
11409,90.4993029012308,60.16371215418118
11410,90.4109400254165,57.9582017967814
11411,90.51105293000545,59.849574339363556
11412,90.47289445412832,58.65627678297032
11413,90.50461940230146,58.79737270456537
11414,90.5317877561095,58.38735300099565
11415,90.5019808782462,58.03908167048966
11416,90.52061003422958,58.02505626043469
11417,90.56386159858498,57.401662188084885
11418,90.51383452192965,56.36257029075395
11419,90.57173892432372,57.121552811845845
11420,90.55553972091622,56.415823587713355
11421,90.52393367239753,54.75124481370347
11422,90.56785319852422,54.42060444904534
11423,90.59041708316234,55.24589457184626
11424,90.60914883960554,54.65730825422234
11425,90.63544672741722,55.04244424983313
11426,90.64963055193722,56.515556543386666
11427,90.64535841801042,56.286507793793305
11428,90.64377680767913,55.16728908358508
11429,90.70867735172351,56.956513471484115
11430,90.67097561040937,54.83497759063457
11431,90.6593417040571,55.126653661767996
11432,90.66444336021314,55.55103493170859
11433,90.62419552307094,55.93491845224987
11434,90.60077973792669,56.32936782151249
11435,90.60207369875155,56.60487662083037
11436,90.60658098631322,56.97237899796691
11437,90.62135643078524,57.55072910911048
11438,90.59762894267796,57.02161355847615
11439,90.59377937561482,56.435011836856646
11440,90.61715513497259,56.13621505808242
11441,90.59326755622938,56.20263180831717
11442,90.57690264471978,56.225552833525676
11443,90.56142927027474,56.77022995196554
11444,90.53896587939313,57.13837621290601
11445,90.52810396025576,56.992752660100074
11446,90.53757682367177,57.06515621464405
11447,90.55045999069601,57.221114975942655
11448,90.51028350455549,56.88684184496834
11449,90.520714796586,56.19568825627266
11450,90.52159175513536,56.077800353844694
11451,90.52452731422292,56.3557603149407
11452,90.56192632644768,57.29051211997551
11453,90.58528132232765,57.59704547012729
11454,90.59069719629046,59.23641310223686
11455,90.56952659016981,58.902267219911025
11456,90.57673606578335,59.75687644516809
11457,90.55038172910393,58.60741701580142
11458,90.52032028887828,58.11309442089169
11459,90.57245071781102,58.00382925402111
11460,90.59718346703319,57.32785315287532
11461,90.6204895947233,57.46282453043289
11462,90.6313678124056,56.13693339651634
11463,90.6114580902635,55.662525738804774
11464,90.66030794966947,56.346441496148834
11465,90.72605960167994,56.66232777903983
11466,90.64656100211623,53.54067723362375
11467,90.67135369132147,54.07353443206848
11468,90.68260516120023,54.9852620668555
11469,90.63775911334136,54.70952867487329
11470,90.63023906899281,53.9316637397216
11471,90.60903525529038,54.20305817030315
11472,90.60708836449685,54.11279811497004
11473,90.63116671046411,54.7212242437861
11474,90.58446653193161,54.83377221390867
11475,90.58730733153996,55.77250936667576
11476,90.61008820123615,56.669104702113984
11477,90.56369982029281,56.23768534960634
11478,90.63690579717044,57.36082923024595
11479,90.6742102410307,57.26068241939651
11480,90.64866564714765,57.90250395944036
11481,90.68936635191947,58.7166883875425
11482,90.71605980535938,58.195494119958525
11483,90.69708362540989,58.410284641302155
11484,90.69667563949926,58.184455469761254
11485,90.64940331924203,58.06864050609039
11486,90.65644165719866,58.3403077663588
11487,90.66794399848004,59.20010481896885
11488,90.65728291227151,60.18423561231622
11489,90.64671959566915,59.20497325603348
11490,90.66039310578923,58.651254975205156
11491,90.63631336014285,57.7341856570217
11492,90.69018861088587,57.750667438798224
11493,90.67207309281396,57.04732132053635
11494,90.65008429547093,56.68545251124962
11495,90.65385059740856,55.71754770235503
11496,90.68066545740743,56.129658725392204
11497,90.63286961469328,54.55578373839172
11498,90.63170119655342,54.78962052696562
11499,90.61355212536482,54.349785995793425
11500,90.60021487224903,54.151852318404835
11501,90.62338430822653,54.05906752065417
11502,90.61374802018857,54.124829655584556
11503,90.61564065247401,54.54792952862202
11504,90.60309080720776,54.71262859060497
11505,90.58463957794586,54.43946265569939
11506,90.6062170036531,55.246131992173495
11507,90.58758245963033,54.465181615957775
11508,90.56356011597464,54.27385011309093
11509,90.575786640325,54.79370481958094
11510,90.59227050175214,55.09025748688192
11511,90.58591988746312,54.95912829587938
11512,90.5664103268253,54.69844298218682
11513,90.55698496137171,54.3017669848089
11514,90.56274858991239,54.11133797403952
11515,90.5360942417481,53.713256319766415
11516,90.5929342122767,55.181627645065426
11517,90.56520024975883,52.95636854201343
11518,90.58469001638412,52.739955532216975
11519,90.57463591221106,51.654698158222295
11520,90.57409460673571,50.85023526084289
11521,90.64634110988742,52.700303840235556
11522,90.65641523175115,56.02200544163707
11523,90.64824065896534,60.03872609817786
11524,90.69807257848476,64.4647801803094
11525,90.68887158100098,67.14943235372422
11526,90.71612638430756,71.09009019979955
11527,90.7190033448433,71.36677781494136
11528,90.73342244307068,70.9671710487057
11529,90.76815500827874,70.79303050734774
11530,90.75021515759985,70.78753155239771
11531,90.83063004020953,71.69085329480039
11532,90.79681460028998,70.38615358674896
11533,90.80693670370938,71.22454470484315
11534,90.8419093905577,71.02877823875878
11535,90.81176367163789,70.68673169859473
11536,90.80167243381003,70.54098540607274
11537,90.80533695567635,71.29019370020166
11538,90.7028737906278,70.9903672303787
11539,90.72971087353795,70.66235464502867
11540,90.74265227277517,71.94667499726731
11541,90.69834116987845,70.86834174284411
11542,90.68354552159995,70.50714624243506
11543,90.77478314858786,70.6459314304001
11544,90.6977753907219,70.67686931857398
11545,90.66875609553149,70.3153851128865
11546,90.70803777439367,69.32789661788304
11547,90.71831392148246,69.69047025246451
11548,90.6865999168206,69.30874304237862
11549,90.65003665407257,70.91330020139776
11550,90.62628776215024,71.05015355301933
11551,90.65408192128614,70.25421287336295
11552,90.63880319935967,69.26772226976126
11553,90.65973136929196,69.15367620466839
11554,90.63338698030599,69.43410490152576
11555,90.62849801284906,69.13407670809394
11556,90.64760415166484,68.5568756056154
11557,90.67407546120684,68.59451124801129
11558,90.61355386821877,66.79808869493071
11559,90.62618403142523,66.38648605177109
11560,90.65058965871624,65.54154505883682
11561,90.64261710053026,66.12891859472315
11562,90.7406473763866,66.76805474706346
11563,90.68948555904655,65.82737941758472
11564,90.72211833598612,66.08109718950293
11565,90.68584466176183,65.1097902474537
11566,90.6971101891514,64.37761072257076
11567,90.70090996718065,63.67499638466688
11568,90.7165646063575,62.754541096782674
11569,90.8362685853643,64.36250156413104
11570,90.88385678908293,65.65889238300018
11571,90.83313146559688,65.81084821820444
11572,90.92184868977262,67.14151694829297
11573,90.92196721629827,67.5913433604719
11574,90.91544510446478,67.47376515580675
11575,90.86755952845974,66.9160704792091
11576,90.92070586710243,68.79434764253429
11577,90.95581065189268,68.91115418375719
11578,90.95646504429548,68.15900713684213
11579,90.97824503816457,68.78560823591644
11580,90.98321410731621,66.1644198718191
11581,90.977913091412,67.61510270239924
11582,90.93710040189082,66.19076745765348
11583,91.03582915949009,65.81544610123983
11584,90.92240766535345,65.90625357585083
11585,90.9156322398483,65.614232011157
11586,90.93378233704543,63.160467159789576
11587,90.92688605142605,62.05332724223386
11588,90.90451678085333,61.736588492108815
11589,90.87655715868802,60.58883824252899
11590,90.89579152622296,60.93232589934345
11591,90.8535735225743,60.2721522198047
11592,90.86422756224663,60.776083129194845
11593,90.83795094066481,59.65369752587224
11594,90.824061928766,60.46135713108276
11595,90.78738533396313,60.475104658193494
11596,90.78607374029703,60.60444833765192
11597,90.75747729314052,59.734202244306196
11598,90.73431331465068,60.27891949214975
11599,90.74202477942741,59.5368120822804
11600,90.75996449653265,59.30384843906113
11601,90.73706342615506,58.492576884718616
11602,90.7549182446849,58.592382959072374
11603,90.71258950812812,57.8889920902778
11604,90.72441683894084,57.615351332964174
11605,90.77710219724875,58.00010040583304
11606,90.74615796303854,58.15182694159758
11607,90.72550412501809,57.33279881306632
11608,90.72231978890579,57.30749500467259
11609,90.7432513367882,58.92337609108666
11610,90.70578495073893,57.41351782962901
11611,90.75380394395533,57.526340883810526
11612,90.74596376732384,56.73163058006647
11613,90.74865552243611,56.13139494376775
11614,90.73244185272581,54.88598312247577
11615,90.68419572441985,53.111708498651225
11616,90.67507045674888,52.36608919268747
11617,90.77787761467361,53.61683141058821
11618,90.79262657671457,54.653736159494805
11619,90.80172094275255,55.731647084660494
11620,90.80982847513107,56.11152901202906
11621,90.78759639163576,55.757179121703075
11622,90.79947112350301,56.6285349471498
11623,90.85156422179817,57.542692510171065
11624,90.80155323969718,56.10930678677124
11625,90.83670556500249,57.114688504990895
11626,90.85153632915254,57.798642204057984
11627,90.90531325095883,58.678462915606204
11628,90.85676702005874,57.10004496735116
11629,90.86498085139843,57.399100449512346
11630,90.91077064111666,57.172147269737
11631,90.88910023374068,55.169656107836104
11632,90.84057603915406,54.3275688385753
11633,90.82396195826549,53.53377281955827
11634,90.81620384878923,53.50427217847668
11635,90.80365580809517,52.54304068791955
11636,90.85713961882719,53.20623690189748
11637,90.79705081384174,52.23062404363462
11638,90.8126376356408,51.89968684996257
11639,90.83701664013893,52.396214343986415
11640,90.81590300501743,51.42160373114316
11641,90.77408069454158,53.04627437929719
11642,90.79233595565489,51.622035116343156
11643,90.79183414744571,52.73242972251625
11644,90.78690219559303,52.670551799624214
11645,90.81503473040094,52.766097655967485
11646,90.81479538198155,52.40597456335835
11647,90.85571148289522,51.623293791212056
11648,90.80800661650862,51.83929906822177
11649,90.7401148269223,51.49032643071201
11650,90.78067083223742,51.661031728496745
11651,90.80509184875893,52.065559800011904
11652,90.77907974740731,51.475792620540375
11653,90.76607025083041,51.0287472916965
11654,90.76604723556645,51.138514385053135
11655,90.75444217565943,50.933802473058996
11656,90.7288771427356,52.106433256782424
11657,90.71796329600508,51.66847009365778
11658,90.70594190356215,51.38837794007736
11659,90.69516310465454,51.64109325639583
11660,90.72395395533307,51.87148917538791
11661,90.71434785779932,50.91389658444128
11662,90.73509420603243,50.33187638768605
11663,90.7241456574889,50.07012639418854
11664,90.71549648359579,49.7028113552967
11665,90.77052567733682,50.72062720213815
11666,90.76997319000388,51.86022877546413
11667,90.75496926635826,52.1941402641105
11668,90.7877468220614,53.406127156609834
11669,90.79814367434587,53.422378697728014
11670,90.80465856638833,53.57934751676079
11671,90.80032456132594,53.30825043650786
11672,90.77221493860878,52.47073925168133
11673,90.78865579586974,53.2912075481974
11674,90.80508229262114,53.539698331229985
11675,90.83860557101724,53.47626588291792
11676,90.77303100530953,52.78664070374442
11677,90.76400768395436,52.326698187599064
11678,90.74836516643425,52.31917522064674
11679,90.75485164752897,52.065916028609976
11680,90.77340628717828,52.984267950334825
11681,90.77376957964678,50.87047908223643
11682,90.80262081174642,51.6167207313383
11683,90.73978850075389,50.88310153617341
11684,90.74703007207324,50.594427470089634
11685,90.76040622686381,50.296668837705866
11686,90.75265478028116,50.03992293174709
11687,90.75922947240304,49.88130238479959
11688,90.75935438912907,50.030558287739815
11689,90.70745501500718,50.30059257774045
11690,90.67908454037801,50.43092988209236
11691,90.70487053684327,50.398007494827375
11692,90.69918562906673,50.65848471002277
11693,90.69406899415657,50.181257623030696
11694,90.68578906939359,50.4432151015806
11695,90.68799703112644,50.03980362596027
11696,90.6877542337512,49.896810218111696
11697,90.6328190501616,49.62256666837337
11698,90.68085981748925,50.290156768781195
11699,90.68324203038586,50.56591517015184
11700,90.67796878940241,50.09589144256981
11701,90.66817912180608,50.97993692081016
11702,90.62186981192579,56.20504332278167
11703,90.66625833780188,59.36468764506774
11704,90.64063708269599,61.81617633760553
11705,90.63552601684262,63.34993479809761
11706,90.60349829211427,65.0054334455379
11707,90.5213363930234,64.74434962432737
11708,90.52434908558743,64.44686505744482
11709,90.52350601723408,63.464907202088746
11710,90.46990967045672,62.4940480999866
11711,90.47077420942736,60.95052754039567
11712,90.48155910195472,61.06435560819526
11713,90.55069556411523,62.144954536946315
11714,90.5073704707171,62.864112540049256
11715,90.57233734796473,65.49355179935112
11716,90.5550390954632,66.86319538279173
11717,90.56465831681696,68.09196599138879
11718,90.61119398836468,68.09318773262396
11719,90.64112749058532,68.32415550102813
11720,90.64619356188639,68.03119439844501
11721,90.7151632790122,67.41605437587864
11722,90.73342117324418,67.60754176992793
11723,90.72543381102952,67.2771589318007
11724,90.75249121758146,67.54609858825953
11725,90.82008199748012,67.73928125803315
11726,90.78459954501386,66.90030214846128
11727,90.7850042196073,66.72693081961567
11728,90.79358200563821,66.25561935421631
11729,90.7991525936118,65.11208240766845
11730,90.77598015219166,64.1890259521571
11731,90.81784776298822,64.61031998225626
11732,90.82114400071556,64.40783148288362
11733,90.79225061109165,62.814993709398074
11734,90.8169421550079,62.794823396370994
11735,90.75420604125615,62.72300177762891
11736,90.75762466825319,61.91838052815447
11737,90.77449481388302,62.48289159952593
11738,90.8353281902301,63.44231194428131
11739,90.88551292093987,63.954570162405425
11740,90.85245734551162,64.0174588091366
11741,90.8644000365647,62.96194518710381
11742,90.86211943637804,62.50057875502784
11743,90.83021863842042,62.17382255624326
11744,90.82966622287734,62.7976196356345
11745,90.83856401828945,62.57805646322741
11746,90.85013683530416,62.43535131530239
11747,90.87185495305289,63.23734290114264
11748,90.9180708257444,62.934070228062524
11749,90.86186554004186,61.700948527506455
11750,90.8924018757219,63.66754322308112
11751,90.85091132097891,61.874357309882626
11752,90.85718993469666,62.804328499764864
11753,90.8526896413331,62.07348239738571
11754,90.89934193861585,62.47772049736025
11755,90.88821947728644,61.13834797389272
11756,90.93577652052575,61.26017475472085
11757,90.93696592447336,59.554732630987175
11758,90.94405811792987,58.81147732787899
11759,90.92388505147525,58.217092824998836
11760,90.95731185319009,57.45428293099024
11761,91.094965131971,59.6493709088391
11762,91.06880654183789,59.946225871338086
11763,91.06352650852546,59.34493495328839
11764,91.04209939235515,60.265262830849395
11765,91.09249702010345,61.02092659021569
11766,91.03379082348468,59.778897303732364
11767,90.96053493136473,59.56200544428939
11768,90.9139445901329,59.39372552910042
11769,90.9918268208263,62.47933771381848
11770,90.96571628891805,62.46086430864062
11771,91.02879337000775,63.79970072362321
11772,91.0061646014646,62.79285212078964
11773,90.98749368242467,63.18506473105379
11774,90.99492566527663,62.80944762935103
11775,90.9965306396705,62.45064315785988
11776,90.9506515335424,60.684059875543134
11777,90.95529322665845,60.21636435336212
11778,90.94907136468247,59.30782290433815
11779,90.94648276776864,58.57877933291016
11780,90.97805868874771,58.577246765480716
11781,90.93406151160079,57.433959890800416
11782,90.98668014043683,58.084485954723654
11783,90.95255357544289,56.981731556314266
11784,90.95139055137346,56.851660513569826
11785,90.90740955586635,56.44015197880976
11786,90.88866481883576,56.486261528098645
11787,90.89222481777931,57.201755838477645
11788,90.98434563328357,58.31597319096109
11789,90.93042834495472,57.77646374700552
11790,90.89951898533178,57.988540194598684
11791,90.87945007659812,57.62798122117365
11792,90.83394879183689,57.06267864425831
11793,90.85537765387213,58.04686958158781
11794,90.84282170545686,57.717269320148354
11795,90.8972107812504,57.827470594331366
11796,90.88078313825422,57.052325065722535
11797,90.89318775621635,57.36445474732031
11798,90.86501769091102,56.62305437618392
11799,90.9166266876472,57.69957234891333
11800,90.87728028195163,56.831512849809705
11801,90.87346078674844,55.65818387914516
11802,90.87626222507828,56.458873958805164
11803,90.92217959533278,57.33050499653988
11804,90.91900320834402,56.80465135832255
11805,90.89505123705554,56.08918026295043
11806,90.95125410660775,56.62767488810914
11807,90.89883616864309,55.222421282495404
11808,90.88231533309991,54.49660512771293
11809,90.98605621097268,56.47849065947768
11810,90.97990633926383,57.33302722953694
11811,90.97413724817191,57.10484584774827
11812,90.9491772680562,57.86897900752387
11813,90.97018784496012,58.46551731508961
11814,90.93135128047471,58.58766994484287
11815,90.94190968386951,58.0555768728451
11816,90.96288734856103,58.669842817824
11817,90.94153809641682,58.750048586596186
11818,90.97962716970115,59.566039898585494
11819,90.99291050640281,60.34579355769221
11820,91.0436943388235,61.00964040879401
11821,90.9680232544614,58.22172032779037
11822,90.95950541677793,58.89517248479662
11823,90.95042335677736,57.89736742175204
11824,90.97616251982237,58.72088098638508
11825,90.97242587015462,58.24894484268735
11826,90.97647928821834,57.94297576104294
11827,90.92958075056217,56.84410438517552
11828,90.96280547720787,57.23701114391425
11829,90.93697036251919,56.74933976457559
11830,90.93644989848934,57.52420226448476
11831,90.92001624605595,57.18880645400169
11832,90.91031451693988,57.69484710437828
11833,90.9138664345386,58.00276627300168
11834,90.93243867001763,57.46070869554386
11835,90.97059838939734,58.11032400995405
11836,90.88038759530447,57.06255163672115
11837,90.9034442094685,56.83474938667273
11838,90.89978158615762,56.92009082221602
11839,90.91353920560456,57.844098560023696
11840,90.8383442508485,56.39478573422865
11841,90.92531366302589,57.912403826831216
11842,90.85812822024558,57.56320458149155
11843,90.93509567495822,58.86683318541192
11844,90.92636953179863,57.80278247823716
11845,90.97683617707511,58.50629157184748
11846,90.94775581692801,56.80679568662663
11847,90.89628903157796,55.67659409696773
11848,90.95369123664814,55.49884478361224
11849,90.94859842486026,55.00904915635498
11850,90.91299258999388,54.88788182118063
11851,90.97218889166938,55.66920873260772
11852,90.92412260186028,53.33697905070765
11853,90.93994295389518,53.61889832164507
11854,90.94441831439923,53.300116725992964
11855,90.9212025810397,52.87621911934173
11856,90.95942165303482,52.24952230239201
11857,91.05354861435539,52.78624340259654
11858,91.04815586225811,53.52072341915741
11859,91.02457769699699,53.10084788295652
11860,91.08086094134666,54.231399966034544
11861,91.06531404849105,53.85703666357744
11862,91.01474953916706,53.66826231133655
11863,91.01919535801302,54.08761411317407
11864,91.00824610762645,54.27588478184799
11865,91.0199729821017,54.431447392342754
11866,91.01859602633687,54.395298034414985
11867,91.0164081537716,55.407319783365246
11868,91.01187635577051,54.57059241468608
11869,91.02309011732305,55.90881491172903
11870,91.01753183590053,56.65804434632827
11871,91.01395328340921,56.81454884334823
11872,90.86497927028377,55.1892362091351
11873,90.93169374936983,57.41366319669973
11874,90.85817965064287,55.85290313387864
11875,90.81709995315505,54.689918024874245
11876,90.80288555404397,53.95546645711419
11877,90.76629147216134,53.33037482354094
11878,90.76175714142573,53.58289152374188
11879,90.77274463465464,53.88485525334533
11880,90.77465538705756,53.78282850932493
11881,90.75247540196416,52.93789320677073
11882,90.7588658779962,58.29487672507093
11883,90.77569334998466,63.531424075251095
11884,90.68405421497594,67.51183434053438
11885,90.71149624238058,70.95511420005792
11886,90.7912721707951,72.71262128427607
11887,90.77085487889786,74.05519622062391
11888,90.81527566443606,75.06273706422557
11889,90.84107443041397,74.88644623387655
11890,90.79989315593583,73.09635402948808
11891,90.81894562601656,72.76456382353417
11892,90.82890001863521,73.6632754590419
11893,90.82940658006923,72.85909348107437
11894,90.91675788246357,75.52834287845312
11895,90.89464523689158,72.26283603421555
11896,90.8532926240654,70.15063728602772
11897,90.96149668629356,72.19276646742104
11898,90.91777206930762,70.34317841732843
11899,90.94668920767786,70.519032939286
11900,90.96226544488309,68.51769551815721
11901,90.95994284675635,67.33896110086528
11902,91.00939221580889,67.5887520437077
11903,90.99612869099978,66.78417700979804
11904,91.00648799510664,66.26342641562805
11905,91.17833380527311,68.33403930230136
11906,91.18469755730612,70.28750592875238
11907,91.08567801586565,70.34083512257816
11908,91.13074347471245,71.2421176070765
11909,91.12053232092367,70.03014682830633
11910,91.16350047641572,70.77353014268907
11911,91.18690706208305,70.85328044364465
11912,91.21244936948295,71.05834399011985
11913,91.19865905946604,70.56342695677945
11914,91.22318468967948,72.66005790284422
11915,91.24823142987334,72.84788387981158
11916,91.16378051030668,72.19385592478042
11917,91.25163615303465,72.03167377432978
11918,91.22799672909983,72.16908620924669
11919,91.2112594899642,71.07748903531022
11920,91.23179658848974,71.6823735165375
11921,91.2102818332614,71.01197325075707
11922,91.20819987579112,70.68245977986147
11923,91.25457345610174,72.64660284566133
11924,91.25642208556823,72.20253246735795
11925,91.23779952103574,72.0002773488462
11926,91.25160615947215,71.82690424550394
11927,91.29416229867226,71.93884555555928
11928,91.28201939836617,70.03207049580357
11929,91.2140945701023,69.01515772456861
11930,91.23452699879013,69.34504193823994
11931,91.26402510192125,70.65156302120286
11932,91.23144593441204,70.39010527847091
11933,91.23525261206143,70.44115779813602
11934,91.22868879788865,69.16573713897199
11935,91.22596375897689,69.5034740023302
11936,91.27403655335333,69.46657129901944
11937,91.29024479862827,68.80181478531208
11938,91.27516045544922,67.77168587262283
11939,91.23492462218573,66.45450707307384
11940,91.28228237007309,67.75002053732803
11941,91.236318466154,66.09956440803883
11942,91.23186951317602,66.57089412313978
11943,91.21832768443248,65.75875225162041
11944,91.27846022859228,67.05472044867187
11945,91.24248906704392,66.05489457634405
11946,91.25230767519949,66.0215858440511
11947,91.26748782926123,66.5825593130106
11948,91.2018399022831,65.3772238666758
11949,91.18822213686057,65.56465667752296
11950,91.19742419565209,65.73147186088718
11951,91.18739278547253,64.43957455710274
11952,91.18967480290597,63.62752335910987
11953,91.20091529384013,65.4306027315797
11954,91.23618849402443,66.28833199823835
11955,91.20587959834438,66.04716823821815
11956,91.2326116540651,66.83044004644842
11957,91.26512148112809,68.78511146683047
11958,91.2255417462794,68.70720829338728
11959,91.28934143607843,69.43034874977963
11960,91.27766953712592,70.30658778213565
11961,91.25112624266991,70.20785680103981
11962,91.26070800375281,71.27201124662349
11963,91.25576359455815,71.50092910662632
11964,91.26036684556651,70.89338789614283
11965,91.19755272119242,70.56789180795082
11966,91.25545190210107,70.79007591841906
11967,91.28905071077753,70.50025012791627
11968,91.31766647118175,69.17633249524992
11969,91.29321502908245,68.17589659162071
11970,91.2432849988504,65.8802688146501
11971,91.1834192776294,65.24505346389675
11972,91.16582729964934,64.54291539253319
11973,91.18113796098976,64.05697773694367
11974,91.20054688432016,64.08085036315522
11975,91.1618413539385,64.13178033900759
11976,91.17157152388548,63.421946454416776
11977,91.12055452222516,62.079262097188646
11978,91.13902726759898,62.1026259951439
11979,91.1032625125408,61.84142133600694
11980,91.13850220297688,62.18455707826496
11981,91.09864472398662,61.709281198417955
11982,91.12151604498793,61.9763713325184
11983,91.11061944724757,60.81656481939082
11984,91.17363913451177,61.77471481240398
11985,91.13921568912023,60.95820575242411
11986,91.21079117947734,61.5162095347062
11987,91.21324056310202,61.331754885852305
11988,91.20212989990158,61.259678070975944
11989,91.19657695318207,61.205619181702716
11990,91.21563710951591,61.29765619645539
11991,91.22401215963254,60.555827311874275
11992,91.28891825988454,60.54052094655226
11993,91.26222627524605,59.210665426787536
11994,91.23078052235466,58.96589900442166
11995,91.22681580965093,57.9753559317447
11996,91.23285150044275,57.493982350121094
11997,91.25031991365896,56.895003671747624
11998,91.23709175514715,56.29358390672131
11999,91.2022761776639,55.70996104539821
12000,91.21198340992643,55.0564807493507
12001,91.37120877099703,56.45516807290993
12002,91.35837130542775,56.4770098121414
12003,91.3666959655084,57.43383394581363
12004,91.44979910738093,59.02726682687779
12005,91.45180974966476,59.56996930550418
12006,91.46975337312078,60.228947461696265
12007,91.46710559442698,59.73283746003831
12008,91.44910412482382,59.93185869587928
12009,91.4493947365683,60.37949681435676
12010,91.42876781648322,60.97567479850813
12011,91.4569167252887,60.364937530373645
12012,91.45028146139633,60.14751555998392
12013,91.37856484342184,58.88151771342724
12014,91.46205289031452,60.36907053610005
12015,91.38398938933717,58.62045782504716
12016,91.43363674082671,59.79342873095239
12017,91.40175075392588,59.2954756031168
12018,91.42045399075216,60.50498732925269
12019,91.34909975640228,58.48321272172684
12020,91.32917511125817,58.51567163475895
12021,91.3553534666605,57.27194890835958
12022,91.34500197214999,56.7292880259681
12023,91.3651596584394,57.45776465197605
12024,91.35867519280269,57.85398492602135
12025,91.46212385412286,57.419326598711386
12026,91.45720951544739,57.991495548592624
12027,91.43335617055895,57.71805957049301
12028,91.40285135161773,56.45001211909574
12029,91.43113592898932,56.52199364161391
12030,91.44250190720985,56.37434419279285
12031,91.48465599685288,55.941599591698974
12032,91.4742836478851,55.30614590872308
12033,91.50713158757252,55.84126180894172
12034,91.53619352455101,55.422340979385126
12035,91.51016827603608,54.74184475135174
12036,91.52968589608277,55.76502457520992
12037,91.49890611404709,54.76665942144787
12038,91.58085924963093,56.224758229918066
12039,91.57575417720079,56.231532513904895
12040,91.56682813247672,54.91336709221933
12041,91.56859687719347,54.56006843910595
12042,91.58430942667195,54.682192332559744
12043,91.58527900884005,54.90818097459015
12044,91.58475759674413,54.64462938751324
12045,91.566223420738,54.08391814303551
12046,91.58321123944454,53.81419147638789
12047,91.55917840244753,53.34768480789224
12048,91.53453117989152,53.28690719822427
12049,91.52130477736998,54.50333332374499
12050,91.50498768700916,54.751738473969404
12051,91.50503208455739,55.59810576019625
12052,91.53498957332735,55.710878781478435
12053,91.53740962925391,55.240301657141686
12054,91.52381596757047,55.63646875702502
12055,91.51493593427779,55.28351432797189
12056,91.50301658657784,55.585562354288435
12057,91.50390125699748,55.67975310013135
12058,91.53980043135182,55.95370848568114
12059,91.5694765002114,57.390524199270814
12060,91.45375848415684,56.22269966426461
12061,91.49927512135916,58.34693320848642
12062,91.51446375303415,60.9694234151517
12063,91.50581548783092,65.03848948773023
12064,91.41301987918203,64.37828616914223
12065,91.43249437974244,66.1323243878706
12066,91.51819876737885,67.9459201413346
12067,91.51376704750231,68.78779881605189
12068,91.51945850139577,67.54865415860765
12069,91.45997928207737,65.46180528137047
12070,91.476889274195,65.11877343063377
12071,91.50064764247334,64.79241908451075
12072,91.53128847410721,66.14294887951748
12073,91.5995623212395,65.31154879015878
12074,91.6070457681429,64.93518900435377
12075,91.55095787837669,64.186871667982
12076,91.61906751055253,64.96489400383862
12077,91.60992774465905,65.6980712503453
12078,91.47297031902932,63.85260608211459
12079,91.5205927690042,66.76250942808032
12080,91.4895457743162,64.61454400260916
12081,91.51635917523683,67.34452396367352
12082,91.48170768304658,65.65914575433743
12083,91.49549153126088,65.58226023296947
12084,91.56695214423264,67.83260145015282
12085,91.51052791974651,65.02688515354072
12086,91.57078929928107,66.39319546693254
12087,91.51937229805675,64.18669575279304
12088,91.50632411923462,64.34696661119328
12089,91.50651812283388,63.210300257572975
12090,91.50163368946166,63.391588766149106
12091,91.58177872848604,65.07630996902375
12092,91.59234808182678,64.7338452005389
12093,91.56586509345375,63.72037105164649
12094,91.54605343585625,63.12045370765899
12095,91.48225251563002,61.51021274706925
12096,91.46731687802209,61.282356332675604
12097,91.48672798599425,61.751316826057106
12098,91.55509387955225,62.67648002516029
12099,91.55965597358717,63.30352808206988
12100,91.57154484606471,63.71627780186823
12101,91.61884852266006,64.95254950583146
12102,91.60791380677408,64.0293347545567
12103,91.54868741694858,63.98923543935191
12104,91.60773871732685,63.76386745206409
12105,91.64667397452874,64.44817281457904
12106,91.64205506977656,63.61222380271432
12107,91.6089523438379,63.219003426408705
12108,91.60517140059099,63.159725876146155
12109,91.62538134569797,63.103169253646726
12110,91.6344646150261,63.72712020252795
12111,91.61905142612605,64.44028692825509
12112,91.60066845390841,63.770446355370936
12113,91.56312704326241,61.71185209356861
12114,91.56970078358748,62.187968496627775
12115,91.57299590740584,62.72852585896807
12116,91.57092250151761,61.93609556936729
12117,91.53377195806642,61.9208859617632
12118,91.57261694512246,62.454634520522
12119,91.5806549954123,62.483800336510456
12120,91.5938641378164,62.063550323853754
12121,91.6153594572645,61.8333185215432
12122,91.65170299296585,61.350753191619745
12123,91.59988414598982,59.53953233517173
12124,91.606592555493,59.57552414027377
12125,91.63192532303708,59.4736147271347
12126,91.59938733639457,60.10376957904912
12127,91.62477023236345,61.53130414772946
12128,91.60796479034208,61.21060325556148
12129,91.5958722653942,61.750939846745254
12130,91.65046401497095,62.52787419558773
12131,91.6561599322317,61.07832575272234
12132,91.66215695053651,60.56775093450496
12133,91.68226468137746,60.9499188105999
12134,91.66666893843023,59.62434553864304
12135,91.687244414127,59.740099173676455
12136,91.70006642759431,59.22515909810129
12137,91.69874937786828,59.46539846478656
12138,91.7186724489555,60.29986528046171
12139,91.73192129841442,61.2999723144201
12140,91.6574925247105,60.32310930802995
12141,91.64528046147724,59.70108266547684
12142,91.66201776272813,60.249183028523575
12143,91.64994828260416,59.03712979837564
12144,91.62904475429092,57.66174273721969
12145,91.7395285618595,57.308574107137765
12146,91.77867870511905,59.02489398469162
12147,91.78261729255601,59.11590461977126
12148,91.79308809022501,60.18710609748716
12149,91.79918264537115,60.46809405287376
12150,91.76354739029101,61.07873254251245
12151,91.78312789657703,61.03989996177745
12152,91.76545489910896,60.89423281265726
12153,91.77106720777999,61.08723984101495
12154,91.7844945416979,61.93440185627136
12155,91.72890479272196,60.122951786697996
12156,91.78064024396363,60.86993487108873
12157,91.80017595947717,61.02950939439055
12158,91.8007883792036,59.78126641136672
12159,91.83155676632998,59.9376576990016
12160,91.81283317975472,59.18216778319741
12161,91.8182550732919,59.00642536712286
12162,91.7895871705317,57.694690269677665
12163,91.81825185536832,56.35022319138898
12164,91.7861887354529,55.70260851048715
12165,91.79216052576095,55.38115326105109
12166,91.7547820342694,55.40363260543564
12167,91.76082218066091,54.63406857294377
12168,91.72507130454174,54.169308537504754
12169,91.75033880904101,53.758761174336776
12170,91.7563521851429,53.57785018073285
12171,91.76400280326021,53.82382822805833
12172,91.75278594531495,53.9153864110182
12173,91.74203360418907,53.87119796941763
12174,91.72741013796967,52.97612940455837
12175,91.73914841739744,53.57483295530696
12176,91.73776387967277,53.89199318399617
12177,91.75237932864066,54.536336258482116
12178,91.7305680703735,54.980697130146254
12179,91.72127915183785,55.5085045561489
12180,91.71055011345274,54.93861652715246
12181,91.68461456835959,54.482597161927345
12182,91.73915507699004,55.221178752073286
12183,91.72503980794048,54.90053828220555
12184,91.73787992632013,55.14733492269918
12185,91.7337553837768,55.22155781068625
12186,91.73086340571919,55.37001176126572
12187,91.74245650786135,55.60912796638072
12188,91.71823170931563,56.00320663685153
12189,91.7088446824457,55.95807818454762
12190,91.69798803112349,56.71780101077817
12191,91.66659923079975,55.91726721804949
12192,91.66902898386974,55.74894968493813
12193,91.74870903953796,55.6046858768919
12194,91.75379736426052,55.237757910584186
12195,91.70634593934717,54.658295520270855
12196,91.75291921500039,55.714615539726154
12197,91.77833956058126,56.71774302006209
12198,91.76195743150302,56.69236185690342
12199,91.73961580584847,56.77394796858475
12200,91.77285463808039,57.9193967743208
12201,91.73846265412729,58.01690720964774
12202,91.78551350584567,57.79181316107442
12203,91.79327340998825,57.835553697846024
12204,91.80925541071484,57.405210883312236
12205,91.78678455208143,57.07212673819888
12206,91.77907329372805,56.62806780515588
12207,91.75773803149387,56.58215533476168
12208,91.70618639736877,54.94671663768316
12209,91.77285545284388,54.757392559129634
12210,91.71932482167166,54.58886524858677
12211,91.72774725161523,54.67640155385637
12212,91.74370721143404,55.087708037163125
12213,91.718510923984,54.104224382265215
12214,91.69389200700545,54.51122268546733
12215,91.73027950959894,55.17305444440364
12216,91.73353595293533,55.51993614605621
12217,91.77666586021805,55.7426204204688
12218,91.74999302574993,55.41749618590154
12219,91.77233405537166,56.00711882788878
12220,91.74679091641212,55.07128251393601
12221,91.78253168461312,55.727843447173804
12222,91.7587498319927,55.25240305104575
12223,91.77924174441965,55.871320006320886
12224,91.77832838746127,55.55673315110085
12225,91.7735479855625,54.9411607319781
12226,91.78460650541241,55.03931254151431
12227,91.77286137092045,54.401581815246054
12228,91.77506480737881,54.289927575601794
12229,91.78382654088239,53.790299295818826
12230,91.81095283127786,54.34450670433626
12231,91.81610347408727,54.73658498994433
12232,91.8000655342407,53.939022855046375
12233,91.8075246572236,54.2222009500256
12234,91.77800614652001,53.47275725664048
12235,91.81561110031076,53.95532663107838
12236,91.8414008038103,53.58176567821663
12237,91.84174077011768,53.032467897033506
12238,91.8137635628539,52.397393848696964
12239,91.81439805698982,51.76871320840456
12240,91.80168713077003,51.503995594395874
12241,91.81092024471218,53.733266655242936
12242,91.86919019464662,57.24472601885752
12243,91.80534020154658,60.50351339274265
12244,91.84749643300148,66.27435906630517
12245,91.85101425978864,70.06226063017678
12246,91.83197089496011,72.11838112932705
12247,91.86610671893574,74.10973962179949
12248,91.80760931073397,75.06058159073443
12249,91.84009798746128,77.59567873789314
12250,91.83545156482683,76.16909277984762
12251,91.91553680166756,76.97700734800854
12252,91.92902862695017,77.70350479357873
12253,91.93231995347216,77.56174644877942
12254,91.95244991993464,76.28287047125156
12255,91.97220532150618,77.31369532639718
12256,91.90673926614615,76.28567494825934
12257,91.95033744397955,76.30068083923268
12258,91.92890101256869,75.85358191084711
12259,91.92168449870245,75.89214044789625
12260,91.92847820624031,75.53371039959096
12261,91.90346961833758,74.38376859873644
12262,91.88171658639007,73.2899287532415
12263,91.79875454556378,71.01131335316104
12264,91.82012859646781,70.07028675707163
12265,91.90579521318558,70.271571364647
12266,91.85148046986856,69.14594387141683
12267,91.88585187135249,68.80094530120394
12268,91.86326758687485,67.05675668314753
12269,91.94274516822588,66.79314998213896
12270,91.94599373025659,65.47621275879617
12271,91.93741002501564,65.49042069752242
12272,91.9269504059955,64.09622527393549
12273,91.90514852350023,63.88898948207958
12274,91.94093045924268,64.4853712391666
12275,92.0028661703755,64.02075595189955
12276,92.04702940053424,64.50715518223122
12277,92.07060122260106,63.268828585947844
12278,92.11628573794826,63.413583658303914
12279,92.12915328847147,62.691143459768185
12280,92.10591264123067,62.029964400589094
12281,92.10879072544172,61.01960329723877
12282,92.156574387887,60.91721932431281
12283,92.19989983283584,61.26603423841931
12284,92.15798526340008,60.27574589680049
12285,92.18665651844758,59.92366507644084
12286,92.19864896844975,59.181250249019236
12287,92.19965858904338,58.03522627423086
12288,92.1753548695689,57.454213994810615
12289,92.2417860058798,58.48855932001064
12290,92.27413404875176,59.0853537760675
12291,92.25316389119935,58.69410419268853
12292,92.28155124917596,59.76651004240608
12293,92.27933546042847,59.53649002238703
12294,92.23054963982288,59.145837348534045
12295,92.24512223100939,58.68399819596469
12296,92.27087784765531,58.3293625093709
12297,92.28677695180649,58.620088808155856
12298,92.28478090120488,58.63718307467319
12299,92.35266297596382,57.94048531484775
12300,92.34591285354539,56.597845376100395
12301,92.40850965402531,57.22767953099915
12302,92.3707825291139,57.37242350259899
12303,92.36663148384288,57.08414930071573
12304,92.36642945454591,57.28059630810344
12305,92.35194631300395,56.8395969486648
12306,92.34120465898398,56.139598769354386
12307,92.29694637295094,55.78118032664466
12308,92.26044554089279,56.48068641468954
12309,92.29177283124068,56.656311669375235
12310,92.26354418919205,56.14532417845246
12311,92.27035125746778,55.88742503318284
12312,92.25407090537745,55.525000981923675
12313,92.23997810874289,54.827474330259705
12314,92.24018028456717,55.00241189537799
12315,92.26908280697253,54.60194084767369
12316,92.29484419563697,55.361670670160635
12317,92.28483661254073,54.915991287810904
12318,92.27400348880876,54.16043225391561
12319,92.29791344010809,53.97834386762872
12320,92.30123915789132,54.23562643820205
12321,92.29146251723125,54.21175980943929
12322,92.29730102142038,54.603271661333075
12323,92.25902973703217,54.08588158820042
12324,92.29213728267463,54.308942952800095
12325,92.30355595986507,53.333198099137164
12326,92.29464321813035,53.24175559121334
12327,92.31476081413619,53.86099464862435
12328,92.28119883002859,52.879154540807114
12329,92.30440427549489,53.07753446439694
12330,92.32094848943701,53.02418956782081
12331,92.32512515390043,53.04603258651157
12332,92.30417014655313,53.07424081844184
12333,92.29760914041128,52.91532492391375
12334,92.3130058759645,52.62497618464423
12335,92.33214305131693,52.57185433358667
12336,92.34655506990585,51.48908958566695
12337,92.4448608420587,51.56179713933217
12338,92.44197551938818,51.637228102862714
12339,92.44923910166827,51.59352139050381
12340,92.43911284938616,51.60091460396671
12341,92.46865070043376,52.2161593533263
12342,92.45373161620707,52.57890428928083
12343,92.47911330920037,52.3372303111395
12344,92.47864028109746,52.71390660734034
12345,92.46833661907799,53.29746892701997
12346,92.47008280926305,53.25180898385463
12347,92.46393909222006,52.80593752319023
12348,92.46400696569226,53.12289393696
12349,92.46187908448441,52.6386193667553
12350,92.48234224899218,52.17116859560476
12351,92.44552550139377,52.375152668716716
12352,92.38470740864179,51.844948272040675
12353,92.41156827734613,52.21033406287363
12354,92.3745014793052,51.894804704597156
12355,92.37176639386229,52.353322205589464
12356,92.38244242754082,52.52416304525868
12357,92.35089764113306,52.514902778769184
12358,92.30784725241998,50.41619010838574
12359,92.30617962564978,50.51814683736736
12360,92.33314186292759,50.15893608978151
12361,92.3416999458185,50.279812853697635
12362,92.33121697789082,50.97288889501522
12363,92.32260091930415,50.991678372830506
12364,92.32112435383857,51.52832103819262
12365,92.29622660147957,50.71895087502469
12366,92.33688813276216,51.312791729865964
12367,92.31025133139518,50.6925974861302
12368,92.2965369688971,50.219295265437616
12369,92.28676449444593,50.593691338897386
12370,92.34642595164884,51.94969076160395
12371,92.32366046634961,52.106430293843474
12372,92.33765269265889,52.0638562831181
12373,92.36357858616859,51.977086849086795
12374,92.32260223639037,51.686037342650856
12375,92.32541268650355,52.6609489838898
12376,92.3416633479247,52.20568682368759
12377,92.32257379413835,51.32566809943523
12378,92.32352619138659,50.571646656658835
12379,92.30301305234742,49.81795065389485
12380,92.32637723982101,50.79166626047225
12381,92.3087296237974,50.582603551277074
12382,92.33808850969412,50.5848811893692
12383,92.29356753515214,49.679386449624026
12384,92.30006686125225,49.38866772787373
12385,92.35894919210646,49.67574298015829
12386,92.34978097355929,49.60414571278321
12387,92.34370813154375,49.89285968474469
12388,92.28906458845837,49.181879199783396
12389,92.3115125507081,49.109703292887595
12390,92.37022798811275,50.574458824684235
12391,92.38402055751742,50.83845582750192
12392,92.3868471466794,50.722870641141256
12393,92.34767185609908,50.626622426042104
12394,92.31047392459159,49.66327991981772
12395,92.35863590714837,50.522998252871794
12396,92.32839859734462,49.9892316050369
12397,92.3312041653811,50.111251247288
12398,92.34944204873706,49.69698300930828
12399,92.37681423305676,50.329910902535325
12400,92.36822962830918,50.170343172278706
12401,92.37720451111169,49.843258085785216
12402,92.37449580544936,49.19966154200663
12403,92.36029549895163,48.71041771749867
12404,92.34926298610958,48.66234000749443
12405,92.36614124506747,48.925425859513396
12406,92.35043524556474,48.45748722874365
12407,92.35797210655005,49.0176593853314
12408,92.31973238148235,48.39283064527542
12409,92.3551879976337,48.48030286003973
12410,92.34971713501558,48.366247107919364
12411,92.31500183366,48.326954023076865
12412,92.3054683348821,48.82588735084915
12413,92.3135289639733,48.51806873258518
12414,92.2855789344644,48.0694367882803
12415,92.28253433797263,48.181301003404734
12416,92.25230996978917,48.48323780018573
12417,92.26805620152405,49.63220593617294
12418,92.25963224087549,49.505427981109605
12419,92.25291785117618,50.31916858518508
12420,92.25293551661485,50.31011044137638
12421,92.1451122479605,49.83418436249788
12422,92.13643160178283,52.7632973147611
12423,92.10887484161007,55.148231683205765
12424,92.1848178040706,58.284005666576235
12425,92.17247505707563,60.437167083604564
12426,92.1354220476167,61.030980234397745
12427,92.18294215802001,62.24914676140474
12428,92.21437066026196,62.198644950810326
12429,92.16034428166556,59.493558286496345
12430,92.16457026109765,58.74255563955657
12431,92.16859860513979,58.0074939396429
12432,92.20032370171354,57.08678656328114
12433,92.2035751338977,58.332491956018636
12434,92.21307163423802,58.951395185631384
12435,92.16112002585685,58.448657651611995
12436,92.16751574199924,58.94777547591809
12437,92.18396319919943,59.4307678612602
12438,92.23720133767004,59.886784392021596
12439,92.25636393951693,60.65810172653374
12440,92.20495718610714,59.520815735763506
12441,92.26373869989257,60.46422114206635
12442,92.26650056154149,59.73808867127316
12443,92.16824263028033,59.29982760089599
12444,92.21414600058263,59.36568979832603
12445,92.23975190830848,59.74117084543903
12446,92.23826117410852,59.45286269951733
12447,92.26531862532,59.36418991940971
12448,92.28990556332165,58.91406411059473
12449,92.27230103604907,58.96197011572359
12450,92.38595699998436,59.40037603401813
12451,92.3639169874732,57.73364485392661
12452,92.3993566729023,58.0611813626799
12453,92.4271327566351,57.837100708699516
12454,92.41559625736868,56.80218829651668
12455,92.40543944136752,56.25048686798726
12456,92.41850300399803,56.357006618987675
12457,92.46282035338018,56.54147909080637
12458,92.46582068474626,56.60840624572998
12459,92.46835918279231,55.77705737395036
12460,92.4943338989034,55.93202500713615
12461,92.46393713038684,55.021076853810364
12462,92.48986881156627,55.078353710533236
12463,92.50465719124497,55.36653313560231
12464,92.51798190356185,54.64916443591997
12465,92.53467389970436,54.8016279313501
12466,92.49007329605286,54.3374585981105
12467,92.522893339729,53.97641650704663
12468,92.51341897736069,53.22903698025477
12469,92.53876301022504,53.219365735919276
12470,92.57207223459385,52.54193330369492
12471,92.57125711737345,52.43502119388842
12472,92.59732220653223,52.99637682188737
12473,92.5717237838881,52.25978529433908
12474,92.54557524885733,51.817449712002656
12475,92.51195750201869,51.334479839018506
12476,92.48630934556718,51.49139550569641
12477,92.52745878894703,51.424319349747854
12478,92.51530338625298,50.94652911449824
12479,92.51486668283691,50.2840358184755
12480,92.52414567574847,50.427105519611175
12481,92.54583096978021,51.06927064095863
12482,92.53201978668613,51.13966690302208
12483,92.49893497904802,50.61809174983714
12484,92.49531562283248,50.764949169463065
12485,92.5360219594248,51.62718763241432
12486,92.53267459949083,51.543452381206556
12487,92.49387931460328,51.63201817902096
12488,92.54107752078967,52.126653580159115
12489,92.47891173162141,51.85559676482684
12490,92.46566351592617,51.81148058830465
12491,92.47712564316188,51.56127262326979
12492,92.50293813790101,52.163615723637655
12493,92.49357028612579,51.29831718991564
12494,92.51988879935821,51.72946988569558
12495,92.51234262140946,52.22153356797186
12496,92.47165599158497,51.46680820486166
12497,92.47936593259108,52.21720550632085
12498,92.49344014168997,51.48281294460225
12499,92.50960121991459,51.80051819498237
12500,92.44922799928113,50.7936020350991
12501,92.44486831847397,51.51855189816353
12502,92.37837306635353,50.446527669415325
12503,92.47401746291723,51.0597161560604
12504,92.47875389564038,50.57834945179692
12505,92.49085779694366,50.92933999384381
12506,92.48431585348077,50.93709281893552
12507,92.49628437957857,51.7084025615677
12508,92.46765041271023,50.82048217295149
12509,92.48915537889386,50.26067086145323
12510,92.42718556813021,50.40297362781863
12511,92.42388099953605,50.80970480121335
12512,92.46075745843216,51.50939453442957
12513,92.45729524603287,51.093462012481254
12514,92.48395513346968,51.734057046466816
12515,92.45845286315942,50.676767278889415
12516,92.44501142230556,50.66420551044148
12517,92.51472433351309,50.95633242553688
12518,92.52411204245101,51.262024614251395
12519,92.50824636951359,49.96092333928446
12520,92.5264086185697,50.41722735561844
12521,92.53741039022778,50.12073365310058
12522,92.52338736314572,50.22440431282013
12523,92.5452154544321,49.753626574118464
12524,92.56824589998288,49.74482744855021
12525,92.51388123665744,49.02068849430606
12526,92.4986769527098,48.586548875633035
12527,92.49842899534532,48.6922171969969
12528,92.49938401883702,48.532381853587296
12529,92.56993669486295,49.13301120999132
12530,92.5644163088516,49.151391612874825
12531,92.56632449816405,49.01576412386706
12532,92.54533984045194,48.587703279693905
12533,92.57112426958876,48.62896332406812
12534,92.59906382564454,49.1073076476421
12535,92.61442840048132,49.50710705985702
12536,92.6284518055072,49.400408943614266
12537,92.6200970591671,49.32443064052823
12538,92.6007147703613,48.956938607110025
12539,92.60383777560259,49.10555013227329
12540,92.6130669054839,49.276646347404295
12541,92.60520527814676,49.02769599428777
12542,92.59843382831706,49.1234555445388
12543,92.5936654585271,48.77318440599464
12544,92.58767004598558,48.847996604926365
12545,92.58320034712958,49.243136893328355
12546,92.59882748291798,49.38922731232
12547,92.59416973413254,48.90846441479972
12548,92.58251653378063,48.03695032937863
12549,92.57730110894474,48.05951337546904
12550,92.57136030606699,48.016381439923336
12551,92.53073921607985,49.06968931914493
12552,92.52817989636048,48.67348970614093
12553,92.53933515518496,48.56117669193428
12554,92.53204210680404,48.485690934522395
12555,92.52221861421822,48.46017194333877
12556,92.54936859676987,49.338245527545006
12557,92.51905424573269,49.093092132957786
12558,92.53565803452966,49.237032749008
12559,92.5433088277495,49.45696349296765
12560,92.54738355014813,49.037993271097285
12561,92.56897572678156,49.41182691735001
12562,92.58471124752819,49.88527896179671
12563,92.57864239698046,49.896005691298626
12564,92.56513278666412,49.74136081354459
12565,92.57289929077166,50.089468895503636
12566,92.5828713468186,49.735909847512396
12567,92.59632722320912,49.37611875841535
12568,92.55917187861631,48.515945716005085
12569,92.61561989739718,49.11888161057373
12570,92.62651783005109,48.28735529472896
12571,92.61268890616887,48.32070459439973
12572,92.6162182938473,48.52763213152106
12573,92.61354563479019,48.275499018023844
12574,92.5808031213461,47.54084087525236
12575,92.5867297490336,47.08198884570232
12576,92.58000585811973,46.66478739462745
12577,92.65565773868512,47.45763125672035
12578,92.65273725619845,47.84018095337907
12579,92.65067065876407,48.41532101632788
12580,92.65057083240151,48.203504424619034
12581,92.64258039794139,48.63470671105404
12582,92.6721224790327,49.36783923579731
12583,92.66428039713952,50.024180335831915
12584,92.65308290451651,50.08158964123922
12585,92.65866464180746,50.493842595763255
12586,92.64917101902444,50.06953651746195
12587,92.64996130964438,51.11135685422445
12588,92.65589868472006,50.477519465295146
12589,92.65652799695096,50.5963332770386
12590,92.67459885752876,50.10474786307059
12591,92.69678001535875,50.9833156413255
12592,92.66561654060501,51.03715437628443
12593,92.65650379828313,50.779804250133715
12594,92.67863373986347,50.77028708617404
12595,92.67088565058859,50.38642125557528
12596,92.68016483796121,50.035763109847316
12597,92.6666348728217,49.93601820264476
12598,92.6559036095301,49.37679574115485
12599,92.6283706288084,48.956299229194926
12600,92.6243011077641,48.94088058708593
12601,92.62586866420871,48.29989074649826
12602,92.5630335767758,51.271123134177415
12603,92.58130835663634,55.108465869542066
12604,92.5397332712565,57.53612848455272
12605,92.53451764203636,59.155972135959054
12606,92.60023848680885,60.77246128293995
12607,92.58605366869024,60.956520582381536
12608,92.60458888337958,62.516687356179254
12609,92.63241796758993,63.62682856364982
12610,92.5180907160193,63.1094387907335
12611,92.61270192738336,66.03393673243843
12612,92.63288544165295,66.31606512293806
12613,92.58998255604762,65.11267433372976
12614,92.5590826438784,64.17620080791555
12615,92.6582121600088,65.03466864848633
12616,92.56684094478102,63.98044395943844
12617,92.56251825683331,63.6701409306238
12618,92.56702577082694,63.79617545346918
12619,92.56148737904951,63.72970242467572
12620,92.57006808687687,64.05929191817404
12621,92.6091772062816,63.009007675772374
12622,92.60760515949057,62.29341633638364
12623,92.60319236327439,61.60982046632465
12624,92.60971605957909,61.22635672241262
12625,92.62701376590306,61.67207872224205
12626,92.60296899791715,61.866440644426405
12627,92.62093945573784,62.471048151280314
12628,92.56356526500981,61.860521319709164
12629,92.59501363390655,62.961640832144056
12630,92.59386490883962,63.54432149688439
12631,92.6326454360131,65.4204295328341
12632,92.5772501855138,62.77258822244703
12633,92.58330473961,62.8759096619389
12634,92.56828681274175,62.809885794938594
12635,92.56131780103338,62.430043741978785
12636,92.55140100961174,62.52894035401434
12637,92.52565456337815,61.52253204894352
12638,92.55882118312141,62.04551202918101
12639,92.56410065969803,62.15533813009404
12640,92.55922076493275,63.37698575668927
12641,92.58066912488331,65.08820518552547
12642,92.57918117904033,64.36862978646447
12643,92.52140852268917,62.993385773615465
12644,92.53503982468864,64.2515561096237
12645,92.48559143491362,62.134506448371006
12646,92.53868358084941,62.912139490877
12647,92.52246378236917,61.68406926242429
12648,92.50563313830827,60.06575754025765
12649,92.53522848365175,60.94706385218691
12650,92.53635652603265,61.19708774038522
12651,92.5235660717766,60.64988199881222
12652,92.52870855137725,60.40708013088908
12653,92.52842606204678,61.77373916853257
12654,92.5183007193012,60.93534125898918
12655,92.52921818118706,61.34320547950817
12656,92.51390928460901,60.24733851774839
12657,92.5288270697925,60.74789104513823
12658,92.53262526104186,60.68808987730672
12659,92.51785453749325,60.16820500567515
12660,92.5051769802511,59.333220646454535
12661,92.52295691046842,59.06893350223572
12662,92.51706437444237,58.79795038252506
12663,92.58343584346403,59.74530557709782
12664,92.55858299646488,58.248906175614394
12665,92.5694468765987,57.95258682382069
12666,92.5508980281878,58.36498266362003
12667,92.55329927289232,58.318292265749896
12668,92.55575964825599,58.33682033035725
12669,92.53816079202409,57.46319735378908
12670,92.53701753488599,57.62485237116248
12671,92.5414479640139,57.793723773636586
12672,92.53930499150067,57.16199123543018
12673,92.62157875663048,58.363616055298166
12674,92.60793301590822,58.21006619401853
12675,92.59296170384933,58.14005178360811
12676,92.61846194896515,58.594823272449815
12677,92.66309926858827,59.176363138900136
12678,92.6504659114206,59.348687693276915
12679,92.65381951731584,59.881581178879806
12680,92.64615700285053,59.82500920753463
12681,92.56374915628275,58.452941388746446
12682,92.58576998791473,58.37119059390369
12683,92.56116514334337,58.4285502234938
12684,92.53353901899942,58.21032802673137
12685,92.54204656687278,58.26676294208284
12686,92.53291996315964,58.662291831409654
12687,92.52486991982634,58.55480567444007
12688,92.57478346641477,59.12749355903928
12689,92.55100545030074,58.447557191049754
12690,92.59115011737762,57.54255362880467
12691,92.65237481151046,58.6537414243811
12692,92.66207622102674,57.64144213931615
12693,92.67614158353143,57.36484691769399
12694,92.6557290261709,57.57946606599511
12695,92.67019507045431,58.04296300129541
12696,92.68352886774679,57.762224690486455
12697,92.64515641257266,57.35009535384834
12698,92.6790748832077,58.25857686128889
12699,92.66170488725582,58.30478150698093
12700,92.61531469740247,57.43207164209297
12701,92.63547435247168,58.13095091992679
12702,92.63963745600967,57.97135720213308
12703,92.63488727567646,57.49263677397721
12704,92.6399377305126,57.52859476785807
12705,92.6193346027752,57.00557261323491
12706,92.56706315004932,56.70193911982622
12707,92.60503611518928,56.72244171463736
12708,92.61144145539234,56.32718449504536
12709,92.60077734467555,55.76237899201218
12710,92.60251027347215,55.701840111274606
12711,92.58679367153275,55.025577120287
12712,92.55870709299943,53.91836793494911
12713,92.52046970619,53.449286476343836
12714,92.55057438569746,53.354989592728664
12715,92.57023955089726,53.64111766206871
12716,92.52704314619662,52.74027906707683
12717,92.52476422656123,52.78152872118097
12718,92.50541129930221,52.07944171668585
12719,92.5210424759702,52.460270567250525
12720,92.5283376525996,52.059058930056224
12721,92.59802932133802,52.89188139769907
12722,92.6101534060921,54.25731828667051
12723,92.59641384250573,53.70629727154107
12724,92.64607142471793,54.36257264301853
12725,92.65399326934407,54.847357631135836
12726,92.67210466372383,55.70940670309713
12727,92.68626814323541,55.616223353464015
12728,92.6184823702239,54.39084669926455
12729,92.65046529826489,54.93561143619767
12730,92.66233436930065,55.535795758428314
12731,92.59642065368159,54.06678508920955
12732,92.6338387074382,54.30748279867633
12733,92.62372383574326,53.85480572922208
12734,92.6650995099032,54.87864312886573
12735,92.66683245713445,53.996801935978105
12736,92.65029571706572,53.83063869129374
12737,92.65603471135638,54.936110455902096
12738,92.64809787972692,54.970235397971216
12739,92.65443684623715,54.76695486532025
12740,92.64294429196948,55.00288204987952
12741,92.60995202580335,54.551173615145984
12742,92.62402516400758,54.350021519454145
12743,92.61824698146837,54.01141483466705
12744,92.625704882514,53.81921153826765
12745,92.63695358843944,54.08277629081114
12746,92.60890791381341,53.99498308389648
12747,92.66019568124193,54.29037363924472
12748,92.65599015773978,53.8324858425027
12749,92.6674752723871,54.207712053884684
12750,92.67727501585037,54.190565289732014
12751,92.68392367989424,54.29083279349331
12752,92.67508578943765,53.683395617634794
12753,92.69704524814684,53.75976932577072
12754,92.67134872905152,52.75852727590723
12755,92.68269136254959,53.13903419223243
12756,92.68241701840532,53.4597190450038
12757,92.6822610323351,54.118893347333874
12758,92.66607242177726,54.21533844740404
12759,92.62628243665674,54.45240263228172
12760,92.67215144137454,55.117965929712035
12761,92.65234295234146,53.902222219145216
12762,92.67109333032252,54.34808802278587
12763,92.68602322051267,54.08513126113045
12764,92.68907168572304,54.430101196366955
12765,92.69514355018795,53.499251422944646
12766,92.65284053277492,52.44156142019133
12767,92.64305265229733,51.13554448606877
12768,92.66379977296307,50.77307410807254
12769,92.73576587894398,51.66773991876434
12770,92.73733335267633,52.375073539039704
12771,92.75018408923044,52.93641258720353
12772,92.70988526618943,52.190053349619475
12773,92.77477362572455,53.72668388371524
12774,92.76825121832864,53.7974639623843
12775,92.75476712429993,53.25617862228867
12776,92.76189640001098,53.98662872610789
12777,92.73608839103102,53.05682440134616
12778,92.76073662648847,53.49076886592499
12779,92.75611088213853,53.43172920812802
12780,92.74659331214066,53.42574801170212
12781,92.77180401962428,53.185525925707495
12782,92.86675773123406,57.222247963581985
12783,92.82609067491036,59.628448292882325
12784,92.80272907719396,62.47103092481715
12785,92.86955263573282,65.6425342912639
12786,92.81464644611447,65.25869429184266
12787,92.78534172255814,64.67845476787146
12788,92.74903147753506,64.62082274535683
12789,92.83005209834315,65.19355387313351
12790,92.84777679104876,65.06377023834354
12791,92.77466228286546,62.650218403637844
12792,92.78696897834992,63.881111459665526
12793,92.84968933425907,63.576363433505406
12794,92.83310173860306,63.06800942999854
12795,92.87731930224264,64.1901041307011
12796,92.83357654693621,62.60133963452941
12797,92.8284224736094,63.71831833288779
12798,92.79455680411581,62.96633380793031
12799,92.81879358020598,64.75399090869405
12800,92.81159474386267,64.82985307770038
12801,92.8141261437619,66.02499918685582
12802,92.89088857028199,68.24626207671898
12803,92.84873762129877,65.64507107914807
12804,92.8888672414443,65.64092886452106
12805,92.9071834768518,65.7908278403741
12806,92.8891344046972,64.24819222375527
12807,92.90840424638752,63.79484008470538
12808,92.9120980483476,63.64439578216482
12809,92.90924131471628,63.48778446389878
12810,92.92009701226145,62.09205180118745
12811,92.94372369002726,62.51665796149372
12812,92.95477062836198,61.79639910486101
12813,92.95852390700054,61.251865534862524
12814,92.93421613244944,59.74972749511297
12815,92.94708960631223,59.380998217442794
12816,92.93886344944572,58.5131919963882
12817,93.0013042462631,59.87224148409265
12818,93.05806968843552,61.06670384420976
12819,93.02917685259189,60.25308332835435
12820,93.03780479815676,59.686762589891615
12821,93.02716548223593,58.412257052567334
12822,93.02042628543998,58.6285555505324
12823,93.02033018035743,57.904534132011364
12824,92.98462648574127,58.352213359662436
12825,92.96788582591861,58.71324882536978
12826,92.95409730520522,58.44938790079335
12827,92.94299103571718,58.77881679065424
12828,92.93185607335792,58.70109845776623
12829,92.90362041210707,58.45525879365828
12830,92.89626117754423,59.03249696253545
12831,92.90040333729728,59.30751151909759
12832,92.93812594502349,59.771808229890595
12833,92.91711959992516,59.7747593911289
12834,92.91384016960379,59.64278631565833
12835,92.88710576252588,58.97843619313895
12836,92.86541720051372,58.92862860149947
12837,92.90740248825566,59.27021501716956
12838,92.88925553526944,58.49790498949437
12839,92.86754347105361,58.229713528670445
12840,92.90754384514369,58.89933936130875
12841,92.9212114721766,59.78552324683813
12842,92.8557458464857,58.89581633954915
12843,92.8396240947924,58.96612767358226
12844,92.87290961785028,60.51236171993826
12845,92.91651647079476,59.78210318545257
12846,92.92340241667307,61.24576055723562
12847,92.85424984962908,59.574605841493984
12848,92.82086163220734,59.779779108823114
12849,92.80611832499208,59.87676867491479
12850,92.80244959205345,59.340194946458766
12851,92.77207325755946,58.36977398145158
12852,92.77263116687202,57.910839191392725
12853,92.76762427744606,57.64677034145665
12854,92.80412649544441,58.138728902829534
12855,92.80853468929993,58.1606880975024
12856,92.76741295349595,57.45729490954161
12857,92.79825694733051,57.9177902864391
12858,92.79567030613745,57.520544261516314
12859,92.78336731281743,56.30850213249645
12860,92.75622084519463,55.37286672302405
12861,92.77185918227777,55.595315316078384
12862,92.75554987916063,53.58157018463902
12863,92.75073027158982,52.62854119603635
12864,92.74609727737305,51.760049931033244
12865,92.77259655426052,52.18740948276462
12866,92.79131744705899,52.183999982564124
12867,92.78463475083025,52.28529709068185
12868,92.7884772099255,52.39049696612597
12869,92.78639029818522,52.192828871745355
12870,92.80883200733027,52.259331200774376
12871,92.80739928408913,51.99975863656403
12872,92.80769116208575,52.10211611956154
12873,92.79566321747232,52.16002352742081
12874,92.79228917200969,51.84762850182672
12875,92.80174869384402,52.22749261430178
12876,92.78953781968873,51.52618556686729
12877,92.80688199045896,51.95992433953548
12878,92.7920159603373,51.25782190395616
12879,92.81972251518222,51.50986874173019
12880,92.8175859891154,51.067057489610455
12881,92.81587776343987,51.12097976785975
12882,92.81180843936033,51.0238868290289
12883,92.8059102652479,50.66582317631528
12884,92.81979146015046,50.37743909587813
12885,92.83706081043206,50.59635516327362
12886,92.83888217119545,51.015919638481584
12887,92.84156974302279,51.09641286568765
12888,92.86649941594828,51.516811302946515
12889,92.85980604865178,51.758808556597074
12890,92.87519492644162,52.51270386478406
12891,92.86290200971203,52.13857266594406
12892,92.80733327939201,52.056006052334645
12893,92.80185351333034,51.886673891227794
12894,92.7896091892085,51.630901609623464
12895,92.76611585276157,51.826428556630795
12896,92.76231881554224,51.978556184303784
12897,92.77133501312798,52.29336271665036
12898,92.77449883193246,52.90104780600058
12899,92.7679358624172,52.37705488423834
12900,92.75921873981731,52.15754718715073
12901,92.73380022029951,51.55082763676576
12902,92.74255096595975,52.80472785141176
12903,92.72779012720966,52.4307577213415
12904,92.76361863416874,53.11325107979914
12905,92.74826125638029,53.16238008466867
12906,92.79043898254668,53.958035762360495
12907,92.73864092154008,52.95946865559801
12908,92.77606485990763,53.726983698247786
12909,92.78563072940374,53.81264207676607
12910,92.7855863437524,52.687845249297645
12911,92.77328195141621,51.67046997388059
12912,92.75322279732744,51.101231927372794
12913,92.78512381994295,50.84056299285545
12914,92.78279403818581,50.96839665642447
12915,92.78209878416371,51.61479251687039
12916,92.80042520847812,51.73686239923393
12917,92.8077197700991,53.00838055825692
12918,92.81307799633916,52.13709514712115
12919,92.7903545449479,51.69546369563936
12920,92.7869486728919,51.936844719513424
12921,92.82145210664699,51.89762955695928
12922,92.80686808649592,51.1400199523491
12923,92.80684048059827,50.69380125189872
12924,92.79063523573733,50.878074749170544
12925,92.79242166278492,50.58802517030393
12926,92.74990607334621,50.410451331299726
12927,92.78519658807974,51.051978102122675
12928,92.79436348134139,51.34325256635855
12929,92.79146416292163,51.66704245934907
12930,92.74454810012213,50.740660553304096
12931,92.81918709276482,51.82743375917376
12932,92.76582022732913,50.25652326146086
12933,92.7846819399479,50.38467825609498
12934,92.77092803661331,49.93461773891123
12935,92.77568445573952,50.00658339142617
12936,92.76876223249964,49.657714179797985
12937,92.79743649560895,50.166439616351894
12938,92.81270304524983,51.039744644601264
12939,92.76681820386975,50.00123136502309
12940,92.85154797384749,51.47265386146196
12941,92.80496406428452,50.62645499419889
12942,92.80715798329375,51.072890801520145
12943,92.82648665633955,52.01735647654199
12944,92.77570837694067,51.59233030761452
12945,92.82169814502284,53.29793642290654
12946,92.77153437950008,51.53481167863539
12947,92.77053432498154,50.32228459000407
12948,92.82460541517877,51.25650319688077
12949,92.77956198484945,49.58887755082681
12950,92.77524940661277,49.33261972128573
12951,92.80612814083327,49.28072135066013
12952,92.81358228082472,49.1017459244276
12953,92.8286410010148,49.05740215489255
12954,92.82430081641598,48.696808926673
12955,92.83023016249143,48.829789875984574
12956,92.84098713899454,48.252972190360786
12957,92.84758100075764,47.52299174175918
12958,92.8523588758413,46.783839990842665
12959,92.84947656145378,46.25242798839466
12960,92.82766792149964,45.72231857957597
12961,92.83297446557877,45.760084044891485
12962,92.86513986674008,50.08044528364681
12963,92.89013043351103,55.00941948644222
12964,92.84600472503236,57.0562991971572
12965,92.88319743652438,60.178677645307836
12966,92.85582807911864,62.017057028527134
12967,92.89290152078162,64.55966612267864
12968,92.89886861643382,64.84817692931486
12969,92.94409400029012,67.82112133874963
12970,92.88741562609698,66.123289105064
12971,92.90664190289971,67.2517532230681
12972,92.89477674909222,66.60272475985693
12973,92.9186935519664,65.19127785048292
12974,92.89089666651282,63.79103082604035
12975,92.91450298242079,62.82452092513265
12976,92.95980863355815,60.59588420304139
12977,92.95288629087612,59.75063998676432
12978,92.89752948336921,58.55112150721581
12979,92.94629376481899,57.73240076330896
12980,92.963461194768,57.29191801372244
12981,92.9618897986708,56.347974923866566
12982,92.94688409090772,55.46595299435845
12983,92.97157476169565,55.57651166104601
12984,92.97755355427172,55.5064173724843
12985,92.96071221175335,56.345158144306616
12986,93.0177738350063,57.34725423042014
12987,92.97512240353147,57.641897317203096
12988,92.99106254527479,59.020000567516625
12989,93.00671254246636,59.048884937868024
12990,92.99467144925445,59.785899267579474
12991,93.02317365227351,59.89308689182552
12992,92.95761331996452,58.96782619432073
12993,92.93532709424208,57.86422751561907
12994,92.99353142557054,59.042974887217696
12995,92.99697149436564,58.09348873775853
12996,92.96785221503794,58.06499378854603
12997,93.01022607231509,58.132725810399144
12998,93.00451495573463,58.11301828381413
12999,92.9609230215561,57.34119555017042
13000,92.93667140737729,56.83643243702452
13001,92.9542382513047,56.70144377683534
13002,92.90927527917773,55.62025190408227
13003,92.9278395514338,56.55713209696662
13004,92.86335267855381,54.68033029205992
13005,92.88850830548023,54.668136750333545
13006,92.84964309551039,53.40902732123783
13007,92.86740584858455,53.62358329366695
13008,92.87685419409883,52.55361601688703
13009,93.03535925232624,54.326161842783925
13010,93.01021695080404,54.522013631656804
13011,92.96354227828745,53.91984603308837
13012,93.0108513581026,55.56349726998012
13013,93.03302119007805,56.795130408901294
13014,92.98128605739097,56.12923852958473
13015,93.00118102628025,56.35676349636203
13016,92.98183177870581,57.14152626470356
13017,92.98866072895797,57.801878244805486
13018,93.02146924773618,58.21331088803954
13019,93.00754722069524,57.64957120250074
13020,92.98178393385362,58.04016173191352
13021,93.05902296085911,58.15576470982214
13022,93.03912077929421,58.417452380752536
13023,93.00949647412403,57.853765762097105
13024,93.05287058585601,58.30283926160596
13025,93.02855644108337,57.79920400924927
13026,93.1058796796396,58.97786820449743
13027,93.02964529508812,56.41774931332878
13028,93.05012072759781,58.06430192273153
13029,93.01961914389221,55.556781860744216
13030,93.0733428186352,57.37768612941887
13031,93.04050603328402,55.969364909884476
13032,93.10307834882853,57.683096375479295
13033,93.07660853338808,55.99575834284525
13034,93.0817117836678,56.515035779432566
13035,93.11048467317096,58.600202485149275
13036,93.06776965902353,57.194816852342115
13037,93.14791772645252,60.13236613320138
13038,93.071647725447,57.869886191812284
13039,93.08741027495174,59.244795250104616
13040,93.08347066131508,57.66679957281071
13041,93.07737269500537,59.37523623310961
13042,93.10666068477845,57.81849020707657
13043,93.17824348198853,60.01620736264127
13044,93.10666106491038,57.932911072217316
13045,93.10475980413376,59.42967153822804
13046,93.14652050091367,58.12320881296182
13047,93.1679833850408,60.04010654332326
13048,93.06521336035331,56.3904478064492
13049,93.13133449299501,58.12296564876332
13050,93.05973967473737,55.08643198461266
13051,93.09700948523046,53.886941158833636
13052,93.12522049253288,54.89865876308828
13053,92.98680221992781,51.62220713004495
13054,93.00488080722451,51.37054589596735
13055,92.99889288421078,50.828276897099805
13056,93.02829369503681,50.706174656495115
13057,93.11739399839468,51.25899890532403
13058,93.10903989559098,52.4371476812612
13059,92.98414056037086,51.335164165225805
13060,93.06359741203694,52.98294963551477
13061,93.0506981548704,52.194545942611235
13062,93.06855857243694,53.13442686611643
13063,93.05752409349894,51.751746830942125
13064,93.0622313503995,53.162863445664335
13065,93.09045381148253,52.48159450307394
13066,93.14674972501486,53.50820874054084
13067,93.12377949948345,51.41576443532055
13068,93.16592725324176,52.33237851275166
13069,93.19308254059953,52.12391881259126
13070,93.15973940947599,50.67406930157567
13071,93.1107141642145,50.04574877261817
13072,93.15341601624432,50.4318906343639
13073,93.19025048319583,51.32183445197906
13074,93.16434368494845,49.77739899601097
13075,93.21158354738749,50.93096184430886
13076,93.19798440765523,49.395222529586164
13077,93.20916776737525,49.70629443538171
13078,93.16108084936025,48.84135561575017
13079,93.11768626532997,48.962079519675825
13080,93.097153387538,49.001296084425206
13081,93.20236292264035,51.13692919461873
13082,93.17120998438244,49.666872652896025
13083,93.19549136003474,51.39548519097693
13084,93.16962546889225,50.50842409038783
13085,93.19083376846324,51.777046262640035
13086,93.17573725519486,51.11841487957886
13087,93.19543398129113,51.857307130535595
13088,93.1679657813446,50.69142253581079
13089,93.23079205227187,51.401915221721055
13090,93.17738685688055,50.86844587702049
13091,93.14939726955171,50.3298147236021
13092,93.23474264957792,52.138715680123504
13093,93.2296076672488,52.04053426722868
13094,93.16721480764424,50.95613057049473
13095,93.22148941467441,51.19756210890258
13096,93.22828281021849,50.195665588282644
13097,93.20952491165116,48.86453307380756
13098,93.18225814195803,48.24397676827507
13099,93.21389645640251,48.36522562866162
13100,93.18769942786606,47.28079591146481
13101,93.1745671929212,47.66705622657835
13102,93.26861055587065,47.617149842979316
13103,93.25876207401954,47.26453774020328
13104,93.28795201591824,47.67938254430139
13105,93.27573651429799,47.420643905308744
13106,93.25189941036372,47.387511305666685
13107,93.27910727384315,47.136456998713584
13108,93.33595830508298,48.09713692457776
13109,93.34619095787494,47.98599087431248
13110,93.34159666832733,47.521475140132594
13111,93.34278764779123,47.46303781938845
13112,93.36098189504942,47.60770418223734
13113,93.34596550381733,47.60172226262437
13114,93.35871065715777,47.77606444811746
13115,93.34243242666491,47.32274308225562
13116,93.34158066687762,47.01105806284552
13117,93.348072259835,46.9586338674309
13118,93.32441404290567,46.66021202242945
13119,93.31936930198269,46.91788152815437
13120,93.27398380682504,46.28301249272926
13121,93.27611155980912,46.501418875344285
13122,93.28892067685841,46.38070970216866
13123,93.3040068757027,46.47154286049614
13124,93.29522076623523,46.56578130908267
13125,93.27314341023232,46.590299163370375
13126,93.2588418288549,46.33994058445118
13127,93.26660657734857,46.911140415391706
13128,93.29175114282612,47.54170075131988
13129,93.26959129861127,47.819825568968156
13130,93.25215865275601,48.24119115072229
13131,93.24248901564215,48.91414390691147
13132,93.23848096350332,49.48076554250073
13133,93.25065692030775,49.71414801941128
13134,93.2673875484933,50.54266445815826
13135,93.2209398773844,50.097564603728266
13136,93.25403710541951,52.017823084531464
13137,93.25881782573025,52.33667906643773
13138,93.25182226855476,51.42552396509922
13139,93.26071264478783,50.600067538200705
13140,93.22735979385646,50.20032730721982
13141,93.18474044594105,49.5293426873414
13142,93.21098070947494,54.4638244651699
13143,93.2616301146791,58.68289295989231
13144,93.3088127808801,61.491493732827756
13145,93.2106864336686,62.606395687236294
13146,93.22151785751389,64.5673517160436
13147,93.28417652308747,65.86749636524021
13148,93.23348844489736,63.97938404919241
13149,93.19096362821402,62.3961666662237
13150,93.18935150528328,62.50217313537491
13151,93.16942454390102,61.041045955078864
13152,93.15542367096118,60.38375982180856
13153,93.23425619025704,60.9068808912575
13154,93.23248709050378,60.50694981846997
13155,93.23913643472986,61.01148647317348
13156,93.34837959488607,62.87760703762661
13157,93.34253865682925,63.14936961779267
13158,93.25115891050082,61.25516806107634
13159,93.31917992912456,63.727473337202255
13160,93.21416189324542,61.37632025108551
13161,93.25111346609609,62.06967646521911
13162,93.20015904165103,60.48547193151869
13163,93.23631713903038,60.98357708676531
13164,93.27760417991364,61.75002178653698
13165,93.21315705162355,61.32183117581999
13166,93.1849294274209,59.76325621867011
13167,93.2799976444071,63.17499976811822
13168,93.16607301272016,59.49873499184963
13169,93.3196127019567,65.3541440146093
13170,93.16212762859291,59.21864467061399
13171,93.26554352946586,62.833925749705436
13172,93.20491827200851,60.30143499328349
13173,93.22489043575294,61.30012860734723
13174,93.20497753380305,59.903445084067506
13175,93.29288777160244,59.90445816204579
13176,93.24456845474877,58.65567357084592
13177,93.3148933693848,59.01733298946225
13178,93.40042580375949,60.88222314454258
13179,93.25817898752007,59.043949283920455
13180,93.36158948941775,60.712983098276325
13181,93.26377227897761,59.02724243766386
13182,93.2770808802308,60.26243639295427
13183,93.34179061606436,59.908428672756855
13184,93.25413984810419,58.13263692535041
13185,93.25083985504233,57.76768444820982
13186,93.32429277646054,58.16339301872159
13187,93.2597084074874,57.22172283856667
13188,93.2580874812665,58.602330719969665
13189,93.19751339129348,56.40385559860347
13190,93.27039233329931,58.910936905839506
13191,93.2456030199867,56.67415120899687
13192,93.29023630396176,55.80327552093046
13193,93.30564853455184,56.954403539362644
13194,93.23493375492467,54.40673926992156
13195,93.28032491711079,53.14296177846914
13196,93.31281183828199,52.74637720142382
13197,93.32152193951873,53.19283666145067
13198,93.31654058561399,52.29733285260554
13199,93.30963574606466,51.18936784695464
13200,93.31596516374319,50.67735748185723
13201,93.3866407123346,52.03133686994622
13202,93.35968193981263,51.42327838598423
13203,93.40952819342036,53.34167828325127
13204,93.37910045906197,51.63431348448354
13205,93.4466928784716,52.5925712270326
13206,93.56728505842803,55.90535355321344
13207,93.50480656774745,53.782147039642496
13208,93.45534167251058,52.555962729823534
13209,93.51803331745037,54.454115644399856
13210,93.59112784065609,56.146914784357854
13211,93.53637423163502,55.070202751705445
13212,93.57621445122966,57.237845843099805
13213,93.54717453349512,56.19295935077098
13214,93.62193411117767,58.57063571196794
13215,93.5598378364578,56.70964857888233
13216,93.62240375828466,58.37140643542458
13217,93.58280637166378,57.128637740748886
13218,93.61768991301047,57.889136382474526
13219,93.56051876823592,56.174697757190934
13220,93.59873438081594,57.507367438666485
13221,93.57379255741465,56.1354640412448
13222,93.54882834461444,55.53034766545695
13223,93.54872236356933,55.66463971949102
13224,93.54644587601533,55.707561591900124
13225,93.57548091768236,55.87516963784909
13226,93.59330393444309,56.65532386557716
13227,93.58309679052788,57.43398662684441
13228,93.59625534000858,58.11730146565273
13229,93.53548991979258,56.8909039993698
13230,93.59105838913436,58.533331292858904
13231,93.54137958672635,56.963156730662625
13232,93.6094140175881,58.85705055724992
13233,93.52774812598798,56.460420178933795
13234,93.60693998640028,59.2782249214597
13235,93.51941220799426,56.07501948664518
13236,93.61378110328323,59.15010609877992
13237,93.56247630807741,56.544443260478936
13238,93.5962132624805,57.586676243881655
13239,93.5468609956294,55.19237579974007
13240,93.59293254280102,55.86115187772489
13241,93.52240263463284,53.36613045422064
13242,93.58523113996064,55.66902581631849
13243,93.53357421955974,53.595309257841556
13244,93.55123589273202,55.16063657774924
13245,93.49689388681249,52.432808745073665
13246,93.50426582186878,52.13409878938141
13247,93.45471079660486,51.18025087101326
13248,93.45541717925708,51.21417487396168
13249,93.57803549325429,52.36235083259202
13250,93.5845117897598,53.521070744739845
13251,93.55068339682528,53.19147209976496
13252,93.56700925691351,54.288049772681006
13253,93.57322613497965,54.63494768911431
13254,93.58570689802339,55.362890289679136
13255,93.61839082156072,56.323459034612995
13256,93.60251123978637,56.06064820766007
13257,93.64873182551156,57.112093821041995
13258,93.61354958878184,56.25444962000119
13259,93.66136486764923,57.96642516152422
13260,93.56591929844117,55.96972491373484
13261,93.67303554521047,58.238412098850155
13262,93.61965803330307,56.594530665355144
13263,93.65805268565309,58.00205989412808
13264,93.59919116692197,56.79517116369403
13265,93.67348614241283,58.85024635991737
13266,93.62124887680754,55.99759769689401
13267,93.63786983360247,56.86996165630998
13268,93.60866976929113,55.20366366799377
13269,93.56234992228535,54.46630886279315
13270,93.59975051525807,54.2972421294584
13271,93.59567368180241,54.09373046529801
13272,93.60145851628565,53.664560085793006
13273,93.64882084758611,54.67570495989295
13274,93.65124514327633,54.792720910305526
13275,93.61752629064327,54.57693884029422
13276,93.65291471685676,55.710749288668964
13277,93.59979960645705,54.59494778862418
13278,93.60718216031897,55.17673727625957
13279,93.57402231629544,55.064148119159036
13280,93.62827480493745,56.12147925065336
13281,93.63967084012283,56.9549690668527
13282,93.60620636351543,56.491635793776226
13283,93.56756961192137,55.25639227000508
13284,93.58527168697526,56.044240307458395
13285,93.58511281346243,55.941472006676435
13286,93.62476119755584,57.72428331074973
13287,93.58076469673748,55.49622245989453
13288,93.62547434587559,57.839463195690854
13289,93.60310254028596,56.24067485795682
13290,93.61536687195854,57.59321919450085
13291,93.5862110106907,55.326146333825264
13292,93.58128994046231,54.591780215143636
13293,93.5863510907241,53.288713117238274
13294,93.58661873793173,52.632638490779655
13295,93.55875375968414,52.066740767210476
13296,93.5136790384062,50.639208347669445
13297,93.59032382770695,51.801381599502896
13298,93.58237548678758,51.81663042419732
13299,93.58957148336171,52.019125676366436
13300,93.6306450578923,53.871973530029756
13301,93.64712072060628,54.564609232212256
13302,93.60464796611798,54.08190391671575
13303,93.66388603456076,54.77048970014647
13304,93.68980184560603,56.578114131184485
13305,93.63393252943774,55.036484314873775
13306,93.68196074358167,56.32234194933768
13307,93.6484910961634,56.13004090372053
13308,93.71197382448763,56.48229030484121
13309,93.70893320578757,55.967868831756874
13310,93.69627106037973,56.17611953939926
13311,93.67882364625396,55.158157130654374
13312,93.67522749633305,55.928941960441435
13313,93.64032810428263,54.722783366897595
13314,93.65324424002682,55.81551916775303
13315,93.58693441739202,53.965255690894274
13316,93.6050389861779,53.655979246734546
13317,93.62014783641658,53.89550845619023
13318,93.55238727643734,52.20545331491475
13319,93.58617434179648,52.96308310464783
13320,93.586207779197,52.25877469603852
13321,93.51304327358363,52.7887223103858
13322,93.50862806067717,56.338794805840486
13323,93.54103499092511,61.718077546170456
13324,93.4243237772681,62.10520240569245
13325,93.4481979968996,63.87982201772708
13326,93.47045867197411,65.46571910514412
13327,93.50257867808489,67.29982177909243
13328,93.53052881187887,65.94804092742305
13329,93.52837752981847,66.11206922535513
13330,93.47803829342244,64.12532501156834
13331,93.58603676559024,67.26000053617665
13332,93.53420015813201,64.71519105353678
13333,93.56677324818402,66.41216489888582
13334,93.58503765774667,65.81880054537754
13335,93.5926315761549,65.12455967735804
13336,93.63266891093394,64.43430217633349
13337,93.63208948725254,65.11316252464995
13338,93.57132635776433,62.88364843070205
13339,93.66136787299563,66.21874864139693
13340,93.58522700536271,63.01988266343036
13341,93.60866202368925,62.62703637308066
13342,93.63946657737023,61.40879269380906
13343,93.55428440467497,60.09379613701626
13344,93.52808071480425,59.453516252403226
13345,93.66134344466748,61.092847971366425
13346,93.72714738127397,62.33831430126656
13347,93.66433225406924,60.06122714831646
13348,93.78450315401652,63.93974579331026
13349,93.7207148012838,62.36660485863742
13350,93.7215427053442,62.41858502541693
13351,93.78030398380021,65.43948351309218
13352,93.70510208610261,63.18387695475776
13353,93.74815792863605,63.81817711707614
13354,93.71645405094696,64.22353705988495
13355,93.72980983493487,64.20889132726704
13356,93.77049848151451,64.75246512360266
13357,93.76232225705702,64.81136956385528
13358,93.79141941753117,66.04698718032944
13359,93.76782215907194,63.83007293151347
13360,93.79062634739724,64.94256677464945
13361,93.79674513255742,63.55097859531089
13362,93.7726939591098,62.46032906946911
13363,93.86908073467953,65.50370537132308
13364,93.78543002108898,60.673231170458536
13365,93.8177298676135,61.62563685092742
13366,93.78074909310223,58.8468968138649
13367,93.8514486283187,60.25344767035579
13368,93.77898816673861,56.34709818637408
13369,93.90033951625992,58.77242676082195
13370,93.85937406206217,56.66974534215332
13371,93.82433359756503,56.41444640591976
13372,93.84349877651869,56.463754195605354
13373,93.77332333828038,55.60855904817664
13374,93.8342623931765,58.36800851116832
13375,93.78120384749154,55.46424804034397
13376,93.8146259464131,56.94250406492386
13377,93.83743629507421,57.26018760853497
13378,93.76117781548999,54.73331258798829
13379,93.82162003971834,55.41275451131719
13380,93.75160695658111,54.15051359117361
13381,93.74486812527832,54.19835238677953
13382,93.77606547381588,55.89401425811006
13383,93.74139984083327,54.454487954511656
13384,93.71154833858233,52.980431428669455
13385,93.71470516340112,53.60222594366447
13386,93.7167591108892,54.112091696882466
13387,93.70035267959706,53.97497078098552
13388,93.65746224286228,52.306178837979125
13389,93.69217906095263,52.20462011067748
13390,93.7075221285463,52.14968364787755
13391,93.68340020589052,50.099859228326714
13392,93.67730624585847,49.49407488872718
13393,93.77187584894133,50.81754371784838
13394,93.71457266154235,49.978622802549275
13395,93.70351818175068,49.718960460393525
13396,93.74270738465931,51.03489875914239
13397,93.84206387760538,54.39519414893853
13398,93.80889448264172,53.27647455311309
13399,93.81894899902616,53.5511411408387
13400,93.81378069131219,53.9758656914581
13401,93.79985710006245,54.09292209205143
13402,93.81306092303603,54.56279975810104
13403,93.82134204360439,54.340641117516945
13404,93.8062439991118,54.251903478018725
13405,93.83589326621411,55.200742419886
13406,93.84736768985306,54.84229501100524
13407,93.87261242825606,55.553435838913344
13408,93.8750477624463,54.58127916051684
13409,93.87288474335797,54.379463221306246
13410,93.83121775213306,52.69246447101553
13411,93.84752418070697,52.74196689733423
13412,93.89769155331516,53.25821332259475
13413,93.87212343609833,52.64796819084525
13414,93.84529539753916,52.397257216671676
13415,93.83542607788631,51.26110633908886
13416,93.8539075458232,51.35863405695882
13417,93.86944833083953,51.31362433794929
13418,93.86393799392448,51.699430082124906
13419,93.87151843112065,52.14591619967081
13420,93.89495304363537,52.33369496885437
13421,93.89117632654437,52.278869076937994
13422,93.88484549641228,51.967841081433214
13423,93.85681605737284,50.79417590275147
13424,93.95582471387264,53.23564325643125
13425,93.91484499419407,51.36375947398296
13426,93.90903665788016,52.71468921276584
13427,93.9028341302428,51.639665610213186
13428,93.8862054672801,51.49470419547614
13429,93.881821233328,51.91955055150707
13430,93.84788536329658,51.54566825355443
13431,93.87761400639417,52.44588764785611
13432,93.8738536503635,51.87113728505029
13433,93.88674704162617,51.787777717118075
13434,93.92158485801308,52.072022051298205
13435,93.87944129881535,51.87115966027533
13436,93.82291848119375,50.70501520003097
13437,93.84080982086178,50.490751860273264
13438,93.84414268650654,49.84280076954886
13439,93.8519972622204,49.58203591699385
13440,93.8474496914981,48.597993700267274
13441,93.92856268840988,49.02778572838621
13442,93.93436637882401,48.787995263041815
13443,93.93243473856573,48.45738197625588
13444,93.95772639714157,49.5155773580186
13445,93.94996192788764,50.56790680028826
13446,93.98239425319694,50.71409900887837
13447,93.99906021208247,51.381326519554456
13448,94.00025692818332,51.16245173789962
13449,94.01271008404481,51.0466093366596
13450,94.0349126942472,51.45867760462946
13451,94.02717749489987,51.59886173551808
13452,94.04380627678763,51.65242627207352
13453,94.01684664875766,50.37294583913374
13454,94.0141692707345,50.11830233223533
13455,94.02135088094975,50.052884034382835
13456,93.99937863542063,49.791788093690585
13457,93.96760777660415,49.092371863963876
13458,93.98202042724346,49.57911557236783
13459,93.95076864999233,48.729573890230476
13460,93.94805315951238,48.72675182703948
13461,93.93454729564834,48.423460662327145
13462,93.94022657838559,48.35259211346932
13463,93.94357196062437,48.44219417756377
13464,93.92810393652188,48.11328559295395
13465,93.95013945879873,48.591633921002604
13466,93.95302792760764,48.60916848828502
13467,93.97938447135596,49.007423647016964
13468,93.9624717386642,48.680809247875885
13469,93.93941213886968,49.25349123362023
13470,93.93523154941573,48.98984898678148
13471,93.9703746144415,51.24507367246176
13472,93.90904999914784,48.75993754358142
13473,93.92448970483318,50.56375140458292
13474,93.88531537240085,49.600821832117475
13475,93.88676225872777,49.95793268105534
13476,93.87224030751223,50.173211982768976
13477,93.85455853979933,50.50210339158009
13478,93.85035934839516,50.72863170958357
13479,93.83542335992077,50.198866123574504
13480,93.8025506348929,49.03680508234666
13481,93.82843634992592,50.13788862312478
13482,93.7970679402656,49.25767178924162
13483,93.79876958958884,50.23088254977049
13484,93.7538560770247,48.33406646210345
13485,93.77902317851495,47.47529892747635
13486,93.80863092741812,47.53660275530506
13487,93.80638499656199,46.60010567032135
13488,93.78653684693889,45.4853868739645
13489,93.8407904004068,45.50287474600597
13490,93.82929918810724,45.659788170354
13491,93.81442900460476,46.25636226621909
13492,93.89125800105249,48.439648805892716
13493,93.89392297354837,48.31013016813263
13494,93.85580224655986,48.677305851766704
13495,93.85137307712849,49.210796488536054
13496,93.79704254186815,48.86296739959171
13497,93.82463387416733,50.04929074288749
13498,93.80974334513176,49.27792847229476
13499,93.79850494689418,49.76483360170405
13500,93.84871164837985,50.97984735684533
13501,93.86725646033405,51.78709743577248
13502,93.81353742998867,53.86823336572859
13503,93.7939071632914,56.31959489653039
13504,93.8017428268672,57.76803842490296
13505,93.830972274417,58.880573721499786
13506,93.8313780208579,58.97688041404122
13507,93.86193810982762,60.79333785312831
13508,93.83945275030247,59.70602759579802
13509,93.85507338651196,60.02526408710864
13510,93.86472517913283,59.131762308599015
13511,93.9312918912853,59.456326266608336
13512,93.91649846359543,57.60649321975277
13513,93.92450954263913,58.04960334946202
13514,93.9019527769435,56.81179001621371
13515,93.92331921222919,57.08828152808496
13516,93.92382171997971,57.496551964337584
13517,93.942297957179,57.78065250803506
13518,93.93261328817866,58.06521328814661
13519,93.96779703679476,59.86176100305285
13520,93.91452047249079,57.29293625786695
13521,93.96790816316138,59.97791173502899
13522,93.96433428687551,60.69540080197275
13523,93.93712853295042,59.493960390141964
13524,93.96102772173803,59.57499745058557
13525,93.95141649081552,59.448983050719825
13526,93.98677704963997,59.182562783096095
13527,93.9564394032777,58.29892709059424
13528,93.95548754425742,56.371599370424796
13529,93.96784293283235,56.360947365319454
13530,93.98264019953972,55.694719348529254
13531,93.9808769642675,55.41517186509756
13532,94.00979566278859,54.95316544682739
13533,94.04419324486572,54.38541940103143
13534,94.05143052337043,53.644057539706495
13535,94.08329168216935,53.37480484013457
13536,94.0967484636189,52.48291245387373
13537,94.1923675934888,53.594364295238705
13538,94.13329594481685,52.846224500672456
13539,94.1388839086087,53.18758519278075
13540,94.19753896378528,55.384075118411296
13541,94.20014041789547,55.991091106251936
13542,94.1692557898768,55.82000351263752
13543,94.21094709410598,57.19211089782692
13544,94.22483612197504,56.721050590127795
13545,94.16909350448003,55.99698684215113
13546,94.1969470062383,57.35465832473378
13547,94.2071202490067,57.175406331351006
13548,94.14914268149995,55.56002017818452
13549,94.17580557509649,56.36874932317533
13550,94.18241012922893,55.855713285136
13551,94.13566738351813,54.304253393026805
13552,94.14890216963964,54.70754319854644
13553,94.16297318357918,55.92810925646214
13554,94.20655484518271,57.06668654217533
13555,94.17051176725913,55.045991935182606
13556,94.12663912715281,53.249660031971914
13557,94.14746497782848,53.25342247133801
13558,94.1435271543126,52.459026047370585
13559,94.14290916886019,51.84842680416863
13560,94.12928098649988,53.15322222284829
13561,94.10179501567764,52.06010208832638
13562,94.11312555834968,52.37582723617278
13563,94.09998265438249,51.90673160921451
13564,94.1339227374247,52.24459141281194
13565,94.12101183196388,51.60734775419088
13566,94.12838013762057,51.671180763220384
13567,94.10063070279432,50.866831029397574
13568,94.0881419710033,50.8914691536562
13569,94.14910142712814,53.93876404094655
13570,94.08109586332594,51.131306493473474
13571,94.08753272499646,51.79523630449377
13572,94.11507795924851,52.72785473004941
13573,94.05374675358223,51.40837985372836
13574,94.02801560135991,50.65180547447779
13575,94.02917663341216,50.724848894195674
13576,94.01783147913405,50.30359307744394
13577,94.07168290852223,50.7616936780803
13578,94.071126075751,50.52816046150355
13579,94.09824952728118,50.14725629919194
13580,94.08024962094798,49.651144881822404
13581,94.08624263781815,49.0862862865025
13582,94.07275691457325,48.897174263496574
13583,94.04528621050457,48.74288017247816
13584,94.02951065519524,48.03514327057823
13585,94.10744639332236,48.26679343883182
13586,94.12707910809141,48.819685015586145
13587,94.14172957394622,49.2493050695308
13588,94.16280081696993,49.673011877516544
13589,94.1071119714669,49.817740900371994
13590,94.14674842072033,50.59328253328665
13591,94.18185767885558,51.17594105288029
13592,94.14622508861507,50.470005505272916
13593,94.17422068672984,50.946748684657805
13594,94.15777622711568,51.956118549883065
13595,94.13434043300859,51.30769429530606
13596,94.15625364674116,52.137752545852024
13597,94.16974220433237,53.27912350198459
13598,94.14598420616258,52.23944515721964
13599,94.16934348468429,53.04426712290971
13600,94.11002019220133,52.02393252315897
13601,94.12251458333569,51.84065028374604
13602,94.15994594571147,52.52163299294738
13603,94.15333962194424,51.777192937099365
13604,94.1321214470286,51.36218233860853
13605,94.10352464396232,51.034110748492274
13606,94.12007691942235,50.816845703435625
13607,94.11177014405762,50.293281959257044
13608,94.11495872710562,49.94898571234267
13609,94.13099344308367,50.297440712245
13610,94.12865865114617,49.73455091167354
13611,94.12582734133777,49.505270454679106
13612,94.13967833520196,49.94036280049455
13613,94.17398840782552,50.62914022203647
13614,94.1459400952246,50.369615503581414
13615,94.14631337449062,50.832711656385385
13616,94.15340258606011,50.54792122663481
13617,94.17022937912868,50.406480846268096
13618,94.15699187005082,50.697375474380024
13619,94.18444551151627,51.18999102216245
13620,94.15682668625085,50.79755377841911
13621,94.15634031303668,50.316284099302365
13622,94.13249086395165,49.68775648960743
13623,94.13769485368519,49.35791051957141
13624,94.12211621201199,48.930119278023085
13625,94.174380228161,50.45952823877869
13626,94.1604204403451,50.84601668208636
13627,94.151958134558,50.93369302579033
13628,94.15229964708362,51.424448943480186
13629,94.13342663585415,50.50006386989384
13630,94.14859798970073,50.79634382164138
13631,94.16491888343944,50.666694268508145
13632,94.17333190816287,50.196339655931965
13633,94.26652271951343,52.44325258017561
13634,94.2669232961435,51.94213649927159
13635,94.25779066136776,51.01916541655496
13636,94.24066700048279,49.91869996183912
13637,94.27579237154187,51.0093239315267
13638,94.29531840678024,51.85848384174578
13639,94.29156999937513,51.53591491026299
13640,94.30072666766206,52.172175936908395
13641,94.30870507982875,52.742872942268534
13642,94.3033523648749,52.06781798250105
13643,94.31832606763956,52.299973766064404
13644,94.32277130295826,51.87610595279843
13645,94.31442428756702,52.03930830415785
13646,94.31157490510701,51.80353504619445
13647,94.3130105923832,52.302212974265885
13648,94.34918800926557,51.883321227113974
13649,94.35316084283146,52.10070121338947
13650,94.29897434596533,51.31621981303238
13651,94.32871945932541,51.8574316052102
13652,94.3148497574338,51.92485059346206
13653,94.32413404431765,51.20703605782505
13654,94.32513723053455,51.350391301487974
13655,94.30955877368105,50.30687580265179
13656,94.26319793430423,49.68141341370291
13657,94.29771868323402,49.80620240580341
13658,94.29737420268417,49.301490818370844
13659,94.31585377639502,49.13002680840728
13660,94.30612299424966,48.97682111837243
13661,94.29176003060893,48.80290787753519
13662,94.34348125978195,49.55132030215203
13663,94.3616221030807,50.70316204841916
13664,94.36335219690145,49.437396071013005
13665,94.37648452715284,50.15987641561126
13666,94.38272760947265,48.44486766810939
13667,94.39237479764105,47.95501257506109
13668,94.36714720964419,48.18289310455255
13669,94.41395309234856,48.454332216760456
13670,94.40014527592304,47.74023373236913
13671,94.41033699450931,48.09059308106806
13672,94.38323513760969,48.200009089970195
13673,94.3884076848977,48.17796810266016
13674,94.42809273728665,48.30880667987028
13675,94.43761384333783,48.11748058020693
13676,94.44262949706348,48.03580570379316
13677,94.43110780036076,47.243713047512564
13678,94.39263649622568,46.98477400208487
13679,94.39064666012432,46.940665542402385
13680,94.42364394958244,46.78330845062927
13681,94.41922495870595,46.71614411815378
13682,94.4230130842414,49.66493672502777
13683,94.38792717110282,52.52681913215733
13684,94.42068046365416,55.06167802941133
13685,94.42068363958487,55.505640513740495
13686,94.44006810982941,57.4611657417506
13687,94.44882028577496,58.18514026392104
13688,94.46712639438918,59.57030203479068
13689,94.41816793548439,58.46061728006238
13690,94.41745286987059,58.26929741113498
13691,94.43017592696624,59.227743125124064
13692,94.38001582743362,58.49268414123753
13693,94.45643945719152,59.05575462229971
13694,94.46827999563865,59.20516887272647
13695,94.45616962037784,59.564905601226336
13696,94.48254031653346,59.80613186735547
13697,94.4864040672122,59.90483964283319
13698,94.4672936722546,58.697919935569146
13699,94.48426407111212,58.70148596674119
13700,94.44358556098202,57.3530705249724
13701,94.46793899938262,56.5509950961226
13702,94.44886235098376,55.95847523603668
13703,94.44739689589805,55.37389029988039
13704,94.45950408913315,55.52300373304547
13705,94.46516327674787,55.23018560597951
13706,94.50762529566019,55.85746566935114
13707,94.53189583622103,55.17684247058662
13708,94.52600819486715,55.12231025688629
13709,94.48995749364076,55.43933594087982
13710,94.48019657216793,55.02936515369898
13711,94.53401495720898,55.67921624675558
13712,94.53184418521207,55.51772203843489
13713,94.57246126857409,57.79049955806385
13714,94.50043469302511,55.4733744434966
13715,94.54489595075039,56.06716618179119
13716,94.54584215200349,55.792891473041976
13717,94.55460414231246,55.49340513633005
13718,94.5512823851246,54.1893240819571
13719,94.53566093915288,53.346886521698
13720,94.5510500255205,53.323565536639606
13721,94.56532851398761,52.69549972875107
13722,94.4640371874084,50.53491364704124
13723,94.52025826141823,50.3714278762645
13724,94.49666919537079,49.4280219270931
13725,94.5073835968786,49.79946015563391
13726,94.48129123957618,49.06060959407802
13727,94.47948106862279,48.76672573107097
13728,94.48999656503715,48.69694297858344
13729,94.52410831353194,49.27119806051308
13730,94.51639059721411,49.617374828323555
13731,94.51753350901504,49.98335774276922
13732,94.52741769758677,50.6531409946916
13733,94.51701866658968,51.124816359275854
13734,94.52560232906943,51.11928566617241
13735,94.52154704991811,51.324687340171415
13736,94.51299306051311,52.070925161070456
13737,94.48054369259808,52.03260612143746
13738,94.47284333360473,52.59082867604258
13739,94.47930697553637,52.048855570475425
13740,94.46688762076519,52.04040799287123
13741,94.47001828164639,52.50203325846297
13742,94.44564302878199,51.268241891631476
13743,94.44700350658796,51.289153646915324
13744,94.41080811652127,50.16643033486127
13745,94.38620274037434,50.40978842513652
13746,94.38755134844986,50.215825912521545
13747,94.39519711259838,50.36238349309995
13748,94.3828659864916,49.60302988345412
13749,94.40990933132149,48.90156925702782
13750,94.42123765104444,49.222467888979395
13751,94.41659456983322,49.38130972051224
13752,94.40605840390609,48.55517482775515
13753,94.38810430170685,48.331114122628385
13754,94.41239444952829,48.3774099188179
13755,94.40501739591483,47.7370276800753
13756,94.45935193915338,47.53162808103021
13757,94.47148299525875,47.7215604690555
13758,94.4809375695921,48.14348146855656
13759,94.52469718825584,50.76325391861948
13760,94.44912513388687,48.9934026727898
13761,94.49268664102968,50.77048567483058
13762,94.44715316475086,48.88037898310049
13763,94.48010133380626,48.515448484614254
13764,94.48860129306952,48.165259781039175
13765,94.44876429169186,47.87598175343416
13766,94.44391855341162,47.746762665353806
13767,94.44307472193063,47.78955202652795
13768,94.4646077745082,47.9405937509367
13769,94.45057702328131,47.97416277362197
13770,94.47624521451043,47.8909657253996
13771,94.48141587393323,47.752679038602814
13772,94.45629888365816,47.137486583851626
13773,94.47219509501883,47.39939536627263
13774,94.46544887567275,46.623555905648026
13775,94.44077823665913,46.54871810173543
13776,94.49322284725349,46.95314939677318
13777,94.46911785017366,47.227768648203636
13778,94.4745319280834,47.73322144632965
13779,94.46517669578571,47.163349242825575
13780,94.45583247550137,48.050836858094264
13781,94.46637767908405,48.554082999098604
13782,94.48848782106347,48.481285139507484
13783,94.49307108924519,48.63140982224225
13784,94.51569317023947,49.121823070288116
13785,94.54638850374562,50.26521324759107
13786,94.5519933458051,50.461301515124354
13787,94.51267237081166,50.22406372091172
13788,94.52146536177581,50.76915040050431
13789,94.5057686912836,50.07044862246919
13790,94.5082084453075,49.63880350431714
13791,94.55320755391587,49.88563358554751
13792,94.48789198872281,48.489118465661264
13793,94.50312628116819,49.188694552641735
13794,94.46545686894288,49.09141006255381
13795,94.4453107240241,48.30087213640336
13796,94.47639313716478,48.120519206787456
13797,94.46278803113698,47.19956970941653
13798,94.46373223689336,47.30410723846334
13799,94.45150779345876,46.55225295045314
13800,94.4650585471133,47.60697214783209
13801,94.4698566176888,47.58796198004208
13802,94.45020400015031,47.575721964023344
13803,94.43374626819525,47.38267978634534
13804,94.4412309043446,47.49394472320043
13805,94.48426418614221,47.9799375329014
13806,94.47880338915172,47.3575487413196
13807,94.46880665107103,46.763059068111026
13808,94.44396731265755,46.710191725433354
13809,94.49241556961157,49.248270963691034
13810,94.43894075658459,46.98561620639466
13811,94.4532692010297,48.04604991452112
13812,94.44019622439168,47.4715934698185
13813,94.44698880597281,47.41772450699542
13814,94.4488986284864,47.21341966627462
13815,94.45781510241802,47.00041456399321
13816,94.470053257247,46.918741529839565
13817,94.45316849929499,46.55568362818888
13818,94.45655568250861,46.62092826339892
13819,94.45776681335654,46.6192306357092
13820,94.45543739347072,46.09893569026372
13821,94.45542142128912,45.91269381768733
13822,94.48247123398151,46.381013629566624
13823,94.47608337160082,45.78205389007686
13824,94.49653730958585,45.785892864381154
13825,94.49976304298484,45.85315894458817
13826,94.51510785521063,46.454353653088084
13827,94.52609774759722,46.978283616814906
13828,94.53158401273355,46.76056485913535
13829,94.55587408195466,48.08227049123052
13830,94.554072330062,48.24629424064061
13831,94.58059023127015,49.08022195080689
13832,94.59625018574991,49.44010406561927
13833,94.60807873014424,49.965628866228656
13834,94.59922527373506,49.39906217692838
13835,94.58975810722163,48.96184173966328
13836,94.61242766444393,49.28537597354342
13837,94.59201764536495,48.48252807752304
13838,94.60695893288947,48.756031439214084
13839,94.58276236344646,48.41734424892113
13840,94.60515035138386,48.828817711833906
13841,94.60787800760002,48.80474948390202
13842,94.60302168711196,48.672578931391676
13843,94.57325750024367,47.37255267033386
13844,94.56868930964933,47.67065265725805
13845,94.5628702672614,47.04615753752183
13846,94.55618634418411,46.76162709343439
13847,94.56496363113654,46.537532353336495
13848,94.53873663467482,45.13898413712874
13849,94.53827914026299,44.80066874827542
13850,94.54101354687087,44.52718942839985
13851,94.5363962704195,44.324368724292064
13852,94.52758634685439,44.36974057169054
13853,94.52581664269297,44.77779275898892
13854,94.53330820002637,45.187912853984386
13855,94.51873462739108,44.71358915003241
13856,94.5545608112469,46.13479523128947
13857,94.50805476138066,44.63995564654447
13858,94.4976843102127,43.86764975562778
13859,94.4989333836308,44.161866269895484
13860,94.49834055285524,44.2760003912039
13861,94.48157878585639,44.10836819187669
13862,94.49166388602339,46.11247202867728
13863,94.48311150752812,48.210132935517514
13864,94.49115601103827,50.421901213361416
13865,94.49747441066063,52.508304176029476
13866,94.5394721972071,54.13529021162838
13867,94.54498987454598,55.26163210006107
13868,94.5418823945251,55.686824901486276
13869,94.53119876148736,54.52246045557216
13870,94.5022445817703,54.59510321579393
13871,94.47267499578452,53.958568976105454
13872,94.46926831147192,53.80327754738577
13873,94.43188058044363,52.81156701480015
13874,94.46383841583366,53.816337261671826
13875,94.43532931670354,53.47018774093712
13876,94.50289046035279,54.97590461141657
13877,94.4912861918362,55.76278643238047
13878,94.50703950824739,56.6718418612962
13879,94.50994456894541,56.630364198904125
13880,94.47332782751008,56.39738032817202
13881,94.54288257595982,56.71061298624395
13882,94.55718605538198,56.48056714932168
13883,94.54093032993164,56.256466994203585
13884,94.5441535404893,56.909976114388215
13885,94.49256046144916,55.37400718737399
13886,94.53145366928807,55.83259720028527
13887,94.52986678779142,54.35700499047673
13888,94.54067167440068,53.5560830546561
13889,94.53718559740544,52.557379748780875
13890,94.5599432872862,53.088345104894806
13891,94.53483838752138,52.6776861269781
13892,94.53991788286133,52.01150308149625
13893,94.54910880006891,50.863683222277935
13894,94.54750064993485,50.61527281834849
13895,94.5353967865838,50.2985095542429
13896,94.52633796933944,49.708000130590776
13897,94.53239790356699,50.41755141433959
13898,94.54018975693263,49.7700773709858
13899,94.53185459413737,49.387954751019194
13900,94.5289027107305,50.156844468231455
13901,94.53870687109504,49.93437896644217
13902,94.53632027082372,49.47586271500652
13903,94.53459011482235,49.60369389267111
13904,94.56773930322525,51.29408641102782
13905,94.53775943611718,50.75023572701006
13906,94.53925923798637,51.131243443961715
13907,94.5428472853386,51.46283782990272
13908,94.56807555528482,53.639384152183965
13909,94.52070159165845,51.17160250127545
13910,94.51293814286991,51.591063280692254
13911,94.52092369183735,51.09085171543391
13912,94.51945319294667,50.88444590643106
13913,94.53499606028545,51.32432652307428
13914,94.54005861997429,50.45529714901185
13915,94.5715108920862,50.410792790853215
13916,94.57940323363975,50.245259769860176
13917,94.58847813355766,50.438345047151984
13918,94.62533603390035,49.90925774982612
13919,94.61597420616725,49.47183097690695
13920,94.60481903684834,49.312665946333105
13921,94.61604118731044,48.432019399440186
13922,94.64126473816795,48.227108902253924
13923,94.6819753358403,49.16130626412726
13924,94.68135317836888,48.72048006154112
13925,94.7006476366634,49.55375298574882
13926,94.68759460576368,48.92799189806369
13927,94.69340415427713,48.43635738236555
13928,94.68224038192068,48.99277997342912
13929,94.67353388431066,48.8997568708066
13930,94.68445024302677,48.75264808050275
13931,94.67599937738329,48.95146321387563
13932,94.6609315975183,48.72853253838517
13933,94.65212608346849,48.38961033140811
13934,94.63834564614152,48.15903810076913
13935,94.65372905182488,48.92734410943291
13936,94.66314054562164,49.43678361859205
13937,94.64348376414513,49.28538625921169
13938,94.64678597672872,50.06033809274633
13939,94.62826660259563,49.31614586184488
13940,94.62276750345536,50.299335463808234
13941,94.6079615200832,48.47763552335782
13942,94.61862672818619,48.907203651824986
13943,94.60122917203729,48.69716837802399
13944,94.60194540059867,47.98205229831411
13945,94.55410244541606,47.64396093921003
13946,94.58552557352269,47.6444015326404
13947,94.56049204552525,47.53562295814982
13948,94.59514169693648,47.748359617957945
13949,94.55026195392922,47.39459465986193
13950,94.56802430167193,47.43364808267511
13951,94.55134421379168,47.811873367462525
13952,94.55150834741754,48.07021311282901
13953,94.61691519923639,50.34970288775035
13954,94.56196944425825,48.23240198496142
13955,94.61221061870786,51.20188748490568
13956,94.51590180382361,48.513123750419915
13957,94.54993721922716,48.68479254336163
13958,94.52035877659047,48.47491569459581
13959,94.53018967634041,48.23181031189854
13960,94.51295179480452,48.05694934770224
13961,94.49085316989722,48.38763900403922
13962,94.45931435775663,47.72349030201292
13963,94.51507496504388,48.30663376280816
13964,94.50316710006078,47.673420441698035
13965,94.5005780048136,47.769116457678685
13966,94.48090347636379,46.78083323361062
13967,94.48915345276237,46.319810989084544
13968,94.50245319284359,46.13100319694993
13969,94.61609533965448,46.6900764854109
13970,94.64482643947196,47.464477199141854
13971,94.60023002646268,46.890563718529194
13972,94.65800293044961,48.107007601130285
13973,94.62083239230309,47.80011831237784
13974,94.65276416384529,48.728580118720856
13975,94.68647943139761,49.954067231444924
13976,94.64654388157817,48.476710494019784
13977,94.67103573992202,49.6735345617119
13978,94.67670701230382,49.66194450858681
13979,94.60988232070864,47.95367748392721
13980,94.64887744516008,49.24382622954515
13981,94.65462973855483,48.61041404422092
13982,94.60940305162784,47.7081100953938
13983,94.62217983036606,47.09939245350582
13984,94.63401099231919,47.01632169660597
13985,94.62815594757511,46.730324361600545
13986,94.60421619463844,46.253134065395614
13987,94.60207379906252,45.7707475739987
13988,94.5989968774507,45.66213516629007
13989,94.5983751700005,45.30090562943225
13990,94.58317598593356,45.24368412944918
13991,94.56245461588928,44.282896423050325
13992,94.56810832381778,44.1409298516908
13993,94.61246845735162,43.781826188182144
13994,94.61621707919137,43.965856763183524
13995,94.58092519248233,43.554263353038806
13996,94.61950393573548,44.15153261909272
13997,94.6185793539109,44.585229732821645
13998,94.57404407736058,43.53947448523997
13999,94.61266131589086,44.18423353562582
14000,94.58703100799772,42.91757171475626
14001,94.64043752380677,44.12536513635003
14002,94.68731436995981,45.55666596611173
14003,94.63661263849642,43.76692172879237
14004,94.66218917577956,45.356795503660436
14005,94.67422703809646,44.271269256604334
14006,94.64730978994523,43.85181218639144
14007,94.66804875288263,44.40352954029535
14008,94.62961713350556,43.98602793803801
14009,94.64936004923514,45.7810565990554
14010,94.60985209655547,43.97337757487424
14011,94.62942491458058,44.919458452672615
14012,94.60515300830394,45.04373639609359
14013,94.61137480227751,44.92051822901177
14014,94.60697043140246,44.12570274439534
14015,94.59964793375042,43.774762721178604
14016,94.61458596239589,43.505182937658994
14017,94.64473123605498,43.40536319814543
14018,94.64688770903712,43.62601286621082
14019,94.6436003418753,44.50994186513152
14020,94.7164262674142,45.74982922042882
14021,94.71976376498326,45.68147836899775
14022,94.68442757546809,46.1275355097895
14023,94.72504886227368,46.760812143641374
14024,94.70886971606502,47.3048336756335
14025,94.70324825043875,46.04477971755386
14026,94.74589790428473,47.0047796192993
14027,94.75573743125364,46.4335722953796
14028,94.76012802852024,46.614455855696626
14029,94.77906437675034,46.20483864784382
14030,94.78012352096415,46.089938537786246
14031,94.75822164633713,45.540544338828056
14032,94.76053723351797,45.36161608264884
14033,94.75523130946537,45.4590964265025
14034,94.70092350095659,44.489930692345716
14035,94.71950060377857,44.90107380064129
14036,94.7251881461011,44.290141700634535
14037,94.6907321550566,43.07258219073077
14038,94.69507545565216,43.593766932385186
14039,94.70021669873314,43.2773272144499
14040,94.63617832966143,42.54345488307538
14041,94.64573083126939,43.01963198841399
14042,94.66208641068444,46.28936505726398
14043,94.62406328845017,48.3592750234716
14044,94.59054495920611,49.437073429234864
14045,94.62467328966567,52.663172920534244
14046,94.62423112785267,53.692551484432144
14047,94.6919252720095,55.81699883518294
14048,94.59617976154485,52.67529916548111
14049,94.72859837379215,56.54465315396232
14050,94.6323742925555,53.42264778957465
14051,94.68537724484051,54.86421205909737
14052,94.66302500715449,53.40715817704586
14053,94.7044622664476,52.90979245826856
14054,94.69246216009299,52.3332709833711
14055,94.72150419846238,53.23507947033311
14056,94.72751424378609,52.98916320452611
14057,94.7018190824304,52.78021913128528
14058,94.66808469901802,51.939902712015964
14059,94.65492022370046,50.769925881374625
14060,94.63177690711323,50.454409442225796
14061,94.61971109198308,49.96093814172258
14062,94.63399675166053,49.500371353765296
14063,94.62814567810247,49.01821347677323
14064,94.62881333038672,48.710369273636026
14065,94.66307813085885,49.07280548470857
14066,94.66165490336462,49.42139617929907
14067,94.66727971334242,49.50219640949763
14068,94.71041062904449,50.64128751669844
14069,94.7284055347981,51.24774654113563
14070,94.77135778265189,51.648455620698925
14071,94.7974299272473,51.89447947858838
14072,94.80888008961547,52.262957528634914
14073,94.80787471214019,51.304335544120356
14074,94.8125012736213,51.3657424881501
14075,94.81300497859216,50.78071780107199
14076,94.77251141611569,49.21561674925166
14077,94.79136745291187,49.528025063255164
14078,94.79076905854359,48.55681509839538
14079,94.7657837594938,48.056179245411066
14080,94.78046369458409,48.14798487626245
14081,94.77980151137942,47.34836497867457
14082,94.78325309298984,47.05006884206775
14083,94.79197268775252,46.59198951445732
14084,94.76724194217631,45.400396357398336
14085,94.7875050130411,45.82743023954956
14086,94.79928271624075,46.142986530417275
14087,94.80088726236451,46.059099133277286
14088,94.81563713256904,46.66271888031803
14089,94.87242450796148,47.29813764945054
14090,94.87177829934751,46.937503313091995
14091,94.82659055016173,45.84516408418141
14092,94.88517854166675,46.50602017771474
14093,94.90296519425259,47.0161049201643
14094,94.91486012836904,47.649320129141266
14095,94.96566312225784,48.9943718680376
14096,94.89127396422205,46.185805590562914
14097,94.93744548692759,47.04060993826397
14098,94.8895288500589,45.42912279386904
14099,94.92759813064974,46.74359605147198
14100,94.9244314950025,47.810336943554766
14101,94.86285790867439,45.35026769367669
14102,94.87068963214368,45.43248166769648
14103,94.88461383438955,46.105812239024985
14104,94.87414961726617,45.849881785396306
14105,94.89482236435941,46.449939591372036
14106,94.86107013831437,45.09910337529525
14107,94.88482013390572,46.094181194783886
14108,94.856442405782,45.21074711390656
14109,94.86799801546944,44.55508029442445
14110,94.87003677232693,44.291269511728615
14111,94.86595560659669,43.42281203878051
14112,94.87238983562337,43.099785292738815
14113,94.90642078183836,43.366804071664525
14114,94.8897669416596,43.45925299470264
14115,94.89778966904986,44.01029557292935
14116,94.92144585139363,44.89091499867081
14117,94.92131877612464,44.95338195885764
14118,94.92825876836841,45.24244699144683
14119,94.941331419643,46.111916815063054
14120,94.93579181929401,46.18450841500945
14121,94.95142288150419,46.44876959978677
14122,94.95368066086996,46.548374222207194
14123,94.93816683536238,46.30120066886261
14124,94.94546963704425,46.44861908742924
14125,94.96325909507658,46.337598526022866
14126,94.94509749875886,45.700959541803506
14127,94.96522437690818,45.684965795055746
14128,94.99689221237342,45.76848564072327
14129,94.98477820271275,44.90211078975786
14130,94.97978632676562,44.38613426166306
14131,94.97036275068838,43.25347828299724
14132,94.96260342468756,42.73772234919539
14133,94.98150681616978,42.95688243614364
14134,94.97607769718718,42.59738693464768
14135,94.97231829413111,42.7377547741515
14136,94.99216592452538,43.145743210578686
14137,95.01221289866568,43.407598219523564
14138,95.0113107336008,43.01955797729482
14139,95.01226206583156,43.34672289209304
14140,95.01194114486235,43.62775374426645
14141,95.00856485689908,43.360403395871344
14142,95.00464763256453,43.43988409209553
14143,95.02263857780382,43.961984354500096
14144,95.01782184666715,43.46768119778986
14145,95.0157897710695,43.087214756692404
14146,95.02379831002392,43.25018587733535
14147,95.02755966690746,43.439001032440714
14148,94.99295522544551,43.16209171899991
14149,94.98477918878395,43.102742454115585
14150,94.95117951889124,41.97027553402706
14151,94.96713937055739,42.08524645380165
14152,94.93605292827951,41.352349263966886
14153,94.94538027353926,42.03412788023551
14154,94.96067275705622,42.90658047242637
14155,94.97222717815589,42.93179174829223
14156,94.98424120329939,43.63292809925612
14157,94.94926354462017,42.044494261833805
14158,94.95277313338093,42.12891066889993
14159,94.96164691860115,41.345213459053376
14160,94.96407028713647,41.05121532028531
14161,94.98261857184127,41.31413467618237
14162,94.98845617692265,41.10427491730276
14163,94.98573943450583,40.755342831391836
14164,95.03247480383182,41.94133396870609
14165,95.01899497970041,42.014949778484564
14166,95.0334044509712,42.215097195321164
14167,95.04624144244194,42.64101307297486
14168,95.05454671821056,42.9877318994623
14169,95.03677659728577,42.9414143685719
14170,95.04723169689493,43.41461053739806
14171,95.04206707248048,43.28419644585712
14172,95.03811796170083,43.825115056880826
14173,95.0508797067619,43.36107137741313
14174,95.0510757472218,43.24028569496244
14175,95.06426720546433,43.374394903861514
14176,95.05183638026767,43.05213217239423
14177,95.05443783675597,42.91665776233144
14178,95.03081898331054,42.813141097329236
14179,95.02053545227709,42.47371546900381
14180,95.01451372753918,42.12302140388476
14181,95.01096272752751,42.05213399294542
14182,95.0199516092342,42.14560208202884
14183,95.02895854305496,42.092733180798106
14184,95.04295776267664,42.41826882382452
14185,95.03535784744271,42.74020731788743
14186,95.04212474542098,42.96139418658308
14187,95.03056737533247,42.541140795540386
14188,95.0427317966565,42.86238548091967
14189,95.04849512299839,42.73544386997006
14190,95.05378163942781,42.65098285070564
14191,95.03662246650332,41.94414321118493
14192,95.04397209769363,42.04714714394212
14193,95.05663843050102,42.52114380830691
14194,95.08778284309703,45.08040605561286
14195,95.04993520345643,43.09654493327825
14196,95.02348588106113,42.515074345843125
14197,95.03557553179799,43.215230014428805
14198,95.02182074718043,43.0793557626222
14199,95.0149722431853,43.24936963363644
14200,95.00976841575154,42.925359132776286
14201,94.9907090959563,42.69617287846124
14202,94.99871013015114,42.930098410092896
14203,95.01061653215208,42.80931139964517
14204,95.00531455718672,42.29147159641693
14205,94.99889905618248,41.57993469574748
14206,95.0111968695307,41.44250202571647
14207,95.01139471450058,41.06421443090342
14208,95.0119671823518,41.05080756615614
14209,95.0294093256537,41.34487376705164
14210,95.04427336610708,41.331468568950946
14211,95.06152302201347,41.575536715107184
14212,95.0639669942556,41.44272334148155
14213,95.06172375798873,40.892922292542785
14214,95.06369377102352,40.70910437193125
14215,95.07025145440588,40.930342994992515
14216,95.08707275669455,41.52926601843858
14217,95.08566610520427,42.00766110127922
14218,95.09843629465325,42.323561284189914
14219,95.09134605297153,42.310027690313575
14220,95.0623585809691,41.430331673624536
14221,95.08983320704623,42.085146787084206
14222,95.06183828690082,45.43852806758562
14223,95.06428767126265,48.34510845784042
14224,95.09469481681683,50.19318240219939
14225,95.09650626542508,51.83398220319034
14226,95.08642485644673,52.481666102211825
14227,95.11948339749313,53.61990563810026
14228,95.10092983557443,56.41510941408835
14229,95.059687847116,53.91173113839752
14230,95.0078063899293,52.73686316368519
14231,95.05425179609306,52.21958901338725
14232,95.04647449363571,52.636824316809786
14233,95.0878703152081,53.234237289380346
14234,95.09008867041533,53.18792781990655
14235,95.02122144898821,51.74043936667989
14236,95.04712669805643,52.43757682897552
14237,95.02760320259455,52.78872386217148
14238,95.0335064664157,52.581858979216925
14239,95.08141636745616,54.29698421367957
14240,95.05609191584524,54.9491389342081
14241,95.13808605026294,56.55799518599915
14242,95.03005881982762,53.81369688487202
14243,95.15427388992208,55.50447645283654
14244,95.12057832348704,53.68875045547587
14245,95.09057070944334,53.95846171314559
14246,95.08556441899145,52.979954764871415
14247,95.106023215685,53.846245865528815
14248,95.06166432864651,52.52079119302157
14249,95.0745469109805,53.93835325479989
14250,95.18321809321681,56.454769372192814
14251,95.20385713344693,56.04732038904122
14252,95.11214468046875,53.21438518631483
14253,95.09047629120438,51.23780379133284
14254,95.12193670907615,51.522849870724855
14255,95.15185096726324,51.99948725641057
14256,95.1616776769498,50.655542443905176
14257,95.24014922723133,50.21884956323905
14258,95.24006405035841,49.615549295769505
14259,95.20822166249376,50.33543371940756
14260,95.2153603720224,50.31142725422212
14261,95.25259512262019,51.3582043598518
14262,95.21055929175068,51.2082231718766
14263,95.25911773972975,52.345988310197654
14264,95.20949578627172,51.43214725123931
14265,95.18415582429832,51.28038177264002
14266,95.24440389697497,52.378824733116076
14267,95.19050284830494,50.993745875041526
14268,95.19198338906354,51.60483545210698
14269,95.251487558362,54.18894437058269
14270,95.21882968455469,52.501651265012995
14271,95.28846127229605,53.58852568399215
14272,95.24931847944514,52.05969812133206
14273,95.2729093309694,53.56032424650716
14274,95.25522204647616,51.40635860552406
14275,95.2780536574015,52.51166314798659
14276,95.24474465189743,50.56849816204198
14277,95.2354656380888,49.39481027270921
14278,95.25287357967316,49.967345406683975
14279,95.23388085011862,48.73109850655056
14280,95.23752448647049,48.092504766494415
14281,95.33319351896554,48.97640867151981
14282,95.29772501809322,48.64855455623113
14283,95.27658055387117,49.18891635905812
14284,95.23543363122701,48.611588039139995
14285,95.29414766721679,50.57203010320891
14286,95.22246432384647,49.7346962692879
14287,95.3140355429643,51.646969047268
14288,95.28832671639643,50.88512667051417
14289,95.29504575874451,51.20892047151384
14290,95.29663661964459,49.90812503931214
14291,95.36042916003818,52.266380354383166
14292,95.27327674525122,48.702966073122425
14293,95.3072002946618,49.31134483057722
14294,95.30943705504635,49.34830225727335
14295,95.28165597625807,48.75654631181925
14296,95.26708819249839,47.80728794101405
14297,95.26457105243617,46.86667580364718
14298,95.26206006718147,46.89721519918387
14299,95.26686746684626,47.31839359342925
14300,95.26124435202279,46.81468015116896
14301,95.23835537912362,46.44669190949518
14302,95.2535935259203,45.95094454916094
14303,95.21708425868528,44.03102621835911
14304,95.22621480359159,44.15609705750152
14305,95.24127468883403,43.4700053197336
14306,95.2521666257772,44.241435605041005
14307,95.26966336383862,44.623403025001906
14308,95.28433517575066,45.724756382022775
14309,95.32035726161736,46.452150357459715
14310,95.25668704291647,45.091756757568554
14311,95.31103710521646,46.99284131139286
14312,95.28146355568285,46.087306377065126
14313,95.31610484425285,47.58854080877834
14314,95.27122433511173,46.62509713388342
14315,95.28745932763331,47.12763904340027
14316,95.28168717465927,47.01870378137898
14317,95.33181981576035,48.93667284555924
14318,95.33057277712898,48.159352846130794
14319,95.35631394610208,48.9850996470437
14320,95.29881635628082,46.611590344787736
14321,95.29027990519924,45.8388038328916
14322,95.26492950235779,45.41420350888183
14323,95.27111190568041,45.384305531555235
14324,95.2810968429297,44.403351704360865
14325,95.27821424203823,43.91193158048904
14326,95.27215310733045,43.02281245256456
14327,95.28181916272264,43.00909081803115
14328,95.25984293764743,42.4848809793741
14329,95.28210604814849,42.23110144534041
14330,95.30286122931705,43.07554610512986
14331,95.24923830422131,42.210895254803106
14332,95.3188626249188,43.420800105979346
14333,95.29494826815012,42.7059870514846
14334,95.27043558385273,42.32398267475896
14335,95.32161070501115,44.40485353446181
14336,95.30024635775156,43.62810140904016
14337,95.31550847912867,44.52736793768595
14338,95.27684063671711,42.91435726866418
14339,95.33210907509346,45.36790761046663
14340,95.25767864963949,42.51172593246857
14341,95.31658145878552,44.975545123923716
14342,95.24182540895998,42.24911165636692
14343,95.24950685127354,42.27443882012354
14344,95.30387724720484,44.02647723145071
14345,95.24158944897793,42.50349805905226
14346,95.24951548481872,44.30514789178472
14347,95.19125099467209,42.1595621866115
14348,95.17623296703584,41.837333951404055
14349,95.18041225828874,41.81193762642852
14350,95.17605631670133,41.1999284064513
14351,95.17793906531925,41.10124406709083
14352,95.17808399790476,41.06473663793602
14353,95.23255991271428,41.447596005102184
14354,95.22080161292224,42.195841996329314
14355,95.17163022739167,41.75741892528229
14356,95.22453534707581,43.23200373323006
14357,95.18782567607087,42.8096141195401
14358,95.22266875709825,44.24102190211443
14359,95.18360696648142,43.6635363005378
14360,95.25210812365655,46.48302783729729
14361,95.20857094721481,45.50400925491873
14362,95.22373901299348,46.38168559219629
14363,95.20946722444974,45.684700868162885
14364,95.24557313055864,47.353483541172885
14365,95.18463051951085,45.38243595458694
14366,95.2227300506408,47.54512374748276
14367,95.17411461875813,45.716303386742446
14368,95.20542536386876,46.77107881112739
14369,95.19905052044956,45.39641868730958
14370,95.22789385551825,46.978362927974295
14371,95.18119670883362,44.75816573487327
14372,95.21710240528438,46.23879524047866
14373,95.1335943840264,43.466341542051026
14374,95.12822146564581,43.29666404867896
14375,95.15451084622286,43.43947456938901
14376,95.14271046679512,42.59962426264645
14377,95.1885811100201,43.05790862999876
14378,95.18135868862929,42.97186204615109
14379,95.16209550303633,42.249865756457176
14380,95.18610269763096,42.760015581051675
14381,95.12506375579947,41.27394070409233
14382,95.14086393462809,41.62237157597548
14383,95.17845865071806,43.033330817587
14384,95.11669947484785,41.89538133658221
14385,95.19186047514566,43.92504093582976
14386,95.14047676435206,42.976577839514626
14387,95.150968997165,43.54495104255899
14388,95.14704754333152,43.18130127876037
14389,95.15909985201841,43.80801366923635
14390,95.17133483504549,44.21439074973526
14391,95.14927422664086,43.91786086714943
14392,95.14433117187654,43.95951579173144
14393,95.16055180599005,44.108594681046014
14394,95.13119453200183,43.84213911172142
14395,95.13997128260401,43.56824773029568
14396,95.13832707930862,43.320547802222016
14397,95.14858477664582,42.96369580273103
14398,95.1319856684924,41.72143842347719
14399,95.10584733555527,40.39151455449773
14400,95.09349950691687,39.61864106582104
14401,95.11438668275278,40.39703857654146
14402,95.1011227634294,43.67080166008709
14403,95.12232736758514,46.0330984774925
14404,95.15603400058214,48.40831488254094
14405,95.1650033275878,50.16597647461725
14406,95.14594556309942,49.55579566269442
14407,95.20622380459152,51.81937066573327
14408,95.16607885686352,50.513075836041864
14409,95.2081428292882,51.56288538420527
14410,95.16251353530743,49.68531269388504
14411,95.21721141676029,51.50067388807788
14412,95.1505614563172,49.13793179958831
14413,95.2026584786956,51.27758323295062
14414,95.156942409059,47.90633869280553
14415,95.18977973815204,49.19110072493034
14416,95.14739850659876,47.7240794378168
14417,95.13855785960924,47.17772537876097
14418,95.15063067536907,47.219021012146406
14419,95.11900328711475,46.13422964332848
14420,95.11374361157728,46.330959243731805
14421,95.12750193300184,47.31962427360141
14422,95.10164463764607,46.582196314349545
14423,95.12840712451603,46.382913438639676
14424,95.13543974075843,46.469239286771675
14425,95.12960368466186,46.0228011697037
14426,95.12347938557039,45.87691212037218
14427,95.11614175709738,46.43558541081122
14428,95.17107803017086,47.98945634197578
14429,95.16041362681335,46.949373810948735
14430,95.15413363410534,47.24215301757863
14431,95.11603446177955,46.01191552843178
14432,95.16661414387572,47.49918396326437
14433,95.11321747819548,45.64199158444005
14434,95.11518921655092,45.94796675716805
14435,95.09665513371216,45.4557484367865
14436,95.11307186267547,46.891659693752445
14437,95.06704000708046,47.12330752157974
14438,95.07931584575726,47.17774626095852
14439,95.0887857659105,48.04213653217038
14440,95.13649042088949,47.66810046293583
14441,95.18356323403704,49.41540425345936
14442,95.14530426024189,47.815735080078674
14443,95.17058054500448,48.32803503050612
14444,95.16269166586962,47.99445016395693
14445,95.08869417300585,45.8493734976764
14446,95.07955192752509,45.01838913540714
14447,95.09200518644856,44.58402009091422
14448,95.1072655347556,43.90336250397029
14449,95.17648273010526,44.957979994432264
14450,95.12255870900177,45.98315692191256
14451,95.09343595873776,47.05022755168758
14452,95.137132853599,49.03710358177209
14453,95.12525802104972,47.611254398681226
14454,95.07993573145485,48.656821627543
14455,95.11060981857742,48.67960953881546
14456,95.13391576504428,50.232309731298514
14457,95.1598103296268,50.48999150796708
14458,95.12832936555189,49.17301832228307
14459,95.08842859654665,49.282098305812376
14460,95.08609857984877,49.04222584520187
14461,95.11226732106844,48.756943812311434
14462,95.2041292572372,47.97424771401581
14463,95.22271338764722,46.596880918966235
14464,95.24396384394264,46.79750403226485
14465,95.22967597281622,46.12405703963371
14466,95.22023099047915,45.262012078241455
14467,95.21249134339612,45.12918402026292
14468,95.22044935212162,45.08908148699776
14469,95.21321697098622,44.709417766843885
14470,95.19546971433788,44.43669247306505
14471,95.16169278228881,44.290413408586545
14472,95.16918723264915,44.6799234563719
14473,95.18376305788411,44.413838744495486
14474,95.16771630467838,44.75550143312636
14475,95.19892513249627,44.87487024929675
14476,95.18328552447136,44.776564071204525
14477,95.15048014682222,43.98649089374197
14478,95.20849878435654,45.57089763298579
14479,95.18405260536336,44.663444632502554
14480,95.15850121771109,43.264553119904114
14481,95.12635321751745,42.998860858614734
14482,95.13697169650305,43.67928241226351
14483,95.16575929538462,44.34893575702114
14484,95.11492979754628,44.8270816127451
14485,95.1462321962244,45.76117635306433
14486,95.14238374549352,45.70266726513337
14487,95.1438903030954,45.87075222081056
14488,95.08912049526025,44.65635350403249
14489,95.14482976234564,45.137715010459786
14490,95.13525889108733,44.82836228174808
14491,95.0727491153456,43.46074778497972
14492,95.09908638539181,43.57181565454305
14493,95.07111312779874,42.66960466811919
14494,95.09399651575836,43.04589151028526
14495,95.07359303227855,42.34245212593383
14496,95.07504895042136,42.23055760812997
14497,95.12912805822148,43.05310988026749
14498,95.13687966145686,43.918410489695084
14499,95.07193870806911,43.82175746231004
14500,95.13706276708051,45.88524776068031
14501,95.16813756356564,46.63693686775167
14502,95.10422186305017,45.393779238791815
14503,95.11089094625461,45.63693459242154
14504,95.09761067776422,44.75653183385755
14505,95.15459818843864,45.1646322264625
14506,95.13292047219005,44.793243032956475
14507,95.13113921116637,44.95814147108009
14508,95.12487994575623,44.66224100734879
14509,95.14560736085346,45.47312651565769
14510,95.14883276330883,45.24994624747519
14511,95.15137657757461,44.83935141954381
14512,95.1642535211332,45.32001168260779
14513,95.15151649126132,44.76396256079896
14514,95.14262922536498,44.744635966102734
14515,95.17525250117629,44.23336527798408
14516,95.16419612845664,43.80424492886136
14517,95.1699974894967,43.72167704717573
14518,95.15626492721526,43.66895445110453
14519,95.13651923431142,43.432448364322525
14520,95.17811394802249,43.95741341226305
14521,95.15850700622623,43.28697361814102
14522,95.14880622802113,43.15291559808943
14523,95.1522463561617,42.92770582025917
14524,95.17401442581175,42.93532136951987
14525,95.18133493391227,43.014117892871546
14526,95.18914329323843,43.39588147331198
14527,95.16988143635402,42.46149309515031
14528,95.16753589480112,41.88904413351045
14529,95.17532134921416,41.747724677948675
14530,95.18953028445806,42.41610742660573
14531,95.13662996482613,42.115296193700594
14532,95.18742793522462,42.461342674114775
14533,95.17895395209754,42.37166920558302
14534,95.18750803186342,43.05259089631158
14535,95.14476803276645,42.635451257691955
14536,95.16089818299804,43.04713001067804
14537,95.16140401658363,43.16516178972544
14538,95.10954531536801,42.18175662858663
14539,95.12336127719111,42.37065060460114
14540,95.10507409261506,41.992127119508304
14541,95.11721758005476,42.67753911333221
14542,95.11191392426596,42.449182958504096
14543,95.11437219800787,43.12373548923539
14544,95.1031148644562,42.397204792943064
14545,95.14825556404324,43.49858602752156
14546,95.1559207676474,44.0058886898866
14547,95.15708789539748,45.32859848042308
14548,95.16513986096624,45.377586470886925
14549,95.16585239749395,45.428213200203984
14550,95.17558338394208,45.69430206612963
14551,95.14785041768506,44.90154399835498
14552,95.1212473828037,44.31943476716396
14553,95.12625105716629,44.479154369841055
14554,95.17123605170727,44.76796555192392
14555,95.17830927979821,45.47220857724959
14556,95.18481107314382,46.10597684841263
14557,95.18717564836454,45.857785998285905
14558,95.19753773746284,45.82931327857614
14559,95.18538862140042,45.38254606469805
14560,95.19659410250763,45.57309678807836
14561,95.17569043785569,44.458416848648824
14562,95.17382108066529,44.205764640466455
14563,95.14197530788132,42.74235787039392
14564,95.1385481295492,42.61717450283865
14565,95.13648894415242,42.65694076587387
14566,95.13037040606793,42.833691362619376
14567,95.13631431474145,42.68621902157443
14568,95.16102763973248,42.741461403177475
14569,95.14952745475892,42.814631740522
14570,95.13707132549854,42.406795824583504
14571,95.14010194379473,42.17438271291266
14572,95.13152040405703,42.3753030894318
14573,95.13216502646551,42.50417017113139
14574,95.12748022935578,42.428029978389496
14575,95.12523113056473,42.42145885271508
14576,95.12165256875375,42.49422663417719
14577,95.12758867295011,42.604854815076465
14578,95.12374912691716,42.56725340788555
14579,95.12217363670764,43.31126502717893
14580,95.098293661357,42.615450382366085
14581,95.11255892354173,43.708534371160724
14582,95.08743020366414,46.83335452559338
14583,95.03273931063019,48.58085929168731
14584,95.15959384605314,51.158045848962914
14585,95.11203773632803,51.02741073866101
14586,95.07568628425584,50.6894093359396
14587,95.09787569017085,50.13478510696197
14588,95.1085406768466,50.77409860013197
14589,95.08039512720725,49.72731056983329
14590,95.07879824224479,49.64604194245519
14591,95.04532665670808,49.590644724725294
14592,95.01402075202326,49.062092287019844
14593,95.11752545825642,50.29019272424649
14594,95.1728521581137,52.65899791281109
14595,95.06952127099443,50.77480363462069
14596,95.0749708236962,51.415991138698125
14597,95.13542901135494,52.38183701203705
14598,95.13895309564342,52.22965114195361
14599,95.12356775385301,51.252455690213786
14600,95.13862483649388,51.84313796845621
14601,95.21887469868383,52.363776293603514
14602,95.22110337779172,53.108046640311
14603,95.19547466337261,51.39016120836791
14604,95.25492988317602,52.54576607139808
14605,95.18248021480588,50.52221472931615
14606,95.22327240036098,51.92323004677128
14607,95.19422148083329,50.28686182500523
14608,95.19449058309466,50.45792241653186
14609,95.25400737284973,51.963567128409736
14610,95.22664217898077,50.39149020844874
14611,95.18656226141644,48.19440494302985
14612,95.20069943059055,47.66016936105651
14613,95.21363868543308,47.84845446591748
14614,95.14779132866666,46.357939455784866
14615,95.17755335326883,47.32081335475744
14616,95.15535555196283,46.47401335719668
14617,95.16504781321414,45.95655690725264
14618,95.24958114697027,46.799902309724956
14619,95.25479634301499,47.42892266719094
14620,95.17469483323106,45.779157648393515
14621,95.24443780753727,46.898011464163474
14622,95.23912687801968,46.76069234352589
14623,95.26132837382181,46.32227836412882
14624,95.26072470120981,45.72613103690901
14625,95.21780410029993,44.21272552356603
14626,95.23416413293228,44.63131671824334
14627,95.2924638650962,45.01721246403665
14628,95.27352610045544,44.807157067834574
14629,95.24408595078368,44.77379870746379
14630,95.23131594481585,43.86142007663896
14631,95.25395210380206,45.45898914384809
14632,95.21559635512736,43.942833021812255
14633,95.23204749818548,44.05612887661849
14634,95.23586374476395,43.202821779161184
14635,95.2234432569172,42.34770079413868
14636,95.22169123539871,41.90332723718075
14637,95.22827114921373,41.38382453414351
14638,95.23081275386134,40.632752617712576
14639,95.27388040966727,42.05471588172266
14640,95.28702459751297,41.3804215048778
14641,95.26437649274291,40.50889133847243
14642,95.2531745695075,41.03450693300942
14643,95.24858113371484,41.568998543627316
14644,95.25878681436316,41.61589861693006
14645,95.27875405794254,42.474615185718804
14646,95.27553804786321,42.56688687896524
14647,95.31909848043739,42.87369550291386
14648,95.31797043337211,42.55320373630292
14649,95.29252939879694,41.92474935132073
14650,95.30440988235665,42.09757342157927
14651,95.27184489586773,42.318838279222966
14652,95.27225166357867,41.59762701497187
14653,95.29564052472188,41.516481724874204
14654,95.30897810578405,41.6971063689812
14655,95.31686025417329,40.85057924852122
14656,95.30302078024397,39.899289237449466
14657,95.30282959243712,40.649920082178845
14658,95.2899215804264,40.28369789580281
14659,95.28876214584552,40.132192600265604
14660,95.2897272835319,39.8410816507822
14661,95.29152611173092,39.77886623858122
14662,95.28615666278375,40.067565838324725
14663,95.30078923789117,39.87856681112435
14664,95.33137618456416,39.98986770717502
14665,95.32684636798507,39.60124632751137
14666,95.31630876978674,38.78141986730025
14667,95.31529374715944,38.547492450219984
14668,95.3399537891892,38.66559892573991
14669,95.34567604504457,38.87057714266157
14670,95.33625115933796,38.45412769527617
14671,95.33760223572774,38.5121041462724
14672,95.33106006640313,37.962348338606226
14673,95.33329498160505,37.95119201371852
14674,95.32803565400518,37.369211343002725
14675,95.32337800927804,37.16821120125292
14676,95.32314025827797,37.129426655784
14677,95.32940829050385,37.1481990527295
14678,95.32643102985544,36.86413744785429
14679,95.32163593047207,36.862913367952494
14680,95.3064392215927,36.65902152668591
14681,95.30651221881779,36.658088700014055
14682,95.29897139181665,36.46889252027205
14683,95.31144294866989,36.38713626964974
14684,95.30711331117648,36.48254651817295
14685,95.31457834351288,36.38775123039677
14686,95.31301507780275,36.221369242467524
14687,95.3072087901711,35.9406205748137
14688,95.30751603045292,35.80749871830794
14689,95.33646571801512,36.04689469783147
14690,95.32690509991485,35.825952355802144
14691,95.32675597758634,36.24050373748834
14692,95.33282994060727,36.223818852594725
14693,95.33715918366819,36.991013332904515
14694,95.33935970112016,37.42572227174053
14695,95.32993834110981,37.77073371508379
14696,95.3366516846223,38.057212014085536
14697,95.33550432296539,38.21509956108334
14698,95.338279355937,38.72063698149807
14699,95.33359214768552,38.19468571587068
14700,95.33685430949758,38.65717197583088
14701,95.33680135926268,38.4492581776332
14702,95.35253404739503,38.71668041461078
14703,95.33761510379736,38.31325769242968
14704,95.35538654099867,38.832783654996426
14705,95.34590706881815,38.43902270272714
14706,95.3345075818977,38.532268745977234
14707,95.30373399114248,37.42952203376734
14708,95.30194846237903,37.518444718880836
14709,95.31480244201374,37.56308308255211
14710,95.30234567663638,36.909224758440125
14711,95.30278532175463,36.67443693175275
14712,95.31205238655683,36.691895195574595
14713,95.30752853673387,36.397515726695744
14714,95.30431257906565,36.28126950054768
14715,95.30362862924355,36.056114753302644
14716,95.30411373464852,36.05117072064995
14717,95.31761315308371,36.28585556155057
14718,95.32509719453053,36.445083401181186
14719,95.33915974244296,36.46686364326101
14720,95.33601839073275,36.40946045841414
14721,95.3342686769107,36.38123993109351
14722,95.33612426996046,36.46518785953886
14723,95.33943143232524,36.35661394417093
14724,95.34069490544509,36.454837492867874
14725,95.33443586892916,36.467258906871
14726,95.33401347226507,36.24718565298653
14727,95.34030298462321,36.32988190439596
14728,95.33380683791654,35.917622466043305
14729,95.33648027417162,35.75038524170353
14730,95.33993205393001,35.56455969389286
14731,95.33850728903266,35.50090755479567
14732,95.3333186273906,35.410242884522255
14733,95.33571786167127,35.834477556415806
14734,95.33571786167127,35.77262376632857
14735,95.33070007066082,35.404280537890465
14736,95.32941829630288,35.38033189036075
14737,95.34932939661242,35.829634520111256
14738,95.355606453956,36.13084555124489
14739,95.35346264031342,36.16736194831762
14740,95.36736769461946,36.84365729200278
14741,95.35661258418712,36.836733592707645
14742,95.3771091139356,37.92270601771733
14743,95.37077471745413,37.89724129833449
14744,95.37790605815746,38.24922158819108
14745,95.3781786812472,38.05622234296002
14746,95.38460070972387,38.36552824516317
14747,95.36933435257197,37.952073436983504
14748,95.37459612967166,38.25521778674513
14749,95.37002878675358,38.282781652168225
14750,95.37567838908912,38.5564418632208
14751,95.37198235800989,37.96677306253071
14752,95.37992936400131,38.25764068118318
14753,95.35728093986712,37.6504289467359
14754,95.3854650140618,37.58777703286423
14755,95.36909329336906,37.0968594136916
14756,95.36731157861573,36.95683883185955
14757,95.36731157861573,36.94590315530618
14758,95.3802928644055,36.87918014756273
14759,95.37722145537789,36.978085407853925
14760,95.37552117421647,36.31797375317523
14761,95.37860515202641,36.604237407547814
14762,95.38870156614618,38.55152425393255
14763,95.3890726563545,40.6698740026644
14764,95.40773566094767,42.16285740568256
14765,95.40354705634205,43.640074665328804
14766,95.40789206130748,44.421290718600154
14767,95.37874690229883,45.5682098612276
14768,95.36766301801539,44.872791659247525
14769,95.41703041035066,45.14400840625635
14770,95.41537813896537,44.614037615774855
14771,95.39548586266606,44.22116926929999
14772,95.42565750386609,42.984126001086054
14773,95.42662922419191,42.852168910661426
14774,95.43577782995614,42.25405871702012
14775,95.45106893709301,42.45129230705714
14776,95.43613838288694,41.847544850457275
14777,95.41651092266918,41.22976526298119
14778,95.42819139671094,41.860603254541914
14779,95.4350656938682,44.50851224935737
14780,95.43799760702203,43.765059379923066
14781,95.41277434125688,43.039728013583584
14782,95.39358572418838,43.24076479533048
14783,95.41452199867912,42.74555513736729
14784,95.4365591614052,42.51520391533109
14785,95.48676611399321,43.133613633619966
14786,95.48976547603552,43.64253303559808
14787,95.49284472291703,43.94166693472816
14788,95.52390276648836,44.2254981242891
14789,95.54905141267402,45.329505448994816
14790,95.58118236764217,46.206901735408174
14791,95.57482800132294,46.22212557690586
14792,95.54563759056022,45.635387845936194
14793,95.58878664532168,46.48866187197472
14794,95.62115682575951,48.13635171948413
14795,95.63217660889289,47.782554511168605
14796,95.65352382760162,48.264464041962356
14797,95.65820408043584,48.68595050465551
14798,95.65037509038748,48.204728409899445
14799,95.6394404237789,47.73849063713253
14800,95.62360741765463,46.70319166587949
14801,95.61317383774526,46.24259368864467
14802,95.58139805551065,44.906080522587736
14803,95.57317717891011,44.21317935946259
14804,95.58131248770106,43.77357480232288
14805,95.58386837428496,43.72373395749671
14806,95.57852107268327,43.63300605397033
14807,95.6089469055625,43.56494214538011
14808,95.59899067632455,43.56173322596739
14809,95.59032464580578,43.275052700045435
14810,95.58221327407085,43.22202620759584
14811,95.59825689342811,43.260732606478285
14812,95.59146018079383,43.369774951608065
14813,95.57751632801991,43.27747193735445
14814,95.579836766916,43.41855449440512
14815,95.59091657556809,44.17768482314444
14816,95.56845136455813,43.70334849577521
14817,95.56972304806713,42.994504040205236
14818,95.57479228602868,43.6435560309589
14819,95.57813092136296,44.075421708116544
14820,95.56442240048928,42.75264826798213
14821,95.56568042343872,42.358737875555796
14822,95.56057316738357,42.56717573315334
14823,95.58597004840489,43.347621198252334
14824,95.57098223174,42.48016796237731
14825,95.55416433113463,42.30714254534304
14826,95.5595165779851,42.29660118726008
14827,95.5881773698636,42.01616398852976
14828,95.59775190270314,42.52928123865828
14829,95.5858967567623,41.72921465006187
14830,95.57004586109468,41.13023673314195
14831,95.58365534375537,41.347474723016845
14832,95.56133129962205,40.11990143964185
14833,95.59934338124577,40.642223753761606
14834,95.61205015750143,41.73171140545743
14835,95.60836364036359,41.76149461680408
14836,95.60212020332057,41.043618220552254
14837,95.60604707334298,41.16665741881962
14838,95.61134665412075,41.30173666180759
14839,95.61893293274954,41.94747248742109
14840,95.64095637265166,42.55596185105339
14841,95.6468700117985,42.12637227464323
14842,95.64334330486959,41.75716968305109
14843,95.61548678407789,41.27098297260711
14844,95.6060688845155,41.70918212360583
14845,95.58673705299391,41.135415440535574
14846,95.5862014459097,40.95070838865681
14847,95.59334130613533,41.51358084490211
14848,95.58693106976901,41.14668575025159
14849,95.58921145933135,41.23965653373314
14850,95.5770713461168,40.38772237175893
14851,95.55846878264475,39.37838357488378
14852,95.53624630988065,39.29337511216584
14853,95.52198555512474,39.021043602816654
14854,95.51450610664128,39.05509035504322
14855,95.50460718481835,38.593779651584
14856,95.51605589360337,38.751269661297634
14857,95.49142609047234,38.48117521662246
14858,95.48533108547537,38.42160723851838
14859,95.48164021426778,38.473301372796094
14860,95.48272703539908,38.49630270983432
14861,95.4642655073013,38.31212268012017
14862,95.45286585296445,38.09237386387587
14863,95.45280998538227,38.1062846854119
14864,95.43641279277007,37.39183836024685
14865,95.43134105529023,37.38145418948033
14866,95.41889628541054,36.840769382593244
14867,95.41889628541054,36.3934484631397
14868,95.41028611333512,35.50653690421193
14869,95.41293311316186,35.457539668776995
14870,95.4079525794792,35.30155812386719
14871,95.40421675764591,35.18532632446525
14872,95.40245989607556,35.12059558054513
14873,95.40926624517866,35.17751464146969
14874,95.41152206892863,35.206584797735985
14875,95.41656896167476,35.537932750438415
14876,95.41740181158889,35.57080644489379
14877,95.4193526349313,35.58204942884445
14878,95.41761259919939,35.50082146633199
14879,95.41825314092638,35.51294155043592
14880,95.40849034557213,35.3015164542403
14881,95.43803038081032,35.7676580240772
14882,95.43161300387608,35.8932301245824
14883,95.43557279550205,35.93741220759667
14884,95.4428486064843,36.2808274853935
14885,95.43927294107102,36.4877331695583
14886,95.44786387866456,37.03058827853872
14887,95.44142180065117,37.049443851669515
14888,95.45506909354877,37.68332933204463
14889,95.45724286850394,37.825282970005524
14890,95.44957789806926,37.75483848012083
14891,95.45329782253953,38.123385167176565
14892,95.44768934641995,37.95179014444979
14893,95.44661297417186,37.92845848521146
14894,95.43709138597738,37.518719797709245
14895,95.43679707703194,37.84416112366211
14896,95.42270907728683,37.73752310539893
14897,95.42426870414262,37.7483375626626
14898,95.43069148827982,37.21701546669827
14899,95.42758751488012,37.044836090295334
14900,95.41604534972768,36.7341485058422
14901,95.41664706653754,36.083780149349074
14902,95.41095920753993,36.168318799662615
14903,95.41503340295442,35.97238483967571
14904,95.41560262534676,36.09097609970946
14905,95.40703716692732,35.5329432293076
14906,95.39943030048126,35.25991944865182
14907,95.41237724385726,35.424442718701265
14908,95.40554348772501,35.27491553883555
14909,95.40554348772501,35.21686135301218
14910,95.40949026517694,35.177429380610995
14911,95.40059778433938,35.135228362591825
14912,95.40030610882503,34.95099203029657
14913,95.4067926813523,35.09196865574402
14914,95.40543114526946,34.958403174740724
14915,95.41501059536363,35.482027328119074
14916,95.41001301564017,35.28267573048214
14917,95.41504252010611,35.08383560567619
14918,95.41852581582157,35.001581258548164
14919,95.41823414030722,34.85919715307441
14920,95.41889884741924,34.906298114072975
14921,95.42395556567531,34.87293954334817
14922,95.42395556567531,34.87923416255474
14923,95.42259402959249,34.79330384331067
14924,95.4194724153733,34.60512294517301
14925,95.4216861780121,34.65042266969034
14926,95.42222311956925,34.587107536359404
14927,95.42193144405493,34.5725703550658
14928,95.43145587556997,34.69627673141236
14929,95.45092713838314,35.1122290511262
14930,95.45511212003264,35.39151716041593
14931,95.45769815865411,35.50147262326108
14932,95.46634452680124,35.94231210240132
14933,95.46139830422307,36.15432972111989
14934,95.4629393710238,36.463177593520335
14935,95.46352523145491,36.569638389068366
14936,95.46760336903719,37.02187355883151
14937,95.45770272047324,36.74885222498076
14938,95.47154694909841,37.546601086668126
14939,95.45917807886603,37.40988449680487
14940,95.46583357453976,37.82872171615655
14941,95.4447008669358,37.23429364187977
14942,95.44666636843674,39.37846644204386
14943,95.45006887040613,41.38667073964083
14944,95.44837902413614,42.885954121576596
14945,95.47530295535798,45.83484658390846
14946,95.4047963429014,46.066414848559575
14947,95.42113194463876,47.19888957186343
14948,95.36159528351796,46.33948575854823
14949,95.3785634336114,45.874808702970476
14950,95.33304690469923,46.74465489958397
14951,95.26860287356864,44.801247059017676
14952,95.33083256190493,44.63284675919971
14953,95.41244091629655,44.54834174555732
14954,95.32908615778624,44.562106932716134
14955,95.3061243170441,44.475403638636564
14956,95.33147962575711,43.527495160244754
14957,95.35701000646922,43.56514739053983
14958,95.32524847249579,43.2858940394228
14959,95.33137003339819,42.619053293102944
14960,95.42546542905566,44.54337455304343
14961,95.3291966435168,41.76182020088723
14962,95.36846279770148,43.831074890357264
14963,95.32186238830937,42.118965716351966
14964,95.39674060800589,44.51886598235329
14965,95.38180886224221,41.39069982836153
14966,95.4731055681849,45.15160408659095
14967,95.46004789209877,43.997721681142515
14968,95.47459448567989,44.104395075546094
14969,95.43459063162933,42.4949521711652
14970,95.4524661617357,42.67688278814093
14971,95.45091543939442,42.2628741696125
14972,95.45217573388442,41.730051405190004
14973,95.46286339408361,41.9289859890753
14974,95.45689407726321,41.27516791212259
14975,95.47781521455703,41.553984945296
14976,95.48272602386926,41.443700467898495
14977,95.58456179484818,41.62451887534482
14978,95.59559652431625,41.65235035945457
14979,95.57671413772033,42.12736531182713
14980,95.64822269528163,44.063705463977364
14981,95.63519675642254,43.4240524510001
14982,95.59313147897215,42.5441311340891
14983,95.60225252317618,43.128545626190736
14984,95.60537721367248,43.43670442181851
14985,95.59054455729247,43.1722396438814
14986,95.61914641460412,43.95981524228916
14987,95.63977273143577,44.319979815563386
14988,95.68503977458036,46.24866456986518
14989,95.64715899571014,44.509996884551676
14990,95.64163907958006,44.1665307688531
14991,95.68988338805138,45.370169240771766
14992,95.66932448274756,43.54921602700315
14993,95.71694841125773,45.72908013505996
14994,95.67322042076351,43.92986371175671
14995,95.70965871794542,45.5042013367239
14996,95.64392666219577,42.778257571468416
14997,95.6671672143886,43.011229768049176
14998,95.60452006576108,41.75439632369448
14999,95.64777732239375,41.908289935957654
15000,95.63505819177043,42.0063754669382
15001,95.67832028774278,41.75455184053864
15002,95.65349249715312,41.963532376377614
15003,95.61749913619421,41.2185699769442
15004,95.65273327604913,40.84346117284975
15005,95.60382780461273,40.51424799299791
15006,95.61587052126474,40.87903140567766
15007,95.6856914326292,42.053033069212084
15008,95.62963214530868,40.36997015140924
15009,95.66225371294932,41.35753111057493
15010,95.63833242474551,40.84016005130878
15011,95.66134001338584,41.5608405846102
15012,95.6258903617089,39.90605709818069
15013,95.68605329499161,42.1336397718346
15014,95.61776860382115,39.514168780618384
15015,95.69305011825632,42.54968647729196
15016,95.63956762884872,39.672272902879854
15017,95.64966344893631,39.41733648366857
15018,95.72329735836188,41.705325726162556
15019,95.69460941664194,39.701941429584906
15020,95.7018735000665,39.719338230323395
15021,95.71305001905792,39.35176888513163
15022,95.70633100784588,38.873752572180905
15023,95.69120106483054,37.82568715842951
15024,95.70266217080656,37.698720597521415
15025,95.76028255250233,38.712736740272504
15026,95.77207176568899,39.54209488271501
15027,95.69617058272199,37.91771303656261
15028,95.75048215899483,39.01730454829234
15029,95.80885972469069,40.77946026342329
15030,95.7240082621438,39.051335258105446
15031,95.77264052476777,40.70101326661549
15032,95.75133639895911,40.48332261799963
15033,95.80564259909957,42.351412631261965
15034,95.7616590803657,41.23615223959641
15035,95.77353955701871,40.977960951590056
15036,95.81224434542914,41.73339561816711
15037,95.81082101828822,41.1618785636889
15038,95.76776641810541,39.84898047168042
15039,95.80732968194724,41.034465158106435
15040,95.79836763353961,40.911707848262985
15041,95.82068357890009,40.95877180565265
15042,95.7924990336441,39.92838030002683
15043,95.78640830202437,39.774970657012794
15044,95.7712902316295,39.46359268468954
15045,95.78015515157406,39.854666278017454
15046,95.74685339264437,38.903798697498424
15047,95.7772756061213,39.68356086361399
15048,95.78857687656851,39.90177051631182
15049,95.81340927744453,40.52405920082719
15050,95.8124368758254,39.98858292474164
15051,95.82198996952309,39.631253249892126
15052,95.8395307553323,39.045132788071754
15053,95.82315711299971,39.03663665334789
15054,95.80760551074172,38.69599073467158
15055,95.81171276683392,38.577472674386385
15056,95.81775595045018,38.27361434767502
15057,95.86897166243983,38.50640366296739
15058,95.87968678672202,38.527490253952614
15059,95.82498027683799,37.58151763142808
15060,95.87419432425402,37.861607761403434
15061,95.88181704005287,37.66983767686537
15062,95.8403834808314,36.690354668131526
15063,95.88031153066328,36.88746480748423
15064,95.89982980957055,37.34483668099441
15065,95.85175493500924,36.464170195946956
15066,95.856303004748,36.196035248791496
15067,95.90567646196023,36.144585522343235
15068,95.90567646196023,36.40785181692463
15069,95.90986915170569,36.26737856677812
15070,95.90935053418508,36.05742331132665
15071,95.86882081226538,35.55961940256257
15072,95.86823293267732,35.46101359601579
15073,95.93225780310405,35.590540699890425
15074,95.9339180334725,35.34542795994304
15075,95.93689246061113,35.42022953191293
15076,95.94226783470742,35.521894748574994
15077,95.94270189092447,35.83279047347991
15078,95.9380108456552,36.20025106489373
15079,95.94359686012484,36.96240285544853
15080,95.89332892255406,36.71806347353101
15081,95.93769598448867,37.84063178066607
15082,95.94080662233004,37.8564772510066
15083,95.93413321314023,37.449961537917964
15084,95.93191009352329,37.522901783593866
15085,95.93527354306202,37.85814260183097
15086,95.93423051981998,38.15459343888492
15087,95.92809471696643,37.839787543176165
15088,95.92356485503036,37.57024069158332
15089,95.92123791196391,37.560573901766894
15090,95.91597131980055,37.24212158048977
15091,95.90083540797866,36.54455196563535
15092,95.89471890209057,36.33631145856943
15093,95.89664473381784,36.39084437291856
15094,95.89086024382672,36.3040287066868
15095,95.90077313342329,36.424646433677594
15096,95.89164440160151,36.243780516541996
15097,95.89463007362274,35.91655483443171
15098,95.88572725057962,35.355733365227735
15099,95.88090616418961,35.30031901471853
15100,95.88231317909236,35.44936778165053
15101,95.84317132725958,35.5801535919487
15102,95.83569034089518,35.45762580293879
15103,95.83516248190959,35.69775151526664
15104,95.87258297765932,35.67691283687314
15105,95.88305559520987,35.48649673531946
15106,95.88250001615393,35.432974490354475
15107,95.88441129011164,35.5682944163559
15108,95.83833366335207,34.62226099971597
15109,95.88930512510376,35.256107582777496
15110,95.88952179358944,35.33060914998294
15111,95.84407266722465,34.50374641914018
15112,95.89294202552338,35.053127823842914
15113,95.89571667965073,34.96004619316713
15114,95.8992122024075,35.4740817452416
15115,95.86298399493576,34.96466917943125
15116,95.86004601362474,34.95278364450741
15117,95.86187617307637,34.988233628480096
15118,95.86158449756203,34.82298948180173
15119,95.85462565782005,34.14857248768938
15120,95.8570738733349,34.166438204426164
15121,95.90838199664124,35.40182100997343
15122,95.91610283651089,37.792573550826624
15123,95.87290805305801,38.97262224104141
15124,95.88813640517944,40.91681163317361
15125,95.88555796633925,41.32317343696378
15126,95.88596008658676,43.41962514735421
15127,95.97152025916176,45.90558556194785
15128,95.91511164622774,45.027922949286925
15129,95.91147313910076,45.647145034742344
15130,95.91064036470937,46.57094839615577
15131,95.89930487107628,46.118171346644836
15132,95.88436172762188,46.10426662533084
15133,95.8775263136553,46.16179552579881
15134,95.8557311544235,45.98231132681264
15135,95.8440287707223,45.92051659060639
15136,95.83497395808784,45.59311415146081
15137,95.77436793213195,44.64816969910493
15138,95.76119989704809,43.860201791011136
15139,95.74332311075038,43.28975050578706
15140,95.74737870420587,42.7832286746674
15141,95.73757660229334,42.33998164622979
15142,95.72818183206958,42.34959427144302
15143,95.73187155977912,42.41063165203522
15144,95.70267572259978,41.47500870043607
15145,95.6668599444037,40.58729243355749
15146,95.65910784663814,40.592984320302385
15147,95.67581555034782,41.10382782721592
15148,95.68789385206881,40.83710099006888
15149,95.68491525788106,40.35281590808607
15150,95.70409210918628,41.23830929382315
15151,95.70496665740025,40.10536373452906
15152,95.70094104786222,40.07632582439453
15153,95.70193716596468,39.62149880234651
15154,95.75210326678257,40.558943596509295
15155,95.72686036055103,39.41507990307638
15156,95.72059615812064,39.46082141465873
15157,95.74650501110574,39.03700878015362
15158,95.72765077104411,38.656265337090765
15159,95.70625642918048,38.94718374216822
15160,95.7191819673357,38.63193326255787
15161,95.71815952637016,38.775286868098675
15162,95.64763594734339,37.39407140719103
15163,95.7032370516864,38.15770814063807
15164,95.70313048133372,38.16970891397224
15165,95.71023172696191,38.60623559587793
15166,95.64670081627311,37.75440150516293
15167,95.64437145627282,37.62275137587596
15168,95.65342315157147,37.47595886975486
15169,95.76765446358088,38.92218266984823
15170,95.75181067150476,39.300143686916655
15171,95.70219958319697,38.3158449998991
15172,95.71511138195386,39.45624651656337
15173,95.66157941856281,38.828501161422274
15174,95.72349855052404,39.877523992735306
15175,95.70496034382602,39.2213431031026
15176,95.70938594203871,39.72648059953515
15177,95.70856893428024,40.0161882908787
15178,95.70889116427382,40.21336327171755
15179,95.73928941458128,41.848183240401205
15180,95.68805133979413,39.80595726167759
15181,95.7018251291863,39.889300639461794
15182,95.70795210497546,39.90466633261617
15183,95.74033417013253,40.48298354990259
15184,95.69696864809603,38.89376770724744
15185,95.74344220236529,40.38387972473093
15186,95.71362527664519,38.87532278559587
15187,95.73315431047145,39.89571702357989
15188,95.71065939749863,38.46622046854185
15189,95.74511937226515,39.842316564110135
15190,95.71294673179656,37.6852121111946
15191,95.72958229380077,37.32483550511635
15192,95.74912611539038,38.54024256277334
15193,95.7205037222469,37.07307934728296
15194,95.75625703010462,38.50491569938884
15195,95.71275673632077,36.33111810135865
15196,95.73288159991131,36.46701133097566
15197,95.72825504645218,36.25678114919358
15198,95.72306998373777,36.064169243375794
15199,95.71807118652171,35.9435054608634
15200,95.72038643630972,35.85595324794776
15201,95.72574085145291,35.92148063891741
15202,95.73334738598498,36.22861900782445
15203,95.69086427820758,35.90426980245966
15204,95.7036584261148,36.158618590512596
15205,95.74787617811495,36.83638949218932
15206,95.70738457466801,35.882165103196314
15207,95.70850210864246,35.71366522037195
15208,95.76417522744745,36.524374880618964
15209,95.76362705202025,36.42288531526397
15210,95.72512699358022,35.98891328707148
15211,95.77023280276062,36.77629245769028
15212,95.76635702667126,36.70608866998384
15213,95.76935089799949,36.49893193961275
15214,95.7707504897696,36.32544992733898
15215,95.72636728351478,36.11383727056531
15216,95.71230213063943,36.044751089960194
15217,95.72797543601678,36.44708098317399
15218,95.75165948907836,38.99120321392481
15219,95.73791531600666,37.26592438577169
15220,95.72922821787422,38.11751903968302
15221,95.75933605556993,39.236424906211205
15222,95.75547030040983,39.81805763032901
15223,95.71195473209218,39.29438103329717
15224,95.71894667661056,39.72523570694244
15225,95.77921914610893,40.04010180944162
15226,95.77314321699285,39.562020194638
15227,95.78612743598393,39.64647466522384
15228,95.81569377197243,39.951000889084455
15229,95.80545117625283,39.31538443286945
15230,95.84555077765718,40.75436562206015
15231,95.82215639757356,39.5608902483853
15232,95.86953860549136,41.74592917113421
15233,95.84587721225446,40.235657007087774
15234,95.87667632503859,41.71852718478587
15235,95.83519593926192,39.285983236194156
15236,95.85851006176189,39.33201012384934
15237,95.84978221729408,38.35499890530832
15238,95.84559655526515,38.0153135704009
15239,95.88159349773198,39.35288322631458
15240,95.85720494914845,37.74005415053074
15241,95.85973346792036,37.8454882080965
15242,95.89393659950981,38.84658988271483
15243,95.90006472724203,38.843024052330925
15244,95.8810793674326,38.133367891586545
15245,95.8546762496485,37.86104132115239
15246,95.85277236835961,38.14899292699115
15247,95.84848797746614,38.18228902437571
15248,95.82865366784789,38.34238145726364
15249,95.80869133412058,37.85546930287302
15250,95.8126946670745,37.891936582540104
15251,95.75254790987128,37.22568295006383
15252,95.79954426907793,37.47875185074643
15253,95.7933964487832,37.51893040099051
15254,95.7929883044258,37.76674964793159
15255,95.75123620760121,37.23140978180684
15256,95.8074554106393,37.56675936837367
15257,95.80287376406557,37.56449569883468
15258,95.7663575220693,37.15678172475917
15259,95.80450418581111,37.469253279191285
15260,95.80095173971777,36.77006039923915
15261,95.7992823939808,36.851621049208454
15262,95.80509681524123,37.450672294673865
15263,95.7591861957154,36.49109322800001
15264,95.74870977408193,36.0362446511116
15265,95.81473719664844,36.8927587605464
15266,95.81732122195612,37.24258886778303
15267,95.82816378178882,37.24621861246529
15268,95.87587622215226,40.10419157910014
15269,95.85129437489871,38.36071398970106
15270,95.8519768544569,38.697905163342874
15271,95.8570920622701,38.73035599053546
15272,95.84323034946216,38.588318477120616
15273,95.84997338416099,39.17157212489166
15274,95.84448563206676,38.590590584697175
15275,95.88819345532377,40.56574235683186
15276,95.8581610262965,39.36081218874101
15277,95.86415088246493,39.27919223565492
15278,95.85232329322284,38.99777885059264
15279,95.84610455172906,38.83030735271882
15280,95.89917549513395,40.57949298685925
15281,95.8519341084187,38.43053462810659
15282,95.88309618509908,40.099822999638334
15283,95.84502294900236,38.07849391393777
15284,95.88453037099026,38.57350866322754
15285,95.89984302506747,38.01220878744892
15286,95.90866868326499,37.502195965827525
15287,95.89964095515525,37.1943927901876
15288,95.91084156342353,36.698301002657345
15289,95.92161865466741,36.7313861952353
15290,95.91403600266972,36.325617045531274
15291,95.92741924993021,36.29615120636998
15292,95.94002792480379,36.319095528674524
15293,95.90541668244835,36.278879473909896
15294,95.94583577013293,36.368195034260744
15295,95.95948697121352,36.85825500383216
15296,95.96796752817869,37.18431520852647
15297,95.9395440215855,36.9103814705803
15298,95.93663416291753,36.63433194450071
15299,95.88865601583818,36.29347606722233
15300,95.86801156653422,36.6664975100411
15301,95.89788962049529,36.61950445177219
15302,95.95808807115296,38.35828220639808
15303,95.94814061490987,41.18061767646898
15304,95.94581612906123,41.37878626271889
15305,95.94501272113548,42.99925527233599
15306,95.93618339248138,43.19766625797008
15307,95.93715957167446,43.504270668475804
15308,95.9376569380456,43.462894534329116
15309,95.95100880982716,43.34493281781844
15310,95.93773222670701,42.17552932809702
15311,95.93818202891241,41.84702135828705
15312,95.91758127441322,41.36470656860244
15313,95.97483296592318,41.71245643181885
15314,95.96929190595047,42.48407942368139
15315,95.93800464659677,42.46769326509866
15316,95.97698686324829,43.26844286443506
15317,95.98113981131237,43.17801540270122
15318,95.92926877034462,43.03338059177798
15319,95.99686514216985,44.421643737189264
15320,95.98358391245714,43.304098397466305
15321,96.01328929117359,44.357807563164066
15322,95.96465640635287,42.20983273685665
15323,95.97821985407067,43.33124833905723
15324,95.97365737905412,42.51980283231868
15325,96.02084831111146,42.25998323239029
15326,96.0366110457341,41.52918018601263
15327,96.0327701661806,41.1961490384095
15328,96.02718062885957,40.36344129401237
15329,96.03676298041559,40.65672266559939
15330,96.0307870919877,41.418940067427314
15331,96.03753230299054,40.47044202036366
15332,96.03861360306443,40.65113412268977
15333,96.01545718352192,40.19977699265541
15334,96.01223970345944,40.27274331971373
15335,96.00781861052195,39.254311762532616
15336,96.0176941349464,39.59448877721262
15337,96.02266095085723,39.43946146119145
15338,96.02618439784369,39.12682181827044
15339,96.02075115206631,39.155421116413486
15340,96.02838021036058,39.74928488529834
15341,96.0333616841535,39.93247637346954
15342,96.04167842413297,40.15961388470233
15343,96.04432730992781,40.28290882238541
15344,96.0499505481909,40.46160612649745
15345,96.05621301735657,40.462914490439125
15346,96.01768975088682,40.03985458782243
15347,96.06333165889356,40.41010874797727
15348,96.07331268962322,40.50876799953556
15349,96.0777630651496,39.747266462267156
15350,96.02579615469074,39.473286748141696
15351,96.03882687218544,39.954373322168145
15352,96.0324874661881,40.19731652633388
15353,96.08005202083308,40.61529528720046
15354,96.08845206977664,40.55122977578809
15355,96.09104317319954,40.40132751899017
15356,96.08568282943538,40.19173632955004
15357,96.04308386195314,39.03385665270167
15358,96.0429076789219,39.00484782756134
15359,96.04187790492067,39.2155136466992
15360,96.02235012898922,39.691595090539096
15361,96.11630212304759,40.201290231577595
15362,96.11378232948677,40.17890268077583
15363,96.10835015622739,39.86937133739566
15364,96.1165058375356,39.79620875167179
15365,96.11414214209529,39.79502301517468
15366,96.09306151087432,40.412362230235324
15367,96.0933445589434,40.39777823412601
15368,96.10869229200414,40.48324116436713
15369,96.09735248272472,39.76552914043956
15370,96.08516299649011,39.58956799992374
15371,96.11927749648802,39.159778700951335
15372,96.12340740677756,38.980876494638956
15373,96.1209627840519,38.72889833691325
15374,96.12332470044404,38.58106292040274
15375,96.11831505563381,38.55235971686675
15376,96.11923558545851,38.29364360761198
15377,96.12485921980453,38.14998619889225
15378,96.11385292556335,38.140514837416724
15379,96.13006759174274,38.06569970532536
15380,96.13509239780527,37.92600657816909
15381,96.11831224567229,37.74349347790929
15382,96.1157008150062,37.63713272226042
15383,96.13112405475061,37.628685478295694
15384,96.128180887615,37.61839750075814
15385,96.12940541035121,38.2003633607107
15386,96.12432018801674,38.351325936208426
15387,96.13589965241088,38.66604739165589
15388,96.13157896234033,38.478627025574085
15389,96.14408027324824,38.60187581309899
15390,96.13858054719915,38.480451394370085
15391,96.12970027454104,38.416514482503196
15392,96.18056204080978,39.40954422263798
15393,96.18331724150036,39.76002018679935
15394,96.17511435102938,39.16674530056988
15395,96.18854873335786,39.73962246158607
15396,96.17983668856364,39.57590387001527
15397,96.18194779824773,39.597716612659006
15398,96.18554775495474,39.131510454808925
15399,96.1858470128571,39.16947258954031
15400,96.19350204777813,39.18734513414647
15401,96.18940291841857,39.5805021828556
15402,96.20151185415367,40.113161890037816
15403,96.18408098693189,39.705037516017946
15404,96.19819116147069,39.89817191918913
15405,96.18286155138286,38.96020414585313
15406,96.19611137332372,38.84166369844458
15407,96.15129023610064,37.23166819802349
15408,96.1640921967019,37.1201790702473
15409,96.1556442324281,36.85961145056568
15410,96.15436961052832,36.76011210609269
15411,96.15295850056374,37.36130037149822
15412,96.17128040120001,37.566778876555894
15413,96.17292059950738,37.70031429639704
15414,96.16571775378674,37.67381676699142
15415,96.161098589018,37.674726083572985
15416,96.1436783896896,37.65645204938657
15417,96.13764848278873,37.54719655183544
15418,96.11505172569721,37.394648677409
15419,96.10557169317644,37.34404620220266
15420,96.10931763186001,37.60272575952115
15421,96.11153464332261,37.710770667157206
15422,96.10424841903466,37.62073107479892
15423,96.09443146203073,37.83852583630674
15424,96.11155812483895,37.76984607331958
15425,96.11271240742273,37.24342936531414
15426,96.11009607059438,36.85126379663656
15427,96.09506584945258,36.439372373025385
15428,96.07334832129631,36.22672703880227
15429,96.06406587542978,36.24531245705224
15430,96.06295140086279,36.23207441094416
15431,96.0722160905611,36.393031048660355
15432,96.07168782548837,36.2190409354787
15433,96.0773683500887,36.40588780381533
15434,96.08152792265861,36.48762643063695
15435,96.0940478305799,36.62562489732482
15436,96.08906768632819,36.58509528701408
15437,96.10198798660431,36.489541790747815
15438,96.09004017167128,36.479372251088186
15439,96.0658851600836,37.40030311702817
15440,96.06094572541737,37.229922032311585
15441,96.04888023664307,37.21139691545081
15442,96.05954669753396,37.49740935215114
15443,96.07344793278672,37.875682986609334
15444,96.06578253436913,37.61192799624039
15445,96.09809124656068,37.74306847343615
15446,96.07329623721316,37.45834334397534
15447,96.07754643291155,37.464531501894335
15448,96.07609558233641,37.339471877902554
15449,96.09166170782316,37.99515915060865
15450,96.07771477462276,37.13658931947152
15451,96.09588939987651,37.601986474896435
15452,96.05824608307218,36.898197872677144
15453,96.05991254118348,36.89307972028336
15454,96.05135137159057,35.969620391869014
15455,96.0638469656252,35.931686196808826
15456,96.05447904575315,35.41230285888471
15457,96.04733707240038,35.3254677396473
15458,96.0727363439258,35.37203606919127
15459,96.08948390757587,35.35272313145817
15460,96.08696613081672,35.49833614723677
15461,96.10491221712788,35.75807255346181
15462,96.08979294389775,35.821999560410255
15463,96.10161303993344,36.075890879237335
15464,96.08936479470542,35.825022850335074
15465,96.09091902053322,35.9245937484548
15466,96.09869370048187,36.06717499367876
15467,96.06541152525128,35.713584819700934
15468,96.0742566679664,35.8743804805293
15469,96.06960336344072,36.314582729833866
15470,96.06371706069031,36.28172903168268
15471,96.04517168536412,36.46877117424044
15472,96.03985371135096,36.07902409699031
15473,96.06647561120282,36.46969907746416
15474,96.03466730894748,36.28926406395889
15475,96.02385430973064,36.00347294640047
15476,96.03997904512873,36.07566364392824
15477,96.00977864570285,35.34405125304481
15478,96.01083940459749,35.60708441379411
15479,96.01095914536484,35.656338545021676
15480,96.0256319349009,36.03289369222279
15481,96.09973401568847,36.61945834009574
15482,96.10547254891661,38.76791139720597
15483,96.08553979697116,40.575128107761856
15484,96.11128432658349,41.80602880850102
15485,96.12408616183663,43.46505673114476
15486,96.06591324380885,44.31168346230455
15487,96.07830227616434,46.139376145191875
15488,96.07895239729287,46.47731208340519
15489,96.08945332408513,46.86636428562178
15490,96.10838020754235,47.224313293353134
15491,96.11607929283205,47.54408820951139
15492,96.13928975086424,47.267588796378256
15493,96.18055981650238,48.689085096351754
15494,96.14291840897536,47.3714371247526
15495,96.12477050385135,47.72388152336991
15496,96.09346377744528,47.37507466142319
15497,96.10632709557316,47.88462975183451
15498,96.12450228236293,48.8587639392944
15499,96.11557053795957,49.505759384143985
15500,96.11704192632459,50.53156271141562
15501,96.1141770470199,50.210320042951516
15502,96.13253714583018,49.56313391306653
15503,96.11208735981324,48.45003023120235
15504,96.11498135769693,47.06553118891051
15505,96.14762711819971,46.88293934431078
15506,96.18717846847213,48.07207471496394
15507,96.17314678635543,47.01215578351661
15508,96.1994022357443,47.713152991880136
15509,96.19015200205172,47.46759221949824
15510,96.22122829741768,47.58808627830357
15511,96.21595572033608,48.098768322833784
15512,96.21154888422825,47.59711681395428
15513,96.22598927638947,47.044522402087864
15514,96.2219101496157,47.2520823923648
15515,96.20778826221625,47.354619073394204
15516,96.23959449664791,47.56807988584065
15517,96.27780283678301,49.19101846810539
15518,96.22581857890165,46.80100158766589
15519,96.21692920674101,46.67622268599778
15520,96.20755120253519,46.36411098758812
15521,96.22799658468755,45.730053747363435
15522,96.23510485360512,46.23616648634535
15523,96.24430558696024,45.799824407425476
15524,96.26761865970867,45.99651789405139
15525,96.25709290529565,45.49340814098168
15526,96.276108004657,46.196079899034835
15527,96.24911370501253,44.90702235603877
15528,96.27145810778333,45.40958396430328
15529,96.32798339293578,47.38155607066238
15530,96.28844563362652,45.59974396116171
15531,96.27825635740317,45.79217946505293
15532,96.30128940775509,47.33345362667735
15533,96.27155903858521,46.361143771367956
15534,96.327313958332,48.73015403761938
15535,96.28867579731988,47.09345158128736
15536,96.32688098506199,48.6144121464258
15537,96.29846772303452,47.38776616070131
15538,96.28107217868676,46.73414503048723
15539,96.32300005601857,47.68496519795826
15540,96.29848023069783,47.30810605217564
15541,96.28899014385944,48.35688466206177
15542,96.31292332720838,49.071251173795694
15543,96.3059097643484,48.51422022459477
15544,96.33121735926194,49.95753739057313
15545,96.32321529206315,48.89940099897824
15546,96.31373379997095,48.858266645355585
15547,96.3021207861988,48.599629145221535
15548,96.2732146219739,47.64299991055364
15549,96.27630917027155,47.62528714918544
15550,96.29071082685012,47.53148895128494
15551,96.28605381492795,46.16086758703889
15552,96.31063270572325,45.986623825324706
15553,96.34142792364514,46.70716795177055
15554,96.32500206891481,45.667593850945764
15555,96.32451386089939,44.95709814181366
15556,96.32519115036578,45.42982971199971
15557,96.32548126327171,45.83809529668024
15558,96.31252338329803,46.12269520427715
15559,96.31429490416538,46.03562107972359
15560,96.2967077417045,45.65005818808235
15561,96.29016253850538,45.76424388896523
15562,96.31848292844114,46.48585940150847
15563,96.31431600076758,46.952120208592135
15564,96.3217842457009,46.321596788711865
15565,96.32860833557221,46.82507621676988
15566,96.32251138829989,46.590332077713875
15567,96.30392341899677,45.14072876581527
15568,96.31239977753775,45.363246652392746
15569,96.30143790880528,45.329572771162134
15570,96.27809559418301,45.27132328997887
15571,96.28640675478015,45.37083226171898
15572,96.2642954413775,44.62564538404314
15573,96.29563776897305,44.98295393409253
15574,96.2853027062395,44.76134550747805
15575,96.27524500023424,44.48448058813887
15576,96.27710860899606,45.14812465741664
15577,96.24706019347498,45.52033543131603
15578,96.24305754761927,46.008981783489915
15579,96.23576943788322,46.26188942895012
15580,96.22981873986518,46.79174134511119
15581,96.23769216249451,46.681871371933404
15582,96.23570542989279,47.57169492626413
15583,96.20685236685799,47.21138884401367
15584,96.21955034608813,47.83752977924673
15585,96.19553866778891,47.7996916091759
15586,96.20927378445646,49.03869781109971
15587,96.15865302122103,48.81057820547075
15588,96.24141324658167,50.2069342065048
15589,96.21213253896032,50.01585100356974
15590,96.2061070380547,49.5351647841736
15591,96.25066733842466,50.48467860294729
15592,96.18763072764467,49.038363406723995
15593,96.23304940811413,51.14352669030792
15594,96.16367664104826,50.06919551402934
15595,96.20091787432567,50.86506854544252
15596,96.21369613222666,51.038925400534545
15597,96.15884174605462,49.86574793139194
15598,96.18598492993378,48.888845888583724
15599,96.18865590062428,48.0399131155078
15600,96.17993143530414,47.3146869662601
15601,96.16290323442249,46.95745986384562
15602,96.16346333295705,47.2585912425807
15603,96.17772404480496,47.335284533604
15604,96.2331952228715,48.53959374223298
15605,96.25748774780108,49.0365796084639
15606,96.20924596564932,48.15859356540924
15607,96.20580011410242,48.77356404640851
15608,96.2513400688403,48.2178254506333
15609,96.26373433979678,48.59684527084953
15610,96.28861358184083,48.55958916317512
15611,96.26936573027777,48.02194897885629
15612,96.28701212325366,49.002097951685954
15613,96.26871951061243,48.52516681209337
15614,96.26991392472274,48.45740110252142
15615,96.24752675680054,47.7315988166378
15616,96.25339339840933,48.02353371291717
15617,96.20923268647866,47.45341068391339
15618,96.24536393417934,47.6278306658394
15619,96.24550134523959,47.706700877723584
15620,96.2566131940374,47.90446735334671
15621,96.23322323669952,48.22079468595542
15622,96.23424747519012,48.203523193582946
15623,96.23920107824256,48.04331569923084
15624,96.242841941947,47.92699233146301
15625,96.28468135433394,47.46545014509499
15626,96.29375841296708,48.00207623993021
15627,96.2777339396229,46.63074184517647
15628,96.27130620117735,46.506488999382164
15629,96.2584106793425,46.10319095615336
15630,96.25116307118383,46.26490171200798
15631,96.25602542044734,46.43499584900276
15632,96.23377419992089,46.229613559983015
15633,96.23894076901307,46.936409966003566
15634,96.23170064427758,47.513400252865495
15635,96.2449354799375,48.3107423107498
15636,96.26784513038615,48.52649250053725
15637,96.26920849494391,48.73532272989834
15638,96.24978764608025,48.09119133713218
15639,96.24433246223249,48.1221097154407
15640,96.20519987157557,47.15036042030388
15641,96.225287318708,48.31110621870178
15642,96.18543270401396,47.62848823513922
15643,96.16205074824893,48.515055412580125
15644,96.13502247030556,47.74227272594986
15645,96.14729977522292,47.4240377827481
15646,96.14447795964433,46.93154280330267
15647,96.14201433707743,46.120499556509664
15648,96.14538676523797,45.679368353672714
15649,96.19027941979068,45.52453940004962
15650,96.21408410144159,46.983276821942994
15651,96.2069324980098,46.633013376508494
15652,96.16282341742192,46.329839134607944
15653,96.12284795945527,46.30209679849338
15654,96.13157831128912,47.146983699539
15655,96.14256584858244,46.085840769258795
15656,96.18612128309859,48.35906121539285
15657,96.14621065559665,47.32893136963022
15658,96.15843948022955,48.83456989613338
15659,96.13590205270194,48.253110420684024
15660,96.16220331680792,49.45625587562698
15661,96.1635780480515,48.44119646692489
15662,96.17011122862667,49.83573036022586
15663,96.130661016901,49.706354250255856
15664,96.14275967188851,51.307764279633815
15665,96.1381737553163,52.091194647195685
15666,96.10310328645924,52.055223198556796
15667,96.09706007925895,51.592169455102095
15668,96.10288342524028,51.697852609318154
15669,96.14365815175219,53.175443652511234
15670,96.11389983690093,51.698143085113266
15671,96.11952995847311,51.53661237268816
15672,96.0918052561661,49.17483562416988
15673,96.15174067787338,50.176144524479334
15674,96.1323059729873,48.61528429710645
15675,96.14500107427268,48.379006606915944
15676,96.11356563021023,47.88710892275783
15677,96.08505428668629,47.9715429484289
15678,96.07340094738838,48.00816827574357
15679,96.05888743821505,48.671547543981085
15680,96.02276304907018,48.46313807439309
15681,96.06068404589233,49.45209629038594
15682,96.01336211699682,49.00307018671721
15683,96.0516160897978,49.34484067326473
15684,96.1275233479484,50.24836968010234
15685,96.0959502111514,52.10355370978105
15686,96.06456369388637,51.76276413935074
15687,96.03423849777782,51.303500602118504
15688,96.02024422891527,51.18371613136497
15689,96.09538099268414,53.01451123996868
15690,96.07513526885982,53.84370374848158
15691,96.07469300491844,53.157709354236815
15692,96.07761635802241,53.19593344170268
15693,96.09997559969615,53.337731660578136
15694,96.06800823597202,52.00151039146888
15695,96.0321133928989,51.07650602070566
15696,96.05945816263542,51.50554730515359
15697,96.13566658379632,51.37375048720311
15698,96.07416799697707,52.353530374174106
15699,96.0871528376441,53.22395378141009
15700,96.07956507729986,53.266083502513375
15701,96.10698092804118,53.70814152195987
15702,96.06673083666833,54.92174341757878
15703,96.0887632988447,55.25442982723528
15704,96.06470559445678,54.800731104076974
15705,96.11520455367632,54.42570992639885
15706,96.10992690611327,54.15699142209073
15707,96.06064215980709,55.71689293639992
15708,96.10252252207849,56.96179521085671
15709,96.05443063019564,56.1616317434444
15710,96.11305959639132,55.94268121914443
15711,96.06578125715414,56.233924807527536
15712,96.03211683237001,55.05376766035069
15713,96.07466572098319,55.55454681951787
15714,96.09947023709834,53.796541337432735
15715,96.0638620138026,54.260015537516885
15716,96.03815715745229,53.1571955857259
15717,96.03625140260985,52.777282458388456
15718,95.99261059940414,51.144596878334454
15719,95.95326738459212,50.33202112530752
15720,95.96519400453596,50.06491588092963
15721,95.9576960051194,50.668129849812466
15722,95.91201747316444,50.0792048982839
15723,95.95875154961688,52.94880319236699
15724,95.90987792056592,52.02990132079181
15725,95.92528149502853,52.57717430514426
15726,95.919780800895,52.88044245396487
15727,95.9558835424223,55.15753396725342
15728,95.88656675647754,52.60507963509316
15729,95.96173803093293,55.2490749109243
15730,95.8948620188598,53.15268321158005
15731,95.95437877240303,55.250571744376806
15732,95.92903040755927,53.8423227643092
15733,95.91703075593057,54.06896606700726
15734,95.91093152387714,54.06883228601009
15735,95.90667401278155,53.42095528925311
15736,95.9308178129077,53.94701052660166
15737,95.94268050750905,53.63266725097629
15738,96.01236293875601,55.370688351213424
15739,95.94306851551956,52.967211008156966
15740,95.90154476752286,51.881317032460416
15741,95.92622573179241,52.53700832656931
15742,95.95441790904552,51.32079965808174
15743,95.95543830784024,51.162507879188894
15744,95.94300194136612,51.17008307458337
15745,96.03503962515954,52.59617092976053
15746,96.02471218850432,52.20717899586874
15747,95.96910993422983,51.25029075923651
15748,96.06292277226777,53.860254107813304
15749,96.02249800184936,52.68579035312708
15750,95.95944560557838,51.0234805803061
15751,95.95976813918381,51.103012653297355
15752,95.97227388946678,51.676480251433226
15753,96.01373377282432,54.451996058077626
15754,95.98652544359109,53.077584820560304
15755,95.94096079303249,52.18819811579009
15756,95.95047193254618,52.08379491522965
15757,95.96282535440086,52.703917294375444
15758,95.99159329189658,52.67559906467007
15759,95.99690558811899,51.8514899354851
15760,95.99627250379089,50.75249065069404
15761,96.00085403685284,51.03484725643515
15762,95.9917287638037,50.809753512301825
15763,95.98546189108988,50.00121500224766
15764,95.97611443498366,50.074311251669144
15765,95.96089741962376,49.51618969541078
15766,96.05191171835658,52.688094376645864
15767,95.97724380685844,50.250972099934245
15768,96.02393876930057,52.03275471620998
15769,95.97930531468027,50.659466111866045
15770,96.03278762785186,52.6830213354935
15771,95.99804058150643,50.1593530186549
15772,96.01754114148838,51.34644164865426
15773,95.97925000458385,49.771200664347624
15774,96.01473658274547,51.025079627589854
15775,95.98152511308741,48.87908678968648
15776,96.04967704938889,52.23173042143823
15777,95.98146523089468,49.166183656699886
15778,95.94683737599796,50.40969858236722
15779,95.92939891457354,51.00875073368365
15780,95.91514625823773,50.09329774520889
15781,95.95996839400718,51.26539806670931
15782,95.94873631463398,51.04978519199663
15783,95.95330019274076,50.84223047911396
15784,95.92419924665474,51.2389697803884
15785,95.95230967545095,52.04313850292889
15786,95.94312571787917,51.54061490421894
15787,95.94999852803826,51.543386490396784
15788,95.99014781042165,52.336801929827864
15789,95.99113402358851,52.208987931364526
15790,95.94806145878091,50.42339792262776
15791,95.9567493597588,49.94684223591697
15792,95.93925939009333,49.209138660559496
15793,96.01321586999295,49.756164880512586
15794,95.98127076025195,49.000242028194826
15795,95.95421381038076,48.29282034776357
15796,96.05785668321461,52.28200632701594
15797,96.01848081181731,51.296589197903664
15798,95.97855796075426,50.07599950481265
15799,96.07757857614412,54.18391354738349
15800,95.98212264153409,51.470204090189405
15801,96.0114884085548,54.111110847088284
15802,95.97964849579618,52.47026923124808
15803,96.00467118228805,54.61024774364414
15804,95.9972989909082,53.8119781516765
15805,96.0242199650062,55.59595958079588
15806,96.02184066596551,54.440008528709676
15807,95.97956186999481,52.56672062779658
15808,95.96815978626238,51.48096223276042
15809,96.00304935821133,52.30185024897033
15810,95.98883739712687,50.96690969694862
15811,95.97381684113068,50.31428266600755
15812,95.99383567549248,51.196746769808165
15813,95.93800662263672,49.5598943212815
15814,95.93962053609087,49.840812227771146
15815,95.92850307231099,48.838430198681564
15816,95.92857719245468,48.9149454342574
15817,95.9838976136167,51.52880565939593
15818,95.92060168797231,49.68674209444724
15819,95.95393717865343,49.981660583442064
15820,95.95528532718167,49.906473954049055
15821,95.96437730140941,51.36914951165516
15822,95.92376309568637,49.59661752018764
15823,95.92528793870937,49.43519464141634
15824,95.89614245903213,49.11513186498203
15825,95.95059498333096,51.705519666628774
15826,95.89613754542891,49.948916216389996
15827,95.89892503445863,50.380110718710085
15828,95.9627640941635,52.729316316211126
15829,95.95849309035536,52.62379753959944
15830,95.87211937813409,51.39514167471165
15831,95.8829322867312,51.601414077945286
15832,95.91089182061457,52.63016738083299
15833,95.89443647927172,52.54823069932063
15834,95.88963307512743,52.1770283184552
15835,95.94180697319554,53.82288643780492
15836,95.88282805400493,51.25597283219033
15837,95.86408305081831,50.366953058446335
15838,95.87015982911966,49.37895378357225
15839,95.89383094128469,49.12412409039146
15840,95.88476071810655,48.273175845148955
15841,95.95941524286759,49.643364168657264
15842,95.9468756535638,50.73011098692949
15843,95.8943248756643,50.85895593744576
15844,95.93436883849206,51.50253976867726
15845,95.88380770654392,50.677904882905636
15846,95.8704263573713,52.09178143587734
15847,95.95388737263984,54.634358913653706
15848,95.8783418592752,51.83965563653243
15849,95.91872857378927,54.08610208178039
15850,95.88708766676584,53.039266889504646
15851,95.8626015018632,52.36956530116789
15852,95.89712574113337,53.59844064051007
15853,95.87035661068163,52.7509151459031
15854,95.86239594927899,51.924511850529754
15855,95.9052670432525,53.353965821642674
15856,95.8741891142054,51.62138808750726
15857,95.87740828877736,52.2113296089434
15858,95.94290546722331,54.759702668432055
15859,95.87422654718321,51.937392987282095
15860,95.8821711373649,52.18372419924565
15861,95.86066485446267,51.170487251780976
15862,95.84673068322475,50.638762806480344
15863,95.84083993609929,50.398294825539416
15864,95.84043090962122,49.72363789473642
15865,95.83951555845594,49.37963771525249
15866,95.92729482741868,50.216162061037416
15867,95.9082214682566,50.4193532587397
15868,95.8686575723016,49.809359446303816
15869,95.93905944412474,52.008867064096684
15870,95.86122653927544,49.17503113322644
15871,95.82599350188121,48.50499086288325
15872,95.87299418189441,49.624903362622774
15873,95.88654850933203,50.08767354257088
15874,95.8158162330935,48.469598560864426
15875,95.86867185420054,50.756420969436064
15876,95.80140776300115,48.53887736668416
15877,95.80953275480215,49.23835592574784
15878,95.80665507563867,49.76603366738321
15879,95.80517787669751,50.20831804206086
15880,95.85253421135184,52.29149287092397
15881,95.81054152095761,50.52768970116754
15882,95.87232053653837,52.876584577227185
15883,95.80930605637496,50.512995095227204
15884,95.81941551121335,50.774999497597705
15885,95.79555260046432,49.805189208286976
15886,95.80282810360222,48.84022914142303
15887,95.82643045466831,49.57046855600134
15888,95.75937419412067,48.09064607119189
15889,95.8220764379169,49.812175862433435
15890,95.80986975488543,48.7951347931583
15891,95.80808361573291,48.83524942452777
15892,95.83979650936548,49.98057565575668
15893,95.81840139788822,48.8013743201096
15894,95.78926217485224,48.12707860134367
15895,95.85736202405643,50.192763383924174
15896,95.83110899768548,49.50243476457312
15897,95.86135025439893,50.55853346942201
15898,95.83642999196381,49.620178259875615
15899,95.9071649401924,51.86185636536054
15900,95.84513528706627,49.03353057270314
15901,95.89122452331586,52.1296093647386
15902,95.84600179437233,49.87550592008062
15903,95.84548380001735,48.78861855316128
15904,95.91481943021506,49.820294759096384
15905,95.92908880968281,50.40671630983213
15906,95.86880326940052,48.14654035998076
15907,95.85476180357796,48.67516003222719
15908,95.84252984150986,48.007128360197036
15909,95.90075950866186,49.41386036213039
15910,95.843951007739,47.363566710509225
15911,95.83742469063021,47.34858368502465
15912,95.87650128747255,48.37514105903841
15913,95.82386597332608,47.33450959920152
15914,95.86118352332133,48.69295501705693
15915,95.8006381325184,47.38162413786774
15916,95.78899855198007,47.61680194285394
15917,95.7764048089499,48.6311439656431
15918,95.78281908277752,47.975507304368946
15919,95.75770913513553,48.09276709041685
15920,95.750467306252,48.08543889674637
15921,95.74787777633937,48.410819046725166
15922,95.74331364284208,49.52971126569252
15923,95.75537285067904,49.31406339482039
15924,95.75013755521468,48.91266113518341
15925,95.6958072895333,48.60066492706568
15926,95.72400936292705,48.79700957013972
15927,95.73436742821657,49.49900176848842
15928,95.66176444038577,47.92240218688511
15929,95.73595583877857,49.99048179414427
15930,95.6907433787949,48.66928645620573
15931,95.68451263665015,48.59685745963462
15932,95.69154886202871,48.58087979297607
15933,95.67263932795603,47.91026665299835
15934,95.67390224055531,47.71753329440048
15935,95.65472449867418,46.51017474270103
15936,95.65342279197044,46.750233812501655
15937,95.64024124698345,45.483640039771565
15938,95.65219682556939,46.469584093200616
15939,95.62458825970869,45.78855942063017
15940,95.65664714979395,47.02108695573742
15941,95.65051316105685,47.30066724622225
15942,95.60320788269195,47.88544598938574
15943,95.6186366077006,48.264127510033425
15944,95.62974480029249,48.797036856376465
15945,95.62980492090874,49.005262622163194
15946,95.64010302548783,49.51621918326123
15947,95.69530709424514,51.140181227923904
15948,95.6468035911028,48.895356714098185
15949,95.64903074005144,48.99177958007949
15950,95.64204244346517,47.61760599269035
15951,95.73841743312305,51.16123866618241
15952,95.72847238688989,49.46396504785032
15953,95.73251522700923,49.802702886505685
15954,95.66099484852901,47.41469742901801
15955,95.66747342747692,47.63667150757781
15956,95.68294762380559,47.8884037159728
15957,95.64351899777071,46.44946643419689
15958,95.65271603223597,45.8270153879667
15959,95.69036612580186,46.973341411798295
15960,95.64977462583803,45.52367921031226
15961,95.6829879901682,45.97900559556826
15962,95.72366614727338,47.2707966280643
15963,95.65632217813794,45.23654000866641
15964,95.6473031237202,45.688121427802464
15965,95.62564826982968,45.52117476866666
15966,95.62661098862553,45.9590416142725
15967,95.67046277953918,48.04299662545704
15968,95.63878684505488,46.67264156506006
15969,95.60068759568378,46.36585002691396
15970,95.63586579245394,47.20166534087994
15971,95.63986059255262,47.5160250651305
15972,95.63237946407328,47.75582908563607
15973,95.60267663184477,46.93847787464619
15974,95.68681658393037,49.60941455514217
15975,95.59692242281342,46.68992230536874
15976,95.5971326415785,46.74207186958928
15977,95.71570862158482,50.5154759687746
15978,95.60872338746385,47.40321460373411
15979,95.70954826416788,50.39691236582759
15980,95.65907799831055,47.98085036428788
15981,95.66163795288521,47.191639231148265
15982,95.67726715988586,47.12539759812819
15983,95.61917951654543,46.11737201898819
15984,95.58168620803423,44.6831365146718
15985,95.6822345915666,46.75462232452954
15986,95.650277431938,46.03362775331464
15987,95.6581106374176,46.039132494994966
15988,95.66157718372462,45.83411107910914
15989,95.65636163506073,45.74955718029582
15990,95.69035155734409,46.99179771548885
15991,95.66755733200284,45.13649296655518
15992,95.68422488952913,46.403735851800974
15993,95.66537298918767,45.6464858083522
15994,95.65152514717472,46.30129849025951
15995,95.64976350813893,47.19621083256437
15996,95.63661444992377,46.79059047226397
15997,95.65869947446024,48.68904729755871
15998,95.666446915334,48.369781588387205
15999,95.68249889687937,49.47367160355041
16000,95.65624378452253,47.822993529751336
16001,95.63362514709885,46.60566458800195
16002,95.67424981834009,48.548209839901695
16003,95.63000722690035,46.28075683068748
16004,95.66720380012968,47.63395380313215
16005,95.63317432052547,46.05952914874567
16006,95.618153573169,45.33901431483757
16007,95.62243342218858,45.39510087504398
16008,95.62207194497356,44.71743429293512
16009,95.64159837590951,46.44402763064739
16010,95.6440540490805,45.273189392845495
16011,95.68161863733472,46.300444751138286
16012,95.64796913045963,45.44236847203469
16013,95.59576857847006,46.182485587363786
16014,95.55907285328121,44.950152156242
16015,95.63374643380388,48.403710669082166
16016,95.66245124708674,46.97281464574943
16017,95.69183128669137,48.080125873029175
16018,95.67168048812917,46.50141754522738
16019,95.60343116300072,44.25597724447895
16020,95.63950068122608,45.001630513615616
16021,95.65888851775759,46.22945001222418
16022,95.61924206647524,45.937783642703835
16023,95.6539316871053,47.50337570589943
16024,95.54671863526785,45.93912532233569
16025,95.61879931679401,47.78329600544492
16026,95.63329904438828,46.69411277988521
16027,95.57260975905618,46.69382858269321
16028,95.58403498849466,46.49556586047125
16029,95.58356382053654,47.03841039370982
16030,95.56626693112955,45.123612991055005
16031,95.56090613958376,44.891609317109086
16032,95.57019776611428,44.575005634965876
16033,95.69577708974862,47.11486669666097
16034,95.70002315293463,48.512406145396774
16035,95.64627885911953,48.3071676790331
16036,95.6276031136148,48.518590137477524
16037,95.71339907367116,50.11954934702727
16038,95.67453836224082,49.866057396512595
16039,95.73192189295116,51.92798184020536
16040,95.71351318509384,50.27672099227151
16041,95.72338184890815,51.615941862007624
16042,95.70422975080311,51.305890659797726
16043,95.70756955900795,51.39283391551208
16044,95.68185975339476,51.21310832616231
16045,95.65693653685445,50.14007673845144
16046,95.64553612520827,50.150099645956864
16047,95.6281411455902,50.218860759456845
16048,95.65706807568365,50.85319248610972
16049,95.64085920498587,49.654896535539685
16050,95.6304623897349,48.78784224413503
16051,95.67487701248179,50.63890479465376
16052,95.65278825923436,48.86394186337029
16053,95.67315831648048,48.72269589936383
16054,95.65677476087757,48.139908869976324
16055,95.66390620591811,49.255071313974746
16056,95.66676596993345,48.67571321565927
16057,95.70606307637152,49.52578716139865
16058,95.7408211733935,49.99926636746189
16059,95.71322047060633,48.366414721958904
16060,95.7344566452004,48.327439233742766
16061,95.74128725824283,47.75357272883043
16062,95.74459002326068,46.93122538524483
16063,95.81257805103687,48.930301149893346
16064,95.7772909197757,46.457788654128514
16065,95.76996364057479,47.15934275180879
16066,95.71130441397631,44.68401392485648
16067,95.86864163516451,48.83906351177322
16068,95.72793282598498,45.612540681620416
16069,95.75573250240858,47.556418226329384
16070,95.78244177255617,46.8384612042039
16071,95.8212373154113,49.19051163854628
16072,95.73179151037085,46.20480743844603
16073,95.85479609746406,47.69202970728002
16074,95.83437682939456,46.661618448388495
16075,95.8855103452961,48.683651285161865
16076,95.86368551433496,46.499066030816856
16077,95.84715710822505,46.128261816540935
16078,95.83666370171431,44.997600952964504
16079,95.81094473014231,44.72316403318755
16080,95.78483003975192,43.3741335434554
16081,95.89767866314651,46.02903549045393
16082,95.85566839319536,45.259873365669144
16083,95.8357419189922,44.99648635726746
16084,95.88823746234866,46.786935783209685
16085,95.88928198566228,46.3229796232811
16086,95.93175295823964,47.726360663634885
16087,95.8539277655739,46.21008510189021
16088,95.87804522503043,46.412272675888644
16089,95.92119090436785,47.01363069111295
16090,95.87185664469676,45.265090457763094
16091,95.93279415721041,45.73309846738439
16092,95.90125342094125,45.59849742904931
16093,95.95793254928684,46.24516673668
16094,95.91300457940712,44.676777994621915
16095,95.91637496849906,44.47476918466781
16096,95.91129798864367,44.97858429461214
16097,95.92123768221953,43.43075934934894
16098,95.89471000080333,43.159262232331436
16099,95.86869691328785,42.62402957057253
16100,95.87128543252243,42.77886687178655
16101,95.85725794400152,42.53356119623617
16102,95.83459325479619,42.1138742257313
16103,95.85881564768317,42.30229308018869
16104,95.85373395148133,42.49681697410903
16105,95.84277574226775,42.48716877251353
16106,95.87219646907762,42.73812390313257
16107,95.85329432544229,42.3595114588295
16108,95.85312433624497,42.46605362748429
16109,95.81706808084171,43.223382265458085
16110,95.82176107454345,43.59111071120783
16111,95.81087713340203,43.14480628069919
16112,95.79638874569957,43.18167651721384
16113,95.77614488589566,43.173245243910486
16114,95.70711905398663,42.65242461659538
16115,95.75255529791762,43.12453016523027
16116,95.80502631713382,43.542473565543375
16117,95.74538473935239,43.523109250070604
16118,95.73329778032385,44.404580969799625
16119,95.71861496344795,44.407250545014946
16120,95.72840759553259,44.8815035108611
16121,95.72071365240792,45.08301911001728
16122,95.71847602298348,45.5225307315673
16123,95.71275306236262,45.365515493106926
16124,95.69575786925535,45.10072766633421
16125,95.6892592288309,44.19932211683379
16126,95.68675203860643,44.09897390456271
16127,95.69272291725079,42.76420723710104
16128,95.7270360578782,43.572439951570296
16129,95.74846992131563,42.12030093005426
16130,95.76284376410024,42.57041469900532
16131,95.75304573159148,41.49809720477923
16132,95.70588884455617,41.32990273851423
16133,95.6998421356626,41.81203600780685
16134,95.70364265962063,41.730466811615095
16135,95.71183251958426,42.40662739984751
16136,95.7298423636411,42.08637767069877
16137,95.74369728074738,42.52044422467103
16138,95.75211632207815,43.840622754397046
16139,95.73343499979384,43.656470746368086
16140,95.75210892688341,44.25414365076162
16141,95.72977685027848,44.40456916784604
16142,95.70406299208568,43.72410782264654
16143,95.70045964152015,43.04676540385334
16144,95.70329323931558,43.100519396167854
16145,95.72467238891672,43.55843804308143
16146,95.6891467356378,42.05487383456967
16147,95.68755565904985,42.44860840316301
16148,95.68769865569651,42.057254153353554
16149,95.6830787034846,41.71041963038049
16150,95.7446560513837,43.44729058994209
16151,95.7404876621511,42.18723120210748
16152,95.7419133265964,42.606515202268916
16153,95.76127776138478,42.63036581852606
16154,95.7585533404552,42.38954012504373
16155,95.76227568740953,43.36462611299518
16156,95.75736932060991,43.802854564950536
16157,95.73583728133357,42.804990852856214
16158,95.74328600837588,43.57797007442057
16159,95.73898727843873,43.49099767043724
16160,95.73883471410659,44.418285907051
16161,95.66193453776732,42.27925424114472
16162,95.68265594353952,43.14995700817726
16163,95.6404486246466,42.756670569041106
16164,95.6733685884907,44.34246221015453
16165,95.68026908916326,44.89505395849766
16166,95.65602908485813,44.775167531761916
16167,95.65079390138764,45.51632109760726
16168,95.69340150584564,46.50946155600875
16169,95.64660357310362,45.99528323441549
16170,95.6349162057549,46.41920731380306
16171,95.62741480448581,46.012978678032766
16172,95.61021928744371,45.46544559653524
16173,95.62305064129043,45.16085215595064
16174,95.6026924480203,43.611116532974044
16175,95.60974680760219,43.247497460240794
16176,95.61061684163447,43.13494901957213
16177,95.62320070439007,43.59304121562095
16178,95.62062405462376,44.047851928822276
16179,95.63325878806141,43.851280852424566
16180,95.59530896138625,44.365388093857845
16181,95.59186838752923,44.5242894273059
16182,95.64045920484038,44.99628761815987
16183,95.61099704744714,44.573828198075645
16184,95.62046478807913,45.14973879421817
16185,95.61136962932038,45.21444537026817
16186,95.65059717654283,46.14954937448477
16187,95.65917119250076,46.37889272260259
16188,95.65585324805656,45.84583093258217
16189,95.63920235616098,44.82406833980014
16190,95.68348801555854,45.48476133344248
16191,95.63932109719782,43.96725354775668
16192,95.66927314793062,43.96431123391238
16193,95.6738677068983,44.64471010795565
16194,95.66695487848055,44.339089112799
16195,95.67662942313883,44.32132847305599
16196,95.66566061261886,43.89853797739534
16197,95.6820650107646,43.749856829779475
16198,95.6806128904559,43.90989697116628
16199,95.68564285897942,42.85360319204472
16200,95.6879183191142,43.02102352113462
16201,95.69366833969661,43.030178827741935
16202,95.66350838053731,43.66042236182246
16203,95.73416224479945,46.145516154256136
16204,95.73349216887884,46.389534146068044
16205,95.75488093888944,48.29287430570919
16206,95.73668201387721,48.49281859836436
16207,95.7467923501675,49.108735996238785
16208,95.77086867340002,50.480405253051885
16209,95.72827655804653,50.62057786858137
16210,95.70744560644314,50.81544300835415
16211,95.77787536751165,52.497571827691694
16212,95.74141624580983,52.49158326589076
16213,95.78085153880616,53.77772853959587
16214,95.70120559709657,52.537942989170915
16215,95.76228934057,54.25502935220967
16216,95.70924062590923,52.9618091022582
16217,95.72789296385382,53.44336156044879
16218,95.6950223359779,52.254965611212356
16219,95.69313693355834,52.50164240850996
16220,95.70619667721813,52.5375797887779
16221,95.66835867098547,50.79408190227618
16222,95.70349928619984,50.63647783642516
16223,95.67775672917394,49.36744939373164
16224,95.71475784825778,49.481633309582726
16225,95.68222928834766,48.29291286805443
16226,95.69159909362507,48.49135565297966
16227,95.69365549106799,49.24514375289938
16228,95.76272123633034,50.15301888139815
16229,95.73213828792711,49.25215874050325
16230,95.7799844256169,50.52466979634056
16231,95.7286091768335,48.94134589996548
16232,95.71795454418057,49.166614890275454
16233,95.70583024291764,48.21680576845977
16234,95.69967590700087,47.80045476966205
16235,95.7086247276713,47.99562672990269
16236,95.70930479990618,47.778130288266894
16237,95.70532204239537,47.85888613311583
16238,95.73229332352568,48.437333101351605
16239,95.70642023897847,47.74949897197466
16240,95.70370326583382,47.68583210960996
16241,95.69836732748067,46.90888259678164
16242,95.70465317288,47.43345655780564
16243,95.69227613351508,46.905605978994906
16244,95.66619472931373,46.19741228311018
16245,95.67466204370155,46.14762983467238
16246,95.7245118999994,47.57310889662964
16247,95.66813973231638,46.87426241242419
16248,95.6593514213986,46.495525701819545
16249,95.64365255364656,45.59261784859905
16250,95.67654511203618,46.849905879259516
16251,95.6439115984481,45.59300358117168
16252,95.6490960102665,46.619396598514754
16253,95.67272402485487,47.03418690140223
16254,95.6859791709177,48.570534547688794
16255,95.65989599639721,47.82780364983765
16256,95.67458109405516,48.77110691845474
16257,95.68244046038986,48.090596446785995
16258,95.66834747085453,47.792881349741464
16259,95.65114945226806,47.369353246334484
16260,95.61500201900944,46.57298210886757
16261,95.64374484384443,46.81377553278571
16262,95.63199896478187,45.19139603967608
16263,95.66675855237527,47.2293240624777
16264,95.64943037448045,46.891150316966815
16265,95.67557394886913,48.29471921170078
16266,95.66343782461365,47.548596975365754
16267,95.66839713901852,47.72516817940321
16268,95.63027551443955,45.85058400824578
16269,95.66884325714342,47.144676114657216
16270,95.62782541174577,45.54060952454236
16271,95.63957726006547,45.79891120189736
16272,95.60720025540421,44.12542647826728
16273,95.63759903755205,44.99651047435168
16274,95.6233918214389,45.34137809102868
16275,95.58682380431706,44.09264107003148
16276,95.59655425135053,45.643743965633455
16277,95.5660001714801,45.53361572097682
16278,95.58976121815569,46.37975523042197
16279,95.57380834163662,46.027318675858155
16280,95.57615417657078,47.058753707024266
16281,95.56439729597298,46.558272099835435
16282,95.57887721359269,48.486394894606256
16283,95.5600212294822,47.07177653292812
16284,95.60206986134592,48.05822510118693
16285,95.60338229573506,47.40359162084275
16286,95.6073837151296,47.702986818479225
16287,95.60547572737613,46.8946141210269
16288,95.64083919224993,47.6001324550033
16289,95.61408235688837,47.21650815644176
16290,95.60516378858158,46.36928530487818
16291,95.57766031077509,46.219645487105616
16292,95.61952510659187,46.90070440913972
16293,95.63387369919457,46.9293514006769
16294,95.64465390745218,47.160863374147816
16295,95.64832957694318,47.42354228851331
16296,95.64991976811241,47.942696458659626
16297,95.6422437968255,46.7194215417081
16298,95.69260551013308,47.61716581046607
16299,95.69173336217578,47.80993960366487
16300,95.70326161373448,47.487313598997716
16301,95.71311566572166,47.83941472494044
16302,95.67271213707775,47.01383778843511
16303,95.6412508423391,47.12203868929603
16304,95.61607855477155,46.95103706623966
16305,95.66716491008472,48.076230006907
16306,95.60561450077306,46.86578499459668
16307,95.64304644282555,47.60025665135556
16308,95.6438254818806,48.02503398766661
16309,95.65609762176268,48.679538052458845
16310,95.63097413439307,48.283448577050414
16311,95.6347382236583,49.47171825459929
16312,95.67591152988452,50.293183686478756
16313,95.67343116668852,50.18240700677996
16314,95.66362326549927,50.52542986454862
16315,95.70245273666602,50.74287435217021
16316,95.68087037735397,49.41983240493689
16317,95.67046772859669,48.88104426570383
16318,95.66270419801262,47.95353968595931
16319,95.66343649071088,47.1425512112539
16320,95.66286434684756,46.46982865537648
16321,95.68141402272015,47.4280091331781
16322,95.70858370629813,48.44252316582625
16323,95.69048345419404,48.238805233323696
16324,95.65250265647546,47.22492765763546
16325,95.62893674687096,46.71191800942774
16326,95.66514520308769,49.14569067006308
16327,95.59627715160275,46.05952010229291
16328,95.62336571452609,47.32837367658602
16329,95.68426217766907,50.00146928649365
16330,95.62245451963847,47.37466210100508
16331,95.59796110894668,46.68633069867796
16332,95.59783910121111,46.52431813617792
16333,95.6577963145146,47.76655064110831
16334,95.66048762659378,47.457721785120214
16335,95.65190772817759,46.621557139652076
16336,95.64752944517477,45.96336995692533
16337,95.5994269201545,44.53569392350549
16338,95.63222475377059,44.95295449430178
16339,95.62022148583239,44.13448752599756
16340,95.63049187980955,44.67464631059341
16341,95.62311311625592,44.32471018221435
16342,95.6541635241388,45.25182688747271
16343,95.659037622642,45.11775585845574
16344,95.65409172006261,44.41346224361855
16345,95.65243702326353,45.0578618357936
16346,95.58929443508211,44.22036654122939
16347,95.63124553269944,45.496928097699694
16348,95.62425789604325,45.148771760549366
16349,95.61824987285871,44.98109018356864
16350,95.5737124639616,44.78178620734084
16351,95.56368194248844,44.55180706394516
16352,95.58056702916907,44.73154881630744
16353,95.59936090696671,45.71486837221605
16354,95.57630111677032,44.8453951611472
16355,95.54586828120871,45.44725914005832
16356,95.53405867476133,45.249490842745516
16357,95.57238178482484,45.444703129436604
16358,95.56528510786313,45.170332048957796
16359,95.57593512584351,45.285803502828024
16360,95.61487980767527,47.54249800287063
16361,95.5920100918425,46.384919870676306
16362,95.59155125801418,46.35308513911563
16363,95.60204780002768,46.28653094988686
16364,95.60330351947098,45.481631728406654
16365,95.5825560959504,45.65212092611065
16366,95.57764232265929,44.11796084246222
16367,95.57304123815173,43.824065917035924
16368,95.57195703163674,42.82893840465078
16369,95.62290487409331,44.59291556926055
16370,95.57258459472841,44.6519526951705
16371,95.5686826258917,45.12671525175635
16372,95.5915833424513,45.92840618593088
16373,95.57853414865322,45.87931241086135
16374,95.61786891082848,45.62535056051552
16375,95.63353621499819,46.345879735850446
16376,95.61721058097311,46.14884839247503
16377,95.62047732675228,46.72343562383319
16378,95.63311305995202,48.26954791392037
16379,95.63655173411864,47.19682401803191
16380,95.61826864473959,47.01906538996557
16381,95.65926887032195,46.949552083361255
16382,95.65230373196871,48.58948985343025
16383,95.65604651966312,50.52518171081375
16384,95.63872692204062,50.024305114252954
16385,95.61570275103065,50.30619948452019
16386,95.6131396660325,50.03486070685255
16387,95.65677583866315,51.713672617365994
16388,95.64051409551666,50.99403742968773
16389,95.64733296614662,50.66519152559611
16390,95.68099154306925,48.916297398830004
16391,95.70582244408226,49.359050922871155
16392,95.69513945633908,49.17723684652467
16393,95.67563211747124,48.96849623524369
16394,95.67200390755265,48.820163076466834
16395,95.64042752655503,48.49820606576933
16396,95.67736299862808,49.78737089655608
16397,95.67531627950152,49.61840766246332
16398,95.67744499874854,49.74826426154653
16399,95.67082378453314,49.97915211193539
16400,95.69119385452721,49.67826595736576
16401,95.65384945446986,47.57650431781689
16402,95.66465077144228,47.239147607578644
16403,95.64242682926972,46.380764313102006
16404,95.69923975667834,47.498288481474084
16405,95.70550253518033,46.377798076882236
16406,95.69789843690982,45.84184322794894
16407,95.69173426138629,46.04948519185336
16408,95.69892464341694,46.69490595437335
16409,95.6914256210497,45.98537071304745
16410,95.6850236073374,46.01406371556903
16411,95.67220921751395,46.589070630348466
16412,95.63235253458558,46.08102417705908
16413,95.63104828693929,45.84502136449519
16414,95.65338254403866,45.981679334247005
16415,95.63690004964845,44.50828111719335
16416,95.65832753892427,44.79274494888625
16417,95.6762925970189,44.529125949329426
16418,95.67775767719787,45.078433711755125
16419,95.66564211349633,45.602190386321354
16420,95.69662098837148,47.20247718709757
16421,95.67838308474873,46.7594799538818
16422,95.69316356494272,46.79190762190287
16423,95.70058163813403,46.757066485511764
16424,95.72813339780699,47.574172174742586
16425,95.6928618954919,47.29311809139661
16426,95.68400972981078,47.80669946486355
16427,95.68836842587594,48.463863111262015
16428,95.66821927200216,47.7206541420715
16429,95.6712507053208,48.21972243600485
16430,95.65235151614462,47.925417091821956
16431,95.63922103237044,47.84692803454241
16432,95.67459042261848,48.39335224301566
16433,95.67734550409398,47.09201121404691
16434,95.63941254811894,46.071214612747085
16435,95.61825215063723,45.49336236383716
16436,95.62307707283908,45.14094017381138
16437,95.58890091702212,44.357423558506
16438,95.59327221648628,44.30372556968143
16439,95.60540457176225,44.57087686128662
16440,95.61959714000233,45.390721809919945
16441,95.63081387669853,45.13939697382783
16442,95.61513894028548,44.4165643748531
16443,95.62451701568581,44.366293879529714
16444,95.62686403100135,44.28287477831694
16445,95.64644022179131,45.63239753845119
16446,95.61597881734451,44.956269303969435
16447,95.59057081603596,43.82870806536418
16448,95.56504656814131,42.89949564045957
16449,95.59424020651969,43.325825246684666
16450,95.59981824335742,43.3914972837288
16451,95.61861136898258,44.176613763821926
16452,95.62480561192109,43.39158680122533
16453,95.63034370081495,43.89065077067637
16454,95.61728164611492,42.91194857383549
16455,95.63201258579132,43.27634596515969
16456,95.63453094583488,43.17548701644587
16457,95.64992961084884,43.32543387221439
16458,95.63943730948318,42.90866554483089
16459,95.66338335784533,42.95618273384427
16460,95.65860805895807,42.645511157211885
16461,95.6726206730628,42.7494249058927
16462,95.67248954456457,41.531066200914196
16463,95.67591487524952,40.76606511863235
16464,95.69443649158309,39.729251387742124
16465,95.68204702840198,40.16175189082486
16466,95.69178833193979,39.832274498223995
16467,95.6948594801753,40.12681092251166
16468,95.65213061896954,40.677561145970614
16469,95.67736413146075,40.80391552105441
16470,95.6658965968918,42.49007879620495
16471,95.62954693420632,42.61783122687718
16472,95.64560032064693,42.86007358147922
16473,95.59145825936372,42.41943464081561
16474,95.62407162833206,41.40302548068449
16475,95.68339521508092,42.803281703775276
16476,95.6782055575593,42.22645679424359
16477,95.70722895494706,41.8827367672521
16478,95.68909252018663,41.314580670586324
16479,95.68463940503148,41.27949926545475
16480,95.63183569047473,41.18737185692373
16481,95.66270811998315,41.74777261456239
16482,95.63700870042607,41.12764666487811
16483,95.6334334881388,41.015270514252244
16484,95.63332353185761,40.89247620699727
16485,95.59261158840286,39.56424412392278
16486,95.65102380719941,41.58209202563025
16487,95.68580113804798,41.98088085913331
16488,95.6247361138749,39.65660418408532
16489,95.60670874334258,39.4507030619254
16490,95.62604413742,39.19809054522515
16491,95.63271684089537,38.57252130585539
16492,95.64373017565755,38.913553140422984
16493,95.6288503883822,39.41841049712914
16494,95.62491878819078,39.372997304988374
16495,95.61277278561967,38.79842665414356
16496,95.58812528056615,38.19833715035795
16497,95.67576982938762,40.39613967711311
16498,95.66903213538953,39.70156683084056
16499,95.70274200514035,40.362671691117356
16500,95.63939010845338,40.27473894009133
16501,95.6754564174138,41.49295019507182
16502,95.66536191177046,39.72837815873892
16503,95.66411792607101,39.41251248315817
16504,95.64505526430939,40.34212345479506
16505,95.63407074688237,40.18020427067184
16506,95.57804028965693,39.194246746451604
16507,95.58397892236441,39.831891459186025
16508,95.59786188484833,39.86982315535017
16509,95.59750257474236,39.47804574255995
16510,95.60083917419082,38.689326328179945
16511,95.56744531711355,36.76088379820211
16512,95.57617134736155,35.96664752785821
16513,95.63181409300554,36.27497065853838
16514,95.64372979447226,37.77834502927053
16515,95.63772400074772,37.72229207445581
16516,95.61361672616134,36.909436282465194
16517,95.65190136264951,37.91584063193425
16518,95.66040771773393,38.24567116019346
16519,95.69153310427811,38.85032775532634
16520,95.66275544679894,37.53037527973789
16521,95.67525772344959,37.75794960220245
16522,95.71077394092228,38.13535861397947
16523,95.71549706849984,38.081304689712084
16524,95.70439285046912,38.19399332984637
16525,95.74967047285311,38.395885891523896
16526,95.75906657743887,38.38571781883662
16527,95.74227503490306,38.08298819140845
16528,95.72595206895853,38.575789969766845
16529,95.77057148426616,37.29836520291258
16530,95.75319298417693,37.14198908733474
16531,95.80675508452475,36.82789389243721
16532,95.81865499237713,37.08677491728074
16533,95.78040576452028,37.39083496036965
16534,95.79609793245537,37.21682809047305
16535,95.80281438088964,37.3060266293891
16536,95.79671136277679,37.373912775457605
16537,95.81256445099962,37.24891131955429
16538,95.81270585733847,37.43494993684281
16539,95.79601140540088,36.49027269549037
16540,95.78607024945158,36.54431793285677
16541,95.79027918668919,36.94777200229415
16542,95.80355239848454,37.34371476399725
16543,95.80827141450443,37.86456078433995
16544,95.77087455661851,36.71747636797708
16545,95.80992259196879,37.77054407235819
16546,95.82438092542505,37.11800842291885
16547,95.79711494757362,37.42216836204047
16548,95.78781978308994,37.19436853790231
16549,95.78869355342842,37.34171397917055
16550,95.8171650647096,36.61121464105097
16551,95.81892909009005,35.99057491960571
16552,95.83350533020342,35.74160006820205
16553,95.84072394361681,36.08544367568709
16554,95.82216047911338,35.261132635778296
16555,95.82081288710829,35.271919810832394
16556,95.80258136010143,35.672003696777196
16557,95.78154478313516,34.67829640396333
16558,95.80595740256858,34.81600998798521
16559,95.80664126881211,34.10817072784282
16560,95.82218384895387,34.07220297148388
16561,95.81699150097414,35.122364572934536
16562,95.8274066431893,35.85852761539084
16563,95.7826896629916,36.29383713495828
16564,95.7598366994213,37.401115896262446
16565,95.82777931859688,38.57970187710908
16566,95.78787378102629,37.35916899818141
16567,95.78990631906134,37.84523891035575
16568,95.83475928217875,39.5357558015499
16569,95.7869743280041,37.43890494005505
16570,95.79629942895458,38.273463359422465
16571,95.84180467417222,39.7432476969428
16572,95.7959282470555,37.2023242012358
16573,95.80073840990087,36.92478164390726
16574,95.82930359683321,37.89765129713429
16575,95.8470075430886,38.102498685105026
16576,95.85700178270284,38.32542839535252
16577,95.84621220915568,37.32806426247097
16578,95.90023887514958,39.402218236975415
16579,95.87883733259736,38.49661172064741
16580,95.90095859798564,39.63306738936584
16581,95.87671458110702,39.81103713314902
16582,95.86455358924309,39.11593394766734
16583,95.85708041517307,40.22471622109587
16584,95.85530981333488,39.05787641361905
16585,95.9232498554756,38.9888656929726
16586,95.8933133034661,38.75019609401907
16587,95.90980416427581,39.13840125945313
16588,95.92129961599177,38.51074129366744
16589,95.96728261730394,39.85677344418532
16590,95.94920309568055,39.42891111892378
16591,95.99756988943587,41.49307435668252
16592,95.969300852695,39.273164293157905
16593,95.96311303134821,40.60976045571526
16594,95.90695280637995,38.00393384233243
16595,95.9403242659656,39.06469075570359
16596,95.94401275149208,38.50852691752396
16597,96.00214823396325,40.44704866529989
16598,95.9940337062267,38.961972854988154
16599,96.01217129043337,39.62651295475419
16600,95.9679832820014,37.53282756702135
16601,95.98307375938924,37.71196336652343
16602,96.03448434203816,39.394128070494695
16603,95.99318861195545,37.24515446019971
16604,96.00219912266408,37.45006123476557
16605,95.9639869171528,36.97080813809875
16606,95.9732116986634,36.838940314497414
16607,95.96660446687544,35.76019543328934
16608,95.9657959310085,36.417185639349086
16609,95.97964248321911,37.28909186147804
16610,95.94952160502118,37.16382676165416
16611,95.93941506839452,36.96256335066638
16612,95.97554120166315,37.93369280186912
16613,95.95684825090584,37.058603576472564
16614,95.99292891041065,38.198931063828724
16615,96.05188413089525,40.427117548416135
16616,95.99263700406905,38.3267842932386
16617,96.02963959282073,39.614198036843284
16618,95.95960090290711,36.53671848789543
16619,95.98566135258035,37.24975859719017
16620,95.98241556683543,36.721370868115315
16621,96.05743866200432,39.34938979612636
16622,96.00784479854157,37.1969957145363
16623,96.07012349176804,39.29771458474368
16624,96.02940968589257,36.721919203643644
16625,96.02554409337534,36.03341264927629
16626,96.034204429423,35.96923555280894
16627,96.0661812814851,36.19207022691599
16628,96.03832814743913,35.7265202256218
16629,96.11380253588709,38.27644433687431
16630,96.07468243077237,36.07011326554959
16631,96.10694283449051,37.76554887299591
16632,96.06007734002698,35.7171386335393
16633,96.1031194859841,37.18021790833913
16634,96.06280489499144,34.70477013929595
16635,96.13617348726815,36.527904643043215
16636,96.08614849773738,34.38578161163166
16637,96.14713690579825,36.603221935689625
16638,96.11317813105778,35.16694790096651
16639,96.10672180643263,35.183197737541825
16640,96.13384522199642,35.718066922309994
16641,96.14178098044808,35.59466453318235
16642,96.20495233402424,37.715248975951006
16643,96.1683786995192,36.13362411622413
16644,96.18500316582887,36.416632133473975
16645,96.22052111633307,37.27930703976246
16646,96.17667906139512,36.09122034915565
16647,96.17211961743044,35.93903324967291
16648,96.17696269110908,36.07746234158036
16649,96.18298521817127,35.95059658267937
16650,96.23306485547931,37.76636549359309
16651,96.2418267126838,38.34298926877541
16652,96.21041472286868,37.40914552411414
16653,96.21387958780154,37.14963780146725
16654,96.21430299969137,37.10516202660913
16655,96.21867429741017,37.28598164605576
16656,96.21149408542429,36.76560129973551
16657,96.20296391197456,36.44258167716501
16658,96.22543692389037,37.268109290250095
16659,96.24969195709446,38.06810653877828
16660,96.23545353459032,37.3328369982751
16661,96.22809759784423,37.750459839817836
16662,96.2090281392512,36.623624535770524
16663,96.21366831603119,36.92021448193225
16664,96.20550615905525,36.44415612924589
16665,96.2077711530061,36.39213186459615
16666,96.19700266412656,36.13894209442064
16667,96.19018630727699,35.457689856018426
16668,96.19834898423157,35.87329090185194
16669,96.22314854543612,36.202670903719024
16670,96.21903523285972,36.03925744967006
16671,96.22271136480614,36.12792871554981
16672,96.22822225276165,36.19089859168481
16673,96.23175730620068,36.03694099194261
16674,96.22942433894934,36.342461608871226
16675,96.20533347542718,36.02780125932102
16676,96.18235064116797,35.25845646556138
16677,96.18325157361525,34.97407047147183
16678,96.19541049950753,34.925742974274115
16679,96.19636248171513,34.83999838156022
16680,96.2035313908223,35.04037431335437
16681,96.2106759118528,35.072798025186884
16682,96.21174678078954,34.869890950780295
16683,96.21387243774404,35.15984017328078
16684,96.20144499989566,34.92792040659098
16685,96.20439007290418,34.78805629654056
16686,96.20296424381426,34.9424288265558
16687,96.20535540822591,35.472371719219694
16688,96.19595591545122,35.32647146776681
16689,96.2087811305526,35.70816191727498
16690,96.19068212513478,35.231264828906234
16691,96.20353939100596,35.62949151479598
16692,96.18489380833435,35.10445016806823
16693,96.24048390070888,37.6026982157425
16694,96.17968649926863,35.09796612221886
16695,96.24380988007594,38.02967940543584
16696,96.17643961677197,35.61606270156375
16697,96.19647505039835,36.39620208687234
16698,96.18178003426112,37.259853252455976
16699,96.18867038702565,36.93147881890383
16700,96.17819637431501,36.59934413031047
16701,96.18744847244125,36.66327546840667
16702,96.19254063338953,35.879927529475104
16703,96.1993451089283,35.77838834282982
16704,96.20043028229269,35.55389189243712
16705,96.20221838037621,36.178928688882586
16706,96.20193210897287,36.36680187625827
16707,96.21596455057082,37.256954637230436
16708,96.22053049536798,37.57102553193427
16709,96.20194122776779,37.989196319384114
16710,96.19550889136698,37.81382389509485
16711,96.17344146058153,37.160640109372096
16712,96.16817507989448,37.86991792062771
16713,96.15377794655298,36.82105708734108
16714,96.1691203361269,36.554383961049474
16715,96.16027350822068,36.372791139967
16716,96.1555564087126,37.00815395396713
16717,96.15682120982427,36.5448590998065
16718,96.17226945915186,36.532255707847234
16719,96.16315988351673,36.25403565916675
16720,96.17756774195998,36.5018519517322
16721,96.18910757068986,36.96009792307546
16722,96.17377719839756,36.43108481444616
16723,96.16630640600421,36.17555668629518
16724,96.16288889005592,35.87752805632646
16725,96.16575265059953,35.91419962689529
16726,96.16634371232297,36.094698711045076
16727,96.1433544540464,35.11203879822829
16728,96.19445034032499,36.34334406853713
16729,96.19274390282281,36.52535061486179
16730,96.23662935876528,38.12269325520727
16731,96.24664901121642,38.89577452972232
16732,96.2528978345338,38.80602770307315
16733,96.2766498412936,39.791613903172774
16734,96.29012173509769,39.507705505986365
16735,96.26475868305002,38.9179398403307
16736,96.28356360501643,39.16819195971872
16737,96.28110806848427,38.70637374645448
16738,96.24064699282938,37.461637908883276
16739,96.24594122939348,37.125039244907974
16740,96.1819479795782,35.63757621051325
16741,96.1976258623537,36.67267483272025
16742,96.2154624663304,38.20905150486131
16743,96.22266535478771,39.76423767244076
16744,96.213470998314,39.19709232445646
16745,96.13625240068534,38.475897100959834
16746,96.17581932627913,40.821907334098064
16747,96.17574216793763,40.69265790924401
16748,96.18387389777276,40.54619168704828
16749,96.14166589398539,39.18820433458704
16750,96.1990074091998,40.20942238190127
16751,96.21479745377303,39.5892267304794
16752,96.25001531466211,39.78377869530504
16753,96.35735037659677,42.97202633336733
16754,96.36692030376746,44.62206993033898
16755,96.24731252596989,41.92765553036279
16756,96.32663426852461,43.776740947943516
16757,96.38867162729218,47.05534035097425
16758,96.3144131581887,44.56100136683499
16759,96.37416096318714,47.16958200054695
16760,96.27548065484389,43.273783013637505
16761,96.34527687759925,45.69274045211355
16762,96.22919929775102,42.37930859968381
16763,96.25005936881686,42.26340063746683
16764,96.30011522309317,45.134195800799276
16765,96.25397915882427,43.38156823479066
16766,96.27306106237403,43.6942244297666
16767,96.2759717485504,43.055094203437505
16768,96.33334303675483,45.3852581808241
16769,96.34171730471206,44.16446458919245
16770,96.2706695535282,42.25581529447009
16771,96.28068887682255,44.65825591840384
16772,96.29650399280106,43.328145721607505
16773,96.30778908244147,44.10161633550876
16774,96.20008201707186,42.40438745354907
16775,96.28845899714483,42.959816741990636
16776,96.30754641939691,44.00306571537741
16777,96.34672054181843,44.68782775908724
16778,96.32978567445272,44.473656589500955
16779,96.27253133519834,43.21728640865686
16780,96.37765119280266,44.82537906221641
16781,96.3438014375578,44.721361561774366
16782,96.34754067213426,44.82935688909609
16783,96.43871324089811,47.92962903370111
16784,96.3678114633196,46.988982539117025
16785,96.35570523276625,46.653621433535314
16786,96.34150473548928,45.25591057828639
16787,96.36781926072669,46.532228445258276
16788,96.31875777447621,45.458695469858256
16789,96.37887216758136,47.58543913340467
16790,96.32920596840307,45.37792124334775
16791,96.397308020005,48.05960569266001
16792,96.3610786364445,45.76564255164445
16793,96.40645736393503,47.96448104378531
16794,96.39566867017695,45.26096818032563
16795,96.43555959820138,46.688216475737114
16796,96.38667943211064,43.6837458024261
16797,96.38223398199621,43.45406779847083
16798,96.37176559447329,42.11373486140471
16799,96.38426192042199,41.89532898648886
16800,96.37059847135774,41.00808752600824
16801,96.39623555343417,41.23390916393328
16802,96.4021850793829,43.05594702843129
16803,96.33480897804682,41.222503501403715
16804,96.38463344753583,42.035572618866176
16805,96.3897937702521,42.19478277690534
16806,96.3452143507384,41.36970238271622
16807,96.3999955921972,42.91255674970743
16808,96.35470888741223,41.42396630557384
16809,96.37960578795867,42.71007817778427
16810,96.33493255700125,41.54141018742084
16811,96.38154666288975,43.716961923675356
16812,96.33651192852237,42.169119264857855
16813,96.37660984713472,43.28671677354832
16814,96.35147237715569,41.85738791063722
16815,96.39941798383119,43.48985938083912
16816,96.40088580334765,42.914166065629516
16817,96.4027427594938,43.93099944482572
16818,96.36419330750421,42.44885131633017
16819,96.3668069644059,42.73908404394864
16820,96.3684701042686,42.72332237328152
16821,96.3545312604407,42.43768842957811
16822,96.35889037954324,42.470548534113
16823,96.36811552332506,42.956977877470564
16824,96.3469852456983,42.295966304707655
16825,96.38556763944993,42.69127614352246
16826,96.4064204389187,43.85080714384724
16827,96.35912971479115,43.27417278506282
16828,96.38578237244859,43.89259306831881
16829,96.38606875530081,43.73008039461797
16830,96.37135448116362,43.47408407001185
16831,96.41568477673589,45.2117932834551
16832,96.39079760085926,44.696374060785814
16833,96.43002296623251,45.81510580057006
16834,96.36298605115816,43.93857450125016
16835,96.33713688094915,43.467112552538964
16836,96.32883626395285,43.45957787806516
16837,96.41344332411737,45.62376647622902
16838,96.33985831420591,43.24609562795282
16839,96.38446773870467,45.03921431279968
16840,96.36193979457578,43.75137948110276
16841,96.42063778741293,45.28129251867885
16842,96.38013402824744,43.75081222397218
16843,96.45463624938523,46.175332685204125
16844,96.38700019500286,43.71750246182036
16845,96.38698092537078,43.12287542179053
16846,96.38953063008108,42.20849725022923
16847,96.40580020300285,41.83247078880142
16848,96.3988770983668,42.40792706856251
16849,96.48362682836232,43.34049406660087
16850,96.4968645829031,44.42109584235733
16851,96.43879784126456,42.874971513495396
16852,96.43291974870226,42.48193180925553
16853,96.49861066693452,43.968251539540425
16854,96.4503929661632,42.20857631604828
16855,96.4977902096739,43.31294261499955
16856,96.45727494522941,42.26963567282885
16857,96.50041851032081,43.28053738966653
16858,96.45764512247665,41.863387543234595
16859,96.50017852708376,43.37796807746788
16860,96.4744894983149,42.42938901132772
16861,96.47099337996923,41.77565148497557
16862,96.50401299760574,42.09105683061972
16863,96.50993749172908,42.232694826791295
16864,96.48357167303368,41.14057310828476
16865,96.4783713851304,40.91204957807236
16866,96.5000761320851,41.698689385362414
16867,96.50033169797604,41.1483561315082
16868,96.50056201790697,41.02017414560844
16869,96.49487482096451,40.95319001718658
16870,96.49713373528644,40.983480170349694
16871,96.50095389399783,40.87572861005478
16872,96.50306444310063,40.89419174044209
16873,96.48757180581228,41.512167140173474
16874,96.50507976954688,42.21819937514731
16875,96.51431744664346,42.33051146925765
16876,96.50639532136036,42.074073093270144
16877,96.52609619687725,41.88684247679111
16878,96.55665541929741,42.47672892825746
16879,96.55323609695691,41.669125121936624
16880,96.52632365464096,40.78468281379837
16881,96.51665666318435,40.5929911785095
16882,96.52346647763751,40.49844562207719
16883,96.5327246283242,40.84855758894899
16884,96.52860555335667,40.89331774093043
16885,96.52592903028022,40.87035169928461
16886,96.52418522445444,40.85122779899318
16887,96.53004933484573,40.962562636094404
16888,96.56405104664466,40.7682572112687
16889,96.52064700439388,41.10844661520366
16890,96.52706743644855,41.47925079186255
16891,96.5248049049015,41.70348272619501
16892,96.51692481860356,41.36933538590423
16893,96.51836047906122,41.36022085517047
16894,96.50264505942816,41.13846392691264
16895,96.50684257458384,41.4227551237783
16896,96.50932344393165,41.40578446409425
16897,96.5754983302629,41.01968747640042
16898,96.56148299779295,40.47281248071542
16899,96.5167046024771,40.21165516986917
16900,96.53312146371275,40.79477820920768
16901,96.50505994214257,42.07272318444443
16902,96.48428328996181,41.488287165663586
16903,96.47875350019824,41.565301542863104
16904,96.48220315448678,41.51855327573335
16905,96.4799789549302,41.73477513721818
16906,96.49339093580278,42.51292373065562
16907,96.49043976985529,41.903761612351026
16908,96.50251863136889,42.37430434455521
16909,96.48381488686573,42.23865064608848
16910,96.49115487034202,42.582997903101614
16911,96.48324100164972,41.87918594341587
16912,96.46587175561778,40.92355723750577
16913,96.46880258743722,40.91645086453451
16914,96.46393246369665,40.52829509234053
16915,96.47581012162674,41.18141737001148
16916,96.46623514954582,40.80689496694398
16917,96.4746564261634,40.99538388770386
16918,96.47538037759233,41.047112190567695
16919,96.47298254867731,41.0446562738577
16920,96.47819403390916,41.03570226892912
16921,96.49292839843702,41.78494384692037
16922,96.49254726485442,42.56684436285238
16923,96.5143556129665,43.26228725404601
16924,96.48197293542677,41.991369799657356
16925,96.51309465560631,41.44769576235211
16926,96.50662402863296,40.95713362025042
16927,96.5173636129153,41.94306054147727
16928,96.50778922272548,40.94088350939424
16929,96.55054377836666,41.30395662006407
16930,96.57380521943298,40.95152199995767
16931,96.57515630841614,40.899326189342794
16932,96.58758882191744,40.784713471635115
16933,96.58895433478669,40.87743441790741
16934,96.60426856169758,40.99094590314963
16935,96.61420961862777,40.82008033292429
16936,96.58422039473896,40.83254573226479
16937,96.6008338387005,41.06943670227175
16938,96.60293715073956,40.722924968132176
16939,96.55096637238806,40.30852960367075
16940,96.55156902083256,39.999055121854504
16941,96.58209035718666,40.24819038918993
16942,96.58631104431022,40.27513774941396
16943,96.58867497418643,40.098539531591236
16944,96.57341810737019,39.58093086025065
16945,96.65986403238846,40.465769481615936
16946,96.64657060972934,41.04674632755599
16947,96.63600456528498,41.148017550275384
16948,96.64362832322017,41.25416329695072
16949,96.60102984394891,41.371718378604896
16950,96.65582287625053,42.20453193689395
16951,96.63511399720093,41.54346768222446
16952,96.64790311625737,42.47619563579529
16953,96.63903839280607,42.12781909401151
16954,96.65090278593112,43.23031734120603
16955,96.63984720861575,42.905618672182044
16956,96.6437623947862,43.30827936859616
16957,96.62005494774014,42.80379855589129
16958,96.63004963620315,43.26017628254016
16959,96.628952655295,43.5802406519118
16960,96.61358808174757,42.82033614785432
16961,96.60676524732668,42.67162765122059
16962,96.60418525658092,42.4175925574165
16963,96.60232463078758,42.4686989592722
16964,96.59656299963657,41.95122928687795
16965,96.60659575930596,41.95065394262732
16966,96.59199117355764,41.380599498913206
16967,96.58298260896396,41.13272375586626
16968,96.64352538939723,40.89939828957305
16969,96.5720614747919,41.01944895098209
16970,96.57365765647589,41.307913801752754
16971,96.60317736666688,42.18852156244915
16972,96.60185722402251,41.95679819602095
16973,96.6064940904267,41.0417850472802
16974,96.5960479495037,40.51283540712456
16975,96.62446164844074,40.86118429021836
16976,96.63245865292456,40.48776439690646
16977,96.55826283840064,39.84406942482743
16978,96.53828302444306,39.55935430203198
16979,96.5821354003637,41.25918165332399
16980,96.51248464981697,39.02415567817945
16981,96.52878518138077,39.157364509566115
16982,96.58005931806632,40.998187288419665
16983,96.52236695146497,39.265674058068534
16984,96.54702703830742,39.939476853455496
16985,96.52087106967194,39.14612292436444
16986,96.51875735115078,39.21325271208929
16987,96.52313305132539,39.28696704380842
16988,96.52226862748134,39.59231309188849
16989,96.50128442313816,38.319950910844334
16990,96.5338395826027,38.4913966151517
16991,96.51494821979546,37.633466134897745
16992,96.5217292600841,37.98984845155938
16993,96.6215313910976,40.251490603623665
16994,96.53871961605192,38.653137585692484
16995,96.56901356609711,40.650188007453714
16996,96.51308014804701,38.96355516241414
16997,96.54198626575038,39.54867690765204
16998,96.57493655201641,41.5110111496604
16999,96.54358270682961,39.87058810470503
17000,96.51597424650379,39.359630551546516
17001,96.48833455276693,38.94358481016386
17002,96.5209305731707,39.64560606588839
17003,96.49505759618711,38.752958417904615
17004,96.50107517232937,39.180663457299914
17005,96.49127065460002,39.102271033061406
17006,96.49676089520777,39.58292556545254
17007,96.51982293763471,39.01360644405202
17008,96.54367614922006,39.8164674361182
17009,96.52387291542517,39.138134825394175
17010,96.53057632403183,39.49530861177599
17011,96.53198301101928,39.35246864908197
17012,96.54242500766638,39.10592964519725
17013,96.57913282387393,38.86821684372623
17014,96.59018657884914,39.078568553705274
17015,96.57668328772482,38.62458898836076
17016,96.58354343494317,38.62582092645371
17017,96.56950905378726,38.712830160246604
17018,96.5742754997179,38.4932021529586
17019,96.5573136813951,37.701226832877616
17020,96.54954611874412,37.59677441459287
17021,96.56688222577037,37.92491583738145
17022,96.56785462304671,37.74662744590936
17023,96.56280610749499,38.180994532461256
17024,96.55946205049155,37.08003979487116
17025,96.571520731191,37.718425680612654
17026,96.56296794509531,37.77842829209655
17027,96.55870939227634,37.66232658242435
17028,96.59023817491554,38.20193796304898
17029,96.57985281586183,38.0794264479851
17030,96.52264014694188,38.164135486639886
17031,96.51317214698189,38.04247382902929
17032,96.51470947245063,38.04981217792415
17033,96.55527607560012,39.27479920081068
17034,96.49833869610974,37.145970157967874
17035,96.56983909231856,38.845543658600164
17036,96.54727961750524,37.825553017209444
17037,96.54927421352693,37.66228635617006
17038,96.54627384333047,37.162531715413905
17039,96.51925799671439,36.76343820564576
17040,96.51132094683615,36.47603257441202
17041,96.54088819405821,37.89508471277823
17042,96.48275705885509,36.270400413195546
17043,96.52086031298933,37.39650711651669
17044,96.57277267878773,38.98412312006038
17045,96.53049088366839,37.45090152633812
17046,96.56283997327856,38.3426097508059
17047,96.546596355965,36.92236377044777
17048,96.56250715623214,36.99757686882557
17049,96.57871456190671,37.81038806245432
17050,96.55826336766854,36.72931745969703
17051,96.58737940508335,37.6107285786168
17052,96.5757679742356,37.29137379708286
17053,96.54943393256197,36.7674185436847
17054,96.54087489124215,36.901216306214
17055,96.53203554488672,36.536435628593885
17056,96.58115993501677,38.91849653152857
17057,96.52773968728341,37.307231128476005
17058,96.57154415670182,39.188370225803745
17059,96.5222189068628,37.15414496028906
17060,96.55944577414868,39.21745110367558
17061,96.49360215931686,36.48077487378001
17062,96.56031067340459,39.43366520180598
17063,96.5016313491695,37.274706879252854
17064,96.53880876132207,39.24144751080565
17065,96.48466240298812,37.0965066338032
17066,96.50153834202236,37.60010783749233
17067,96.4791891155167,36.65360572814476
17068,96.4855629937555,37.22740754698373
17069,96.54635343375678,38.40935426389622
17070,96.51904193413313,37.15553903239901
17071,96.49504946017164,36.322388467900154
17072,96.52005807941278,37.52666701688008
17073,96.50898502848709,36.81964161476711
17074,96.50125325112941,36.742885203795645
17075,96.50974437489586,37.35520657187283
17076,96.48644989011754,37.28135077855757
17077,96.46365682953976,37.1755490205598
17078,96.47854328229093,37.665503152116706
17079,96.46766934666606,37.512478137545855
17080,96.55003687546626,39.48467288196348
17081,96.5258831139819,37.492092953767035
17082,96.51607406645812,36.943196240211606
17083,96.55632538694154,37.985989310873826
17084,96.53429623681313,36.371457677559924
17085,96.54064970949882,36.003599367093614
17086,96.55438742379226,35.642316724072046
17087,96.54828331719561,35.52889732257508
17088,96.54631202574546,35.13049474330956
17089,96.59894443575244,36.53411033646737
17090,96.53093933954472,35.28976656069119
17091,96.5776756968493,36.79792705762434
17092,96.584731430611,37.23957619545794
17093,96.57994135805984,36.33118603125328
17094,96.61712497895918,37.45547892822128
17095,96.57507202327119,35.81770107767176
17096,96.57418989009734,35.56519886012876
17097,96.57284808110931,35.62901664843936
17098,96.56739398922774,35.40755169448829
17099,96.61593336629319,37.13234740889315
17100,96.5992747174594,35.37228588292268
17101,96.59370142608897,35.74612433184232
17102,96.64421989851014,38.38701624648761
17103,96.64339222188,38.62979064432515
17104,96.62012289214466,39.23688699022061
17105,96.61495914074023,39.76346682722337
17106,96.57264769661911,38.85078832507778
17107,96.5909014124604,39.50584932806858
17108,96.57904688107057,39.370091255848266
17109,96.57498776796733,39.261132470947395
17110,96.55160719878818,39.637534996951196
17111,96.53066434785187,39.13960557786473
17112,96.5892299394522,39.45753326499336
17113,96.57875799907632,39.086706368252564
17114,96.5613462248163,39.17939278028441
17115,96.55619775763809,39.26949295293873
17116,96.55433345227635,39.29582612205225
17117,96.5547574802293,39.264055115452614
17118,96.5428864083288,39.33157309246776
17119,96.51261177014348,39.519941846095584
17120,96.51055841366382,39.4936105029337
17121,96.50892059272331,39.23271427133309
17122,96.50821602148896,39.73943967744745
17123,96.50523991988642,40.195081139694835
17124,96.48815600389048,39.88542314153373
17125,96.50134495916663,40.64482821870138
17126,96.52547645997635,42.30052260514112
17127,96.52814095828127,42.065628107424736
17128,96.48499698645337,41.999443399115044
17129,96.49830420233683,42.63673458869742
17130,96.49145353510683,42.88082515029323
17131,96.49557176379847,43.125979053513454
17132,96.48530733738744,42.805530204029544
17133,96.47082430137755,42.66267886663319
17134,96.45575708673579,42.24671381585441
17135,96.46552457487563,42.43674720272862
17136,96.4810125995947,42.087561060705305
17137,96.47298283656595,42.19165753780206
17138,96.49251188092262,43.33319754848094
17139,96.49786793077119,43.932096962920106
17140,96.50473344980445,43.7300394689227
17141,96.48702908434518,43.41357684071516
17142,96.55133591570292,44.652286786966904
17143,96.51737183625897,43.927134799864625
17144,96.5436022590175,44.17035408058216
17145,96.49768775224791,43.09006889226267
17146,96.5053394752992,43.128240483876446
17147,96.52234928125509,42.916306250999924
17148,96.54093985530321,42.72204363116756
17149,96.54859035371773,42.9645743239303
17150,96.52293910284968,43.05314279427294
17151,96.52362686348556,43.098806974280336
17152,96.52546721691853,43.2959937759507
17153,96.56258610434854,44.01603205426942
17154,96.54217341352435,43.37867077909924
17155,96.54414249496939,43.44602804971156
17156,96.5377742705841,42.88590980632194
17157,96.50297953687607,42.12657310374638
17158,96.58619794077435,42.936965077643336
17159,96.52584428230061,41.86454953501209
17160,96.52045477670923,42.039867200854886
17161,96.51646263125002,42.03955456613053
17162,96.51798892865202,41.83931789882101
17163,96.51514263677366,41.75014258251557
17164,96.55175041251039,41.75043726574126
17165,96.56618094950072,42.05636794954116
17166,96.55020484417216,41.89401121036854
17167,96.54722012797608,41.75166497901956
17168,96.54964099918969,42.391979285195625
17169,96.5345640335518,41.57383152344868
17170,96.55823855111824,42.10988167467636
17171,96.54607135730565,41.6285276328835
17172,96.5544307825146,41.87200229230975
17173,96.55813787421593,41.439393388887794
17174,96.56625210447352,41.3909359236287
17175,96.5460382992406,40.551773362305724
17176,96.56486181836696,41.23830885894274
17177,96.55242363541834,40.508943061024716
17178,96.57341383378088,40.933874129775496
17179,96.55210667733628,40.01722953620408
17180,96.54785341454567,40.38348284666579
17181,96.54051512915454,40.0275424780136
17182,96.55630558851334,40.747779023702236
17183,96.5406903247402,40.3072804855417
17184,96.53123169667708,40.49663132991084
17185,96.53034742623854,40.84942318022467
17186,96.50096744692635,40.58737965939911
17187,96.55578509773846,42.12499583130468
17188,96.51623194167598,41.53149341290942
17189,96.56940210823414,42.04167478419844
17190,96.52411272943928,41.256149521697274
17191,96.50379610979223,41.1714418415397
17192,96.49948994259717,41.140174889209185
17193,96.54780100601998,40.40148850364329
17194,96.53917750233622,39.81512938670772
17195,96.5305634927415,39.55869091452216
17196,96.54432343331675,40.17417960046154
17197,96.55317175820899,40.031310135153625
17198,96.5887087324318,40.2404393453401
17199,96.59439929378226,40.3323536735935
17200,96.5975672101975,40.27261427767794
17201,96.58012309904748,39.57203606849566
17202,96.609734419847,39.60971498870135
17203,96.60310641278596,39.279259516277314
17204,96.6051607068165,39.07794967946772
17205,96.6017178804877,38.84162777778459
17206,96.58217050152112,38.66868745609386
17207,96.58243167336057,38.854399459294925
17208,96.57537229150911,38.6569416531673
17209,96.56795393977497,39.078259963448694
17210,96.5680893089531,39.01283139929021
17211,96.5701140606513,38.96690536016779
17212,96.56099448947133,39.0479578741303
17213,96.55935239618383,39.28339452909265
17214,96.56706440449167,39.96087355010106
17215,96.56140485220513,39.64756761007906
17216,96.56174207363776,39.817136829560326
17217,96.55120512863431,39.894551171605954
17218,96.56414727087676,40.69766360489409
17219,96.57693974451996,41.205628433027265
17220,96.56848983165165,41.2285274961689
17221,96.59472741280001,42.2070069383294
17222,96.59076376580504,41.813980296358515
17223,96.6045551312249,42.53302800445834
17224,96.63794005683967,42.53971315246228
17225,96.59172317817197,42.41132387820386
17226,96.58351058872256,42.31836287705229
17227,96.56652969100452,42.00931942434685
17228,96.5647157876553,41.63742480268442
17229,96.56830773484319,41.8979012358937
17230,96.56890659163425,41.68996693444184
17231,96.57007233641164,41.54373543985925
17232,96.57499632941254,41.49219248550398
17233,96.5825626100725,41.706959704525865
17234,96.5766175359886,41.386807901566286
17235,96.56254700044923,41.86307535737961
17236,96.54793459518822,41.873389560219124
17237,96.55115234539498,42.594382434741064
17238,96.53186296625884,42.092373834323524
17239,96.54725756628962,42.081244724914846
17240,96.53139636995635,42.091651024296475
17241,96.51406095393217,41.694604248443476
17242,96.51074512034478,41.79530583580875
17243,96.54101764296404,41.81174309974833
17244,96.53946723621306,41.67344151247754
17245,96.53116450549543,41.53255387855251
17246,96.5277634583251,41.88387492117763
17247,96.52307892958139,41.709295029389175
17248,96.55035604410308,42.195569938204265
17249,96.55510061157537,41.85005421784465
17250,96.56912401905105,42.00619691563719
17251,96.5593977167282,41.72600870996551
17252,96.54483243963219,40.865797269441316
17253,96.54282603198023,40.82877404394892
17254,96.54372475367238,40.71557259083627
17255,96.57132585741546,40.690363985652226
17256,96.51384969400057,40.152945388427625
17257,96.51066707155157,40.3507727474334
17258,96.50878687243377,40.37572465304621
17259,96.51647428336118,40.446970498294164
17260,96.54808326933761,40.50940497865045
17261,96.57815092271849,41.38628691841257
17262,96.57470142767366,41.73064632718291
17263,96.55668190910133,42.23967142517529
17264,96.54122011790636,42.39012094073833
17265,96.54974335890685,43.25345419211584
17266,96.5432443503754,43.50795108309951
17267,96.51846211872792,43.45949886767907
17268,96.53120385886315,44.245928486172645
17269,96.50697691176022,44.45274740635066
17270,96.4917450352006,43.8654650269397
17271,96.48912053560596,43.72922383351936
17272,96.51325370727118,43.28506301376131
17273,96.50660207174695,43.45489009530397
17274,96.5278786171795,43.85945483946488
17275,96.50943848644266,43.71835098546976
17276,96.51202669415584,43.417928463254924
17277,96.54414325942156,44.01244816552187
17278,96.53112912673811,43.31054202179335
17279,96.54055323185645,42.969938265721275
17280,96.5494989533306,42.997164693345795
17281,96.50555128982131,42.62390519278143
17282,96.51677009199157,44.18943585100578
17283,96.51828735127803,44.245277765709965
17284,96.54907406503378,47.015713487867814
17285,96.53692921643446,48.44010525311715
17286,96.57606873641397,48.24887780448981
17287,96.55430605013447,48.16585270707492
17288,96.56164472339225,47.73317740226722
17289,96.58704629599478,48.43530384447877
17290,96.54740387466776,47.27576834906146
17291,96.55832898060528,48.0184277793509
17292,96.54498024615597,47.012879714042185
17293,96.53379053447827,46.462287753715145
17294,96.45450221282042,46.12974530003452
17295,96.47531718717697,46.86165639198459
17296,96.46937418434793,46.33358484698348
17297,96.47931300570406,46.713984758066424
17298,96.42999332411385,45.39648773437491
17299,96.45786989439598,46.37467623298183
17300,96.43447500278792,45.427517538145736
17301,96.42042920779029,44.4903102389357
17302,96.41800763396792,44.963440440960625
17303,96.41764776342437,45.378448432791444
17304,96.42303879114759,46.628409598184014
17305,96.34512356475595,45.275424744746786
17306,96.41574946505294,44.74858690010943
17307,96.38282304882259,43.878581903788884
17308,96.42183514770093,44.28977244435832
17309,96.36931872075323,43.40798921282235
17310,96.37130741992213,43.3126398310193
17311,96.37934578717146,44.260614970966465
17312,96.31908830254758,43.95973859606675
17313,96.35646805551224,43.98677990032445
17314,96.35716660588564,42.9823774370931
17315,96.350431999097,42.88296302495043
17316,96.34804035411717,42.729352633590004
17317,96.27133755991265,41.53779434661185
17318,96.26222040066737,41.435289494431274
17319,96.28517015928345,42.71044399978029
17320,96.28392773415376,42.597275014647025
17321,96.28915265983844,43.073663292921594
17322,96.25467663115143,41.444520291567514
17323,96.32057896393756,43.31121968367391
17324,96.2552000236456,41.01909476312139
17325,96.23694748347161,40.35327531810835
17326,96.23804627783622,40.16590494785711
17327,96.25502256126882,39.9881182500193
17328,96.25249429352705,39.84452246942637
17329,96.30526447110918,41.51245062094041
17330,96.31142910030772,41.11119590847289
17331,96.26393808038077,39.99723474606337
17332,96.2592695046746,40.09247090865934
17333,96.27229652204424,40.390422352794666
17334,96.27309643526723,40.801253518628556
17335,96.27756660292697,41.233090255659505
17336,96.2590434474385,41.318618511151
17337,96.26352754710953,41.962051453303
17338,96.26317707296249,42.12263465367228
17339,96.27140154269166,42.32662349958786
17340,96.25720306102328,43.00253882266621
17341,96.26177312589343,42.440845271674526
17342,96.27171810898943,42.40775957554884
17343,96.25709284953064,42.06229085689356
17344,96.25364684951786,42.57207461701923
17345,96.27677100983405,42.876848943818395
17346,96.26597590919802,42.89350802392259
17347,96.27198365836817,43.05408387788218
17348,96.27561438700151,42.794675035473034
17349,96.27339392360462,42.339840383878226
17350,96.2856180368249,42.09800949090409
17351,96.27791330167138,41.32087107527502
17352,96.28634481668172,41.6052817817711
17353,96.28452445318858,41.56420920498272
17354,96.28157698021217,41.126176441170486
17355,96.29813183048911,41.41070514658117
17356,96.29899932936607,41.18127330704784
17357,96.31857096392022,41.5728756772763
17358,96.32918992123317,41.76421880885717
17359,96.2925474905482,41.51021756955717
17360,96.2809372439391,41.102676016381146
17361,96.27161027777399,41.27605932718382
17362,96.25539061649893,41.41760670093512
17363,96.27382150947058,42.485872244952525
17364,96.25148993694843,41.8136897388847
17365,96.26468270422163,41.98162766769142
17366,96.2551392656423,41.39557641719239
17367,96.23904707087537,40.96661703709084
17368,96.24452162003374,41.03137839657229
17369,96.24850710444234,40.80381523552849
17370,96.29429785377864,43.527508597322765
17371,96.25201710534265,41.33882261023562
17372,96.25713203600829,42.124592556148436
17373,96.25355902125257,41.436335844922866
17374,96.24791788926841,41.01195476084544
17375,96.24959959622564,40.69727854215312
17376,96.25794508939357,40.46347297683369
17377,96.25811912262482,40.23149191248491
17378,96.22376027125995,40.78535624868966
17379,96.28215831500843,43.7093485390553
17380,96.23057588488744,41.37806084665745
17381,96.23075086416875,41.30531814664313
17382,96.23503198219785,41.67211709795716
17383,96.23586529004285,41.840664560517496
17384,96.24027657140029,41.78305017466668
17385,96.23654775641475,41.055927951575086
17386,96.2473404635026,41.27766942018908
17387,96.23774859630747,40.507724782624116
17388,96.29738241640578,42.50067780732542
17389,96.25133019621111,40.63192568438536
17390,96.24614713117933,40.48414843707976
17391,96.25281416871879,40.38491724715139
17392,96.25748846905111,40.29915501460404
17393,96.24219245459547,39.837615609515176
17394,96.25902269787707,40.18674689528749
17395,96.26481507078734,39.95097152928235
17396,96.27577813772268,39.83517523080825
17397,96.28703375207392,39.84935844939583
17398,96.28170138083419,39.18458709061727
17399,96.29991538831442,39.42219885481792
17400,96.29566868415222,38.74352727149672
17401,96.30576544453025,38.65369412814112
17402,96.30989736125404,38.23423208619956
17403,96.32929915268406,38.395395852869186
17404,96.3297119417707,38.158853535735155
17405,96.34476218669396,37.782866977696365
17406,96.36833660352653,37.78515293765584
17407,96.37060619289572,37.414641953524516
17408,96.37293749954095,37.10448379209572
17409,96.37953761329099,37.09455426805113
17410,96.38440960509124,37.01205347302847
17411,96.38004829761431,36.88304441764615
17412,96.38258892193355,36.75435167436348
17413,96.3804397589903,36.552536263586646
17414,96.38787430119044,36.62182733416645
17415,96.38838728273642,36.600926710974385
17416,96.3996880139459,36.683922773982935
17417,96.39848080502621,36.58677428485535
17418,96.41414916510016,36.68114474555161
17419,96.4134208335328,36.92134566403446
17420,96.41317794328214,36.687802968732825
17421,96.41606610099126,36.957995315186956
17422,96.40506327569543,37.01136990103385
17423,96.40232128562566,36.915238756417075
17424,96.39961148806243,36.966831422086024
17425,96.39716701948944,36.97074182968147
17426,96.39293006142054,37.217416750412475
17427,96.3924593196351,37.35737330931091
17428,96.39557780674959,37.50140222538654
17429,96.39131435209713,37.42295283866779
17430,96.40742968329565,37.771920589010925
17431,96.40365551017334,38.0202447957401
17432,96.39932046978635,38.2632774477703
17433,96.40765612560044,38.55512813075261
17434,96.40517482522549,38.76077696153967
17435,96.43767116981944,39.98877348398506
17436,96.39520306735615,39.33026983459384
17437,96.38641217859316,39.468783761204776
17438,96.38598095990834,39.62843107767168
17439,96.39144459456661,39.79354320658233
17440,96.42442089110907,41.10404109016307
17441,96.39678895608057,40.556601454286415
17442,96.3862310091936,40.489072398003934
17443,96.37736483393799,40.410970736881964
17444,96.38009887712596,40.38855673505977
17445,96.38275817331544,40.28381235427669
17446,96.36555063011149,39.910800156226344
17447,96.36285835398897,39.62586512320957
17448,96.35649613272328,39.53483076074641
17449,96.3384219810624,39.24262623149914
17450,96.32086976143133,38.76188831786822
17451,96.32359135324947,38.34783785425532
17452,96.32884508103396,38.17727741631612
17453,96.32015938282254,37.786706554805384
17454,96.31673974013181,37.71822058546686
17455,96.31197676791845,37.36640527618679
17456,96.31141910506228,37.269624244683904
17457,96.3161435984569,36.75280827433822
17458,96.3006532296273,37.15144152914394
17459,96.2878736805574,37.85587282933892
17460,96.3026043326021,38.085135238047584
17461,96.30601419123316,38.60743167458953
17462,96.25471247787806,39.12982120917148
17463,96.28917908028762,40.61826348512213
17464,96.28668299567411,40.967580795778396
17465,96.30454852491553,41.525729929170176
17466,96.28739452344692,41.88828601504095
17467,96.2866725198343,42.01403718818598
17468,96.28282521116573,41.971247354578274
17469,96.26583232263295,41.795814529746785
17470,96.2829352617592,41.60918188301875
17471,96.29384314071645,41.5267295911356
17472,96.30209679133027,41.31939242037005
17473,96.3119032550224,40.794713505626
17474,96.35749868166715,40.86698998702117
17475,96.36698052519554,40.41100550046998
17476,96.34479132143781,40.38040611325435
17477,96.36892723786018,40.415909943942246
17478,96.36130109797145,39.433036901489416
17479,96.35070900618163,39.379528057422476
17480,96.38536898474008,39.30510806150056
17481,96.3776853156709,39.11048775515018
17482,96.36287344412571,39.11758820246224
17483,96.35363801811944,39.30788029897729
17484,96.34003985801961,39.21949827694643
17485,96.3558518718679,39.5819591056215
17486,96.36536280583175,39.977542789175146
17487,96.35781624660842,40.01367053049999
17488,96.37260026613906,39.72693250989604
17489,96.39250829866312,40.241429816696744
17490,96.3806372237981,39.7050394917499
17491,96.39415968333219,40.072863485068005
17492,96.402452088696,40.05549355095177
17493,96.40655921895643,39.67273821264131
17494,96.38295700105076,39.09650580658968
17495,96.39488411458649,39.544832840345414
17496,96.38427992670947,38.68779050553838
17497,96.38875211335098,38.92973121018846
17498,96.38173044841874,38.50859434948996
17499,96.37010559126254,38.23306485700099
17500,96.36822691905077,38.35430542045077
17501,96.37361259584527,38.475343959695515
17502,96.38120509334918,38.10525655612504
17503,96.38400360079977,38.152585734007374
17504,96.3929491964317,38.569180799871326
17505,96.35074714229516,37.502108042299334
17506,96.33014453996012,37.96556007974872
17507,96.35403070764116,37.31181628848247
17508,96.36022142600474,37.021293044192944
17509,96.36578121699996,37.0042517483841
17510,96.3829273494488,37.18371416756326
17511,96.37762431155825,36.443761817447424
17512,96.38528897762046,36.56558481349383
17513,96.3984083982754,37.267008665540594
17514,96.40509058584911,37.14393275248065
17515,96.40337441008984,36.69337540208316
17516,96.3989608794921,36.269849478066675
17517,96.40259226676524,36.28694628503555
17518,96.40424897314962,35.628354939207064
17519,96.41538632019245,35.77409121622281
17520,96.44457438741799,34.63908725064528
17521,96.44979606221884,34.85646229812954
17522,96.45481048923807,34.75060215636712
17523,96.45621635247079,34.869651346498856
17524,96.45683508031621,34.64555681641099
17525,96.44890993083425,34.574274585366545
17526,96.41781243502545,34.88452121527895
17527,96.42556510255419,35.05875324191541
17528,96.44444785870533,34.30408068492502
17529,96.42120613757386,34.84840588110085
17530,96.41699957325598,34.78424175539875
17531,96.42466496551442,34.9772200250525
17532,96.44822623912933,35.02854292824363
17533,96.45074800803707,34.800238866694094
17534,96.45200399833945,34.643753676367844
17535,96.44875246598767,34.22537148447499
17536,96.45203910304363,34.3453561129994
17537,96.44116967672704,33.824882961983796
17538,96.4378434329166,33.870779650216086
17539,96.45154343525645,34.45570098094857
17540,96.44856154128595,33.83590159790539
17541,96.45509832973372,34.077712770487004
17542,96.43683972717756,33.57580067241925
17543,96.44106538827523,33.831385343393244
17544,96.46473260214952,34.41302950951432
17545,96.46734196187394,34.198729605549936
17546,96.47866351906288,34.582763151932305
17547,96.47281701493473,34.19663227021003
17548,96.4382767267509,33.728347551899006
17549,96.44519882798127,33.80399021519603
17550,96.44003456966863,33.72557274077595
17551,96.43535052447864,33.527227509183746
17552,96.43530503144711,33.631617963521684
17553,96.42617729019871,33.43734266996778
17554,96.42704411940632,33.355217146068306
17555,96.42192387847223,33.17691577037874
17556,96.41808354924639,32.81568961375654
17557,96.4210911946085,32.88351665172613
17558,96.41601504646738,33.08357438756642
17559,96.41480783754768,33.01355638181381
17560,96.41733418963535,32.8676738623215
17561,96.41961216348989,32.92765685579963
17562,96.40957314963279,32.521094405331674
17563,96.41356162861292,32.762472158322545
17564,96.4143589028012,32.75167803356621
17565,96.40982682300815,32.6461855213412
17566,96.39693064485736,33.04929069421328
17567,96.39743898885737,33.16495044632522
17568,96.39387646470081,32.85699277241419
17569,96.40751680557034,33.24378372583492
17570,96.39289486564707,32.61738478129486
17571,96.3984118985411,32.86692517763924
17572,96.39412424022184,32.54517076603468
17573,96.40842561350902,32.822391990451855
17574,96.42615005740736,33.05129786392761
17575,96.43442440677826,32.94010483094192
17576,96.41571902475435,32.299901843348636
17577,96.41939623022904,32.79627081349844
17578,96.42565504115665,32.19574311255924
17579,96.43578167349014,32.78713556406626
17580,96.42144475382278,32.206714447937834
17581,96.42537425441832,32.52791973100968
17582,96.41956269071284,32.41212807698296
17583,96.42019710311114,32.44690739840872
17584,96.43469621511997,33.374642343008965
17585,96.43585843593144,33.43843076844765
17586,96.42178166347752,33.42587489649055
17587,96.42010112118827,33.35393372468442
17588,96.4144116346808,33.05531591033101
17589,96.4009493699191,32.31499335453817
17590,96.40168410171734,32.1755632317047
17591,96.39613663698505,32.22902575759295
17592,96.39150118430817,32.22399082789013
17593,96.38776985076275,32.31839454468445
17594,96.38678944425224,32.62353113042978
17595,96.37927976427237,32.423270461769484
17596,96.37700821798482,32.74783333291484
17597,96.36830952170507,32.7623217428001
17598,96.3697253541245,32.66717492785685
17599,96.36336767705782,32.624881547461385
17600,96.37832087471654,33.36569274847572
17601,96.3860723514301,33.3892530908247
17602,96.39750890621488,34.04002888252805
17603,96.38997138353855,33.59236939697245
17604,96.40020751554425,33.82845031254906
17605,96.40054750544725,33.86839655902744
17606,96.3923775512157,33.25587381683969
17607,96.37722930451119,32.34600752744722
17608,96.37442471272381,32.08349130432387
17609,96.36593628163547,31.857305011873247
17610,96.37547373987701,32.15175468313045
17611,96.37774987530915,32.10934418392093
17612,96.37621463460107,32.04233303354514
17613,96.37923761588006,32.08966686717471
17614,96.3831182358368,32.06732212482524
17615,96.37961632204794,32.05482639837281
17616,96.38734441448511,32.25509789573223
17617,96.39217299496751,32.11433761921477
17618,96.39190651783785,31.932928805279193
17619,96.39163349756646,31.99758311410246
17620,96.39184661465292,31.90793429594719
17621,96.39839771452645,31.88233968040198
17622,96.39839771452645,31.740940892614866
17623,96.3991004995514,31.718390167611084
17624,96.3991004995514,31.70198003042505
17625,96.41014168815339,31.9648604706914
17626,96.4148902005045,31.985184293033843
17627,96.41722973523684,31.961563707714728
17628,96.42295495134478,32.09916098456867
17629,96.43748734894398,32.372000527230696
17630,96.44545268058923,32.396274999441346
17631,96.4459243882511,32.35256227569306
17632,96.44531203255296,32.28185885749516
17633,96.44502035703862,32.168095068873704
17634,96.44708306099858,32.13337345319202
17635,96.44679138548425,32.10823385481968
17636,96.44431260025074,32.10458577217246
17637,96.44565301210889,32.0529314217451
17638,96.4416684020074,31.9875279412515
17639,96.4416684020074,31.99367409793948
17640,96.43957812524707,31.760863502170672
17641,96.43366682049204,31.793383644207047
17642,96.43418513797455,32.41140048714445
17643,96.4323245722331,32.987614655588324
17644,96.47127256355513,33.336886465324156
17645,96.47466381167375,34.43403884113257
17646,96.47628705319694,34.62320222787165
17647,96.49695262255717,35.28347422596531
17648,96.47914841331765,34.64052735444346
17649,96.50348717209798,35.66062761524487
17650,96.48824271949648,35.75767208290115
17651,96.49712391743087,36.25260529706985
17652,96.48638458658401,35.5092639851898
17653,96.47636831559848,35.55834842393029
17654,96.47417136892307,35.4347705151652
17655,96.47718232180635,35.6090334750032
17656,96.46587664997428,35.157771462637065
17657,96.4794041109393,35.51582254780034
17658,96.46581782707278,34.97551640593588
17659,96.47561008335403,35.53116964179276
17660,96.4855325945511,35.559947695159
17661,96.48235580174139,35.31204658098383
17662,96.47599401722053,35.10192094104963
17663,96.4735673280575,34.838460181113945
17664,96.45221667391361,34.38934386200705
17665,96.4653667494789,35.10973560282568
17666,96.4540906423174,34.937116093994426
17667,96.4528339381377,35.00953321687165
17668,96.45251354249017,34.9663203829433
17669,96.47323525758485,35.01965895784019
17670,96.45869774851906,34.72382996232774
17671,96.45693552478012,34.72614953235883
17672,96.46305397614898,34.77388973981974
17673,96.4538724023875,34.20139109912632
17674,96.4401033417631,33.83382973040337
17675,96.4420834296502,33.34672196307687
17676,96.42810250047175,33.360648472408904
17677,96.4233454431201,33.11960177975524
17678,96.42142859193028,33.09053013192223
17679,96.41492414063757,32.89824612125729
17680,96.41371693171787,32.89258340790078
17681,96.4079602875116,32.88088682924382
17682,96.39611101713749,32.79085743215252
17683,96.39074474915165,32.898235790149
17684,96.3800962846818,33.05308042448075
17685,96.37865773317112,32.94576529574472
17686,96.37503210079342,32.92918035905518
17687,96.36933570278377,32.84430882546071
17688,96.36327765868805,32.541265367957195
17689,96.36168215653318,32.68887799566607
17690,96.34856871875704,32.11134836845851
17691,96.34854986574106,32.01822927083838
17692,96.35696585574635,32.07810310365192
17693,96.35254017500216,31.896595842158952
17694,96.34422413168537,32.00398025089092
17695,96.3412891059846,31.770134125804045
17696,96.3412891059846,31.720345447031406
17697,96.33882332070344,31.634115990175644
17698,96.3379588100576,31.63772704976885
17699,96.33665854724453,31.726623241870215
17700,96.33665854724453,31.804395994888512
17701,96.37550659602971,32.74240395460924
17702,96.34868089102137,31.982479505771952
17703,96.3414170478041,32.00245071678547
17704,96.34330726245734,31.941926138822723
17705,96.38196098581845,32.703795029811225
17706,96.34718347275604,31.80580155432868
17707,96.34920450101995,31.795309997745182
17708,96.35457356140299,31.793382138722126
17709,96.34196718568117,31.71682024329127
17710,96.34446266007993,31.78283437325511
17711,96.34446266007993,31.71020722053744
17712,96.35532422824772,31.735419035423863
17713,96.34670384804433,31.79345633548687
17714,96.34206901921804,31.844133508185763
17715,96.34301257901858,31.79535606266614
17716,96.34515314930458,31.821116076217717
17717,96.34099847732675,31.53040561868232
17718,96.34099847732675,31.47641541161372
17719,96.33466191518134,31.121709370047725
17720,96.33466191518134,30.94747323810251
17721,96.3364131372304,30.919763279310423
17722,96.33363848310304,30.854055123787482
17723,96.33474205475974,30.876913613118045
17724,96.33907999202127,30.954315327412957
17725,96.33943843036164,30.947188702571417
17726,96.33805019709034,31.011276590414347
17727,96.3374378413922,31.023525542892873
17728,96.3379327573894,30.997435046465633
17729,96.33871056624882,30.957720765860568
17730,96.33871056624882,30.976725166349837
17731,96.33839782314598,30.960392483174974
17732,96.34855376408044,30.97291519006499
17733,96.35023167789424,30.957232688520538
17734,96.35034730894425,30.91372717576184
17735,96.3547141219341,30.852248667246048
17736,96.376522054808,30.77578508874422
17737,96.37605257204231,30.80872796593959
17738,96.36922889508143,30.738289175966027
17739,96.36900393266703,30.68190540091303
17740,96.37553317295705,30.779307401455988
17741,96.37673987397861,30.910254836352923
17742,96.3788836876212,31.100699750517535
17743,96.38154037901718,31.25641479141187
17744,96.37683357612434,31.283640556863382
17745,96.37663428088358,31.32077703832453
17746,96.3790733584767,31.253722309279844
17747,96.3790733584767,31.230118618283814
17748,96.3788557446738,31.135064829604932
17749,96.375318901185,30.880706550580296
17750,96.37510128738211,30.97290065595096
17751,96.36612290920222,30.833515709775057
17752,96.36163372011227,30.802528794532485
17753,96.35669247923609,30.92475292553629
17754,96.35764482483722,31.039854649062057
17755,96.3529380219444,30.987310082240878
17756,96.3529380219444,31.06120102071137
17757,96.35367275374266,31.157364012549824
17758,96.35367275374266,31.126730234931777
17759,96.35176957736091,31.13468480738606
17760,96.33731040420001,31.173156801674647
17761,96.33961629830613,31.12188949043176
17762,96.34064381205845,31.463551300668275
17763,96.34042619825554,31.49544187927009
17764,96.34941810832959,31.521220309495888
17765,96.35037045393072,31.57679250195704
17766,96.33715172251077,31.573280101365764
17767,96.33691278336133,31.572852776314647
17768,96.33630042766319,31.43255621087715
17769,96.34148178187701,31.67540635050921
17770,96.3470945393221,31.642737137968286
17771,96.33086376915693,31.40035004190515
17772,96.33461822644864,31.372036944783886
17773,96.32847462439517,31.052512040996504
17774,96.33500728833671,31.077692303430812
17775,96.33370049215046,31.04978657050893
17776,96.34141764019031,31.322653937122933
17777,96.37791395864542,31.389351587082064
17778,96.37730160294728,31.37661471421644
17779,96.37108773063382,31.28339241328287
17780,96.36131921650286,31.03059631936116
17781,96.36070686080471,30.965676939148892
17782,96.36227679041616,31.172865129168212
17783,96.366643603406,31.54077593416159
17784,96.35908761992239,31.544974022431045
17785,96.35850823152914,31.630634227178405
17786,96.361585019224,31.342115721195917
17787,96.35631738754789,31.042708423636622
17788,96.35872160260739,30.97959404530048
17789,96.35504828374248,30.866768417044618
17790,96.35683940391492,30.90015986256578
17791,96.36145873244138,31.364178992225074
17792,96.36377767671551,31.50629768914427
17793,96.35582023590135,31.27121396523053
17794,96.35600841668513,31.363671003768967
17795,96.35458643069015,30.972134753818896
17796,96.3551517128916,30.850836474335452
17797,96.3829853434881,32.11820592042156
17798,96.38401778861302,31.88777718349134
17799,96.35699898933855,30.90072461283255
17800,96.3579513349397,30.893782524798574
17801,96.35727366534284,30.873513881456784
17802,96.36042347806563,30.981665953692847
17803,96.36283855899016,31.1229496244624
17804,96.36283855899016,31.04482639953897
17805,96.36457380059561,31.05762649561068
17806,96.36504029859988,31.036583904368214
17807,96.36599264420101,31.029613933522633
17808,96.36538028850288,31.065461463655534
17809,96.36785972111349,31.01396571691984
17810,96.37102855962777,31.0378313049402
17811,96.37617826862196,31.09755345474913
17812,96.37617826862196,31.006181242306855
17813,96.36941809463136,31.151742909898633
17814,96.36995036440779,31.13407187239622
17815,96.36995036440779,31.134788175009334
17816,96.36947996468719,31.10670894399352
17817,96.35580057959218,31.14647837040705
17818,96.35794172227655,31.032377752874712
17819,96.3647843255981,31.11469926985483
17820,96.39034023408433,32.07515556973515
17821,96.38291188343013,30.85707725165559
17822,96.41119562539514,32.53537394095031
17823,96.43717158881897,33.34259707518488
17824,96.45601652448754,34.29747222489144
17825,96.47769150663967,35.26560030279831
17826,96.49507579267552,35.07470935067296
17827,96.48664244007125,35.72640469906625
17828,96.47242751603567,35.081621219766035
17829,96.49169210803716,34.6947084652434
17830,96.47690875932105,34.160874045239396
17831,96.48940114897016,35.03495284530833
17832,96.47798895709138,34.32202372545972
17833,96.4894037852208,34.48413134543435
17834,96.48071602818887,34.118589538622295
17835,96.48822899619434,33.89607088151639
17836,96.49248454005549,33.36176646461301
17837,96.47536727246565,33.50954848125264
17838,96.47613665748933,33.8896078101724
17839,96.47474209893277,34.15468703483668
17840,96.4983635490825,34.96358426579636
17841,96.47798887227582,34.92370649160542
17842,96.46735959373196,35.11078875068005
17843,96.48664793497612,35.431102627643206
17844,96.46706081105819,34.846014661201856
17845,96.4395910931533,35.04551280546913
17846,96.43443921990738,35.14885490693028
17847,96.43111362139781,35.26972064722398
17848,96.4157787109413,35.41736848569489
17849,96.39876512443142,35.35786434197981
17850,96.40353235156778,35.68781415067277
17851,96.41476083714892,35.79945718725117
17852,96.394667059326,35.44540246869914
17853,96.380134199498,35.02875527636899
17854,96.37382889510563,34.807753156611206
17855,96.37994561028925,34.89798514587834
17856,96.37886046435234,34.864978206010505
17857,96.38756051060571,35.275118409754064
17858,96.38706496154457,35.233918475303355
17859,96.38223952320558,35.32440571507514
17860,96.39521559122977,35.477112929947246
17861,96.39684377579744,34.97157179414869
17862,96.39806760961356,34.991417350463934
17863,96.39946505409131,35.01022027842909
17864,96.4185343798415,35.328340361481885
17865,96.4178528203559,35.260741806729314
17866,96.42048136342108,35.33316262085626
17867,96.4236791167157,35.21826318025186
17868,96.41360697002084,35.26814952476132
17869,96.43306816568403,35.850189390294005
17870,96.41051828740528,34.98631252720482
17871,96.43164128878297,35.543169671699374
17872,96.43698142384362,35.572628222775826
17873,96.4298996260274,35.37092548293603
17874,96.43892795671798,35.892391054479404
17875,96.41942279918894,35.20638756228207
17876,96.41919366689224,35.37826076698452
17877,96.41284097592737,34.55533278394027
17878,96.41424945997896,34.48323205238187
17879,96.42130661952758,34.72599061674085
17880,96.42196229854937,34.839449481048725
17881,96.4210586409111,34.983410664702156
17882,96.41973255521698,34.99299017950442
17883,96.4148593683048,34.84861280533261
17884,96.41841454674298,34.72360337120135
17885,96.41649200764243,34.86360764347697
17886,96.4175372931996,35.10347853877984
17887,96.41836963804488,35.266456099253354
17888,96.42834394465045,35.43383174267425
17889,96.42382590793628,35.648395398797135
17890,96.4279603022395,35.88981334898634
17891,96.42146429987893,35.50114685439424
17892,96.41557782077989,35.28099986027135
17893,96.40756997270518,34.97315267352109
17894,96.40722330782421,34.779334843073514
17895,96.40371332650831,34.54917709463868
17896,96.40481921991305,34.38617458724544
17897,96.3973678954185,33.8364843690336
17898,96.3974833864051,33.577142171250706
17899,96.39866942024214,33.57354926035634
17900,96.40587016228874,33.95626280838843
17901,96.39148169640794,33.632662633814604
17902,96.40350122641983,33.96623080963069
17903,96.40319357745948,33.58709830887515
17904,96.4019110674472,33.540000638385315
17905,96.40308132684406,33.58286465558519
17906,96.40168093067528,33.288198529789824
17907,96.41436190396077,33.80531603712488
17908,96.41842736665923,33.88328505360333
17909,96.41406075680966,34.02249346882193
17910,96.43045484710517,34.57437192096628
17911,96.43369426880838,34.66919253721308
17912,96.4445282250526,35.14411644259408
17913,96.4467598532409,35.2007772349611
17914,96.43173014218529,34.4705949588157
17915,96.43830844988068,34.84706685705112
17916,96.43486683278275,34.645667322648265
17917,96.43045306366493,34.98257985903997
17918,96.44632643948596,34.8069250847921
17919,96.44970762759702,34.71029545057118
17920,96.44285604566709,34.31239698001761
17921,96.44556056653978,34.27016826052704
17922,96.44505614739901,33.79040576431844
17923,96.44896583646477,33.81415666868975
17924,96.44942756126987,33.69633518431142
17925,96.45417113248314,33.634921551110324
17926,96.45838069412386,33.26501411285015
17927,96.45814355400927,33.13880908076324
17928,96.46430378481764,33.06225468489023
17929,96.46336316764891,32.81236724281014
17930,96.46609519814552,32.37463387304281
17931,96.46683664454865,32.43403833151999
17932,96.47004746869473,32.71397371217824
17933,96.47403343300952,32.44520147972371
17934,96.47845146607528,32.6836198994367
17935,96.46505355683385,32.50339410755474
17936,96.4701566363598,32.64811380469913
17937,96.46638313395167,32.327875696145206
17938,96.47462383029611,32.57064926609107
17939,96.47606577057493,32.31607977322453
17940,96.47997545964068,32.54393511668628
17941,96.47981997078396,32.55921606831711
17942,96.4798444236726,32.50310515472559
17943,96.47998061033023,32.364448547532156
17944,96.47998061033023,32.16076062306615
17945,96.47113841880797,32.02495030059623
17946,96.46638442900363,32.02125555577891
17947,96.46261092659549,31.902404170072973
17948,96.46047572903018,32.2197886092025
17949,96.45670222662204,32.07303075966341
17950,96.4603943018849,32.176333291178224
17951,96.45662079947675,32.02170297231004
17952,96.4603128747396,32.11180511361132
17953,96.45582368564965,32.144293319765005
17954,96.45507543689901,32.11474696245559
17955,96.45429496490311,32.129803289365434
17956,96.4534010381105,31.928611273817545
17957,96.45246736419963,31.83993709787308
17958,96.45246736419963,31.808671008428597
17959,96.44398705889864,31.570528209513988
17960,96.44493940449978,31.463296043897422
17961,96.44045021540984,31.311150791974697
17962,96.44487092711613,31.32768312254668
17963,96.44840720341413,31.3475585149631
17964,96.44935954901531,31.264432649354262
17965,96.44935954901531,31.292211701416647
17966,96.44935954901531,31.273111732684868
17967,96.44932718464189,31.283986734698995
17968,96.44961657321447,31.256823860824472
17969,96.44961657321447,31.239356077288274
17970,96.4505689188156,31.245713880329767
17971,96.45442630403429,31.18502122547241
17972,96.45984568062468,31.2699055658971
17973,96.45954123654111,31.203576589981008
17974,96.45661798360237,31.037191607967287
17975,96.45661798360237,31.05486247774795
17976,96.45661798360237,31.0914978080604
17977,96.4573370323476,31.15874384361413
17978,96.45805608109283,31.162281323431966
17979,96.4574437253947,31.14174852835609
17980,96.46458960588062,31.197403233186183
17981,96.46458960588062,31.183995191972297
17982,96.46637703865528,31.071919752526846
17983,96.47096982695004,31.196443309164618
17984,96.46902293143935,31.093543285671075
17985,96.47303572840939,31.199218675965795
17986,96.4704300316356,31.115878135147096
17987,96.46848313612492,31.02278315419167
17988,96.46848313612492,31.05464337223233
17989,96.46848313612492,31.141718982226717
17990,96.46377633323206,31.044837040482914
17991,96.46377633323206,31.143847775064177
17992,96.46730770227745,31.184548448336272
17993,96.46581716059947,31.21567167668908
17994,96.46577166756795,31.40119125301733
17995,96.46106486467511,31.36169370018603
17996,96.46240563350561,31.434003646013675
17997,96.46609770876847,31.70116206684799
17998,96.46609770876847,31.686036514385272
17999,96.46588009496556,31.556041442627087
18000,96.46588009496556,31.57002335558197
18001,96.46513662790267,30.98730410324724
18002,96.49718385235118,31.87913871181942
18003,96.50257809346634,32.82087547797905
18004,96.53156072158541,32.83739084296887
18005,96.53215271804774,33.673398449550085
18006,96.53310506364888,33.07653916154759
18007,96.5574457714059,32.23969557939148
18008,96.55769477524586,32.12571099229465
18009,96.56169401912102,32.32176952736619
18010,96.57333328937428,32.59778570869387
18011,96.58156301201211,32.740747002625085
18012,96.57718819317351,32.62823321574141
18013,96.58805543770708,32.37785338795046
18014,96.62182448751338,33.36897694066441
18015,96.63204681972768,33.72496500223352
18016,96.62525899101053,33.27504198851773
18017,96.62712630127862,33.14458270470432
18018,96.61922357657116,32.97638910291762
18019,96.6194907712663,33.20467684324817
18020,96.62159691255341,34.66012999509475
18021,96.61256435774068,35.02242679144027
18022,96.61887896184149,35.34329275219463
18023,96.60381110059765,34.834551529298615
18024,96.5902907194752,34.419132385238825
18025,96.57961657707327,34.54441555538398
18026,96.56790855967037,34.25732726788107
18027,96.57316185239814,34.71497062025558
18028,96.56681089472654,34.38934794991934
18029,96.58463000971192,34.884755284648136
18030,96.57196027959205,34.389724049526365
18031,96.56277964046983,33.8974206040193
18032,96.55499928232227,33.40774989510563
18033,96.55108485513153,33.434941620562874
18034,96.56088725618535,33.43726310665193
18035,96.56501461636223,33.46105179560541
18036,96.56496912333071,33.4762383678726
18037,96.56238214935925,33.54484397198744
18038,96.56233665632773,33.71646502771291
18039,96.55354727353787,33.52461278241793
18040,96.55521389383392,33.72439012728368
18041,96.55482841663411,33.549421483291276
18042,96.5520162172763,33.6318343898426
18043,96.54817531978831,33.39873740637523
18044,96.55217456366347,33.37625192061639
18045,96.53946059371043,32.99348649815674
18046,96.5441412248336,33.34750809637331
18047,96.53387392742371,33.07916678548371
18048,96.53008175200193,32.70766603491305
18049,96.50535275468984,32.448213288476275
18050,96.50591803689127,32.418935709398404
18051,96.50341467371545,32.340256145645576
18052,96.5042940527182,32.39947243837061
18053,96.50359518779851,32.394178558060545
18054,96.5002550108596,32.318177328290375
18055,96.50040293947994,32.45624978550917
18056,96.49192049581673,32.35330940417844
18057,96.49424415039121,32.11201764954724
18058,96.49475249439122,32.13466397622506
18059,96.48905813710822,31.923627018760605
18060,96.48791313414219,31.749796568909776
18061,96.48221877685917,31.671260478529057
18062,96.48606042076801,31.634527395081076
18063,96.4912014468602,31.453674563154728
18064,96.49024234869727,31.41798878360129
18065,96.49170303829844,31.530419497854282
18066,96.49170303829844,31.57382774141721
18067,96.49195781478528,31.626652601129596
18068,96.48626345750228,31.43982177156889
18069,96.4898157114967,31.80104283487663
18070,96.4898157114967,31.84570498901116
18071,96.48879529755294,31.869545390219486
18072,96.48857768375004,31.900704255469957
18073,96.49696517051264,32.412390792617664
18074,96.49790545860787,32.32384011011251
18075,96.49764235177345,32.041270170094506
18076,96.49764235177345,31.856821475757396
18077,96.4887521959943,31.678677759259656
18078,96.48832416296877,31.65892361737163
18079,96.48734924205651,31.706525010897597
18080,96.48830158765765,31.724191495109995
18081,96.48830158765765,31.786108888510842
18082,96.48925393325881,31.877537581251314
18083,96.4857332800972,31.654086442032014
18084,96.48124409100724,31.633673027610502
18085,96.48153858787875,31.625834137378384
18086,96.48149309484722,31.595115298936314
18087,96.4838179572255,31.578679486537443
18088,96.48195289957613,31.480973542102404
18089,96.48285975214574,31.522967333714583
18090,96.48285975214574,31.478434209719723
18091,96.48220190341607,31.498235317817976
18092,96.48164835301876,31.533494537395452
18093,96.48174301965,31.683869995992875
18094,96.48174301965,31.681602775112708
18095,96.4791470531726,31.409387534140656
18096,96.47926340565013,31.453271305893548
18097,96.47666404169989,31.42387909566632
18098,96.47605168600177,31.39281573111582
18099,96.47822226548614,31.379253594344878
18100,96.4790401774813,31.42554814074767
18101,96.4790401774813,31.337082668116157
18102,96.4782617348951,31.24819726465151
18103,96.47650534165254,31.093470706782938
18104,96.47650534165254,31.123845674288326
18105,96.47380358533724,31.04377825892169
18106,96.47380358533724,30.99457001969926
18107,96.47380358533724,30.95742070728847
18108,96.47380358533724,30.933316680621594
18109,96.47380358533724,30.980794313060937
18110,96.47390881174474,31.041955039860415
18111,96.4692020088519,31.015820427060603
18112,96.46915651582037,31.084473929307403
18113,96.46915651582037,31.092737750438285
18114,96.46911102278884,31.110568840843758
18115,96.46813610187661,31.07302830883985
18116,96.46364691278666,31.02273358774839
18117,96.46364691278666,30.99941060816836
18118,96.46364691278666,30.97364872933711
18119,96.46595145765332,30.97611068187954
18120,96.46595145765332,30.95458383771399
18121,96.46690380325445,30.972579986333887
18122,96.46690380325445,30.94380578436422
18123,96.46690380325445,30.98800864411081
18124,96.46746908545592,30.919748050595842
18125,96.46746908545592,30.999267551893062
18126,96.46276228256308,31.074457146991257
18127,96.45827309347312,31.050168408145495
18128,96.45827309347312,31.15535233127236
18129,96.45356629058028,31.1080741846548
18130,96.45450657867552,31.33117348495334
18131,96.44087219314244,31.18617664266525
18132,96.43344211985026,31.330309186794356
18133,96.42812296125928,31.262008596075944
18134,96.4273445186731,31.286593541137762
18135,96.43149371786004,31.58761400289993
18136,96.43137134175994,31.710202706953893
18137,96.4266645388671,31.60746718670549
18138,96.43198369745808,31.729818708840092
18139,96.43176608365516,31.670832854923614
18140,96.42822924016637,31.54232270952741
18141,96.42895191445874,31.69243261519036
18142,96.42895191445874,31.73646037206334
18143,96.42871172534473,31.709644810094073
18144,96.4273209270604,31.593616536367215
18145,96.42280613291523,31.592437409580132
18146,96.42258851911231,31.547912788832207
18147,96.42292850901534,31.618630448729903
18148,96.42292850901534,31.602367332215348
18149,96.4239883267653,31.614037275308924
18150,96.42315417269766,31.581528293807636
18151,96.42561065604077,31.50562756055186
18152,96.42499830034264,31.38959563332489
18153,96.42497572503154,31.36179938066413
18154,96.41987418024345,31.35269829011196
18155,96.42519333883445,31.43940847796737
18156,96.4245809831363,31.328693850247177
18157,96.42658971711164,31.26629334654831
18158,96.42692970701464,31.27363598518598
18159,96.42692970701464,31.16001526032991
18160,96.4329077531721,31.376528869560907
18161,96.43822691176308,31.544858280733028
18162,96.44259372475291,31.415959330996014
18163,96.44130369945793,31.230149561071144
18164,96.4467012957667,31.04777475366563
18165,96.4467012957667,30.99599567595249
18166,96.44608894006856,30.98424977580041
18167,96.44608894006856,30.918976229756392
18168,96.44608894006856,30.909110798060368
18169,96.44547658437043,30.90964089094458
18170,96.44547658437043,30.926452461070806
18171,96.4506110423888,30.897530744663225
18172,96.45182600648833,31.000752707541093
18173,96.4512136507902,30.944693273708467
18174,96.45558046378002,30.95025732703968
18175,96.45558046378002,30.9429928836778
18176,96.45480202119384,30.776719834068828
18177,96.45011777745187,30.76932254579639
18178,96.45011777745187,30.76382980950142
18179,96.45212651142718,30.791418406793017
18180,96.45212651142718,30.74224898517667
18181,96.4448177685253,31.255133957666963
18182,96.436558341693,32.16676931129264
18183,96.4309134712439,32.765759894421535
18184,96.42369092953369,32.96676097149638
18185,96.42871575107067,33.17640813848237
18186,96.43238355082477,33.69961569974747
18187,96.42361446910856,33.70839085043309
18188,96.42101370659383,33.89359324819626
18189,96.43342356525619,33.91308763263826
18190,96.42416854129752,33.49698081129959
18191,96.42546242242607,33.407983411159
18192,96.43673723663879,33.33124978587751
18193,96.4393990747949,32.94933202951559
18194,96.42645358909614,33.017279310062165
18195,96.4271423400415,33.0129682692535
18196,96.43670228137512,33.240999478530405
18197,96.40927243137497,33.80346087706808
18198,96.4199326648038,33.82431949893323
18199,96.45796785499256,33.455846213417445
18200,96.46220620368697,33.3406605062712
18201,96.46284506839189,33.359315261545724
18202,96.46056408591,33.101092368458225
18203,96.46606565805365,32.95809826470767
18204,96.46521262542016,32.51097843930896
18205,96.4650880720071,32.31640312843896
18206,96.46271885589219,32.21185223602854
18207,96.46451644622859,32.306271369956974
18208,96.46199034956139,32.13680279658355
18209,96.46205452279396,32.21082167082669
18210,96.45030758542543,32.11634217315529
18211,96.455236247582,32.48028309165523
18212,96.465540483608,32.83432503904377
18213,96.46341884787502,32.865281025472264
18214,96.46650323442239,32.83782076635158
18215,96.46133637573561,32.48019980179626
18216,96.45394156226455,32.24456981129932
18217,96.45850226054114,32.63476444428903
18218,96.4533430007069,32.384621272488495
18219,96.45413945063744,32.63162223926997
18220,96.44836045531206,32.449427308733924
18221,96.45448585488795,32.651296275831214
18222,96.44932659505368,32.47392507327641
18223,96.45550785703624,32.50955615720411
18224,96.45018131865228,32.353629261815875
18225,96.45114637463239,32.20333171039489
18226,96.45047630388808,32.297807489068866
18227,96.44598711479814,32.1081736444601
18228,96.44161292201532,32.02703596907033
18229,96.44161292201532,32.276908544906064
18230,96.43519343666784,32.197974729539574
18231,96.43425319065216,32.348669280810064
18232,96.43403557684927,32.34983389266723
18233,96.42954638775933,32.25682404801544
18234,96.42904902836834,32.36060893159242
18235,96.4186171434936,32.22783173070688
18236,96.4211078282654,32.35764806917076
18237,96.4277701934513,32.30130498140658
18238,96.40866175297157,32.94266019067032
18239,96.40632892791064,32.74512674981808
18240,96.40979538696718,32.77923814411088
18241,96.41970767267016,32.280217953908064
18242,96.41968206761491,32.31371074370776
18243,96.42159571316506,32.2604453443876
18244,96.4113809026882,32.084976950081945
18245,96.42551820207274,32.05752755012088
18246,96.42585819197575,32.05077185783197
18247,96.43201612513802,31.95750797488288
18248,96.4322908011423,31.923684063832003
18249,96.43167844544416,31.753295877211116
18250,96.43134242689936,31.912273600546822
18251,96.43509688419105,32.10687528738728
18252,96.4394636971809,31.975694319040667
18253,96.44058658308822,31.791052421263753
18254,96.40477636670165,30.87107503540906
18255,96.40773744627813,30.797156314701883
18256,96.40700271447989,30.690863962458
18257,96.40795506008102,30.631589405297262
18258,96.40734270438288,30.577036743834327
18259,96.41005692686365,30.49573439959401
18260,96.41039691676664,30.307774124792928
18261,96.41039691676664,30.279813312104597
18262,96.41200814993427,30.27616239682602
18263,96.41164773455459,30.20250861697405
18264,96.41679744354875,30.206860049904833
18265,96.41618508785061,30.150742528317675
18266,96.42285644570713,30.187617513316066
18267,96.42285644570713,30.221570333093762
18268,96.42224409000899,30.268175051720608
18269,96.42224409000899,30.08705324367738
18270,96.42593323340198,30.1205301053904
18271,96.42593323340198,29.957808385514873
18272,96.42532087770384,29.98160411183961
18273,96.42610377370818,29.964035362925337
18274,96.42610377370818,29.858594724079254
18275,96.42610377370818,29.840104643204363
18276,96.42610377370818,29.828848635802608
18277,96.42713758677124,29.805333583845666
18278,96.42713758677124,29.75440420663534
18279,96.42713758677124,29.784884631598146
18280,96.42713758677124,29.78569940570863
18281,96.42792048277558,29.788482975329682
18282,96.42665906720491,29.79486269143654
18283,96.42836599221899,29.79982717801196
18284,96.42836599221899,29.751263920187913
18285,96.42836599221899,29.732161199973927
18286,96.42836599221899,29.72504586822606
18287,96.42836599221899,29.719631351363265
18288,96.42739107130673,29.73192051507863
18289,96.42739107130673,29.736618255649397
18290,96.42841319755331,29.748769959289405
18291,96.42688936168186,29.750337720777804
18292,96.42688936168186,29.756860873250996
18293,96.42814434472537,29.754183819144515
18294,96.42814434472537,29.72634506463206
18295,96.42814434472537,29.745768277422968
18296,96.42814434472537,29.794573911616965
18297,96.42814434472537,29.79622150605044
18298,96.42268023472319,29.757941977926684
18299,96.42590800824246,29.7855947922137
18300,96.42569039443957,29.77099024277838
18301,96.42569039443957,29.80020804498604
18302,96.42569039443957,29.85367450779512
18303,96.42641306873188,29.962765525582235
18304,96.42641306873188,29.984016037832827
18305,96.4282459786654,30.005204418087885
18306,96.4282459786654,30.01709031280085
18307,96.42649261516696,30.044305323686324
18308,96.42649261516696,30.03037538665508
18309,96.42649261516696,29.923110293015643
18310,96.42972038868623,29.882497915086653
18311,96.43067273428738,29.860085968897017
18312,96.43067273428738,29.824610275400577
18313,96.43067273428738,29.808008096240126
18314,96.43162507988853,29.787347457686472
18315,96.43162507988853,29.80632324312751
18316,96.43162507988853,29.80554844414832
18317,96.43162507988853,29.81408157113774
18318,96.43146884546198,29.808982045598327
18319,96.43146884546198,29.82198542323457
18320,96.43079117586512,29.797526335632686
18321,96.41522817548686,29.80095614062939
18322,96.41522817548686,29.827530004773358
18323,96.41723690946218,29.811616066537272
18324,96.41274772037225,29.75119675812191
18325,96.41274772037225,29.71376435498883
18326,96.40825853128231,29.651518961586095
18327,96.40804091747943,29.725395168971946
18328,96.40742856178127,29.793660843563874
18329,96.40316199233254,29.96550536584984
18330,96.40316199233254,29.972822905296113
18331,96.40338461197378,30.03124190827382
18332,96.40416750797812,30.04142817572273
18333,96.40416750797812,30.04230880886655
18334,96.40416750797812,30.03111898408076
18335,96.40439012761934,30.037081981449262
18336,96.40534247322047,30.066713921472875
18337,96.400697049704,30.029951064182498
18338,96.40044927454056,30.02409094226866
18339,96.40044927454056,30.034612376038652
18340,96.40044927454056,30.02360156667568
18341,96.40045428037888,29.99742577304908
18342,96.40045428037888,30.03707000972474
18343,96.40162924562125,30.14126403703296
18344,96.40141163181836,30.25700923201646
18345,96.39692244272841,30.209945715736623
18346,96.39692744856674,30.318365541122215
18347,96.39243825947679,30.2567400058262
18348,96.38773145658396,30.15975938138177
18349,96.38711910088581,30.268767844984822
18350,96.38823255146139,30.39795762334505
18351,96.38452625837579,30.366128640184638
18352,96.38452625837579,30.498150890246578
18353,96.38077180108408,30.42421232383823
18354,96.38077180108408,30.59053427345614
18355,96.37606499819125,30.52800577140138
18356,96.37604242288015,30.710164355117538
18357,96.37133561998732,30.656026323093467
18358,96.37155823962856,30.72239061680294
18359,96.36719142663871,30.717380748571216
18360,96.36697381283582,30.733440980534162
18361,96.35320189889178,30.574472173746745
18362,96.35895231912372,31.621625892679614
18363,96.36504479349752,33.48273261891715
18364,96.36482224616823,33.80305698401228
18365,96.36953597107596,33.615713622370905
18366,96.37801874525073,33.98906170942406
18367,96.40460572567123,34.93668289609812
18368,96.40258956542277,34.77604999733713
18369,96.40119563878852,34.58483894290055
18370,96.39957330396123,34.4033316063552
18371,96.39072556488232,34.21834384327169
18372,96.38524307006928,34.094047076983145
18373,96.3862179233163,33.931795941929934
18374,96.38730554397462,33.89306890166902
18375,96.38392945799409,33.693314748297745
18376,96.3862133758873,33.832920519197216
18377,96.38267282339355,33.707022276814136
18378,96.37562091245489,33.720152620475005
18379,96.3759754373549,33.65625525968573
18380,96.37683010809882,33.70117978238908
18381,96.37683010809882,33.323538287361195
18382,96.37761946494405,33.157066690348834
18383,96.39320717297497,33.01778182187201
18384,96.39699297591912,32.82170809165519
18385,96.41863981241686,32.9991057136286
18386,96.41869638679688,32.83467983227991
18387,96.42016341323897,32.876868087936145
18388,96.42013591554554,32.7626277130632
18389,96.421835891902,32.59811594238459
18390,96.42221823353539,32.47433090189
18391,96.42221823353539,32.36026494494481
18392,96.42300759038062,32.287106356258505
18393,96.42657855195932,32.23930212040051
18394,96.42617799758837,32.1582511372749
18395,96.42896962756802,32.14415583937304
18396,96.42918818542394,32.19982518053269
18397,96.43222393403529,32.29942360557005
18398,96.4317874529095,32.17403571685612
18399,96.4317874529095,32.22295342738914
18400,96.4351715357928,32.22277007751963
18401,96.43635301235913,32.351335800208176
18402,96.43635301235913,32.27692584379716
18403,96.43591653123333,32.28021669737464
18404,96.43513808864715,32.21534808137072
18405,96.43676999827876,32.24312995701584
18406,96.43750740125155,32.32071340404372
18407,96.43544248416495,32.30373640271123
18408,96.43655676615077,32.362254788511606
18409,96.43601505861751,32.40828618511571
18410,96.43601505861751,32.466072935496854
18411,96.43271930940054,32.508461231684464
18412,96.43169889545678,32.64104618444421
18413,96.43025595626287,32.60087630222384
18414,96.43049714473395,32.70702189096567
18415,96.42952222382169,32.81906123622527
18416,96.42087352592299,32.803209308742126
18417,96.42087352592299,32.956210778562486
18418,96.42161416121539,32.93546297895246
18419,96.42029401109598,32.877460192842825
18420,96.41885107190205,32.82451830733743
18421,96.41809877063103,32.98045192335132
18422,96.40875097310813,32.68860582682618
18423,96.41592209899598,32.886296514588444
18424,96.41686238709121,32.997808915923834
18425,96.4150991990503,33.01616250991609
18426,96.42447017374033,33.130009536626
18427,96.41488118774637,32.79380997165348
18428,96.41312782424795,32.586408054433775
18429,96.421273871048,32.740577738599725
18430,96.41168488505404,32.53543489195833
18431,96.41070996414179,32.47276386578327
18432,96.41849026906335,32.60370499772032
18433,96.39244446135719,32.29427050445752
18434,96.40059050815725,32.60955948484888
18435,96.39034442513453,32.31867953109792
18436,96.39034442513453,32.43846585205243
18437,96.40161138554299,32.35496394615331
18438,96.40161138554299,32.42914202969973
18439,96.41504953600987,32.51066534477836
18440,96.41504953600987,32.27392563382959
18441,96.42319558280994,32.437867548784624
18442,96.41360659681595,32.016120069223554
18443,96.41360659681595,32.06330248311962
18444,96.41216365762205,31.885359550258173
18445,96.41216365762205,31.974639233214223
18446,96.41072071842815,31.879401380610744
18447,96.41072071842815,31.843546276423588
18448,96.41160994303117,31.72076180184972
18449,96.41521239992545,31.619811534218325
18450,96.426100003061,31.775491362982105
18451,96.41651101706701,31.42737925845997
18452,96.41651101706701,31.367141537126024
18453,96.41114883252223,31.284107002602404
18454,96.40178246616948,31.064967936136757
18455,96.40178246616948,31.07470513246248
18456,96.41328460259157,31.029667657159404
18457,96.40369561659759,30.863728366736012
18458,96.40369561659759,30.837368852995148
18459,96.40369561659759,30.82874013820931
18460,96.40441410632332,30.910711680973748
18461,96.40390951008997,30.855988785803188
18462,96.40390951008997,30.82435163004569
18463,96.40390951008997,30.84246680862288
18464,96.40407135559904,30.855265395291777
18465,96.40407135559904,30.84072654013691
18466,96.40407135559904,30.810620284221326
18467,96.40407135559904,30.813676731604858
18468,96.40329291301286,30.767881423340974
18469,96.40329291301286,30.714814153779603
18470,96.40329291301286,30.704345864901608
18471,96.40640072834796,30.71390786207277
18472,96.40640072834796,30.710195816916187
18473,96.40640072834796,30.66147584125824
18474,96.40640072834796,30.72460964916705
18475,96.40640072834796,30.74827289396837
18476,96.40640072834796,30.67288876235572
18477,96.40615759282323,30.69140209658659
18478,96.40615759282323,30.678427508500057
18479,96.40615759282323,30.646847757680508
18480,96.40615759282323,30.65072189705529
18481,96.40919747368909,30.682416394963376
18482,96.40919747368909,30.658051656301772
18483,96.41324557711944,30.792080150240636
18484,96.41324557711944,30.739272311580947
18485,96.41324557711944,30.737493047901392
18486,96.41324557711944,30.71577940236006
18487,96.41246713453326,30.60453595886285
18488,96.41246713453326,30.59349355400292
18489,96.41246713453326,30.586614916717394
18490,96.41246713453326,30.587040647189397
18491,96.41246713453326,30.58336254321117
18492,96.41246713453326,30.586916286634423
18493,96.41246713453326,30.582650074380336
18494,96.41246713453326,30.58522896310502
18495,96.41246713453326,30.59707148807643
18496,96.41246713453326,30.604073658298024
18497,96.41246713453326,30.614850352047554
18498,96.41246713453326,30.63939477259938
18499,96.41246713453326,30.66122615810125
18500,96.41246713453326,30.681780615025055
18501,96.41246713453326,30.69669456211146
18502,96.41246713453326,30.716378709848094
18503,96.41246713453326,30.720511861480926
18504,96.41246713453326,30.712049322772668
18505,96.41246713453326,30.69290601263343
18506,96.41246713453326,30.67256770373396
18507,96.41246713453326,30.64780613293997
18508,96.41246713453326,30.621790737203035
18509,96.41246713453326,30.59893097024694
18510,96.41246713453326,30.58592461025176
18511,96.41246713453326,30.582424712616866
18512,96.41246713453326,30.58689298723353
18513,96.41246713453326,30.578989544852536
18514,96.41246713453326,30.59029404260633
18515,96.41246713453326,30.667269446432968
18516,96.41246713453326,30.696463577071917
18517,96.39751648985313,30.671830831287426
18518,96.39751648985313,30.671187849932387
18519,96.39751648985313,30.681456737109425
18520,96.39751648985313,30.706321902940015
18521,96.39751648985313,30.71617637742159
18522,96.39751648985313,30.707581633543622
18523,96.39751648985313,30.703477469485136
18524,96.39751648985313,30.70285956474144
18525,96.39751648985313,30.764547561757855
18526,96.38256584517299,30.748381790296754
18527,96.38256584517299,30.750143392097304
18528,96.38256584517299,30.707394661379265
18529,96.38309850886709,30.7466434645622
18530,96.38309850886709,30.762412547867175
18531,96.38363117256121,30.79258013424068
18532,96.38363117256121,30.786466596053298
18533,96.38363117256121,30.86905766704529
18534,96.36868052788107,31.1794830813207
18535,96.3339296672874,31.222084693738672
18536,96.3493434206423,31.656898427200485
18537,96.34933607203078,31.55572283966876
18538,96.34933607203078,31.354415310299483
18539,96.34933607203078,31.30022045666327
18540,96.34933607203078,31.265228841734952
18541,96.34859444469406,31.312704073534903
18542,96.33965163559337,32.02256434039562
18543,96.33965163559337,32.95687679193906
18544,96.31560614231326,33.42645171905383
18545,96.34314938997122,33.914039889220184
18546,96.36744385441864,33.6480139297216
18547,96.36845510923055,33.87843550267325
18548,96.36504523153364,33.624176434166145
18549,96.3482388950805,33.59458566397438
18550,96.3358308158561,33.53558002700736
18551,96.35071190551689,33.44742013052042
18552,96.33742401984928,33.4011423433494
18553,96.35484767496582,33.425808770879165
18554,96.41127241814917,33.43295872301667
18555,96.42441422154766,33.150934446747556
18556,96.4276910309803,33.261225523375735
18557,96.41274038630014,33.05718873800269
18558,96.41468591747388,32.93151753154103
18559,96.4161496292272,32.88190195492554
18560,96.41710901881407,32.89777679916112
18561,96.43801037915097,32.97903722111307
18562,96.43875608184956,32.95718691450226
18563,96.43875608184956,33.01049623987993
18564,96.42649717350236,33.02360345176255
18565,96.42963755860366,33.03164808422762
18566,96.41613037606602,32.842356996786464
18567,96.42969715383485,32.98274475831501
18568,96.4250515928186,32.63589090294877
18569,96.42696537625143,32.499825781609175
18570,96.42289012162138,32.40258597208847
18571,96.41578257127307,32.24589734226397
18572,96.41830583494216,32.32472584941936
18573,96.4122609483111,32.21297176222373
18574,96.41416738313242,32.201787048856346
18575,96.4285021017612,32.46301885319968
18576,96.4285021017612,32.324273053054945
18577,96.42393866298983,32.09951594992133
18578,96.4234009076401,32.07856735642622
18579,96.42486639563026,32.141533773269416
18580,96.42545255007326,32.17457145963031
18581,96.42533227216136,32.24230789868857
18582,96.42878900646653,32.54703984764365
18583,96.4249632652854,32.476357351606104
18584,96.42903851991545,32.462525517194315
18585,96.42777571150228,32.34434307327688
18586,96.4269972689161,32.137932807077824
18587,96.4244623685168,31.99802685263064
18588,96.42658355927183,31.92968172788994
18589,96.42658355927183,31.95540368782941
18590,96.42870475002687,31.98899850729698
18591,96.42943023781368,31.92253698423045
18592,96.43266084835213,31.87982725999005
18593,96.4297748573653,31.886506524652432
18594,96.43649732510468,32.14414491588299
18595,96.43861851585972,32.21441910360195
18596,96.43280322549775,32.081139738680655
18597,96.43451015051178,32.10935142813115
18598,96.43679318677587,32.06954455560935
18599,96.4350988645424,32.079007910242545
18600,96.43680578955646,32.04842998342043
18601,96.4356974118728,31.923088502706825
18602,96.43414052670043,31.73304810204731
18603,96.43022711757943,31.585302219774707
18604,96.437780366066,31.757068565231332
18605,96.437780366066,31.790737193690973
18606,96.43700192347983,31.611693740142577
18607,96.43673894000244,31.550029293446336
18608,96.43673894000244,31.512694914824337
18609,96.43116821961453,31.49165390153858
18610,96.43090523613715,31.402533344738025
18611,96.43090523613715,31.3199497646895
18612,96.43064225265978,31.362496062045828
18613,96.42656699802973,31.39345005073471
18614,96.42614778012579,31.366745162612744
18615,96.42614778012579,31.348418130339283
18616,96.42614778012579,31.430460029397015
18617,96.42207252549572,31.358472062806477
18618,96.4266855354755,31.410001718371337
18619,96.42686619205192,31.492528767845457
18620,96.43040369133226,31.593535831616716
18621,96.43447894596231,31.675890544772557
18622,96.43447894596231,31.486616560088105
18623,96.44093352701373,31.3894234139994
18624,96.44093352701373,31.367137295306854
18625,96.4407762398034,31.395754078142925
18626,96.4407762398034,31.369696013752574
18627,96.4407762398034,31.41779044585021
18628,96.43839314219878,31.270751572447413
18629,96.44027371838926,31.401430582648697
18630,96.44121400648451,31.511350806842184
18631,96.44215429457975,31.716847397640265
18632,96.44215429457975,31.63133052703075
18633,96.44083809664386,31.423880774531977
18634,96.4385027688853,31.09887761749221
18635,96.4385027688853,31.056888686913155
18636,96.43885038566259,30.98747659428467
18637,96.43885038566259,31.00096278550777
18638,96.43979067375783,31.11562633620442
18639,96.44149759877186,31.108823555887295
18640,96.43846719858605,31.012787142729632
18641,96.43532042638385,30.879047323086244
18642,96.43626071447909,31.019646431676605
18643,96.43626071447909,31.10716809472762
18644,96.43940925255619,31.21020055007632
18645,96.43549584343519,31.135890239303663
18646,96.43549584343519,31.127239814340342
18647,96.43549584343519,31.08596498971708
18648,96.43549584343519,31.12038945021877
18649,96.43549584343519,31.108993673340535
18650,96.4360910463713,31.06992350960842
18651,96.43856402239764,31.10073439382615
18652,96.43896981698431,31.13704506891662
18653,96.44304507161438,31.287860226805524
18654,96.44304507161438,31.251995033475893
18655,96.44712032624444,31.24184726852332
18656,96.44712032624444,31.081063535520983
18657,96.44398535970961,31.199415965030955
18658,96.4372706571062,31.246095805543725
18659,96.4372706571062,31.275709917044395
18660,96.43821094520145,31.357287665084755
18661,96.4333572479852,31.16452407626849
18662,96.43429753608045,31.232167894914127
18663,96.4446135038197,31.155072049374827
18664,96.44440498227775,31.195839929469763
18665,96.44529534851014,31.29791396675478
18666,96.44529534851014,31.536561395710883
18667,96.44622383093801,31.50716801264384
18668,96.4512320250518,31.54847758240545
18669,96.4535373915558,31.57464633386802
18670,96.45524431656986,31.48970646968286
18671,96.45598300267959,31.37575176776004
18672,96.45466680474368,31.246917458330866
18673,96.45169707131645,31.255979843126468
18674,96.45169707131645,31.22836011636633
18675,96.45239026439467,31.230253277307277
18676,96.45167857216184,31.261631180854422
18677,96.45007391714338,31.234066246603717
18678,96.43982171525963,31.265581182198098
18679,96.44056040136934,31.273460483236697
18680,96.44056040136934,31.31192763879706
18681,96.42588871695403,31.31119091275788
18682,96.42588871695403,31.281589148872754
18683,96.42682900504929,31.397648549467092
18684,96.42682900504929,31.3809277698319
18685,96.42682900504929,31.398914300175658
18686,96.42756769115901,31.359744336051794
18687,96.42756769115901,31.370151291131272
18688,96.42756769115901,31.319926147104553
18689,96.42349243652895,31.293058570073086
18690,96.42443272462418,31.30409749386936
18691,96.42443272462418,31.28834963965003
18692,96.42443272462418,31.307621108855727
18693,96.41856557324607,31.34779611113154
18694,96.41856557324607,31.424337190787696
18695,96.41778713065989,31.45600425126208
18696,96.41724937531018,31.450049736597798
18697,96.41724937531018,31.391990265723948
18698,96.41724937531018,31.310125162402763
18699,96.41724937531018,31.2446705656816
18700,96.41421897512434,31.25936054708422
18701,96.41421897512434,31.2549288423578
18702,96.41421897512434,31.226702940925467
18703,96.41972235133652,31.243886128370224
18704,96.41972235133652,31.178996408408498
18705,96.41564709670644,31.169166283828645
18706,96.41871910012927,31.211032700617633
18707,96.41871910012927,31.237513010080352
18708,96.41871910012927,31.21519405676857
18709,96.41871910012927,31.176613321374887
18710,96.41871910012927,31.182001488067087
18711,96.42422247634144,31.21381924811799
18712,96.42368472099173,31.191412107898362
18713,96.42368472099173,31.196165984101683
18714,96.42367737238021,31.12650147071131
18715,96.42352113795368,31.144784217738046
18716,96.42352113795368,31.124177278019445
18717,96.4236876203738,31.115671299135375
18718,96.43478203069922,31.112922237576242
18719,96.43478203069922,31.104841989803155
18720,96.43478203069922,31.13074309648811
18721,96.44401946378986,31.44086404918807
18722,96.43488225106216,32.31854137384324
18723,96.43463305440866,33.22731706556423
18724,96.43735269721303,33.57259494594606
18725,96.43648052905725,33.610983339435066
18726,96.45097012434908,33.62814412710823
18727,96.44747733445371,33.76356691282721
18728,96.44536465635939,34.05262964375232
18729,96.45044690557087,34.4165814754541
18730,96.44763240141559,34.497904564338626
18731,96.44836664539247,34.64364327695796
18732,96.45524346588496,34.59414792189464
18733,96.4584474026095,34.47708033217011
18734,96.46074937113316,34.12538901190028
18735,96.46200299755336,34.00348504608658
18736,96.4630784215038,33.924520377731724
18737,96.4628442230342,33.82192650906878
18738,96.46834759924639,33.50247109229896
18739,96.46834759924639,33.307277276557734
18740,96.4657889545139,33.074070876258894
18741,96.4454667015311,32.98798362341718
18742,96.43950100657695,32.95087074639522
18743,96.43647060639113,33.20096549310822
18744,96.44252560483169,32.99833821245988
18745,96.46415265970637,33.4755171504201
18746,96.462951721329,33.32465761364137
18747,96.45774045257168,33.296178726977644
18748,96.44897137085547,33.32525272097241
18749,96.44897137085547,33.51053498913637
18750,96.44897137085547,33.5516046365504
18751,96.44969095172928,33.38807528592226
18752,96.44582139733323,33.24508316389987
18753,96.45523004342282,33.25728776127803
18754,96.46049344560964,33.32513080274146
18755,96.4636652805885,33.36591364566281
18756,96.46465489675627,33.38498491704485
18757,96.46529910892052,33.36400066482001
18758,96.46421330994605,33.48159888074007
18759,96.46402527950282,33.50227608990711
18760,96.46207392156131,33.46094382428328
18761,96.46268239468587,33.534762644604264
18762,96.46750538329653,33.530955131198134
18763,96.46910347258886,33.57876402190523
18764,96.4679719099815,33.550287259989
18765,96.47221426877373,33.6866331469476
18766,96.47628952340378,33.8329361249434
18767,96.47322432402545,33.77673339784851
18768,96.4857186085773,33.8085845668792
18769,96.47593664005588,33.87304621207443
18770,96.47249780027529,33.98179185960339
18771,96.47082848231823,34.13539909673015
18772,96.46180230535796,33.97482104033616
18773,96.462254544056,34.081054488770555
18774,96.46621127010604,34.01955961800833
18775,96.45920193611205,34.02668447006629
18776,96.45535811831841,33.90741985903989
18777,96.45688529193716,34.0088964427733
18778,96.45636970509531,33.983362174993154
18779,96.45405492528113,34.24230753327059
18780,96.439104280601,34.11336123131614
18781,96.42539852389491,34.5730641992688
18782,96.42539852389491,34.471720383071165
18783,96.42488293705308,34.35849358937854
18784,96.42256815723889,34.301350124895244
18785,96.41943319070407,34.32905463118526
18786,96.41740626066154,34.014193302257794
18787,96.41650008580551,33.92747883178646
18788,96.41152810129039,33.78300736891342
18789,96.4126841998783,33.8351965719764
18790,96.40804249520998,33.736433032921916
18791,96.40698915301842,33.679042958353136
18792,96.40759762614299,33.686845735183844
18793,96.40708203930114,33.6177478392507
18794,96.40801052172904,33.613024342120944
18795,96.4086189948536,33.54173070385932
18796,96.4096520222638,33.6488978015117
18797,96.41066302813388,33.49947533167898
18798,96.41066302813388,33.33044172663215
18799,96.41776449363839,33.13363338929005
18800,96.41722673828868,33.00738120553171
18801,96.4131514836586,32.864042677232185
18802,96.4157074868751,32.76334687426368
18803,96.4157074868751,32.66061686853182
18804,96.41109447689534,32.53725612905716
18805,96.41208409306313,32.52803386195116
18806,96.41595850200987,32.54277790568193
18807,96.41249172050436,32.467961823515765
18808,96.41178002827155,32.5728548825251
18809,96.40971029428025,32.52950350476595
18810,96.411075372689,32.60416525189321
18811,96.4079404061542,32.63252961509104
18812,96.40740265080447,32.71181837733656
18813,96.40890091675155,32.676218531699405
18814,96.413866537614,32.63875436041415
18815,96.41292161260768,32.63904372131071
18816,96.40801333621404,32.66956888892069
18817,96.40006444122636,32.778933086872435
18818,96.40006444122636,32.78993559120694
18819,96.4010249518237,32.76627406685113
18820,96.40333031832772,32.78053993576604
18821,96.4032848252962,32.77578033538218
18822,96.4026929791527,32.84709272470916
18823,96.40405805756146,32.796373183676664
18824,96.40140173876746,32.78654087187998
18825,96.40140173876746,32.71711348277267
18826,96.39735548651933,32.67670925253255
18827,96.39183251948808,32.70496207250186
18828,96.39166603706796,32.66291013910514
18829,96.39999027756588,32.89108056635559
18830,96.40177767651066,32.74466282394826
18831,96.40177767651066,32.634858120797354
18832,96.40425065253702,32.62472386817568
18833,96.39939695532077,32.566895233877304
18834,96.40000542844533,32.586932065003346
18835,96.39697502825949,32.54249608428978
18836,96.39697502825949,32.60373831111933
18837,96.39221290814568,32.54397114575271
18838,96.39096990690467,32.69107540425407
18839,96.39239802848675,32.76445138963946
18840,96.39239802848675,32.795345177416316
18841,96.39467396866647,32.86811809258847
18842,96.39307169006273,32.854072219123395
18843,96.39401197815798,32.89623622378153
18844,96.39401197815798,32.79332478763809
18845,96.39897759902044,32.81578011335181
18846,96.39819915643425,32.710742648284224
18847,96.39516875624842,32.62895839772187
18848,96.39599607930745,32.536126208322635
18849,96.39742420088956,32.52890088223518
18850,96.39742420088956,32.47843624302709
18851,96.39885999707317,32.44015025740931
18852,96.39885999707317,32.4820058078531
18853,96.40028811865528,32.5374743032957
18854,96.40344193217025,32.69890744473255
18855,96.39936667754019,32.71544982305614
18856,96.39921044311365,32.831234189304325
18857,96.3951351884836,32.78456510888795
18858,96.39538148680258,32.97537892085913
18859,96.39130623217252,32.92686658977138
18860,96.39368424581906,33.075777020975295
18861,96.3946245339143,33.16532591652692
18862,96.39656950344704,33.18201013345338
18863,96.39587551367079,33.11576219261707
18864,96.39775608986128,33.26585455870051
18865,96.40389433314525,33.22734189633397
18866,96.40478912820896,33.32785958606925
18867,96.40716087992764,33.381635597402266
18868,96.40662312457793,33.32861406096603
18869,96.40480156837434,33.2959614144973
18870,96.40353875996117,33.23625666724171
18871,96.40432281362988,33.26500960541191
18872,96.40392030026598,33.29319939180417
18873,96.3995176224262,33.24719596552149
18874,96.39781069741214,33.250678844070364
18875,96.3983905701277,33.259521473982204
18876,96.40086354615406,33.14810045520738
18877,96.40222862456282,33.06641413374652
18878,96.40222862456282,32.923608945537154
18879,96.407732000775,32.858330650993594
18880,96.407732000775,32.802663090146496
18881,96.40062634595908,32.69454463946967
18882,96.40707001026652,32.805953710736105
18883,96.40729262990776,32.76238185349194
18884,96.40426222972192,32.743970545776705
18885,96.4050371852666,32.76596853118664
18886,96.4050371852666,32.86361244352413
18887,96.40200678508077,32.82380506694537
18888,96.40921708630701,32.88549373115699
18889,96.40618668612117,32.81853995467991
18890,96.40789361113524,32.79163714946652
18891,96.41339698734738,32.80689117347791
18892,96.41036658716158,32.75240677033667
18893,96.41130687525683,32.76461299244899
18894,96.41681025146897,32.82727954590364
18895,96.41681025146897,32.701714374689615
18896,96.41681025146897,32.652619185767556
18897,96.41823837305108,32.67229708083876
18898,96.41884684617564,32.64230426987952
18899,96.41941586134129,32.68113449183818
18900,96.42594136380004,32.69192495086221
18901,96.42182482848216,31.986989103565683
18902,96.41843949832759,33.215095469757834
18903,96.41843949832759,34.39818633475124
18904,96.41977354654657,35.15231257025967
18905,96.46277321247999,37.01180744727874
18906,96.42833694072299,36.170568751177
18907,96.41759270041089,35.96281410906413
18908,96.41951076951393,36.68619174525123
18909,96.42119745567808,36.64634213422672
18910,96.43676402803295,36.709536499230175
18911,96.4283588011861,36.75297363017777
18912,96.41946394202128,36.28995980006645
18913,96.40045533372806,35.93778894222388
18914,96.40406511395881,36.03451358273358
18915,96.40176586069268,35.86764158410716
18916,96.39302464378574,35.57897039279873
18917,96.39346623205128,35.61247652021455
18918,96.39474008070005,35.69292232764821
18919,96.37423262021724,35.12978567099766
18920,96.36817075454385,34.88458395132708
18921,96.38124829264318,35.391938143878214
18922,96.3663014810544,34.729751905095455
18923,96.37618231743528,35.4860532981312
18924,96.36290879607618,34.814757323872286
18925,96.37135651120545,34.844011210470015
18926,96.36909729908206,34.580178990041766
18927,96.37977095859813,35.22724718443839
18928,96.41189452737825,35.706125373832805
18929,96.40687778644262,35.745174770601
18930,96.42873369783051,36.454099858557505
18931,96.44079645838023,36.63100591885074
18932,96.4532406258804,37.04881319745002
18933,96.43626201732934,36.48202229440204
18934,96.44120221984497,36.7395145958793
18935,96.45211470238395,37.48389996214774
18936,96.45305901803768,37.718385482104345
18937,96.44492796259196,37.732717069318404
18938,96.43559524339132,37.247350908720655
18939,96.42540944047053,37.23740154659028
18940,96.42172156749916,37.15508386765081
18941,96.4056445832476,36.2181645918781
18942,96.41402449883763,36.82120703997061
18943,96.41068438608694,36.95793596905418
18944,96.33385926977375,35.29866059687275
18945,96.34354255104553,35.99642106525902
18946,96.34904884785242,36.516794346034374
18947,96.36662286504432,36.46301097152726
18948,96.35846246551058,35.769774958763506
18949,96.41996101856232,37.779634428763764
18950,96.35937734635942,35.62308877946907
18951,96.36542357664551,35.715074843944436
18952,96.38063186370766,36.19129569436392
18953,96.38114410514702,36.2870334386339
18954,96.37791199456719,36.049888438672966
18955,96.41865469292101,37.33764704458931
18956,96.37180509801796,35.64629300211603
18957,96.35293084591247,34.794693681598076
18958,96.36877252413272,35.41704288328588
18959,96.36343549783615,35.36435853779532
18960,96.36082368670594,35.32900268733763
18961,96.40544537254083,36.63465270413147
18962,96.33067290614635,35.348955858737426
18963,96.33455582555635,35.725352940349495
18964,96.37890291596388,37.70874996258319
18965,96.33676388996223,36.20562233751121
18966,96.40571180491618,38.04350683198088
18967,96.39727058832358,36.719398417977985
18968,96.35028268446943,34.87992742789923
18969,96.39734668200998,36.51720138223223
18970,96.36576523852112,35.26990092224797
18971,96.38803219261575,37.206847793200154
18972,96.3408178101046,34.99222891560723
18973,96.39384215839007,37.53713776073366
18974,96.35056252513306,35.78028457255342
18975,96.37138566901262,35.74487320206751
18976,96.3793493228754,35.76623687552385
18977,96.37532694030492,35.56933447496667
18978,96.36604057709901,34.791709751763925
18979,96.36281453285329,34.65203855656351
18980,96.38551163936246,35.67087660951841
18981,96.36167976797591,34.75464316807279
18982,96.38042898521357,35.4837940269426
18983,96.3801783311888,35.353257899472396
18984,96.42079445605314,37.12946051055437
18985,96.36432279401977,34.53644111567767
18986,96.42812326484429,37.25782525713685
18987,96.38132067120937,35.20563189060939
18988,96.42981571092675,37.15089519881194
18989,96.39020212647875,35.12654961304866
18990,96.37394695825473,35.88484509907837
18991,96.35560492570387,34.93513726802121
18992,96.37621841111498,35.67825532487874
18993,96.35111610265862,34.70729804887556
18994,96.37382199539343,35.6224670531899
18995,96.34665021954557,35.64692084921903
18996,96.3481267547539,35.723571047683656
18997,96.35514922555441,35.9218892795862
18998,96.34830712631867,35.944588202144686
18999,96.40308910713279,36.99964286253609
19000,96.40069259360142,35.19231240041547
19001,96.3883308041806,34.299358898895356
19002,96.39117263612468,34.395049936584805
19003,96.45412380491702,37.150169109719236
19004,96.3958561906193,34.20685848361179
19005,96.40870676042736,34.54605928195696
19006,96.40472987088842,34.23832666373409
19007,96.39111557316971,33.43714567046523
19008,96.36875557318871,33.268471670630795
19009,96.42360020993127,35.23121188026155
19010,96.42355471689974,35.565440201130826
19011,96.38087595452812,34.31928316458855
19012,96.40563049491509,34.535015299015306
19013,96.41342358790006,34.41895229295346
19014,96.40643147190234,34.19594424975164
19015,96.45518398010289,36.00288125809364
19016,96.40952926409297,34.36821871745583
19017,96.39731563577726,33.71111321497939
19018,96.39333874623831,33.47370185742441
19019,96.39917168659457,33.58689373329917
19020,96.41103647527586,34.027493068283746
19021,96.41639629114304,34.231432283859355
19022,96.41444199760687,34.0878440288054
19023,96.42032043099468,34.13111849769885
19024,96.41957249470963,33.83819469338682
19025,96.42239779971389,33.812299584939616
19026,96.43426258839521,33.940894934847314
19027,96.44014102178302,34.00011773396366
19028,96.44810420005443,33.76131505415013
19029,96.45500475968879,33.865942625339294
19030,96.45098237711832,33.48926281339386
19031,96.44610537951222,33.48901056090367
19032,96.44208299694174,33.28202276329975
19033,96.4425495429743,33.4598313083177
19034,96.4166166308145,33.549246139994004
19035,96.42188546061861,33.94971708920664
19036,96.4177958260116,33.92280908118515
19037,96.42309101101809,34.20158123376737
19038,96.45087108174998,34.15165141491277
19039,96.45169840480904,33.78953861392021
19040,96.45293150306881,33.67908177870566
19041,96.44831849308902,33.46287651265306
19042,96.44572833958296,33.26545240884653
19043,96.45538549683357,33.4413463833039
19044,96.45072699382227,33.327128528811784
19045,96.4556100862192,33.29626776981058
19046,96.50315982347104,34.812123491247306
19047,96.50044964724974,34.53556883759892
19048,96.50436135938746,34.78096878161853
19049,96.45511301821216,33.41540444541532
19050,96.45889174207498,33.50084909959689
19051,96.45646509633954,33.455667717083614
19052,96.45971478429463,33.662203219227386
19053,96.45971478429463,33.589132649252285
19054,96.46147324753719,33.4820783039408
19055,96.46693113071784,33.435047358781866
19056,96.46297029484847,33.39563863149922
19057,96.45990957535821,33.305162821648175
19058,96.45768014302901,33.29283105499341
19059,96.45708954603626,33.289639304694354
19060,96.45840913141349,33.41049575908435
19061,96.4601429049202,33.50368720240953
19062,96.4572789871545,33.496580986553795
19063,96.4556288391045,33.56107789742546
19064,96.45558334607298,33.61466486602914
19065,96.45391802429593,33.72260623287084
19066,96.43930397060102,33.63680417370121
19067,96.43618258435214,33.58239194517854
19068,96.43976291680033,33.51995840835123
19069,96.445220799981,33.45968725369893
19070,96.44350998517241,33.3972843205593
19071,96.44350998517241,33.29636336371547
19072,96.45493728780389,33.35783078225192
19073,96.45853367530064,33.28552484438666
19074,96.4639915584813,33.45167797015258
19075,96.46379724949563,33.51734804226012
19076,96.45654533399703,33.449066245246705
19077,96.4620487102092,33.58217715092038
19078,96.45548081074304,33.48490724786937
19079,96.45055505766041,33.45253296231508
19080,96.45634782244517,33.5777395289461
19081,96.45733850475047,33.6310366602751
19082,96.44850637539979,34.10579183463926
19083,96.4516141907349,34.66836159267033
19084,96.47558847806054,35.368259406137724
19085,96.48070722245535,35.707520822030745
19086,96.50593805626985,35.857506660426054
19087,96.49462442243781,35.63013962963889
19088,96.51584222690472,36.135118078438104
19089,96.51664834447085,36.15040926898175
19090,96.50512667255732,35.88199207473276
19091,96.50656799993979,36.28620924510755
19092,96.52018464872316,36.11317001938937
19093,96.51247047919306,34.84485810053758
19094,96.517000428649,35.044400279379545
19095,96.53150728603377,34.93101176902836
19096,96.53006434683985,34.76491879581634
19097,96.53819544336365,34.66468063658676
19098,96.53788270026081,34.688037812501015
19099,96.53788256698729,34.63913432246133
19100,96.54057313563358,34.61903738768537
19101,96.5500387678109,35.12592058585026
19102,96.52557821239841,34.549603326128825
19103,96.52413527320451,34.414977798406106
19104,96.5135554546982,34.32448169184456
19105,96.51887992446213,34.343795815701036
19106,96.50245197623512,34.18121029892408
19107,96.50302488742781,34.13098188762824
19108,96.49126449433365,33.64396495889002
19109,96.49072673898391,33.65457482352684
19110,96.48792716804952,33.60521475498105
19111,96.51870277875283,33.870312898476776
19112,96.5191649485505,33.970768708646645
19113,96.51260653506932,34.33984494721881
19114,96.51801637956157,34.45174821586821
19115,96.51535063880247,34.315818951698056
19116,96.5112274200035,34.10195063626574
19117,96.51064051549602,34.163987956241705
19118,96.50748890975859,34.13915273718131
19119,96.51239243518569,34.33394467613581
19120,96.51084173914457,34.490466140020054
19121,96.51455276990096,34.62448423195359
19122,96.49924361675097,34.52497980576353
19123,96.4998620209752,34.600475815491414
19124,96.50375340238865,34.81796225921131
19125,96.50853034145861,34.66962101174165
19126,96.50611964206855,34.6229789248551
19127,96.5016292609892,34.48481700201576
19128,96.50007856494807,34.38235252659842
19129,96.4865472009086,34.27585819869758
19130,96.49172619113416,34.84776217445358
19131,96.48719111439347,34.915328800356036
19132,96.49779263041704,35.27846600236349
19133,96.54430085774158,36.30065227217858
19134,96.53356716474366,35.33860063693333
19135,96.51972145635317,34.942313541226596
19136,96.5161546542159,34.35595473614739
19137,96.51370919321892,34.14996463601509
19138,96.53646196771845,34.708803388420066
19139,96.53641647468694,34.30743899722047
19140,96.55045063923139,34.803406588804606
19141,96.54617567110056,35.010208976258916
19142,96.55535395616715,35.210846973642866
19143,96.51004468930859,35.101246565460606
19144,96.52729656921514,35.35343805547523
19145,96.51215871397744,34.51858750145943
19146,96.5117926110886,34.28953110340344
19147,96.51199177305584,34.248274643824416
19148,96.51507164357369,34.2576630084323
19149,96.5140843588396,34.19474395471779
19150,96.5140843588396,34.073800993674105
19151,96.50084516478277,33.621940523630336
19152,96.5010116472029,33.66597612143834
19153,96.51173384221208,34.116965800452974
19154,96.5078223170823,34.026756503256436
19155,96.51022058547926,33.95097204702095
19156,96.50951038921302,33.80929798463695
19157,96.50856859751048,33.795758846581926
19158,96.53734601795567,36.14680968882358
19159,96.4970328484631,34.05108469973718
19160,96.49726475147402,34.13737166659252
19161,96.50175506573271,34.363710797927496
19162,96.50478069129977,34.60213667762001
19163,96.50120364352694,34.62610168617786
19164,96.50684418819152,34.575954849009484
19165,96.50986981375861,34.67495836491875
19166,96.49279910023652,34.58566568374059
19167,96.49748498916934,34.583433156166635
19168,96.49978373629051,34.597174329458916
19169,96.5069761424509,34.66426484884482
19170,96.50657868749833,34.66043122448045
19171,96.51427351981856,34.75355330966929
19172,96.51396077671572,34.67654581457992
19173,96.51210553107292,34.58307622671523
19174,96.50634853111872,34.50957636673025
19175,96.50281103183839,34.11865910926949
19176,96.5113992250246,33.97712728445212
19177,96.5157387681313,33.32467096699366
19178,96.51220840200853,33.05225347778458
19179,96.51661811275551,33.522491901132035
19180,96.49929702462207,32.89215488584633
19181,96.50223758090291,33.230087210963326
19182,96.52461771153098,34.602255368847274
19183,96.50338652271877,33.84592809128875
19184,96.52899200268673,33.89096011481195
19185,96.50465679945125,32.92947496053204
19186,96.52760245619784,34.20102725854119
19187,96.5240029764406,33.95394226964394
19188,96.557894179169,35.47769139491376
19189,96.53368579979242,34.42939365464484
19190,96.53885451780069,34.615975933218735
19191,96.51918974837905,33.56498942721348
19192,96.53885474346153,34.5274110818604
19193,96.51732963969532,33.605143632164115
19194,96.5372328547858,34.45709792260507
19195,96.51591906668087,33.42364091058801
19196,96.51648932740406,33.446247005349576
19197,96.54585981320443,34.244004736556406
19198,96.54607333456282,34.19916295688449
19199,96.54627262980358,34.293816321152455
19200,96.5557373892563,34.622488572188644
19201,96.54226294532062,34.62076144737196
19202,96.56208417482962,34.643489683985386
19203,96.55122330902641,34.641792319276334
19204,96.55786293479657,34.73678870721891
19205,96.54971739893969,34.54197245850017
19206,96.54971739893969,34.394531772948845
19207,96.56165396067253,34.55802887427535
19208,96.56246143404083,34.21831509105535
19209,96.5624159410093,34.17065258345135
19210,96.5636591354686,34.030931321026046
19211,96.56318768776777,34.13602724737487
19212,96.56310319092914,34.04523744725645
19213,96.56369172647457,34.07766100685473
19214,96.55563068745637,33.82482637620836
19215,96.55499312478493,33.74457535910437
19216,96.57268500724628,33.74285418747354
19217,96.56888857401226,33.59485310221172
19218,96.56194171068832,33.6759860261543
19219,96.55392616470162,33.48261249371986
19220,96.57985305326176,33.91279627488951
19221,96.59018947591011,34.053592787610846
19222,96.59829449213872,34.066027711362665
19223,96.60068091927768,33.77369063335098
19224,96.60068091927768,33.727378668553
19225,96.59612979285923,34.01118480909084
19226,96.59259942673646,33.79786640098147
19227,96.59814093357377,33.839417903803856
19228,96.5960533733714,33.65378889041787
19229,96.56893230806011,32.843854574703876
19230,96.58522317144634,33.537464389137476
19231,96.55858556691213,32.674681791635756
19232,96.57734136246533,33.494347724147495
19233,96.55428675024297,32.71029195535372
19234,96.57304254579617,33.557095243244596
19235,96.55518362147365,32.92696331912351
19236,96.57644765690307,33.865211935684606
19237,96.55858873258055,33.15667479361052
19238,96.58001925043006,34.08668202704896
19239,96.56318245235411,33.367227312852535
19240,96.58300368186315,34.173505795123944
19241,96.56231120289301,33.34331587809698
19242,96.56231120289301,33.34556401760017
19243,96.55271150454266,33.092140347180056
19244,96.5579071924425,33.306540868468296
19245,96.5777284219515,33.99662660499077
19246,96.57242993513694,33.69323841415397
19247,96.57604393534005,33.58310239708648
19248,96.57054055912789,33.438395749184984
19249,96.57794469686661,33.75164884710265
19250,96.56526062809327,33.54564867694306
19251,96.57160907601559,33.85971204778064
19252,96.57160907601559,33.77464664938169
19253,96.56720753023198,33.585736670522536
19254,96.57611846639776,33.61254875108473
19255,96.57973246660087,33.60574525950301
19256,96.57671724014212,33.41690557133527
19257,96.57231569435852,33.28510593887101
19258,96.57231569435852,33.40351424465296
19259,96.58158449772878,33.496395363707286
19260,96.58158449772878,33.36084900828307
19261,96.58404526616677,33.07761924097267
19262,96.56556355440291,33.39641181781606
19263,96.54703560599418,33.80104371572709
19264,96.56299608922158,34.320829809981845
19265,96.58974854887863,35.31451494290068
19266,96.6013226723434,35.50559490572861
19267,96.58169432459107,35.16245753708787
19268,96.57841286298667,35.66834552072117
19269,96.59021095164411,35.57255961637253
19270,96.60686045625772,35.90735383073177
19271,96.59889266945629,35.92720675066113
19272,96.59889266945629,35.897870367701266
19273,96.5835294911481,35.66019100927727
19274,96.57968638192249,35.49622716049312
19275,96.58158251900322,35.83486119503759
19276,96.55026757601219,35.270475427059566
19277,96.5606096942581,35.627057699706555
19278,96.54155226570582,34.92888630465863
19279,96.55354514518757,35.43344392108775
19280,96.5304905329652,34.61727330291771
19281,96.58889734430771,37.92168775819356
19282,96.52470266096411,35.00455444343671
19283,96.53041370584403,35.70786085621943
19284,96.50457643355999,34.66490289251177
19285,96.5237986334029,34.95495773525423
19286,96.51834648281655,34.652749811418175
19287,96.51493736955298,34.68508576086053
19288,96.5095784238067,34.50290142665071
19289,96.51556199652624,34.79653422377219
19290,96.53899722623838,35.79721209296093
19291,96.50777582334786,34.86279507888188
19292,96.53771234163057,36.23789223586564
19293,96.5432982774989,36.52081075275315
19294,96.54583654265438,36.48391459188509
19295,96.54094807353687,35.76897335175525
19296,96.56438330324899,35.83826923762396
19297,96.51780201693973,35.436041200412355
19298,96.5325597278378,35.90025877239509
19299,96.53262488796923,36.087905220151
19300,96.51612231557723,36.25323097887042
19301,96.52421819931082,35.95681177683631
19302,96.52868756378895,36.38681896924492
19303,96.53414325687358,36.53186011573683
19304,96.53414325687358,36.35396204601932
19305,96.519069320356,36.41161572336016
19306,96.51485672097817,36.19967790259565
19307,96.52059275409682,36.08999683954117
19308,96.53141370315555,35.980921472814046
19309,96.52432405383088,35.88243466503917
19310,96.52066458837096,35.961157498545106
19311,96.51666551755811,35.863511621070536
19312,96.50015850421698,35.42735354261648
19313,96.52565033057918,35.92975156449303
19314,96.52379638092495,36.05579820850779
19315,96.53494009161992,36.32466183108102
19316,96.52074054420088,36.09338408253973
19317,96.5194059173186,36.23443967831696
19318,96.51852129075431,36.41573172071226
19319,96.53326149032324,36.33436082029894
19320,96.53579228120385,36.20332270253545
19321,96.5071112860483,35.7252036157225
19322,96.51830082448278,35.96669269422651
19323,96.504143309755,35.615771390731375
19324,96.47073693646732,34.58277144062502
19325,96.49055816597634,35.39554088405769
19326,96.48024612098267,35.34162467485316
19327,96.46214220656073,34.567516897632935
19328,96.48001225177963,35.38249164165274
19329,96.45695763955726,34.756538649913814
19330,96.47544424218401,35.72075072905795
19331,96.4462519335876,34.894258405576466
19332,96.46993422411421,36.10541612496119
19333,96.44588228689717,35.36057589772456
19334,96.46986744659834,36.46136417712984
19335,96.45902758463326,35.9158342169363
19336,96.46281390836016,35.33929716535544
19337,96.48097525478033,35.430303823905746
19338,96.48577163375957,36.03415223120361
19339,96.46898389160107,35.221499212817164
19340,96.46991784446735,35.91417396370211
19341,96.46863000982337,35.96547804225375
19342,96.46513033677374,35.70768103545445
19343,96.46600187926818,35.68008916046325
19344,96.46866195971964,35.80165147650248
19345,96.45538105113332,35.9745002405454
19346,96.44867525871071,36.166209595557085
19347,96.45051141901185,36.21615481602241
19348,96.45053020533118,36.110365687113635
19349,96.4540703172069,36.2766345459891
19350,96.44974958002159,36.46259084719798
19351,96.45357155825229,36.393337660453895
19352,96.44625524606126,36.67294317232406
19353,96.43380849243873,36.666186243143905
19354,96.43626994878817,36.939392615106094
19355,96.43246123910465,37.04987451252416
19356,96.43821460231774,37.35467926960413
19357,96.44369938474154,37.30805135114965
19358,96.44415049569746,37.46468598401259
19359,96.43380023342633,37.303322615331886
19360,96.4311736201959,37.577508417493306
19361,96.42997238482195,37.20455137450904
19362,96.43730446616254,37.28334218174389
19363,96.42909805637468,36.72771557450032
19364,96.43114156878998,36.93409086919954
19365,96.43924924206638,37.16086763286485
19366,96.43907826444315,37.26762220777885
19367,96.43196776645874,36.72836575908943
19368,96.42813464756412,36.33588285071071
19369,96.40017251219768,35.35740108690134
19370,96.4106228196071,35.71589951325089
19371,96.42562407583648,36.51704184714666
19372,96.42562407583648,36.48399721819325
19373,96.4110336935413,35.92191671192254
19374,96.4271152194707,36.29750871024069
19375,96.41604317273672,36.191737869810375
19376,96.40165956649636,35.50508447359838
19377,96.4285601544008,37.0270916586074
19378,96.4023457664737,36.132973508941376
19379,96.42351232092004,37.1942517771354
19380,96.3998221527238,36.42084185061565
19381,96.41681264435253,37.047783551654014
19382,96.39009035691076,36.18504342168028
19383,96.40493505342045,36.845076095728075
19384,96.38372820092579,35.92532109670115
19385,96.40246828423398,36.82278998823524
19386,96.37604556901131,36.09050563161918
19387,96.39506362567079,36.988749239899285
19388,96.3891682111399,37.03298800153986
19389,96.3854913266718,36.75701631415418
19390,96.3964599367592,37.3819740916052
19391,96.39064100894365,37.25631053345353
19392,96.38958753444048,36.89978883583458
19393,96.38563684358658,37.07951545360859
19394,96.37796412418031,36.574543089137066
19395,96.36654701085139,36.27604814810872
19396,96.36006490385074,35.93081579193174
19397,96.36141831705233,36.281584607177585
19398,96.35699979056561,36.91293556930567
19399,96.34640693825305,37.32837959987559
19400,96.3650210075787,38.180492248487994
19401,96.34613212613911,38.468894186745125
19402,96.35892945432046,38.96164165163291
19403,96.33133250528884,38.91722966116366
19404,96.34866140436502,39.43152751740198
19405,96.32951756615378,38.79666736016682
19406,96.34228717958055,38.88293637428254
19407,96.33149244863124,38.13707109130179
19408,96.34996573361671,38.44128830038969
19409,96.34716801543112,37.93430453604875
19410,96.34042159874372,37.35018741209695
19411,96.35046809481452,37.38802297925555
19412,96.34004143334217,36.93457826398882
19413,96.35119828430662,36.99389907847998
19414,96.34932417383534,36.71791385925601
19415,96.35320696710103,36.44898518442326
19416,96.34881157985465,35.9478339566608
19417,96.3543613066762,36.248125203619445
19418,96.34960275457152,35.97631526652891
19419,96.35573985848274,36.1789170941348
19420,96.36558766811426,36.165612717174135
19421,96.35814963246673,35.739795411952
19422,96.35220421980426,35.43270301428157
19423,96.3527964778819,35.287126519552245
19424,96.35621268313832,34.95293477386108
19425,96.35463750586969,34.74332028233083
19426,96.3654395209704,35.015787066851
19427,96.37250407635938,35.455670482631064
19428,96.36264107664647,35.50886295160638
19429,96.3557056949473,35.26635139894802
19430,96.35624263650446,35.31073972008439
19431,96.34574961992217,35.17058485795641
19432,96.3496830493716,35.508937557046835
19433,96.34936835681653,35.555436473873776
19434,96.3499052983737,35.568684228782665
19435,96.35481675009893,35.66214154507039
19436,96.36206304097593,35.9518863910459
19437,96.35524682246373,35.6255120835023
19438,96.36435019934149,35.93257097307473
19439,96.37924609200873,36.101174338264
19440,96.37163218817142,35.82450732233708
19441,96.37276464423098,36.40164657141932
19442,96.36463242492606,37.05486305971228
19443,96.37040350733481,38.390482865467504
19444,96.35644795329002,39.075553476896744
19445,96.36730097346161,39.98340780455701
19446,96.35388804069727,40.37233237872753
19447,96.35972466071092,41.060835993619385
19448,96.37043991655405,41.741219383822425
19449,96.38751181691494,42.57374769320618
19450,96.4074725306802,42.22507657449512
19451,96.3976832784974,42.09992668415405
19452,96.39183636176962,41.99616396755356
19453,96.39412109139589,41.88773784766658
19454,96.38017429381004,41.385854999973795
19455,96.40024913737092,41.65815915183383
19456,96.43219502618341,43.16028334113499
19457,96.38504178288794,40.68601104611698
19458,96.37835786132787,40.04801588168042
19459,96.3969901661752,40.04304150012491
19460,96.3970945273132,40.043292382415785
19461,96.38245669662034,39.43360048702667
19462,96.44458347202388,41.205756210343694
19463,96.39559252115887,39.2778874846212
19464,96.40748417775572,39.051186721329955
19465,96.40440781280003,38.90474616942881
19466,96.4134780124739,39.111404525501214
19467,96.40023750612983,38.662508588247086
19468,96.4045059635079,39.08729408431968
19469,96.39038810428497,38.97096414861829
19470,96.39207132708779,38.85979405530273
19471,96.38231334699638,38.63223898877691
19472,96.40389658530381,38.899654472915266
19473,96.39744522732441,38.478794526525256
19474,96.39626498570901,38.32952519816015
19475,96.39224245071811,38.03530635593984
19476,96.38187916416352,37.98985415337674
19477,96.35958195469169,38.02941678429053
19478,96.34269628396558,37.83510490103707
19479,96.34546002605386,38.157198499597875
19480,96.35418257039089,38.12175932123238
19481,96.32596964511507,37.98483426438878
19482,96.31365103414413,38.73336378535438
19483,96.30328658435185,38.86143958119879
19484,96.29188649475768,39.0864169909464
19485,96.30258391145121,39.000152617710384
19486,96.31311783274913,38.579704221537334
19487,96.31253620012488,38.475647355177244
19488,96.30235898422917,38.62062859644134
19489,96.30563906989842,38.900796712568074
19490,96.2757383067524,39.540397381639735
19491,96.26362353987481,39.627539683889566
19492,96.26227822603097,39.79099300148142
19493,96.25084837047997,39.429878047926515
19494,96.25482049018066,40.38099547057007
19495,96.24444517699004,40.03639745092839
19496,96.24067015238525,40.87235698294788
19497,96.2384438063787,40.922488611406116
19498,96.28625120587837,42.53300330444155
19499,96.29107065925045,42.98155621844069
19500,96.2808364451672,43.297646065559405
19501,96.29465048509665,43.255688986493325
19502,96.29146972563892,43.366016938795624
19503,96.29965174786538,42.667812814730155
19504,96.29306524922778,42.77423119703032
19505,96.27159982346991,41.44020284483247
19506,96.29393687836478,41.85838950869753
19507,96.30072357702038,42.01352169427113
19508,96.29366210270557,41.62236245800048
19509,96.30200358660234,41.80140209927022
19510,96.2898443442987,41.06457779199267
19511,96.30688860706863,41.566740016739516
19512,96.30672681007322,41.15392484214609
19513,96.33461194236496,41.390066083010296
19514,96.30210757208395,40.484830106058084
19515,96.30175734218282,40.706720581980335
19516,96.34908748331686,41.41495459014176
19517,96.3009067871724,40.07385232571383
19518,96.36907695959364,40.55367846556546
19519,96.30891996182098,40.604357329519516
19520,96.28669555232379,40.26604017727338
19521,96.28056218260721,40.03721268707417
19522,96.29403744235377,40.3638737665352
19523,96.35894479680098,42.080663456729994
19524,96.31370559093018,39.9137880021756
19525,96.3080746896306,39.63420678031369
19526,96.34835549260373,40.73705945699691
19527,96.27937420441766,39.31191196578265
19528,96.32597223142766,41.126545319596765
19529,96.28527444731317,39.71821938070118
19530,96.26588174069448,38.48767865064255
19531,96.3008839802021,38.901187490325135
19532,96.31843665770117,38.849609280306254
19533,96.3175783726705,38.94727198602355
19534,96.30235346513658,38.05042977100118
19535,96.30395419605735,38.24322359675727
19536,96.29637084952289,37.641320587869465
19537,96.31226626080526,38.70316747864686
19538,96.3276262518283,39.631531259571
19539,96.27199627908726,38.38759913721065
19540,96.28003321766059,39.285429673535596
19541,96.34039275981635,40.12595770090415
19542,96.30323232194898,39.343865102746626
19543,96.27349210543248,38.51154614921638
19544,96.29309802344667,39.10371556903258
19545,96.30380482646123,40.315496860465515
19546,96.28932468355757,39.967329501182874
19547,96.28386714802629,40.02574283406478
19548,96.27954144937709,39.68377332029735
19549,96.26967923985013,39.61740304197045
19550,96.26883359592891,39.49060902357891
19551,96.26640725856235,40.05156744570841
19552,96.241364509088,38.97713538381771
19553,96.23786309745014,40.037677469247924
19554,96.21782645991507,39.445314222633044
19555,96.22276414275086,39.930613208168126
19556,96.22158187368771,39.17628002168998
19557,96.23772284917564,39.4330550370972
19558,96.23085271870572,38.51858095710107
19559,96.22170188140424,38.54525554397012
19560,96.22070886718363,38.57455644591379
19561,96.23225677432869,38.76620047213683
19562,96.23249931504132,38.930593072481045
19563,96.21946385609488,38.67097840882503
19564,96.2362297916215,38.887415816140106
19565,96.279225861459,41.24218485390938
19566,96.23403953221266,39.498116066478104
19567,96.24173730259855,39.14858879083836
19568,96.21018926405037,38.20299326557708
19569,96.2390031433107,39.42871323518944
19570,96.19938500522227,39.57270209019738
19571,96.2013612832855,40.13963304742316
19572,96.18847022434069,39.666375176273924
19573,96.22538611460918,40.66297044238165
19574,96.24402858868991,40.81483662783582
19575,96.25259278024065,41.03653614884331
19576,96.21152656628874,39.217779256274376
19577,96.22813104324678,39.41407580139347
19578,96.22431092710555,39.855360619950545
19579,96.22912975149076,39.51378885699425
19580,96.21391931756921,39.150659444188115
19581,96.23785046502312,40.16055222284829
19582,96.23400719947473,39.448551805743286
19583,96.23268737559891,38.8871400299712
19584,96.2025812832402,38.94629120614137
19585,96.25881210964629,40.82574597447169
19586,96.2252298554955,39.37282190179051
19587,96.24141002128722,39.97717475678735
19588,96.30595823350563,42.00591000132485
19589,96.26344621927889,40.43426284404459
19590,96.25488962484818,39.790568285589856
19591,96.26103086271563,40.18583933186883
19592,96.27853386876752,41.37173086883289
19593,96.28554484311498,41.815964864721266
19594,96.26527540795479,40.84331874986013
19595,96.25998487097525,40.53700289113587
19596,96.26190747286013,40.49179465377347
19597,96.28483539062772,41.533286231813804
19598,96.32468369137948,43.39749188249019
19599,96.29097123707776,41.233721564678284
19600,96.31901969355383,41.76009450930352
19601,96.29840039113532,40.35898781699089
19602,96.3500508564803,42.288640635496996
19603,96.30434164736286,39.8667514261153
19604,96.3336864736229,40.89510023066328
19605,96.29817251698807,39.17268581549973
19606,96.35991464301762,41.53747293852189
19607,96.31851532244863,39.545904085101675
19608,96.32058700681628,39.48455162605881
19609,96.30540091823292,38.43819676554179
19610,96.324154803897,39.17909090233841
19611,96.30174996829936,39.45861099763204
19612,96.30476621618374,39.62937242871404
19613,96.30704229551472,39.709077347950846
19614,96.30422129416198,39.81251428974776
19615,96.33256553856701,39.74010299996681
19616,96.33309960906088,39.701307321962666
19617,96.31834709943011,38.65324861968645
19618,96.35379762750574,39.90928779836503
19619,96.32554165097422,38.87245826996828
19620,96.31502940294013,38.36578776368282
19621,96.3237481321955,38.00885825452093
19622,96.33213171721239,38.417937023379466
19623,96.3303220801352,38.85131724646088
19624,96.35504192758052,38.83875241500233
19625,96.36296803449339,39.392600328742645
19626,96.28265391928903,38.2407109688788
19627,96.29287448630018,38.63866534556017
19628,96.28914228531157,38.30290827940262
19629,96.24743978204062,37.80506644009943
19630,96.24572023061243,37.75353371657109
19631,96.2254325632106,37.134110320969285
19632,96.22882752480692,37.040130444555004
19633,96.30159597897884,38.589659771544234
19634,96.25783582705729,38.03171606177683
19635,96.2541718588369,38.32016368109107
19636,96.30486852762479,39.88358087520495
19637,96.29042201337302,38.41940351186961
19638,96.29264882842942,38.13287500788815
19639,96.29747011291118,38.275839486831146
19640,96.31719633601695,38.6238971267423
19641,96.41801318075714,41.939884649533816
19642,96.34793427959318,38.985886021037196
19643,96.34100002908933,38.732623988397805
19644,96.39496956247372,40.28153833767329
19645,96.34523824689418,38.10572832106764
19646,96.35260102736963,37.691282284773415
19647,96.36120286035211,37.46647325479082
19648,96.40532601492737,39.23705834690689
19649,96.39254702317346,37.28910379520457
19650,96.39087100538028,36.91466471018986
19651,96.38657411501124,36.89612840048225
19652,96.38863218866094,37.06421879873108
19653,96.38722968896705,37.072501069128215
19654,96.38862534974915,36.90939798616759
19655,96.40134820067507,37.024855524982094
19656,96.39550056670211,36.6894776940848
19657,96.40281275504715,36.9761447210869
19658,96.39891086342918,36.74514381455254
19659,96.39597857196527,36.678484426647934
19660,96.39207819676693,36.53150448830627
19661,96.37722585369424,36.06336158729668
19662,96.38407805660557,36.313699924833344
19663,96.37284188467827,35.89880051882795
19664,96.3672346758992,35.57305893325494
19665,96.36713465459435,35.608988527976685
19666,96.3472214607467,35.294829463468766
19667,96.3510944168312,35.53484731457079
19668,96.34466085355032,35.34986960653911
19669,96.35050370749163,35.61024401922112
19670,96.34980688329858,35.56391303832692
19671,96.3436796401908,35.14256846779962
19672,96.34834339565253,35.378411299409066
19673,96.34162331253961,35.126375483900944
19674,96.34673207510099,35.26942648208984
19675,96.34197052984356,35.25566376586483
19676,96.34040811485474,35.14682036099012
19677,96.34240471078495,35.1933875372461
19678,96.3569044705323,34.99817538545882
19679,96.35305524751404,34.885950960639306
19680,96.35078169244275,34.646506385607154
19681,96.3466259746865,34.50506752178505
19682,96.35166724629897,34.60366140379605
19683,96.35952411147592,34.6722055593837
19684,96.35970226272752,34.88188180079207
19685,96.35863542945893,34.99553183041613
19686,96.3586473245259,35.17662929326661
19687,96.3600178816908,35.49620096720666
19688,96.36417890394347,35.88971895446829
19689,96.36364542799559,35.997777026450244
19690,96.37037688360742,36.396511834037945
19691,96.3611855761397,36.09001443311281
19692,96.36549376802753,36.38155297121663
19693,96.3406382186437,36.0145441837154
19694,96.3454399515251,36.20793646720601
19695,96.33760540616444,35.55888933359443
19696,96.34454881460549,35.75955271639389
19697,96.34086942982653,35.18699615863626
19698,96.34320363870181,35.00394318309421
19699,96.33312387011091,34.565388042694494
19700,96.33775528294854,34.62940782801602
19701,96.3364354590727,34.530012540999564
19702,96.3405957950972,34.667406005123055
19703,96.33585108689716,34.354324764931896
19704,96.33783287982092,34.349447038074736
19705,96.3367173710757,34.00183041553383
19706,96.33398969939708,33.89278582926277
19707,96.33476632412778,33.86746979118854
19708,96.33503411774144,33.86290082447748
19709,96.33531720147855,33.806579366359855
19710,96.33679016328527,33.98797653593223
19711,96.3385462088291,33.98749964335217
19712,96.33859625543724,33.899650746224864
19713,96.33956087324394,33.97869822680326
19714,96.3410711897088,33.78202465383743
19715,96.34176510596235,33.779853149147115
19716,96.34792541166888,33.9528724647224
19717,96.34794021467533,33.97263075673444
19718,96.34891963548849,34.059931855038194
19719,96.3494279794885,34.13273840994354
19720,96.35091574430166,34.2158641733904
19721,96.35067519391531,34.07163672178001
19722,96.34948278800206,33.953016792237925
19723,96.34316086848246,33.844486567409774
19724,96.34178717714263,33.744432886684635
19725,96.34113171278653,33.659732283671225
19726,96.33920764740218,33.65422706387266
19727,96.33852358548894,33.61068066249178
19728,96.33907533005254,33.61782478872883
19729,96.33974702229773,33.607562680175754
19730,96.33785779219143,33.51056291915561
19731,96.33665262399836,33.517643542647335
19732,96.33733911925,33.627346892161206
19733,96.3354498891437,33.61991081126023
19734,96.33520933875734,33.67585545287731
19735,96.33588103100253,33.89364784934329
19736,96.34046877032804,34.27530114425998
19737,96.34331228929965,34.6526558619229
19738,96.34664382978399,34.88970440601079
19739,96.33774390436801,34.44820916195695
19740,96.33825224836802,34.666419250323976
19741,96.33302404905497,34.440159407591956
19742,96.33181888086189,34.2897998800266
19743,96.3412115339568,34.564543102940696
19744,96.32997643356926,33.907998699145296
19745,96.33293519556835,33.800898781863395
19746,96.32388468418701,33.48598680346248
19747,96.31725530701944,33.103314840632166
19748,96.31592068013717,32.964276910739905
19749,96.31932123516405,32.923417314287796
19750,96.31932123516405,32.832057639779656
19751,96.3193360381705,32.754458161756304
19752,96.32017995438898,32.63339181978484
19753,96.31897274546927,32.522586579544345
19754,96.31897274546927,32.52954658039007
19755,96.31643090966729,32.45314055362883
19756,96.31522370074758,32.37693384608493
19757,96.31523850375403,32.38647050764431
19758,96.31574684775406,32.47635690676511
19759,96.31625519175407,32.51550196554185
19760,96.31625519175407,32.499537178479386
19761,96.31555836756102,32.41241068483015
19762,96.31365433444827,32.25586993291221
19763,96.31704008646871,32.251835679307206
19764,96.31583491827566,32.10095927963734
19765,96.31980280405735,31.956292376667577
19766,96.31980280405735,31.9554357208721
19767,96.32031114805736,31.990673566260167
19768,96.32031114805736,31.960008140915853
19769,96.32031114805736,31.94374560794024
19770,96.31910597986429,31.7942012385488
19771,96.31964292142146,31.7502881846247
19772,96.31964292142146,31.75110057804326
19773,96.31964292142146,31.747612607458418
19774,96.31964292142146,31.743249463022178
19775,96.31964292142146,31.77452562603393
19776,96.31964292142146,31.773953114669933
19777,96.32155042014347,31.81577780822972
19778,96.32155042014347,31.875323889911044
19779,96.32251503795017,32.03711163682153
19780,96.32388559511504,32.170464408233194
19781,96.32388559511504,32.33248302007894
19782,96.32388559511504,32.53156045674252
19783,96.32525615227992,32.76620838731381
19784,96.33129165091151,33.19306271408263
19785,96.33416376744024,33.5313216305885
19786,96.33966232451472,33.91049780677563
19787,96.33100294948508,33.62582055209557
19788,96.33651630956601,34.05398663740216
19789,96.32648637737152,33.527043989880795
19790,96.33198493444597,33.64676309909943
19791,96.32195500225149,33.2414857201212
19792,96.32745355932593,33.421369494361535
19793,96.3196021702322,32.96954616107632
19794,96.32146430727161,33.05497934551425
19795,96.31144917808359,32.59551723276477
19796,96.31557361621377,32.63052620860221
19797,96.3147473333315,32.55415582876144
19798,96.31813308535197,32.56801991005484
19799,96.31679845846968,32.47614247886847
19800,96.31438608135689,32.210742054500365
19801,96.32261677035682,32.0911377311342
19802,96.33180435477492,32.99438587153372
19803,96.33316610148874,33.909160121726764
19804,96.33586545275546,34.83246182468388
19805,96.33241341939096,35.2695972288598
19806,96.33838930839221,35.633741744757664
19807,96.34641590836237,35.73238075828975
19808,96.3433662590159,35.78093973317009
19809,96.34247086007265,35.77619600209471
19810,96.33750264225165,35.660188798282476
19811,96.33604340453924,35.4495976234032
19812,96.33362975908516,35.29740592943829
19813,96.3337434514838,35.201153025322405
19814,96.33402666390307,35.03944104139627
19815,96.33402666390307,34.93528558016743
19816,96.34282616088674,35.01055330762663
19817,96.33512260940067,34.824341979945196
19818,96.33427168399258,34.87419066650672
19819,96.33756139778403,34.82634544849792
19820,96.33753172578616,34.77733320459113
19821,96.32882059108724,34.84803630635835
19822,96.33219916829945,34.7252193433366
19823,96.33154370247424,34.44676721290817
19824,96.32957587124294,34.198409613759054
19825,96.33100321298149,34.3616397723382
19826,96.33015228757343,34.42811632734703
19827,96.33033294414982,34.83569450122949
19828,96.32242214233683,35.12102843708582
19829,96.3233044712034,35.46072486764041
19830,96.3244315540014,35.72680811855646
19831,96.31418850858057,35.912885221919716
19832,96.31986772223142,36.55828625279674
19833,96.31875748416361,36.87884192132825
19834,96.32128336631959,37.176575250867266
19835,96.32119874437558,37.38523369062061
19836,96.31558671628335,37.24795081397114
19837,96.32802336445826,37.45559246193693
19838,96.32700183140497,36.779982978019056
19839,96.33465471844086,36.691420509748
19840,96.33169082207192,36.02960936106084
19841,96.34950600540401,35.80035853426643
19842,96.35866502395224,35.76562495897467
19843,96.34886868920981,35.53503684223835
19844,96.350206959647,35.380117937802915
19845,96.37007096611464,35.78759768344645
19846,96.38573082164282,35.77447930661315
19847,96.40221160866588,35.86377705567803
19848,96.4495490206381,36.88532259937124
19849,96.45416203061787,36.9651968280632
19850,96.4623091342164,37.153020064549224
19851,96.46223952726882,37.029983400883026
19852,96.46591825394043,36.95543246267373
19853,96.44993330257853,36.715226902356754
19854,96.45158717163201,36.62660526500708
19855,96.44396919433795,36.12190906117766
19856,96.44858487501524,35.82806985616379
19857,96.45020779595455,35.82590075722217
19858,96.44612731794082,35.483436205519475
19859,96.44612731794082,35.383886836260416
19860,96.44553602668941,35.21166624139503
19861,96.44626699033063,35.13260555607797
19862,96.45197102223048,35.229132025434986
19863,96.45621639032127,35.19426599594174
19864,96.46575931362847,35.17877527602948
19865,96.46974983333524,35.12749605045905
19866,96.46894826655492,34.88150744688493
19867,96.47204399125323,34.80112159880193
19868,96.47204399125323,34.73046152162555
19869,96.47056924912985,34.648433071384204
19870,96.46506587291769,34.29717575708302
19871,96.46506587291769,34.2073005340086
19872,96.45693365380356,33.94291282795043
19873,96.4582847319742,33.9751312349119
19874,96.46279201875019,33.81886648573383
19875,96.46279201875019,33.98108854404118
19876,96.46414309692082,34.25727423587453
19877,96.46414309692082,34.3399061376919
19878,96.46414309692082,34.370834541249444
19879,96.46568692980804,34.62817535313245
19880,96.47118548688249,35.174560928150335
19881,96.47253656505312,35.24467248938671
19882,96.47657333303665,35.39193137749916
19883,96.48131016322772,35.16803767809123
19884,96.4913208262159,35.0205004981213
19885,96.49679990429608,35.070481558479244
19886,96.50018565631656,34.89668023889393
19887,96.5058574891133,34.47729889217471
19888,96.50514579688048,34.22895391356114
19889,96.51647445942513,34.19615526548014
19890,96.51647445942513,34.03431471150823
19891,96.5221213412806,34.030296637617475
19892,96.53027185054071,34.10367659785525
19893,96.5352004591521,34.09608934016367
19894,96.5352004591521,34.04652057622728
19895,96.53166295987178,33.92312752039771
19896,96.54072702732692,34.2597582192166
19897,96.53603185244776,34.111608548252356
19898,96.5408447503017,34.245210319107215
19899,96.5408447503017,34.298681666203706
19900,96.54076971855987,34.46033398089683
19901,96.53723221927956,34.49201065475518
19902,96.53607454368074,34.514234074156505
19903,96.52758084918771,34.18160617637179
19904,96.52758084918771,34.155711897684796
19905,96.52289280746614,33.94619433804128
19906,96.52808849536596,34.301934469068165
19907,96.52455812924318,34.047145750950136
19908,96.52464203491631,34.01144575783393
19909,96.52983772281615,34.2781239283823
19910,96.52749284200254,33.9705518743928
19911,96.52633516640373,33.96335735121247
19912,96.52584712624399,33.97529111924939
19913,96.52553943793164,33.84294380560353
19914,96.52438176233282,33.84765027551181
19915,96.53273594563123,34.06007609113159
19916,96.53273594563123,34.03169817673069
19917,96.53793163353106,34.20347433880134
19918,96.53558675271748,33.98719776442718
19919,96.53558675271748,33.953192493309714
19920,96.53008337650529,33.74321279060532
19921,96.52423671425761,33.812390295503164
19922,96.51873333804544,33.57359570458395
19923,96.51873333804544,33.53177228478322
19924,96.521891833444,33.5951560984673
19925,96.521891833444,33.65565172219647
19926,96.52326239060889,33.782240932682605
19927,96.52642088600746,33.87615704823913
19928,96.52779144317233,33.85111027297499
19929,96.52779144317233,33.83837233559142
19930,96.53221232291727,33.83937245101443
19931,96.53221232291727,33.78394205878019
19932,96.53221232291727,33.736393767031544
19933,96.53221232291727,33.67245289995306
19934,96.53714093152867,33.64876749518262
19935,96.53714093152867,33.50630793314904
19936,96.54323240932341,33.47841944026875
19937,96.54323240932341,33.37872617342747
19938,96.5418065802335,33.31335696557107
19939,96.5467351888449,33.273859590836366
19940,96.5467351888449,33.153054715240685
19941,96.55166379745631,33.101332280674924
19942,96.55188641709755,32.9849525315746
19943,96.55188641709755,32.94681857185397
19944,96.55188641709755,32.88115353786013
19945,96.55188641709755,32.851051944705766
19946,96.55262066107443,32.81231394479692
19947,96.55262066107443,32.785702832937304
19948,96.55262066107443,32.7749820747463
19949,96.55262066107443,32.73693063177906
19950,96.55262066107443,32.69298231915782
19951,96.55262066107443,32.65071854295504
19952,96.55262066107443,32.6104358381649
19953,96.55262066107443,32.59681441460702
19954,96.55262066107443,32.585344828769145
19955,96.55262066107443,32.57424054488059
19956,96.55262066107443,32.57575721105687
19957,96.55262066107443,32.565949242198386
19958,96.55262066107443,32.56661905666853
19959,96.55262066107443,32.559570814163074
19960,96.55262066107443,32.555291525836786
19961,96.55262066107443,32.55435652504046
19962,96.55262066107443,32.54834250653281
19963,96.55262066107443,32.550198732901755
19964,96.55262066107443,32.54546755725834
19965,96.55262066107443,32.54331681993526
19966,96.55262066107443,32.540946630774116
19967,96.55262066107443,32.53889969108735
19968,96.55262066107443,32.54454363012936
19969,96.55399121823928,32.578454982054666
19970,96.55399121823928,32.61178825601685
19971,96.55399121823928,32.60827907349557
19972,96.55399121823928,32.60329130089323
19973,96.55399121823928,32.59452245344915
19974,96.55399121823928,32.5930314383087
19975,96.55399121823928,32.58263323999328
19976,96.55399121823928,32.58922178384078
19977,96.55399121823928,32.59532158960854
19978,96.55399121823928,32.60462994759404
19979,96.55399121823928,32.59532226032537
19980,96.55891982685068,32.60403557225792
19981,96.52916823611682,32.298713203665
19982,96.52916823611682,33.13489921999306
19983,96.55800501648173,34.03020434631194
19984,96.55046282863971,34.35313841622767
19985,96.55406528553401,34.358618592912556
19986,96.54573787368912,34.51146901181183
19987,96.54275154503449,34.74439789851811
19988,96.54275154503449,34.748425246981995
19989,96.54220983750126,34.770527082901594
19990,96.54485464821512,34.730255090970424
19991,96.55252127431118,34.78079418268832
19992,96.55252127431118,34.652641544160986
19993,96.55764112459143,35.20839577218788
19994,96.56300338667027,35.297224968401
19995,96.56259881336382,35.7745815182246
19996,96.56271611490952,35.4030212080907
19997,96.56337321193827,35.40422969368004
19998,96.5611773827138,35.01674593433718
19999,96.56254246112258,34.901307895956634
20000,96.56254246112258,34.62857172416836
20001,96.56653964479261,34.437234482965344
20002,96.56900780168125,34.234585146864205
20003,96.56900780168125,34.12377970113449
20004,96.56900780168125,33.990341044491096
20005,96.56824717936966,33.99299528440891
20006,96.56824717936966,33.951747486061926
20007,96.56587387621256,33.906752893413476
20008,96.56987105988263,33.925999323168675
20009,96.56987105988263,33.87625144089044
20010,96.5668406596968,33.79152364983583
20011,96.5668406596968,33.7640416830003
20012,96.57205658875101,33.68314999609958
20013,96.57205658875101,33.70898886490289
20014,96.57205658875101,33.727557747200436
20015,96.56902618856519,33.68566570869294
20016,96.56902618856519,33.600517888203655
20017,96.57860179371563,33.779046359043505
20018,96.57860179371563,33.8998265316392
20019,96.57860179371563,33.94483415288777
20020,96.58489056180206,34.10943922870482
20021,96.58186016161623,34.11587765996383
20022,96.58460647759811,34.11522995892462
20023,96.59275466452418,34.22588925332792
20024,96.59550098050607,34.15298529171908
20025,96.60042958911747,34.089249808178025
20026,96.6069745076664,34.144762803664136
20027,96.60414095953595,34.152529426037624
20028,96.60678577024984,34.164019907194245
20029,96.60678577024984,34.16913804391055
20030,96.60310159563632,34.021339785520155
20031,96.6057464063502,34.06904399460496
20032,96.61389245315029,34.16790274489551
20033,96.61389245315029,34.1825113653253
20034,96.60969459385207,34.15447964625095
20035,96.60969459385207,34.205509937638595
20036,96.61244090983396,34.1622263748338
20037,96.61364278135393,34.112412044234915
20038,96.612180992263,33.985752630509815
20039,96.612180992263,33.87131005545041
20040,96.61198823754643,33.83843901305445
20041,96.6201342843465,33.93072565270675
20042,96.6201342843465,33.90221323902656
20043,96.6201342843465,33.81575087340096
20044,96.61054529835252,33.731354260184936
20045,96.61869134515258,33.68664010901613
20046,96.61869134515258,33.575592864159276
20047,96.63579894170155,33.487710618640826
20048,96.63579894170155,33.39909945435723
20049,96.63579894170155,33.33046883796411
20050,96.63579894170155,33.29845491709664
20051,96.63579894170155,33.2688650772876
20052,96.64394498850162,33.292494564316854
20053,96.64394498850162,33.25355219355222
20054,96.64394498850162,33.20894669112789
20055,96.64394498850162,33.16933717638761
20056,96.64394498850162,33.12604068898234
20057,96.64413774321821,33.10908742568455
20058,96.64514679879653,33.03953600638082
20059,96.64514679879653,33.00255998540276
20060,96.63796610623535,32.97552674445793
20061,96.63796610623535,32.95174752455708
20062,96.63796610623535,32.96109856568452
20063,96.63796610623535,32.95746754069731
20064,96.63796610623535,32.92993869372245
20065,96.63458255691356,32.99544189146092
20066,96.63594165593746,33.052752682607725
20067,96.63730075496136,33.14667063593002
20068,96.63730075496136,33.18150305844375
20069,96.63327637985974,33.12759739524833
20070,96.63463547888364,33.13445580620526
20071,96.63463547888364,33.08436893887461
20072,96.63463547888364,33.125455017758334
20073,96.63599457790754,33.199667271098164
20074,96.63735367693143,33.20298782103992
20075,96.63735367693143,33.191342100888775
20076,96.63651113642078,33.153698695595196
20077,96.63651113642078,33.15435943863319
20078,96.62291959076454,33.141925721506716
20079,96.62291959076454,33.115807083487454
20080,96.62291959076454,33.12229429111848
20081,96.6268196985996,33.14591553229539
20082,96.6268196985996,33.11069587156313
20083,96.6268196985996,33.104737898795825
20084,96.6268196985996,33.05489551127468
20085,96.6268196985996,33.01373207956731
20086,96.63071980643466,33.04067740357974
20087,96.63088628885478,32.95479758034938
20088,96.62439850724792,32.90235714666758
20089,96.62439850724792,32.86869954027825
20090,96.62456498966803,32.87194475181335
20091,96.62456498966803,32.838628565940816
20092,96.62456498966803,32.83659617620835
20093,96.62456498966803,32.830262813734706
20094,96.62456498966803,32.91032744676842
20095,96.6246619170688,32.89576541081652
20096,96.6246619170688,33.02127765777028
20097,96.6246619170688,32.789378481698485
20098,96.6246619170688,32.77017910874399
20099,96.6246619170688,32.76390513343086
20100,96.62414438512836,32.782940610500276
20101,96.62431086754849,32.78173545521424
20102,96.62431086754849,32.820239531182
20103,96.62431086754849,32.819228517339255
20104,96.62431086754849,32.81169246970366
20105,96.62431086754849,32.79936150289307
20106,96.62431086754849,32.80792552186188
20107,96.62431086754849,32.85989608171978
20108,96.6244773499686,32.9047203077754
20109,96.6244773499686,32.919064945569566
20110,96.6244773499686,32.90346244251654
20111,96.6244773499686,33.00347724304369
20112,96.6244773499686,33.01959348601606
20113,96.6244773499686,33.02314144489194
20114,96.6244773499686,32.98748647489953
20115,96.6244773499686,32.90290321351427
20116,96.6244773499686,32.91554743460623
20117,96.6244773499686,32.86715340421624
20118,96.6244773499686,32.855023600570455
20119,96.6244773499686,32.867682991378715
20120,96.6244773499686,32.83670826474453
20121,96.6244773499686,32.84677289713186
20122,96.6244773499686,32.84253455201455
20123,96.6244773499686,32.803762982715995
20124,96.6244773499686,32.80542275775721
20125,96.6244773499686,32.78861044783671
20126,96.6244773499686,32.81855089937664
20127,96.62177774084142,32.863611914472
20128,96.62177774084142,32.906324321395246
20129,96.62177774084142,32.92112061673501
20130,96.62173224780992,32.917274400054154
20131,96.62173224780992,32.87271291136264
20132,96.62173224780992,32.85906345757492
20133,96.62065425084361,32.823446890391835
20134,96.61608862984123,32.832078348942744
20135,96.61608862984123,32.783163041231454
20136,96.61608862984123,32.78100598180872
20137,96.61608862984123,32.76446108908933
20138,96.61608862984123,32.74849752411518
20139,96.61608862984123,32.747410277969074
20140,96.61608862984123,32.74838058739405
20141,96.61608862984123,32.74069633874035
20142,96.61608862984123,32.728597021178274
20143,96.61608862984123,32.74977634298456
20144,96.61608862984123,32.75089496353303
20145,96.61608862984123,32.73546125970869
20146,96.61608862984123,32.72800014685423
20147,96.61608862984123,32.72600943563772
20148,96.61572821446157,32.71984743401622
20149,96.61572821446157,32.72504135314233
20150,96.61572821446157,32.749995082625034
20151,96.61269086724633,32.746088052315145
20152,96.61269086724633,32.74812770998459
20153,96.61146665546856,32.769110004962755
20154,96.61146665546856,32.802033674831314
20155,96.61146665546856,32.79252114132725
20156,96.61146665546856,32.79083514597629
20157,96.61146665546856,32.78628975479368
20158,96.61146665546856,32.802621334380575
20159,96.61146665546856,32.82139981074277
20160,96.61146665546856,32.768507590434915
20161,96.60012612059958,32.765975961565225
20162,96.59748119464795,33.42129434223981
20163,96.60018596440247,34.17713877645862
20164,96.59774000675829,34.79305014381738
20165,96.61017161218454,35.59531926576356
20166,96.58896386093228,35.82937376266874
20167,96.59525494670129,35.86304171963564
20168,96.59403073492352,36.28388601199431
20169,96.5871602163994,36.204664864975456
20170,96.58711472336786,36.65519079836466
20171,96.57993408798015,36.181490785948334
20172,96.5902841891788,36.26927240239917
20173,96.58932775116607,36.09705910479456
20174,96.58853159164136,35.857587236469946
20175,96.58394720740652,35.79404594950805
20176,96.58204229553537,35.652813756402445
20177,96.58631564432446,35.72793617207229
20178,96.5844107324533,35.40718994979754
20179,96.59024046532907,35.11885774541743
20180,96.60662974779109,35.14746998038933
20181,96.60258707108953,34.845462697780725
20182,96.59638361219181,34.702948915218585
20183,96.59633811916028,34.536322974816244
20184,96.59620164006571,34.42971382966974
20185,96.60276337171082,34.37795558534782
20186,96.60271787867929,34.27678974366203
20187,96.60272770216824,34.12095344971917
20188,96.6086562566794,33.95352120269667
20189,96.61665876418917,33.947719447729504
20190,96.61665876418917,33.86760951239649
20191,96.62059790584557,33.69628283280854
20192,96.62055241281404,33.52857248180721
20193,96.62747651996992,33.39136717276665
20194,96.62343384326833,33.299478037803475
20195,96.62998645577439,33.27421574828587
20196,96.62994096274285,33.23667551685895
20197,96.62580729997822,33.14642727176496
20198,96.62580729997822,33.18575589667388
20199,96.62567082088364,33.128877705965465
20200,96.62162814418205,33.07350635767292
20201,96.62162814418205,33.075814840132956
20202,96.60489238049423,33.04516465751444
20203,96.60418979043395,33.01683585368853
20204,96.5934734928331,32.97781598873798
20205,96.59342799980156,32.96392371450219
20206,96.58505331855184,32.93568978742864
20207,96.58496233248879,32.889606930524074
20208,96.58491683945726,32.8795603139503
20209,96.58544703892322,32.981017938832146
20210,96.58535605286016,33.15029494809111
20211,96.58871397283927,33.28987838705069
20212,96.59189845581223,33.434819131133374
20213,96.59105809811332,33.49266458089326
20214,96.5910126050818,33.5588906636377
20215,96.59282653088988,33.684100029823085
20216,96.58235169416547,33.69815696688383
20217,96.58762290646351,33.85005541247284
20218,96.58544082927678,33.96950535736382
20219,96.58720926205334,34.09946283360687
20220,96.58716376902181,34.19156021779894
20221,96.5830755992887,34.073199589941865
20222,96.58488952509678,34.174831990787695
20223,96.5857754570066,34.067870901251005
20224,96.59096796002689,34.06545767005101
20225,96.58943403476992,34.01229947039423
20226,96.58720528387643,33.964411812885864
20227,96.59090135328714,34.005863297477646
20228,96.59023725379778,33.84344556089721
20229,96.59019176076626,33.74530440174392
20230,96.5901007747032,33.632104348933346
20231,96.58943667521382,33.51809504487074
20232,96.58934568915076,33.4511010648481
20233,96.5968225732733,33.41259472690543
20234,96.59673158721024,33.298019939942236
20235,96.59668609417872,33.19032581447896
20236,96.5958925180554,33.18241262859113
20237,96.5958925180554,33.10857831275601
20238,96.59518992799512,33.11197398824472
20239,96.59505344890054,33.093298068231725
20240,96.59505344890054,33.078958712510385
20241,96.59430536580875,33.07913768101433
20242,96.59425987277722,33.098465148598166
20243,96.59412339368265,33.10994482470217
20244,96.5934662966539,33.09752909838222
20245,96.59337531059086,33.14653905072895
20246,96.59267272053057,33.10229301678338
20247,96.59258173446753,33.09700838563725
20248,96.59253624143601,33.09210110334025
20249,96.59523706438635,33.09174889892997
20250,96.59514607832332,33.09223896462542
20251,96.59367475620188,33.039464464265464
20252,96.59698718314947,33.013436443510265
20253,96.5962845930892,32.95518442549607
20254,96.59623910005767,32.96881953351298
20255,96.59950603397373,32.954685438701944
20256,96.59950603397373,32.895055586139186
20257,96.59791563121891,32.901832787504226
20258,96.5932899630344,32.91651198698022
20259,96.59669337604502,33.02692911734062
20260,96.59850730185312,33.03347837233806
20261,96.59728504667923,32.99701659150179
20262,96.59727769806771,33.0094060721033
20263,96.5987831473669,33.01817761298643
20264,96.59869216130386,32.99994352594996
20265,96.60390950012257,33.09900803294055
20266,96.60386400709106,33.1030096584087
20267,96.60372752799647,33.030280978911264
20268,96.60532384000166,33.135285791961735
20269,96.60419257089085,33.10723105802232
20270,96.60414707785932,33.207835529466266
20271,96.60565240380146,33.21586983673653
20272,96.60565240380146,33.20537949799242
20273,96.60720322277513,33.17250309866083
20274,96.60711223671207,33.14644193292437
20275,96.60711223671207,33.1656439546945
20276,96.60702125064903,33.14550868561797
20277,96.60697575761749,33.117488607519924
20278,96.60693026458597,33.090874561018765
20279,96.60688477155443,32.99894273014272
20280,96.60618218149418,33.006376712047135
20281,96.60704354103227,33.006637113067654
20282,96.60704354103227,33.032309963840234
20283,96.60638644400352,32.997939326171554
20284,96.60724780354161,32.97578963423985
20285,96.60720231051008,32.98306636021513
20286,96.60654521348133,32.95322101786768
20287,96.6064997204498,33.038130432934736
20288,96.60497279923976,33.00305522866545
20289,96.60497279923976,33.01778822551242
20290,96.6048818131767,33.03590032100126
20291,96.60361236044982,33.02165156951351
20292,96.6035668674183,33.07897926144349
20293,96.60286427735802,32.99998946823075
20294,96.60622219733713,33.02912651393403
20295,96.60551885557594,32.98162673871782
20296,96.60743660348822,33.021549756461276
20297,96.60743660348822,33.0115168277156
20298,96.6101829194701,32.91937440090578
20299,96.61013742643858,32.89326803423413
20300,96.61009193340706,32.83449733255144
20301,96.61550408039301,32.88105350426692
20302,96.61545858736149,32.827927339877235
20303,96.61886200037213,32.81387724818743
20304,96.61813883774377,32.72427625002586
20305,96.62340166959403,32.70907871731399
20306,96.62340166959403,32.70630849211484
20307,96.62340166959403,32.67451836028607
20308,96.62272399999718,32.62071001052047
20309,96.62612741300781,32.590082029425204
20310,96.62608191997627,32.572155985542935
20311,96.62608191997627,32.56750851344777
20312,96.62535875734791,32.560468404421464
20313,96.62535875734791,32.54997182056828
20314,96.62535875734791,32.53031577265596
20315,96.62531326431638,32.52585934406275
20316,96.62609616032071,32.497181553798576
20317,96.62945408029982,32.47024582959198
20318,96.62945408029982,32.46840986328268
20319,96.62945408029982,32.427071208984344
20320,96.62877641070298,32.3956553497634
20321,96.62877641070298,32.390671398546466
20322,96.62877641070298,32.374391969144824
20323,96.63181215931434,32.38042113193044
20324,96.63181215931434,32.36183995921904
20325,96.6317666662828,32.35862042533426
20326,96.6317666662828,32.34817994285794
20327,96.6317666662828,32.34428255506396
20328,96.63172117325128,32.347870920572674
20329,96.63172117325128,32.335462144390625
20330,96.63172117325128,32.33101496575239
20331,96.63167568021974,32.320759674583854
20332,96.63167568021974,32.31766307118281
20333,96.63175726930073,32.320082806099165
20334,96.63171177626921,32.31840782313322
20335,96.63171177626921,32.32420848452779
20336,96.63171177626921,32.3250781963628
20337,96.63166628323769,32.316937517008746
20338,96.63166628323769,32.31632320081774
20339,96.63162079020617,32.31454874417378
20340,96.63162079020617,32.31031951392127
20341,96.61928314737932,32.525619659920196
20342,96.6429431913947,33.39908774221019
20343,96.64644045522816,34.46971219512866
20344,96.6463314268068,35.308688524079145
20345,96.68117140452402,36.18961954998955
20346,96.64210571632972,36.17315505366925
20347,96.66114576416085,36.180252550027845
20348,96.66294068712116,35.94469333013383
20349,96.63888730668752,35.36015826210582
20350,96.66194265714657,35.63462387282864
20351,96.65280276315565,35.18631981040781
20352,96.65640522004993,35.17224799422925
20353,96.64232798041824,34.64384455877704
20354,96.64819073267141,34.71180072784435
20355,96.64362937628366,34.33307016533066
20356,96.64723183317794,34.27337483265252
20357,96.64031892398103,33.85539204538197
20358,96.66337427444006,33.958583699066516
20359,96.65735817209172,33.59918778331541
20360,96.66010931516898,33.620636314331314
20361,96.65769566971491,33.70886835530395
20362,96.65752202549473,33.80777356154921
20363,96.65621498902524,33.59088345529497
20364,96.66598122532142,33.79505456426661
20365,96.66598122532142,33.57835867766737
20366,96.67112884829456,33.66668800740827
20367,96.67416459690591,33.61489250016566
20368,96.67683278726842,33.56246429154684
20369,96.6795757402963,33.45371489021546
20370,96.6821984376273,33.43148532705037
20371,96.6821984376273,33.29030659632133
20372,96.6876095810177,33.24794800294431
20373,96.69312476223963,33.21998121419432
20374,96.69219049570788,33.136265482021386
20375,96.69493344873574,33.15329743425084
20376,96.69399918220397,33.0444165406703
20377,96.69674213523184,33.100345399333605
20378,96.69580786870007,33.0345734328228
20379,96.69855082172793,33.0986239833788
20380,96.70148322711923,33.07091992191798
20381,96.70622748646518,33.156393767035006
20382,96.70546686415359,33.12490238215
20383,96.71190284488435,33.32852350020461
20384,96.71114222257275,33.356873206622495
20385,96.71371153138044,33.48320094145342
20386,96.71664393677169,33.61499221605855
20387,96.71557062189028,33.59342259997354
20388,96.71480999957869,33.55037951583747
20389,96.71373668469728,33.47228859550842
20390,96.71373668469728,33.41970856717274
20391,96.72770989143879,33.46119286185979
20392,96.72313300121793,33.21638975276652
20393,96.72587595424578,33.2554169817628
20394,96.72587595424578,33.19744185195242
20395,96.72587595424578,33.08192916116034
20396,96.72715711818272,33.09372032814322
20397,96.72114101583438,33.024793456662245
20398,96.712383002203,32.94290056611958
20399,96.712383002203,32.96506832001854
20400,96.71512595523086,33.001086667857834
20401,96.71614359875056,33.007384673410854
20402,96.71974605564485,33.09259895617267
20403,96.71898543333324,33.13765204594139
20404,96.71425049492183,33.16451792122297
20405,96.71425049492183,33.31280085356013
20406,96.70396204143536,33.15247237785609
20407,96.70396204143536,33.226064429108064
20408,96.70250025234445,33.30492715112294
20409,96.70027936160696,33.43177513945802
20410,96.69864392829587,33.46808291298117
20411,96.69623028284181,33.27750653014396
20412,96.69751144677876,33.274632508420055
20413,96.6962424124044,33.29077879194096
20414,96.6998448692987,33.44237698674768
20415,96.7003161495907,33.40929142160104
20416,96.6988543604998,33.27284604407329
20417,96.69904711521637,33.27200837487743
20418,96.70101413879955,33.25634340565819
20419,96.70120689351614,33.20859690908206
20420,96.69974510442522,33.12172656284073
20421,96.70267064976697,33.14873459548095
20422,96.70064099308104,33.14776182550633
20423,96.70046734886087,33.18820835895227
20424,96.70066010357743,33.212528414908405
20425,96.69417562752253,33.19888466189796
20426,96.69436838223912,33.306034359183045
20427,96.69508665548315,33.341487929398866
20428,96.69269059986046,33.30507830447003
20429,96.69288335457703,33.3365604769036
20430,96.69482019226179,33.344228332816066
20431,96.69426943113149,33.31667740982433
20432,96.69426943113149,33.275018047214424
20433,96.69781661245982,33.292354976758205
20434,96.70246979439953,33.22008299142168
20435,96.70185643377297,33.15302356048049
20436,96.70459938680085,33.08010929915959
20437,96.70333035242649,33.031453113828476
20438,96.70531268314276,32.95382574084591
20439,96.70531268314276,32.88904213790619
20440,96.70531268314276,32.770159412150335
20441,96.70820289785568,32.76401793120329
20442,96.7074422755441,32.71660395727184
20443,96.70816054878816,32.70204989646007
20444,96.7110962565326,32.67935455506604
20445,96.7110962565326,32.62047787225432
20446,96.71181452977666,32.64447531609418
20447,96.71181452977666,32.67463081739078
20448,96.71455748280454,32.72322831480178
20449,96.71527575604857,32.775054297450545
20450,96.71775518865918,32.80745562122745
20451,96.71847346190324,32.85732177268359
20452,96.71720442752888,32.824407999689896
20453,96.71792270077295,32.866005532505866
20454,96.71792270077295,32.84460177071174
20455,96.71955508234333,32.85883646685662
20456,96.71955508234333,32.832634448367536
20457,96.71955508234333,32.810084763352734
20458,96.72027335558737,32.814021450223684
20459,96.72027335558737,32.7727808358651
20460,96.72099162883143,32.774641243070775
20461,96.71907129955989,32.75419561548827
20462,96.71978957280392,32.77775924932229
20463,96.718327783713,32.805207685970295
20464,96.71904605695705,32.83529397074779
20465,96.71904605695705,32.838909233126515
20466,96.71747445527424,32.782883945883476
20467,96.71819272851828,32.796957318336084
20468,96.71673093942735,32.78193912135541
20469,96.71673093942735,32.7935901037951
20470,96.71673093942735,32.79481542192569
20471,96.71526915033644,32.8135237263735
20472,96.71546190505302,32.87050782176117
20473,96.71546190505302,32.86728971350363
20474,96.71546190505302,32.87072223452873
20475,96.71419287067866,32.793806621569345
20476,96.71419287067866,32.778210513289196
20477,96.71419287067866,32.79199607600864
20478,96.71438562539524,32.802711799641614
20479,96.71438562539524,32.84069356207675
20480,96.71438562539524,32.821141285748894
20481,96.7151038986393,32.79656000881462
20482,96.71529665335586,32.73967165904538
20483,96.7149362379762,32.691044340858845
20484,96.71371202619844,32.679037799625085
20485,96.71316126506814,32.720687054059574
20486,96.71316126506814,32.704378526852565
20487,96.7138795383122,32.71353545877945
20488,96.7138795383122,32.69827716967446
20489,96.7138795383122,32.67668431293559
20490,96.7138795383122,32.6132494152787
20491,96.71459781155623,32.58106744164936
20492,96.71479056627282,32.55478059004857
20493,96.71479056627282,32.531241730876935
20494,96.71479056627282,32.54520590369591
20495,96.71428462773912,32.53521376522566
20496,96.71428462773912,32.53672660169226
20497,96.71428462773912,32.56754413840109
20498,96.71500290098317,32.53271751458837
20499,96.71500290098317,32.561832515058235
20500,96.71500290098317,32.54725721420233
20501,96.71500290098317,32.527129518445626
20502,96.71500290098317,32.50970459650703
20503,96.71500290098317,32.50565282545974
20504,96.71612679436858,32.50374446151491
20505,96.71684506761261,32.486518888742324
20506,96.71684506761261,32.497618664846925
20507,96.71684506761261,32.48608176178949
20508,96.71562085583487,32.462115451893894
20509,96.71562085583487,32.463301193260136
20510,96.71562085583487,32.45999202674067
20511,96.71562085583487,32.45946442762359
20512,96.71562085583487,32.454416033318466
20513,96.71562085583487,32.46513645965933
20514,96.71562085583487,32.47052129697349
20515,96.71562085583487,32.483246321650014
20516,96.7143966440571,32.49057202027845
20517,96.7143966440571,32.490471184308056
20518,96.7143966440571,32.47987748917662
20519,96.7143966440571,32.45969322763436
20520,96.71317243227934,32.43663613624902
20521,96.71317243227934,32.56012882415025
20522,96.71670922490142,32.851489606251086
20523,96.71670922490142,33.28984769852871
20524,96.69743776301617,33.41135532333883
20525,96.6993429075696,33.70740193337305
20526,96.74369040480099,35.25042105959016
20527,96.6819391744425,33.82789517689219
20528,96.72918104479042,35.46419376724055
20529,96.70645633283648,34.18322593578104
20530,96.69180064069307,33.83579671349729
20531,96.69863213549162,34.07817695929079
20532,96.72248963811438,34.61863596209246
20533,96.72126542633664,34.3542662375756
20534,96.72171137589766,34.019591709414144
20535,96.72057166095854,33.81143310528582
20536,96.72232631913599,33.91754017168577
20537,96.74177921270072,33.83480750743534
20538,96.7434493740395,33.80706834070979
20539,96.74292042023094,33.71010736354749
20540,96.74459058156972,33.756222801789065
20541,96.74480428009954,33.62854168734255
20542,96.74431880098753,33.46500072293834
20543,96.74431880098753,33.33651730651804
20544,96.74598896232631,33.297053739343085
20545,96.74523476418388,33.13193548887728
20546,96.74690492552266,33.14858479203373
20547,96.74690492552266,33.04096277600374
20548,96.74857508686144,33.02590801471817
20549,96.74857508686144,32.969169559269254
20550,96.75024524820022,32.97672524486169
20551,96.74971629439165,32.88355209061187
20552,96.75138645573043,32.94730936246628
20553,96.75138645573043,32.88634973564838
20554,96.75138645573043,32.9245284856444
20555,96.74464162233714,32.90585096383402
20556,96.74722534187096,32.978861692195984
20557,96.74722534187096,32.96847702352303
20558,96.75001939659516,33.04274152929105
20559,96.76312980947402,32.93711424041308
20560,96.76830045472573,32.89982690123394
20561,96.76830045472573,32.81452383076813
20562,96.76997061606453,32.78534313636171
20563,96.76997061606453,32.72160818983845
20564,96.76997061606453,32.75770755147566
20565,96.77055060738927,32.75833984137045
20566,96.77055060738927,32.817897118368165
20567,96.77055060738927,32.89102223061785
20568,96.77055060738927,32.91524879600193
20569,96.76904209384806,33.0072673391056
20570,96.76117336706933,33.102400224097224
20571,96.75994915529158,33.26074831900653
20572,96.75844064175037,33.525574429062026
20573,96.74436868099814,33.663428965692205
20574,96.74436868099814,33.86087340878143
20575,96.73941843983997,34.15558784828507
20576,96.73154971306126,34.16018870342772
20577,96.73596610154237,34.366849556307066
20578,96.72809737476368,34.279475876353594
20579,96.7274993608371,34.372416611135
20580,96.73461748744894,34.26055509872066
20581,96.73263901890058,34.24506916824057
20582,96.7378096641523,34.32642339071311
20583,96.73161109871238,34.1509864686265
20584,96.73161109871238,34.03839716118215
20585,96.73845190530287,34.04243593418248
20586,96.74362255055458,34.02577061551387
20587,96.74641660527878,33.7541648173113
20588,96.74641660527878,33.64859508346621
20589,96.74538868509057,33.65565453537749
20590,96.74538868509057,33.645212504925645
20591,96.73919011965066,33.62640556426033
20592,96.7431365531246,33.83045476663283
20593,96.74618716908519,33.960093592034355
20594,96.7383184423065,33.88878026416694
20595,96.73998860364527,34.110667897447385
20596,96.74515924889698,34.06442359243896
20597,96.74146224505975,33.86163649178628
20598,96.74830305165025,33.86635513270368
20599,96.75080739965748,33.805251697823586
20600,96.75080739965748,33.69269354629492
20601,96.75193129304287,33.731278118542896
20602,96.75939595111144,33.797354013532654
20603,96.7592956327191,33.74928641091883
20604,96.76020919091414,33.7712456155203
20605,96.76148932714362,33.75519880669784
20606,96.76148932714362,33.74460298659898
20607,96.76230256694632,33.713971391790565
20608,96.76368302156813,33.66839932218009
20609,96.76298077680951,33.652354408933476
20610,96.76298077680951,33.568376282628925
20611,96.7640505778486,33.4767133856583
20612,96.76496413604363,33.38814736057471
20613,96.76512037888766,33.32732985181026
20614,96.76603393708271,33.20617396301337
20615,96.76603393708271,33.074922972951256
20616,96.76694749527775,33.01478533907926
20617,96.76543898173654,32.96470479253966
20618,96.76635253993157,32.972679123300686
20619,96.76635253993157,32.98292652739901
20620,96.76901618936326,32.871175158081265
20621,96.76901618936326,32.822286168280634
20622,96.76901618936326,32.819948183473116
20623,96.76992974755831,32.850282859504695
20624,96.77105364094372,32.87046369020629
20625,96.77105364094372,32.862770071573465
20626,96.77105364094372,32.88739278310332
20627,96.77217753432912,32.952832238615485
20628,96.77262348389016,32.90685155681222
20629,96.77262348389016,32.918226960835916
20630,96.77252316549783,32.93171654169884
20631,96.77364705888324,32.92435380937131
20632,96.77364705888324,32.94025599283498
20633,96.77531722022202,32.936786004511085
20634,96.77644111360746,32.904221679946005
20635,96.77644111360746,32.832384247710706
20636,96.77644111360746,32.78584421042509
20637,96.77811127494624,32.80053229230224
20638,96.77811127494624,32.76001685043397
20639,96.77811127494624,32.72942689896709
20640,96.77759900405134,32.715052898214246
20641,96.77872289743677,32.74040366429802
20642,96.7796364556318,32.78487721171099
20643,96.77821062654189,32.80479773110915
20644,96.77821062654189,32.86233114044595
20645,96.77882224903246,32.87995935844567
20646,96.77882224903246,32.91493308674202
20647,96.77943387152298,32.898863918798355
20648,96.77943387152298,32.84483466817727
20649,96.78004549401355,32.8055378627952
20650,96.78004549401355,32.75632712115268
20651,96.77861966492364,32.6712673806191
20652,96.77974355830906,32.66232388477011
20653,96.77974355830906,32.64289445041841
20654,96.77831772921914,32.54929195732546
20655,96.77831772921914,32.53937972179138
20656,96.77831772921914,32.514338950336125
20657,96.77923128741418,32.52357317726191
20658,96.77923128741418,32.52026762547223
20659,96.77923128741418,32.506342961935594
20660,96.78014484560921,32.51474732040277
20661,96.78014484560921,32.49919360946874
20662,96.78014484560921,32.47784654973606
20663,96.78105840380425,32.47921121622964
20664,96.78105840380425,32.45393004892604
20665,96.78197196199929,32.46573372045027
20666,96.78197196199929,32.43372479547836
20667,96.78197196199929,32.429216353292304
20668,96.78288552019434,32.42760464260198
20669,96.78288552019434,32.42106530321975
20670,96.78288552019434,32.40927271601136
20671,96.78288552019434,32.405830130141936
20672,96.78288552019434,32.40939706224166
20673,96.78288552019434,32.41226874902463
20674,96.78288552019434,32.39645710566299
20675,96.78288552019434,32.385571323985126
20676,96.78288552019434,32.377339555282084
20677,96.78288552019434,32.37202452793681
20678,96.78288552019434,32.35383475665853
20679,96.78288552019434,32.35078519612378
20680,96.78288552019434,32.345185325048156
20681,96.78288552019434,32.33969635119722
20682,96.78288552019434,32.33917627777176
20683,96.78288552019434,32.329814788729784
20684,96.78288552019434,32.33528189595386
20685,96.78288552019434,32.330545127352366
20686,96.78288552019434,32.32064817899752
20687,96.78288552019434,32.302785122374964
20688,96.78288552019434,32.29160833215181
20689,96.78288552019434,32.287476581726615
20690,96.78288552019434,32.27812871072713
20691,96.78288552019434,32.268460962665344
20692,96.78288552019434,32.26572569677977
20693,96.78288552019434,32.26387405977823
20694,96.78288552019434,32.262796788539795
20695,96.78288552019434,32.26156856301348
20696,96.78288552019434,32.2600035164531
20697,96.78288552019434,32.259780267630866
20698,96.78288552019434,32.26075749785612
20699,96.78288552019434,32.26032000243201
20700,96.78288552019434,32.25962770575291
20701,96.79499647618489,32.18992444688226
20702,96.7983192584325,32.64228095936302
20703,96.7983192584325,32.82839206978458
20704,96.7983192584325,32.90605472031578
20705,96.7983192584325,32.882667661200514
20706,96.82583763682474,33.65851851671255
20707,96.7965010617958,32.64352095691093
20708,96.7965010617958,32.52033254676191
20709,96.7965010617958,32.34562019471798
20710,96.80187474504189,32.30266256327553
20711,96.80187474504189,32.26009124430774
20712,96.80187474504189,32.20565405882508
20713,96.80187474504189,32.14244744782708
20714,96.80187474504189,32.12449293006987
20715,96.80187474504189,32.11690123588514
20716,96.80187474504189,32.10751773845283
20717,96.80187474504189,32.09886508517804
20718,96.80187474504189,32.11292998908785
20719,96.80187474504189,32.11499453900249
20720,96.79693191959667,32.14589807899168
20721,96.79693191959667,32.13864799901676
20722,96.79693191959667,32.117793619102244
20723,96.79693191959667,32.12153810735854
20724,96.79693191959667,32.16064063949767
20725,96.79693191959667,32.16206966968403
20726,96.80201153856024,32.151592944925206
20727,96.80180693138982,32.1605832701
20728,96.80180693138982,32.12487629449103
20729,96.80180693138982,32.13860606591196
20730,96.80180693138982,32.14021920734842
20731,96.80180693138982,32.126918471812296
20732,96.80180693138982,32.12581812654275
20733,96.80180693138982,32.11556398248682
20734,96.80292973837554,32.11381087009298
20735,96.80292973837554,32.10092241059107
20736,96.80292973837554,32.10761897769771
20737,96.80292973837554,32.09955093033772
20738,96.80292973837554,32.071233007930054
20739,96.80292973837554,32.074854750041716
20740,96.80292973837554,32.04661392294687
20741,96.80292973837554,32.030659145446286
20742,96.80292973837554,32.028725569576835
20743,96.80292973837554,32.04568013655366
20744,96.80292973837554,32.026363750982
20745,96.80292973837554,32.019638696147396
20746,96.80292973837554,32.02296055141881
20747,96.80292973837554,32.03143750540335
20748,96.80292973837554,32.02706193931029
20749,96.80292973837554,32.02799837193565
20750,96.80292973837554,32.03808263240356
20751,96.80292973837554,32.03060454952694
20752,96.80292973837554,32.03480994424412
20753,96.80253814719963,32.0387696749079
20754,96.80253814719963,32.02984920394841
20755,96.80253814719963,32.02440987332931
20756,96.80253814719963,32.01720868435306
20757,96.80253814719963,32.01382192509982
20758,96.80253814719963,32.0104009125705
20759,96.80253814719963,32.0070582808994
20760,96.80253814719963,32.017319842284266
20761,96.80422848879063,32.03081781191807
20762,96.80422848879063,32.015449824200196
20763,96.80422848879063,32.01398763675923
20764,96.80422848879063,31.99865644542666
20765,96.80422848879063,31.994430222257737
20766,96.80422848879063,31.994115414242387
20767,96.80422848879063,31.994042240447094
20768,96.80422848879063,31.989712867526617
20769,96.80422848879063,31.990615870181557
20770,96.80422848879063,31.990746374391826
20771,96.80422848879063,31.987923357578474
20772,96.80422848879063,31.98571877595696
20773,96.80422848879063,31.98583990959003
20774,96.80422848879063,31.98702430385233
20775,96.80422848879063,31.985268447769204
20776,96.80422848879063,31.984293623411094
20777,96.80422848879063,31.984866709603693
20778,96.80422848879063,31.987412509531133
20779,96.80422848879063,31.985253008891682
20780,96.80422848879063,31.98493986658953
20781,96.80422848879063,31.98389567523391
20782,96.80422848879063,31.98324204136321
20783,96.80422848879063,31.98129994229745
20784,96.80422848879063,31.981031024977508
20785,96.80422848879063,31.97995471622557
20786,96.8054412676353,31.98015950837129
20787,96.8054412676353,31.979937733080757
20788,96.8054412676353,31.97864108893238
20789,96.8054412676353,31.977871149923647
20790,96.8054412676353,31.97903848254099
20791,96.8054412676353,31.97900735933504
20792,96.8054412676353,31.97795900078354
20793,96.8054412676353,31.978887910265
20794,96.8054412676353,31.976730212067128
20795,96.8054412676353,31.97693903614667
20796,96.8054412676353,31.97761675888436
20797,96.8054412676353,31.97645283854513
20798,96.8054412676353,31.9776777561233
20799,96.8054412676353,31.978017775825037
20800,96.8054412676353,31.978596589841935
20801,96.8054412676353,31.979579185863738
20802,96.8054412676353,31.994501973924752
20803,96.8054412676353,31.9897483852872
20804,96.8054412676353,31.99589089937811
20805,96.8054412676353,31.99004777969922
20806,96.8054412676353,31.993428042799604
20807,96.8054412676353,31.99146012806754
20808,96.8054412676353,31.99441552703832
20809,96.8054412676353,31.997656151128197
20810,96.8054412676353,31.993238163715
20811,96.8054412676353,31.993156250433824
20812,96.8054412676353,31.997363482361006
20813,96.8054412676353,31.99397990699065
20814,96.8054412676353,31.995198431111643
20815,96.8054412676353,31.998886909345497
20816,96.8054412676353,31.996702117550534
20817,96.8054412676353,31.999239079530078
20818,96.8054412676353,31.99647799367925
20819,96.8054412676353,31.99767108557189
20820,96.8054412676353,31.995482818695766
20821,96.8054412676353,31.99574265208263
20822,96.8054412676353,31.994293873460542
20823,96.8054412676353,31.99222150725465
20824,96.8054412676353,32.002872473604086
20825,96.8054412676353,32.00473741405254
20826,96.8054412676353,32.012866512346356
20827,96.8054412676353,32.01078175951104
20828,96.8054412676353,32.00569286996706
20829,96.8054412676353,31.997826621410393
20830,96.8054412676353,31.996403025151654
20831,96.8054412676353,31.989396895621788
20832,96.8054412676353,31.988518990999985
20833,96.80818422066315,31.99139829940026
20834,96.80818422066315,31.98629069566466
20835,96.80818422066315,31.98644988246792
20836,96.80818422066315,31.985623512192646
20837,96.80818422066315,31.984499067187294
20838,96.80818422066315,31.982948499834272
20839,96.80818422066315,31.98210336663894
20840,96.80818422066315,31.982314077957312
20841,96.80818422066315,31.98230244186351
20842,96.80818422066315,31.981407819113063
20843,96.80818422066315,31.98099753596689
20844,96.80818422066315,31.98143116182223
20845,96.80818422066315,31.982561179900273
20846,96.80818422066315,31.98043456929606
20847,96.80818422066315,31.98050583021319
20848,96.80818422066315,31.980444446421547
20849,96.80818422066315,31.98045312694644
20850,96.80818422066315,31.980055562622205
20851,96.80818422066315,31.98125866284533
20852,96.80818422066315,31.98102038405253
20853,96.80818422066315,31.980093138262067
20854,96.80818422066315,31.981130889191828
20855,96.80818422066315,31.981819333548337
20856,96.80818422066315,31.980990552654934
20857,96.80818422066315,31.981593181644207
20858,96.80818422066315,31.982178849996718
20859,96.80818422066315,31.98173133549047
20860,96.80818422066315,31.984000076999283
20861,96.80818422066315,31.983801455257602
20862,96.80818422066315,31.98433317735412
20863,96.80818422066315,31.984974497993395
20864,96.80818422066315,31.98646511596274
20865,96.80818422066315,31.9938826047272
20866,96.80782380528348,31.991613037717777
20867,96.80782380528348,31.992675616822964
20868,96.80782380528348,31.99997287971043
20869,96.80782380528348,32.000138718509824
20870,96.80782380528348,31.996673570023397
20871,96.80782380528348,31.992165208161705
20872,96.80782380528348,31.991585028201257
20873,96.80782380528348,31.989944139184328
20874,96.80782380528348,31.99325588921256
20875,96.80782380528348,31.992232004785222
20876,96.80782380528348,31.993370490245617
20877,96.80782380528348,32.0009754537455
20878,96.80782380528348,32.00365183487518
20879,96.80782380528348,32.0061577470047
20880,96.80782380528348,31.997054347247207
20881,96.76792046656317,33.030335171325625
20882,96.76892609531654,33.525219569991506
20883,96.76829346885957,34.010615381110966
20884,96.77308796185655,34.32678874497588
20885,96.77109806431433,34.47567160993716
20886,96.76848173472933,34.341201349863745
20887,96.77524310109328,34.396949581444176
20888,96.79480949302764,34.608799491635
20889,96.8137465607235,35.13403795709541
20890,96.78479240379515,34.42673374921139
20891,96.81050962590204,35.213584583528394
20892,96.81050962590204,34.7017402070815
20893,96.8185496605543,34.65608533602712
20894,96.81008357278417,34.64473407587993
20895,96.80818441511092,34.57889617340153
20896,96.80216962705173,34.68840325403833
20897,96.80036847076639,34.45331721402742
20898,96.80751225523093,34.42387960899284
20899,96.81143561964998,34.32541256004296
20900,96.81143561964998,34.33243500216101
20901,96.81143561964998,34.43300377031911
20902,96.80821223094786,34.3674443384624
20903,96.7996309202515,34.348001542103205
20904,96.80030259913171,34.28105026811185
20905,96.79621417869949,34.321287640247576
20906,96.798226947067,34.37307587745112
20907,96.78748700179524,34.337162581718985
20908,96.80809303761603,34.31666337456107
20909,96.80809303761603,34.25964917124938
20910,96.8062918813307,34.18512399431855
20911,96.81961939489811,34.2008883075161
20912,96.82109839248442,34.031013650308985
20913,96.81906449748809,34.09284820811436
20914,96.81726334120275,33.93767878080122
20915,96.8184262103861,33.854161939033624
20916,96.83786937702355,33.893444977659705
20917,96.83903224620688,33.821140659322154
20918,96.84262961030949,33.75364030224243
20919,96.8284600584318,33.729857421412824
20920,96.82962292761513,33.81461769888895
20921,96.83058754542185,33.968414542285714
20922,96.83306277116893,34.064024609124935
20923,96.83306277116893,34.06638167070132
20924,96.83306277116893,34.13779436940597
20925,96.83553799691602,34.23128484724876
20926,96.83670086609936,34.23050315979784
20927,96.83917609184645,34.27738391070962
20928,96.83917609184645,34.29358715068348
20929,96.83336159175764,34.26188258544372
20930,96.83818947483037,34.23752844740748
20931,96.83935234401372,34.21490442967843
20932,96.83967742996543,34.1331713726481
20933,96.84215265571251,34.06255271513506
20934,96.84094544679282,33.98188828067147
20935,96.84490862767495,33.91895539271544
20936,96.84490862767495,33.841533890464
20937,96.84738385342203,33.725013645126154
20938,96.84738385342203,33.61483709593363
20939,96.84821728337374,33.60200468016742
20940,96.84103222612006,33.483472378643015
20941,96.83896254728117,33.264033793507174
20942,96.83896254728117,33.211799152546625
20943,96.83896254728117,33.129499986037544
20944,96.83896254728117,33.10656253908331
20945,96.83896254728117,33.044794750405785
20946,96.83896254728117,33.026853127936754
20947,96.84729634127875,33.05220240085193
20948,96.84729634127875,33.00306022929867
20949,96.84729634127875,32.99863262433658
20950,96.84729634127875,32.97959159253416
20951,96.84729634127875,32.972094727422714
20952,96.84729634127875,32.95318801968683
20953,96.84729634127875,32.92902792150215
20954,96.84729634127875,32.90089511944344
20955,96.84011128402504,32.86638783720338
20956,96.84011128402504,32.86511718688991
20957,96.84011128402504,32.853096031429516
20958,96.84011128402504,32.852102744880504
20959,96.84011128402504,32.82911192381464
20960,96.84844507802264,32.83419464473501
20961,96.84844507802264,32.81529224106248
20962,96.84844507802264,32.82533301498974
20963,96.84935863621766,32.84518807521438
20964,96.84878832983149,32.81622577988373
20965,96.84878832983149,32.818010100097744
20966,96.84878832983149,32.81857709103272
20967,96.84878832983149,32.82380707133503
20968,96.84878832983149,32.807154769509225
20969,96.84878832983149,32.80360040860252
20970,96.84878832983149,32.80240085360064
20971,96.84878832983149,32.801916086869994
20972,96.84878832983149,32.81695205351626
20973,96.84878832983149,32.80176843711645
20974,96.84878832983149,32.80665838398682
20975,96.84878832983149,32.80004588106737
20976,96.84878832983149,32.79162753408102
20977,96.84832243000268,32.80091191588558
20978,96.84832243000268,32.802378173878736
20979,96.84832243000268,32.803931363352156
20980,96.84832243000268,32.8057456449039
20981,96.84832243000268,32.80865531685843
20982,96.84832243000268,32.80641741971725
20983,96.84832243000268,32.80576961935877
20984,96.84832243000268,32.816292279511835
20985,96.84832243000268,32.80180542843345
20986,96.84691063323164,32.80409792924094
20987,96.84691063323164,32.8019312111608
20988,96.84691063323164,32.80935238200532
20989,96.84691063323164,32.809464367088395
20990,96.84691063323164,32.82237670026723
20991,96.84691063323164,32.83124395521858
20992,96.84691063323164,32.833226806302086
20993,96.84691063323164,32.842420236033554
20994,96.84691063323164,32.8446453282158
20995,96.84691063323164,32.83227688946053
20996,96.84691063323164,32.85949076394869
20997,96.84691063323164,32.87374275520051
20998,96.84549883646058,32.88200301222096
20999,96.84549883646058,32.90016632226474
21000,96.84549883646058,32.90217060977666
21001,96.84549883646058,32.89509308958439
21002,96.84549883646058,32.896267023806494
21003,96.83008731769854,32.880065602393394
21004,96.83008731769854,32.88621132146165
21005,96.83008731769854,32.91891168303214
21006,96.83008731769854,32.94554656423351
21007,96.83008731769854,32.91973092268218
21008,96.83201741858717,32.956009437244546
21009,96.83201741858717,32.96447189458583
21010,96.83201741858717,32.97024989342777
21011,96.83201741858717,33.000040575507995
21012,96.85827984266112,33.0333821889591
21013,96.85171835357038,33.030146445850164
21014,96.85171835357038,32.9930926798078
21015,96.85171835357038,32.93895401504816
21016,96.85171835357038,32.89602793486114
21017,96.85171835357038,32.87104190972365
21018,96.85171835357038,32.85319291889693
21019,96.85171835357038,32.841814893776
21020,96.85171835357038,32.81306401340451
21021,96.85364845445902,32.7892492891891
21022,96.85364845445902,32.75751152920113
21023,96.85364845445902,32.740520901417234
21024,96.85364845445902,32.74677223039724
21025,96.85457695131657,32.77226565232612
21026,96.85457695131657,32.76760235690336
21027,96.85457695131657,32.75417998455824
21028,96.85453145828504,32.73864335686419
21029,96.85453145828504,32.7289759894345
21030,96.85453145828504,32.72011714114182
21031,96.85448596525352,32.718608044134804
21032,96.85448596525352,32.71985952831454
21033,96.8510816366906,32.71556458158779
21034,96.85103614365906,32.716892493080444
21035,96.85103614365906,32.7151443514089
21036,96.85103614365906,32.71286717401094
21037,96.85099065062755,32.7078790999694
21038,96.85099065062755,32.707179509342886
21039,96.85099065062755,32.706663485861
21040,96.85094515759602,32.708049228350674
21041,96.85094515759602,32.71068295551344
21042,96.85094515759602,32.71013804416436
21043,96.8508996645645,32.70808130930573
21044,96.8508996645645,32.71080083675367
21045,96.8508996645645,32.70716351955575
21046,96.8508996645645,32.710153410396515
21047,96.8508996645645,32.71383438064585
21048,96.8508996645645,32.73098068784967
21049,96.8508996645645,32.71933702585366
21050,96.8508996645645,32.720558403286056
21051,96.8508996645645,32.72779923996632
21052,96.8508996645645,32.727843970374934
21053,96.8508996645645,32.72163668481073
21054,96.8508996645645,32.714486076282924
21055,96.8508996645645,32.70837488948351
21056,96.8508996645645,32.712170180047785
21057,96.8508996645645,32.72115927280086
21058,96.8508996645645,32.71625180118006
21059,96.8508996645645,32.72095572581557
21060,96.8508996645645,32.71746985659268
21061,96.83433640891514,32.99868598327388
21062,96.83534203766852,33.59070574999461
21063,96.83574554318,33.96193611222774
21064,96.83378350641406,34.16870090784916
21065,96.83378350641406,34.19670517634385
21066,96.8292671893664,34.03795967672585
21067,96.8292671893664,33.89971907983733
21068,96.83736446030596,33.970076537579075
21069,96.83844331400837,33.81160135746359
21070,96.83844331400837,33.776958057166325
21071,96.83844331400837,33.70713151233216
21072,96.84126730971988,33.65120014454717
21073,96.83645067660898,33.69814930870734
21074,96.84279086901606,33.72084476578985
21075,96.8426070087584,33.62195275002492
21076,96.83585563103745,33.48193350046277
21077,96.83585563103745,33.543545117063374
21078,96.83585563103745,33.612974151815514
21079,96.82428189155566,33.50669440835144
21080,96.8272479128161,33.390677339446654
21081,96.8272479128161,33.369009915497216
21082,96.84620696852934,33.483414575761245
21083,96.84620696852934,33.341462570823644
21084,96.84620696852934,33.36279490520366
21085,96.84620696852934,33.28876752043082
21086,96.84694121250624,33.16110909140657
21087,96.84990723376667,33.1134841100549
21088,96.84990723376667,33.10119665715135
21089,96.86768258366573,33.07315924855945
21090,96.86768258366573,33.01842359214702
21091,96.86768258366573,33.002796781466245
21092,96.86768258366573,33.001526163676665
21093,96.86768258366573,32.967210038137104
21094,96.86768258366573,32.941099955954364
21095,96.86768258366573,32.94778424455192
21096,96.86768258366573,32.92765715010745
21097,96.86768258366573,32.91868578658737
21098,96.86768258366573,32.91671669107766
21099,96.86768258366573,32.91361852790331
21100,96.86812000675988,32.92309585890095
21101,96.86637997102797,32.90283664556469
21102,96.86977674670725,32.905459557479105
21103,96.86977674670725,32.9096688583103
21104,96.86977674670725,32.921450294857756
21105,96.86803671097533,32.899494094585215
21106,96.86803671097533,32.90957878425973
21107,96.86803671097533,32.926238313661216
21108,96.86803671097533,32.89671036139366
21109,96.86803671097533,32.918651994315745
21110,96.86803671097533,32.90202736129686
21111,96.86803671097533,32.892352096548834
21112,96.86803671097533,32.85740323292128
21113,96.86803671097533,32.85762587693172
21114,96.86629667524343,32.84560190135798
21115,96.86629667524343,32.84113267499505
21116,96.86629667524343,32.817779476544814
21117,96.86629667524343,32.80691764069962
21118,96.86629667524343,32.80357220441953
21119,96.86629667524343,32.79296329835708
21120,96.86629667524343,32.76096408786869
21121,96.86105310924815,32.78947614395885
21122,96.86105310924815,32.82502292428583
21123,96.86105310924815,32.816403346086894
21124,96.86105310924815,32.8229115641749
21125,96.86114743188564,32.823580709312616
21126,96.86114743188564,32.82617810708237
21127,96.86114743188564,32.8351444544229
21128,96.86088444840826,32.8397190008934
21129,96.86088444840826,32.86236252244478
21130,96.86088444840826,32.86874013710838
21131,96.86088444840826,32.90624003566881
21132,96.86336388101887,32.95015491657772
21133,96.86336388101887,32.97034904361296
21134,96.8541322552697,32.95024425487808
21135,96.8541322552697,32.95594375219316
21136,96.8541249066582,32.99165828995635
21137,96.85872033181079,33.00356827004305
21138,96.85872033181079,32.98678572307646
21139,96.86799055797393,33.02771254144353
21140,96.86799055797393,33.02373202135821
21141,96.86799055797393,32.98176339804966
21142,96.87046999058452,32.981570934332936
21143,96.87046999058452,32.9179288574527
21144,96.87046999058452,32.91484668516373
21145,96.87046999058452,32.90899089669304
21146,96.87046999058452,32.953648711921886
21147,96.86309395004692,32.941782153444535
21148,96.86309395004692,32.90228300870459
21149,96.86309395004692,32.92529615925818
21150,96.86309395004692,32.95660491282786
21151,96.86309395004692,32.99744222097807
21152,96.86309395004692,32.99380291522786
21153,96.86309395004692,32.99181382453676
21154,96.86309395004692,32.9808782295555
21155,96.86309395004692,32.90499318027587
21156,96.86309395004692,32.896834499353986
21157,96.8557179095093,32.850056583449124
21158,96.8557179095093,32.812904104935285
21159,96.8557179095093,32.81327502740652
21160,96.8638716425798,32.79967652288036
21161,96.8638716425798,32.803056280446455
21162,96.8638716425798,32.78712032800701
21163,96.8638716425798,32.77556028487409
21164,96.8638716425798,32.76979555692444
21165,96.8638716425798,32.77421312965342
21166,96.8638716425798,32.77004796173319
21167,96.8638716425798,32.773485728152245
21168,96.8638716425798,32.76828876586891
21169,96.8684670677324,32.81299965651026
21170,96.8684670677324,32.78395061538226
21171,96.87141045021971,32.78065693615745
21172,96.87141045021971,32.786819244049425
21173,96.86840706355282,32.78131188383648
21174,96.86840706355282,32.77573149734114
21175,96.86840706355282,32.76806836221076
21176,96.86840706355282,32.77191210891034
21177,96.86840706355282,32.773585940799045
21178,96.86840706355282,32.77114385277143
21179,96.86840706355282,32.77893369000141
21180,96.86840706355282,32.785650125066425
21181,96.86840706355282,32.773795239064285
21182,96.86840706355282,32.77939921784881
21183,96.86840706355282,32.76751002155228
21184,96.86840706355282,32.7745511041188
21185,96.86840706355282,32.774910076320964
21186,96.86840706355282,32.782608991742485
21187,96.86840706355282,32.79975354903495
21188,96.86840706355282,32.80608955131849
21189,96.86840706355282,32.83420214413332
21190,96.860448383156,32.7944048680245
21191,96.860448383156,32.809968318876074
21192,96.860448383156,32.80379332984723
21193,96.860448383156,32.80573110723306
21194,96.860448383156,32.79759362035993
21195,96.86253764662625,32.8395826367942
21196,96.86253764662625,32.86675675057782
21197,96.8622596617215,32.932787382891966
21198,96.86434892519173,33.034728414774506
21199,96.86434892519173,33.06194509565967
21200,96.86434892519173,33.11694884060813
21201,96.86643818866199,33.15610553124775
21202,96.86643818866199,33.20255521294917
21203,96.86852745213223,33.266045383804475
21204,96.86852745213223,33.30585328673173
21205,96.86754950147585,33.321349390825006
21206,96.86963876494609,33.37905431347687
21207,96.86963876494609,33.40048637969687
21208,96.86963876494609,33.45121354871599
21209,96.87172802841633,33.510004047963086
21210,96.87172802841633,33.552493322861665
21211,96.87381729188658,33.664538145308775
21212,96.87381729188658,33.69626790449497
21213,96.87492860470044,33.74985153259415
21214,96.87492860470044,33.77569092287074
21215,96.87492860470044,33.823880605650764
21216,96.8760399175143,33.91062837340502
21217,96.8828788261949,33.95789768294389
21218,96.8830152180965,33.99958417202207
21219,96.8830152180965,34.03059287394612
21220,96.8830152180965,34.06270007907717
21221,96.88412653091036,34.114737844611845
21222,96.88223019464571,34.143066207021576
21223,96.88125224398932,34.182095435165955
21224,96.88334150745956,34.227483163461294
21225,96.88334150745956,34.22939031289388
21226,96.88445282027342,34.24151292219562
21227,96.88656928097883,34.25864278465291
21228,96.88559133032246,34.20852632997007
21229,96.8897970544981,34.23064438816036
21230,96.8897970544981,34.303188171898405
21231,96.89090836731197,34.31808813393838
21232,96.89204990710515,34.35556959173353
21233,96.89107195644876,34.34537440672052
21234,96.89316121991901,34.40173957567312
21235,96.89430275971218,34.39969765625245
21236,96.8933248090558,34.31287349966191
21237,96.89443915161378,34.36495681210819
21238,96.89655561231919,34.35056301743608
21239,96.89766692513305,34.389555672157066
21240,96.89974875302147,34.35366452697202
21241,96.8995536983694,34.3846664857563
21242,96.90114214943827,34.686929165854146
21243,96.90016722852604,34.880216122451465
21244,96.89992887275054,35.060181374716144
21245,96.92856507395021,35.910890822554244
21246,96.91885207187458,35.296741026875786
21247,96.92043210464763,35.05699445921809
21248,96.92254856535304,34.98123388544505
21249,96.9211135662234,34.865804988501154
21250,96.92225510601658,34.84118349114194
21251,96.92298934999346,34.87437706486785
21252,96.92103647842484,34.73950827112897
21253,96.92315293913025,34.69511588672868
21254,96.92217498847386,34.705493415248746
21255,96.92120006756161,34.628419864560726
21256,96.90767393231836,34.59433156610678
21257,96.90767393231836,34.535152483521365
21258,96.90881547211151,34.467594579887894
21259,96.90995398216054,34.37653394330979
21260,96.9089790612483,34.2405439829736
21261,96.9072894183591,34.12447540297152
21262,96.90940587906451,34.072261155732505
21263,96.90843095815225,33.96281002841255
21264,96.91054741885766,33.855042323136836
21265,96.92843856895354,33.88333104568426
21266,96.92843856895354,33.73606858408193
21267,96.9299040569437,33.69005728536096
21268,96.93104559673687,33.61233860239797
21269,96.93104559673687,33.541225814775785
21270,96.93316205744227,33.44839701327303
21271,96.93218713653003,33.43992821705902
21272,96.93218713653003,33.38676029764948
21273,96.93332867632321,33.346246751976594
21274,96.93332867632321,33.23853210610337
21275,96.93332867632321,33.15520258435082
21276,96.93235375541096,33.087772676438135
21277,96.93235375541096,33.02973797567186
21278,96.93235375541096,32.9668200866115
21279,96.93349529520414,32.89615457375939
21280,96.93349529520414,32.85250680293833
21281,96.93271685261796,32.79467298025102
21282,96.93271685261796,32.79228043559034
21283,96.93174193170573,32.76822943539798
21284,96.93174193170573,32.76629623676579
21285,96.93174193170573,32.749185304720264
21286,96.93174193170573,32.75404289161546
21287,96.93096348911953,32.73926436689892
21288,96.93096348911953,32.73962375723298
21289,96.93096348911953,32.738714014640905
21290,96.93096348911953,32.73964195562032
21291,96.93096348911953,32.73992081530258
21292,96.93096348911953,32.74427169597627
21293,96.93096348911953,32.73352153574304
21294,96.93096348911953,32.7297335348836
21295,96.93096348911953,32.71946311883361
21296,96.93096348911953,32.721763943675505
21297,96.93190377721479,32.71801998930174
21298,96.93190377721479,32.70974790704305
21299,96.93190377721479,32.69883500764
21300,96.93190377721479,32.69216901933643
21301,96.93190377721479,32.68948228247229
21302,96.93190377721479,32.68734832901084
21303,96.93190377721479,32.68949925362229
21304,96.93190377721479,32.71060034403532
21305,96.93190377721479,32.76639515695567
21306,96.93190377721479,32.779172146005145
21307,96.93190377721479,32.69965496730328
21308,96.93190377721479,32.67417188894189
21309,96.93190377721479,32.669706048461165
21310,96.93190377721479,32.672987689600596
21311,96.93190377721479,32.672981468182684
21312,96.93190377721479,32.673248179202446
21313,96.93320853935683,32.71485915948844
21314,96.93320853935683,32.75595343051216
21315,96.93320853935683,32.83705025272135
21316,96.93320853935683,32.958340145951446
21317,96.93451330149887,32.99406905855703
21318,96.93451330149887,33.07745488193242
21319,96.93451330149887,33.19371706530979
21320,96.93451330149887,33.26357086121874
21321,96.93384900086963,33.255804241415895
21322,96.93384900086963,33.3826336383273
21323,96.93384900086963,33.54700175840263
21324,96.9331847002404,33.61483504409566
21325,96.9331847002404,33.72592178754624
21326,96.9331847002404,33.776025464592784
21327,96.92984437756283,33.563118235651565
21328,96.92984437756283,33.55170099721296
21329,96.93252039961116,33.54718962742751
21330,96.93252039961116,33.671779894985136
21331,96.9291800769336,33.60290381304572
21332,96.93129002294961,33.696535298455245
21333,96.93129002294961,33.84615957109148
21334,96.93129002294961,33.8969517124019
21335,96.93288390249711,33.8917314779451
21336,96.93516492689562,33.9188816417163
21337,96.93319586412436,33.816322788527174
21338,96.93319586412436,33.83408608332635
21339,96.93491240021106,33.96789971978057
21340,96.94054220048801,34.11357403310982
21341,96.94054220048801,34.05946942154052
21342,96.9398570316226,34.03704855904389
21343,96.93662893629781,34.00041875938329
21344,96.93594376743239,33.94942445547983
21345,96.93594376743239,33.93431799743612
21346,96.93594376743239,33.892326814637954
21347,96.93563441075955,33.880669489641015
21348,96.93563441075955,33.80125595807457
21349,96.93563441075955,33.7414030418592
21350,96.93563441075955,33.67239408064059
21351,96.93354812446606,33.467928341236835
21352,96.93505070627837,33.53177830292576
21353,96.93246032520703,33.36694026235013
21354,96.93246032520703,33.34760001286408
21355,96.9314413321105,33.32702538990405
21356,96.93075616324508,33.24160788801765
21357,96.93075616324508,33.21031317483858
21358,96.93075616324508,33.15036428578052
21359,96.93169645134033,33.139342720100935
21360,96.929106070269,32.993251971400596
21361,96.93041083241104,33.02766928409992
21362,96.93041083241104,33.09632668258929
21363,96.93041083241104,33.177123115517205
21364,96.93171559455308,33.293599426955225
21365,96.92912521348174,33.29170504426501
21366,96.9311554634106,33.44138737194606
21367,96.9311554634106,33.493413915841934
21368,96.93168178296645,33.81849219164336
21369,96.92928174838414,33.794518796442524
21370,96.92928174838414,33.779445257850014
21371,96.92594142570658,33.647254876373275
21372,96.92260110302901,33.48822983712273
21373,96.92260110302901,33.47326323365859
21374,96.91926078035145,33.31005040649444
21375,96.91926078035145,33.26753268815837
21376,96.91926078035145,33.26549954032659
21377,96.91926078035145,33.25770361598419
21378,96.91926078035145,33.25352207813524
21379,96.91926078035145,33.244531247090514
21380,96.91926078035145,33.251028796037154
21381,96.91926078035145,33.24880057265985
21382,96.91926078035145,33.25040182148115
21383,96.92154180474996,33.344597637633676
21384,96.92382282914848,33.46624103558988
21385,96.91973440871627,33.439394032072364
21386,96.92133026424935,33.53778853741573
21387,96.92133026424935,33.53661010657297
21388,96.92292611978246,33.59105515431583
21389,96.92224095091704,33.54692038598618
21390,96.92224095091704,33.581188848053536
21391,96.92155578205163,33.55660345576498
21392,96.92155578205163,33.52519690285385
21393,96.92155578205163,33.53947772504182
21394,96.91775547453075,33.369394299575404
21395,96.9151650934594,33.25046938681874
21396,96.9151650934594,33.242761280187565
21397,96.91257471238805,33.11509336904209
21398,96.91257471238805,33.10750541875735
21399,96.9099843313167,32.95078947249921
21400,96.9099843313167,32.94028717550414
21401,96.9099843313167,32.90562579329242
21402,96.9099843313167,32.88372853838211
21403,96.9099843313167,32.846550333520135
21404,96.9099843313167,32.884064883546564
21405,96.9099843313167,32.89035088587515
21406,96.9099843313167,32.88554794294113
21407,96.9099843313167,32.89076228047285
21408,96.91407275174893,32.897334827737296
21409,96.91407275174893,32.859590543792244
21410,96.91407275174893,32.84795115957179
21411,96.91407275174893,32.83266047830866
21412,96.91407275174893,32.82718774198943
21413,96.91407275174893,32.82855569678726
21414,96.91407275174893,32.82728035294595
21415,96.91407275174893,32.82537510700552
21416,96.91407275174893,32.82596014740866
21417,96.91407275174893,32.82567859125789
21418,96.91407275174893,32.826171222799836
21419,96.91407275174893,32.82652830681041
21420,96.91407275174893,32.827654782792834
21421,96.91388889149128,33.086781448888395
21422,96.91388889149128,33.161113957234456
21423,96.91388889149128,33.241281721645045
21424,96.91388889149128,33.263924307441954
21425,96.91388889149128,33.267220673841344
21426,96.91343643454987,33.31346975340678
21427,96.91343643454987,33.28865566270869
21428,96.91343643454987,33.24927379543502
21429,96.91343643454987,33.21541586936063
21430,96.91343643454987,33.21275665600578
21431,96.91343643454987,33.221046313146665
21432,96.91343643454987,33.251765107161866
21433,96.91376152050158,33.22501659698619
21434,96.91376152050158,33.228721850570025
21435,96.91376152050158,33.23038179343688
21436,96.91376152050158,33.227341272236224
21437,96.91376152050158,33.23132871920851
21438,96.90932271050373,33.20469250533347
21439,96.90932271050373,33.21115742274248
21440,96.90854426791753,33.21463037359623
21441,96.90854426791753,33.21396745971144
21442,96.90854426791753,33.21898671189601
21443,96.90854426791753,33.21728621135137
21444,96.90854426791753,33.221156512046555
21445,96.90854426791753,33.211953083275496
21446,96.91325834462076,33.2591842243961
21447,96.91325834462076,33.23908557056017
21448,96.91375117800882,33.23453536870521
21449,96.91375117800882,33.218850905648864
21450,96.91375117800882,33.205721256523105
21451,96.91375117800882,33.20115233054773
21452,96.91375117800882,33.23137801063888
21453,96.91375117800882,33.270260956822966
21454,96.91375117800882,33.27260334053621
21455,96.91375117800882,33.2797586751674
21456,96.91375117800882,33.252988530619135
21457,96.91034684944592,33.2290179330428
21458,96.91034684944592,33.22552864654534
21459,96.91034684944592,33.26683791875976
21460,96.90694252088299,33.28178165289007
21461,96.90694252088299,33.35120036896058
21462,96.90353819232007,33.28732923991417
21463,96.90353819232007,33.29170146317634
21464,96.90353819232007,33.295826149091
21465,96.90013386375716,33.342157796828126
21466,96.90013386375716,33.3385391713869
21467,96.90013386375716,33.338336192710244
21468,96.90013386375716,33.34083000103574
21469,96.90013386375716,33.339534775237404
21470,96.90013386375716,33.33748986293626
21471,96.90013386375716,33.3400935426145
21472,96.90013386375716,33.335912632784854
21473,96.90013386375716,33.33929041142915
21474,96.90013386375716,33.34373325492315
21475,96.90013386375716,33.351177689353825
21476,96.90013386375716,33.355456503312524
21477,96.90013386375716,33.37112663353154
21478,96.89479597512437,33.365585585618405
21479,96.89479597512437,33.365345229865525
21480,96.89479597512437,33.383999809502654
21481,96.89479597512437,33.3761282014403
21482,96.89479597512437,33.39453368973255
21483,96.89479597512437,33.39268039940863
21484,96.89479597512437,33.41915138223938
21485,96.89479597512437,33.41362114885988
21486,96.89479597512437,33.40648740420546
21487,96.89479597512437,33.4097837604824
21488,96.89479597512437,33.413404191894415
21489,96.89479597512437,33.401259829570115
21490,96.89479597512437,33.38882638232158
21491,96.89479597512437,33.378635145862454
21492,96.89479597512437,33.380297937957245
21493,96.89479597512437,33.373150018504205
21494,96.89479597512437,33.35624919583684
21495,96.89479597512437,33.350675020067264
21496,96.89479597512437,33.343850615749744
21497,96.89479597512437,33.34013068441193
21498,96.89479597512437,33.339922617321115
21499,96.89479597512437,33.33065095849166
21500,96.89479597512437,33.3380419707991
21501,96.89479597512437,33.33123144029048
21502,96.89479597512437,33.32752229489152
21503,96.89479597512437,33.32679904378123
21504,96.89479597512437,33.33154107459461
21505,96.89939140027698,33.37225485097934
21506,96.89939140027698,33.34631643521716
21507,96.89939140027698,33.34950243658976
21508,96.89939140027698,33.34583078083241
21509,96.89939140027698,33.33806797678047
21510,96.89939140027698,33.332445038438316
21511,96.89939140027698,33.33706310700177
21512,96.89939140027698,33.338154713394445
21513,96.89939140027698,33.34350944989002
21514,96.89939140027698,33.33414989537424
21515,96.89939140027698,33.33854495293756
21516,96.89939140027698,33.3373084530537
21517,96.89939140027698,33.34080199479034
21518,96.89939140027698,33.34034828274905
21519,96.89939140027698,33.34204732365453
21520,96.89939140027698,33.34297944445753
21521,96.89939140027698,33.34395451735097
21522,96.89939140027698,33.34442011319546
21523,96.89939140027698,33.33994545600068
21524,96.89939140027698,33.34390967310962
21525,96.89939140027698,33.3398441090077
21526,96.89939140027698,33.342565264502234
21527,96.89911341537223,33.339695276030774
21528,96.89911341537223,33.33675194880271
21529,96.89911341537223,33.34156024279816
21530,96.89911341537223,33.347437494756655
21531,96.89911341537223,33.34739151729698
21532,96.89911341537223,33.34499783452883
21533,96.89911341537223,33.34940440718817
21534,96.89911341537223,33.34556066891893
21535,96.89911341537223,33.346851747280816
21536,96.89911341537223,33.342202263086904
21537,96.89911341537223,33.34302351068918
21538,96.89911341537223,33.3411241920757
21539,96.89911341537223,33.341078608077176
21540,96.89911341537223,33.341367026565585
21541,96.89911341537223,33.341389623285075
21542,96.89911341537223,33.33812357540876
21543,96.89911341537223,33.34150246923745
21544,96.89911341537223,33.350447746619864
21545,96.89911341537223,33.35219787946725
21546,96.89911341537223,33.35015573753005
21547,96.89910882384041,33.34763104236699
21548,96.89910882384041,33.35327147599927
21549,96.89910882384041,33.34855584392131
21550,96.89910882384041,33.354405722253425
21551,96.89910882384041,33.35362163393658
21552,96.89910882384041,33.3517038328148
21553,96.89839713160758,33.35389110633101
21554,96.89839713160758,33.3535461323473
21555,96.89839713160758,33.34389315860344
21556,96.89839713160758,33.34407228859428
21557,96.89839713160758,33.34003703849183
21558,96.89839713160758,33.34136330966403
21559,96.89839713160758,33.34103503718648
21560,96.89839713160758,33.34745100364148
21561,96.89839713160758,33.343306387756826
21562,96.89839713160758,33.34825444523599
21563,96.89839713160758,33.34836744176896
21564,96.89839713160758,33.34650223926683
21565,96.89839713160758,33.343041479831975
21566,96.89499280304467,33.340237958055376
21567,96.89499280304467,33.34326322413779
21568,96.89499280304467,33.36206677496515
21569,96.89499280304467,33.37330265504166
21570,96.89499280304467,33.379541888279796
21571,96.89499280304467,33.3768110088503
21572,96.89499280304467,33.38006545826192
21573,96.89499280304467,33.38663796102817
21574,96.89499280304467,33.38394251128837
21575,96.89499280304467,33.38087166915503
21576,96.89499280304467,33.3800575099561
21577,96.89499280304467,33.37739010871885
21578,96.89090438261245,33.37389023487939
21579,96.89090438261245,33.37267294281305
21580,96.89090438261245,33.37600920846431
21581,96.89090438261245,33.36888755564094
21582,96.89090438261245,33.36050033213613
21583,96.89090438261245,33.35961945245089
21584,96.89302084331787,33.35784695319659
21585,96.89302084331787,33.35675265702612
21586,96.89302084331787,33.385768125034694
21587,96.89302084331787,33.44128734630933
21588,96.88893242288565,33.428606015260186
21589,96.88893242288565,33.4921902115974
21590,96.88893242288565,33.458833879662606
21591,96.88893242288565,33.423838220570865
21592,96.88893242288565,33.35522653775754
21593,96.88893242288565,33.33336743966811
21594,96.88893242288565,33.3254253308205
21595,96.88893242288565,33.316643506259304
21596,96.88893242288565,33.312132466902916
21597,96.88893242288565,33.311033404423036
21598,96.88893242288565,33.30631206145456
21599,96.88857200750597,33.307697754787014


==> csv/ZRH_NEW/mfd_reference_reduced_10.csv <==
,density,flow
0,0.08070628361402786,2.9930680043268163
1,0.2909737067939438,10.024983368717564
2,0.5761177088630068,18.602098688558744
3,0.7493659632230277,22.59541696781336
4,0.9993845291710038,30.030407576960798
5,1.4038589877483316,41.40950730651053
6,1.5880250720022033,48.00727314541718
7,1.8087854722685135,51.119822394005915
8,1.9525349762125606,56.868125369142035
9,2.196060420220089,55.54078187027629
10,2.5699325525500836,80.09398226740937
11,2.674440008773744,79.90317423813616
12,2.8458528411297146,82.47593759279465
13,2.972039172249571,85.78126745297797
14,3.4623945595489416,89.35181187562905
15,3.7171944890280013,120.37475815655444
16,3.5027795057231725,103.4806651039885
17,3.6641990745802735,104.33959518864194
18,3.9578539569286395,115.13983840591806
19,4.546661112479293,115.70999820449805
20,4.704651632776024,147.22205243690445
21,4.724969247581098,136.55230269047607
22,4.921788715209725,135.86925409149404
23,5.1502644843206005,138.57355442872893
24,5.6200742548528675,144.07537766277267
25,5.39903565803894,164.0375454018672
26,5.197951563856698,141.804933043206
27,5.563195315620472,152.35848994920713
28,6.049991884163025,148.10615158217163
29,6.707239915403604,176.48690801739474
30,6.281432198554286,179.03982364062642
31,6.084250922895315,162.88769766839198
32,6.3522022618384595,165.6251469274266
33,6.877919510774549,146.6138193595686
34,7.508050757900672,198.67797260995215
35,7.075254804900634,195.56474143439482
36,7.1619110328090265,180.8801271597154
37,7.3263425843450385,179.7219976605335
38,7.691917988020148,161.1203495722126
39,8.244303698464414,212.07403536024404
40,7.633275604633616,193.18385840015605
41,7.654159702135303,183.24325414022906
42,8.095337398384906,183.8730100718452
43,8.699115380665596,178.5194645975108
44,8.69831552035225,229.35561441619222
45,8.319341549585126,201.71798294589524
46,8.302399571816267,198.11802540823177
47,8.498736432748903,184.79176105761965
48,9.173078257857401,194.13151873425997
49,9.295970040372403,232.11296746396147
50,9.108064042190213,202.30000455524316
51,9.088062031672797,205.98952072205802
52,9.341087306266049,185.26619259067232
53,9.984923236975526,212.4856527646209
54,9.813229353366802,227.38670303729637
55,9.653078993786357,202.18845292261068
56,9.90641009657353,210.96554069506018
57,10.096939683544187,178.92520926322516
58,10.944771979465338,229.20124398318117
59,10.604034386332062,225.67838419583836
60,10.461537236982778,207.43860310058233
61,10.652066067027762,207.4068382716965
62,11.00927415797451,188.70058260956563
63,11.12073324951722,237.19694244478265
64,10.946381419093408,224.9873318132323
65,11.083341525922068,213.23165815375287
66,11.233340518218176,208.43686815534662
67,11.799290322842388,194.3758431275446
68,11.860659437158878,249.2394273795911
69,11.703040254028338,222.9399787701833
70,11.808989238055661,212.6185764532329
71,12.019129744130506,204.22793295905697
72,12.789879936568271,215.18205859993975
73,12.570473325164341,243.41559442232386
74,12.340577095433616,218.3725596356558
75,12.578450779879441,219.142279694519
76,12.765247729093343,203.0762484847069
77,13.321341452282633,232.46272192266437
78,12.675188198079152,237.60797219078364
79,12.784436351397035,211.37388347888384
80,12.972560805679375,216.067659537094
81,12.988292267099151,193.5786570609767
82,13.55132378203971,236.20570557684107
83,13.166695927109338,226.08086004378205
84,13.202474188803873,207.27642928753264
85,13.35882792812768,204.11809177027942
86,13.86305316206363,190.17086130521196
87,14.350450147251543,239.50665165818793
88,13.718861353996779,210.41848811296384
89,13.687250835985282,198.9469237087351
90,13.772143188193041,200.32511181367101
91,14.341914624083204,197.6577506215948
92,14.722381177680944,242.47827976803222
93,14.400524499114162,216.99572795905362
94,14.367306260236862,214.37749690838143
95,14.801484799466472,209.92940979618885
96,15.276917464112667,212.97688346427705
97,15.09108738910263,245.13634165746615
98,14.908206401555061,224.3385096483249
99,14.855298023142309,220.68628179008613
100,15.15612297169745,209.75826994166007
101,15.917298848746507,234.11671036688665
102,15.708575553756171,239.7948284005191
103,15.585153011655478,212.93334881474982
104,15.94642819491303,218.0736804831771
105,15.995613271952667,191.41584942933383
106,16.777115349052607,241.42892570005765
107,16.358137494111396,236.21876678586443
108,16.271384225454774,216.73369641600675
109,16.535623604955806,229.2722620517889
110,16.76964373264064,206.6073575178514
111,17.089951301865298,260.2605687779234
112,16.893761324036515,252.3919444320718
113,17.041762055592965,237.64348012695908
114,17.171278135582043,234.3963637794946
115,17.584274402032953,215.9068101093544
116,18.04203371335216,262.5347778862937
117,17.359076290584696,232.24238485524484
118,17.481918918943226,229.24237328921572
119,17.628860617577086,220.1993478414132
120,18.28759701220828,223.63158875297785
121,18.1377330142797,247.87373696047663
122,17.629371821247794,217.9924842210703
123,17.881767425056704,225.24378324355857
124,17.856677954262295,201.49823451934537
125,18.291596561107546,227.72630036825726
126,18.004713176507018,239.55629567383596
127,18.0232370234271,221.30598222824452
128,18.149839084311214,220.03445595205832
129,18.317124198263244,201.22573622709027
130,18.383675249698705,238.28929760352145
131,18.129330810535752,236.4717399627451
132,18.4443326918352,222.0520740285709
133,18.72163429319319,225.37094563819107
134,18.923073799309268,205.1886516965262
135,19.249833254026882,244.55083306720155
136,19.083292363186413,229.76284200478156
137,19.155873796580668,220.17216972997096
138,19.61127111033544,220.07104746259458
139,20.034326875805576,207.32326496119532
140,20.316601903021052,244.30594553136066
141,20.33765820850158,223.86204162299023
142,20.10795129756316,216.6156481909875
143,20.24000530294571,209.55194101731263
144,20.47321099946636,211.51437686610163
145,20.52924406978201,229.01854061003158
146,20.490664110310636,209.81443251769642
147,20.757802436429635,214.34631300678276
148,20.621219286236656,187.21453675076594
149,20.93619315427875,208.63054331459134
150,20.762922201802606,214.2119758408069
151,20.97426057433431,194.68010241150796
152,21.26859886862874,194.38602541895986
153,21.20759753035927,171.04192508921312
154,21.73659724474904,208.3209039553875
155,21.501251793130894,207.27725746404016
156,21.67461308714802,188.56588577352645
157,21.604474293611204,181.66471207651261
158,21.635175868404083,165.40928581341254
159,21.771228644277382,199.6754529786472
160,21.717622587278395,190.8551963322194
161,21.920690050931185,182.1032126947407
162,22.201161061461995,185.6120480226649
163,22.549541128575136,182.89732698849537
164,22.726040064632855,216.70327756512032
165,22.71951178419882,208.3595065682978
166,23.056596400939185,204.32580339669394
167,23.179473955642763,202.27582661531218
168,23.58395603698183,202.06609233870083
169,23.307735673843652,222.09120435776322
170,23.32901554377578,203.00731143010094
171,23.867128179491015,208.8284999764297
172,23.901045845879782,197.75288020297884
173,24.466686347354575,214.46696751639874
174,24.116402706014103,216.46232198146376
175,24.066570887013956,199.78839140124458
176,24.189173139519603,195.26993189849063
177,24.234743962329283,176.7319064933796
178,24.784086201084023,205.66980696840062
179,24.720079607394858,207.18085969874997
180,24.928697564607393,198.60642796512235
181,24.826355516029395,216.24724957409003
182,25.1472403678305,202.7322843197695
183,25.227079209968892,231.3744657325021
184,24.940901495425933,224.19605641702506
185,25.083409171609357,213.61711103238497
186,25.243924589236617,209.84393210178303
187,25.619313219460608,194.03888839683478
188,25.77143920335145,231.60075284074537
189,25.64682039366492,210.6377272282015
190,25.81644428805449,196.93580285095874
191,26.090955790250284,193.4868565403486
192,26.368881420808147,193.55210923817535
193,26.26469199991987,216.36679663700167
194,26.219708895159098,194.86913378571737
195,26.416962990360258,190.77361548877374
196,26.493154032979756,176.02256974444455
197,26.844363757779565,195.6741161108644
198,26.574442444358013,222.10790377466094
199,26.6114336745173,221.9840186578538
200,26.561452492900614,215.6059063017994
201,27.037528098401722,203.41897407080265
202,27.39298308769051,236.33955620904388
203,27.461845322432335,241.31150989384332
204,27.674716904168044,208.5721415673517
205,27.981355308879515,203.36480672518448
206,28.186789056441867,191.74515467250552
207,28.46159321786084,233.3743759943766
208,28.254528228799664,217.66227587358793
209,28.626557419443202,196.65411598764987
210,28.845591363541036,196.97401796017357
211,29.124135438888832,189.3636183128508
212,29.306001631142824,223.96080566736347
213,29.33164410048695,198.8126387681192
214,29.651733823654386,186.4185447489687
215,29.68016395433123,179.956893078821
216,30.04773558420017,198.10887693896913
217,30.289031766714956,244.12597610627958
218,30.47878985981407,226.46613462819803
219,30.664681705906812,228.17568774143697
220,30.62370148657956,214.51797438403884
221,31.027595511520392,223.04577806425627
222,31.323121609510558,238.1290115755793
223,31.273111208408423,211.66584919564244
224,31.38807582391578,211.89228501920928
225,31.45603010475615,193.10759973532697
226,31.837006805599717,222.50563751185047
227,31.783042782900754,222.12126983763903
228,31.878323932094972,191.07933367926992
229,32.12215998708427,186.63922460143098
230,32.24448566290542,171.02599591593727
231,32.73655019616049,209.13503742344338
232,32.86058255567059,194.91077294990527
233,33.03429184060319,179.89726861138757
234,33.2215074560579,189.10763674474754
235,33.605008025422286,193.78886084475823
236,33.93529191092025,226.30914188734872
237,33.83496003812021,207.29418387487993
238,34.08983456971718,204.55133782512885
239,34.34601499047161,199.09645675575587
240,34.67112272741228,191.07659077140318
241,34.787257330647805,206.4737573421089
242,34.7568214369322,183.84508850085956
243,34.67148463577116,185.66340064859858
244,34.537059492403415,180.43040824838238
245,35.264228774937905,182.6640808956917
246,35.25145284046885,183.57413644603187
247,35.26821985801046,163.38064803642226
248,35.33185201248092,172.09095121863916
249,35.50369802017176,157.31748036162028
250,35.750202865651495,178.5965416832655
251,35.63879329278195,172.19948678919116
252,35.619267955991745,159.48764434563054
253,35.7670352041738,180.8876472841567
254,35.911213837161114,167.18027968561577
255,36.07377729476534,186.71981451304774
256,36.04825197338525,177.36116926108969
257,36.05874534457311,167.200487823044
258,36.26535645186679,174.8919989622153
259,36.47235337992414,160.03816196165627
260,36.78583529924916,182.78450549348807
261,36.761604306288326,159.45797635496712
262,36.83124608588699,151.67908542923578
263,36.97834808358694,152.5783934245173
264,37.33024080430528,150.10046927406995
265,37.437977761924145,157.9796895814297
266,37.571292757433746,140.88092740669464
267,37.77632264782835,138.34834194466376
268,37.90469619753022,131.41371011520172
269,38.07948482935721,134.48842844023574
270,37.90600650748952,151.33494431372094
271,37.95714667948027,160.64903630331227
272,37.91438630706235,174.75058029874285
273,38.23578747914674,169.3332793811712
274,38.56805545661105,187.82989979787627
275,38.414787821886016,176.47392499629257
276,38.44016284281512,161.4169657620073
277,38.53912639200744,163.07889822831802
278,38.84090969486747,151.33272916738287
279,39.07851087255571,164.62291167186137
280,38.87489506613085,148.11219579791273
281,38.804315368139356,141.81665363598228
282,38.911874516791414,154.5760155406307
283,39.18827833750988,141.95755717953412
284,39.44162715940424,155.37146927705658
285,39.26786388352663,135.26827102577218
286,39.463221863649906,132.86682531034037
287,39.54519412187152,133.74791697090325
288,39.98929756062646,147.06734744615568
289,40.32915731816324,178.1544118192768
290,40.528061706285676,171.14634732507295
291,40.32476487862025,172.81604709699383
292,40.42657922057067,168.11296295077037
293,40.93242932551567,164.91573643879943
294,40.99187444785498,167.862924739834
295,41.191714303988284,159.049987035479
296,41.13769340294465,164.59263179297284
297,41.3555246827247,157.403893740974
298,41.83035252547256,169.57276200849458
299,41.76624084094212,164.80475349848246
300,41.64634397533541,149.91910513509927
301,41.53572239858025,153.64092467501098
302,41.72152522415252,137.97701199447533
303,41.95332349336974,150.64615217283674
304,41.81157890939758,137.82479898520464
305,41.969838882859534,129.1090147656207
306,42.15283496439928,159.16291107031915
307,42.224824553349144,179.1190053504739
308,41.96834317918104,206.6786378483789
309,41.73075283125654,204.73128901033144
310,41.929470940381975,202.4382927429101
311,41.976311599326394,211.20120826484492
312,42.345735668469814,204.89033881735784
313,42.26644784744641,215.46401657721754
314,42.101186063651284,205.9847871927794
315,42.28135143332145,199.4245893583501
316,42.318815059942104,188.2484307285504
317,42.794576780714955,193.61832486766875
318,42.66399285465319,201.0907607125418
319,42.71478975486147,185.16539378130602
320,42.83165945738314,181.62700611581232
321,43.0632689439956,166.57395434318903
322,43.57042400552801,172.96412987820557
323,43.81153324022715,167.50819006378538
324,43.754541822322565,177.2585835099359
325,43.879029418043196,206.05553391223788
326,44.0880475268049,187.9950393828016
327,44.515867493709464,203.34771668804385
328,44.870142151254754,197.53700368995527
329,45.130221009267224,191.38550108578846
330,45.187753045777015,183.31392987811788
331,45.455476620383685,166.62969019422655
332,45.785769308230016,186.38954695623613
333,45.807041532894374,174.09730512578298
334,45.722295955439776,169.09066992054028
335,45.78959409817969,162.86641420274373
336,46.01714157634302,158.42819035802282
337,46.085811043246004,175.69225050018647
338,46.14350492719464,157.20505494541572
339,46.25401686940455,152.37763780729728
340,46.27612198630834,150.791771274963
341,46.508410895612016,157.4200880964482
342,46.368206782272225,179.97881572516806
343,46.459078966871154,203.07301225162595
344,46.55066250194504,211.18818563627357
345,46.833732371862794,187.01670679258558
346,47.43586506650709,200.8666596973891
347,47.469460601624064,196.939172259269
348,47.60420106582083,179.66059448278554
349,47.70772139896016,173.6803526907079
350,47.71022707683681,156.83033265223426
351,48.00025334581165,167.16690642790002
352,47.84695029424589,157.20565212830348
353,47.82201352998227,148.37904114932383
354,47.80243470039121,149.20267257808212
355,47.96529646663175,135.52982472181196
356,48.08978196400628,152.81068149467637
357,48.09439493401953,141.23696811464544
358,48.134094125295356,144.20984513319175
359,48.097436446708535,136.46597694579114
360,48.399061770846856,150.7382432170992
361,48.6527947072054,191.37260796517918
362,48.51643241414827,181.18094152893647
363,48.545790199955256,186.70024274368905
364,48.72907539889499,172.00287334137593
365,49.23936006882624,174.42831550898575
366,49.2721672693615,177.37553644992843
367,49.47812774215865,165.3976945900735
368,49.626880286896196,164.71964916141744
369,49.68493894273112,146.1115653761607
370,50.11556671284788,155.3374974382354
371,50.11347207968898,151.12560596329524
372,50.13300647534533,140.64959077760477
373,50.05085499849858,139.46261366410127
374,50.18920568836822,123.81642140628567
375,50.334866032722246,136.16331708476994
376,50.112255273408046,126.56576898801616
377,50.31077895097698,121.8852551117397
378,50.35843695332623,138.4071102977468
379,50.523614548672334,155.12573963628824
380,50.73048049985854,179.27350729494646
381,50.451705890249684,172.6280146059181
382,50.34450765773843,166.72872909820887
383,50.58511579967668,158.2124494717274
384,51.0400247223955,147.66427806007707
385,51.2676486748346,158.07974755297568
386,51.3914937530993,147.7885431835506
387,51.47259322567353,146.5924211528686
388,51.61029198527121,136.6552222190705
389,52.06162027497321,141.9142709426342
390,52.34396162518828,142.60834881664712
391,52.53174123711526,130.66570450809607
392,52.642614716140876,129.07160677960766
393,52.74182391344431,120.09929749347592
394,52.847024512996306,124.70739375511033
395,53.01445957825676,122.98895018334441
396,53.146007902347115,140.42611798888097
397,53.44692603296997,189.04733973027274
398,53.63957728907603,182.48378271424042
399,54.1487394928304,201.30172473426973
400,54.283350090797484,188.20756449382026
401,54.35888233757594,177.85803422321436
402,54.70211752860556,176.56863425404694
403,54.84173221649534,168.99484049820114
404,54.9270433680519,183.5499300790717
405,55.016753923804885,165.2430152204671
406,55.13575469662101,156.06789793026996
407,55.121700373506634,151.96142684450555
408,55.31663791659427,145.3100671323205
409,55.38593335714229,159.44122626302587
410,55.360518992016765,151.96149848095976
411,55.183809377364675,145.51915775986862
412,55.25881716150011,137.88844498579078
413,55.67613524776665,146.65868142657337
414,55.77210833275972,184.23552117341353
415,55.88575159391022,214.6341643254287
416,56.105328512656634,213.50219822934054
417,56.31756524521769,201.58440391942162
418,56.7016021355582,210.31667860512636
419,56.60821935428597,199.38991396843068
420,56.744486193153236,184.76553109433556
421,56.78767732055244,179.9251469058723
422,57.01111587670203,161.98714313179357
423,57.23342201169122,173.55499611120752
424,57.0299368272712,159.3659401032525
425,57.275211058266805,147.05834480780516
426,57.19247406375099,146.68627392835802
427,57.48587738311883,138.75238328036738
428,57.51335175567439,148.02023379885802
429,57.61661990943334,135.36164283629284
430,57.58374610240474,132.6092939186631
431,57.33938906961738,136.53168148018696
432,57.66890870369749,156.25755410856962
433,57.866837601240526,198.56940347006346
434,57.82812650452221,189.77355145252596
435,57.99554975858827,185.07346264754742
436,57.98948301166029,175.74004184409625
437,58.61187071750635,171.43212264744795
438,58.92712865941284,169.77978313814518
439,58.83452516015791,147.926554655553
440,58.86321725222561,146.64188238763188
441,58.88749473263158,135.70887487860318
442,59.13079488395064,149.38969159488386
443,59.14898966629088,146.8159868585388
444,59.27114178228768,129.15681971528215
445,59.3843102063209,123.97118988480909
446,59.518023832386156,115.17330090926482
447,59.817929578374304,130.72508812826834
448,59.77007250707888,117.15080232203513
449,59.88544767553726,112.68983229832487
450,60.18665664308864,138.45565189734663
451,60.43931581494613,164.63713167561176
452,60.790736281194526,184.75519109891655
453,60.912780588500226,166.4551027759522
454,61.098751209481,158.2406063284194
455,61.15112712009282,142.17052825483995
456,61.327981289082246,137.1722915974488
457,61.43180350660579,139.34357232130847
458,61.547623712436376,125.04551576294944
459,61.74281235433136,115.07073454777209
460,61.933217512374114,108.54686875604644
461,62.17722084410978,110.09349979743651
462,62.2922662615281,109.67581443282732
463,62.29558218963578,99.99892521585082
464,62.315063846933576,96.25904523011768
465,62.368256070672636,89.13716480875323
466,62.61282852578151,96.74025277413945
467,62.785264690706136,99.53150492103805
468,62.999380131230495,119.72943613245505
469,62.74450709110273,165.14289299486802
470,62.96077822617006,160.66107606418262
471,63.36376549684681,173.5610252939821
472,63.62140790271443,163.36781737652748
473,63.61968440957207,151.24143207072535
474,63.62519488600237,150.38679327476638
475,63.811604289098646,140.02365510826542
476,64.09342237853257,150.09691483982272
477,64.10967522538171,136.7829794213987
478,64.28516483328944,142.2840026461743
479,64.35475295426397,140.01515291960172
480,64.40915066883343,129.001790891239
481,64.51005193953718,129.80849699824796
482,64.55430687368107,125.30950650407254
483,64.54680951623459,121.20209531017274
484,64.46690388499435,116.09354177251743
485,64.59250935545556,116.42246030719156
486,64.54878835386182,142.03253286622706
487,64.43280216530432,174.04759149989673
488,64.57940468422406,184.30216771164072
489,64.49164506519885,172.66755967525089
490,64.54573128941814,181.2852952522027
491,64.53234399873028,162.6796373786642
492,64.48357358704463,148.09068607710262
493,64.64386667864854,153.12057912540882
494,64.65858154671486,142.39291261341006
495,64.80330446051107,145.29346111408643
496,64.87178462802392,133.6393401584247
497,64.99235206777482,139.8873148552409
498,64.93246108889917,141.66182032759218
499,64.7356327959284,125.75058294640068
500,64.88092433295265,128.32722964230382
501,64.72208930697174,121.15524593288615
502,64.63721231154318,122.74082890298321
503,64.73078074178245,124.83473794557047
504,64.8947077586469,141.67174831659062
505,64.79959327266786,171.22774915131663
506,64.79199753575988,160.89970530095718
507,64.88361408739979,161.98515835687738
508,64.80548065272066,154.89150349491325
509,64.78357543372965,151.746160059879
510,64.62845556299482,153.51250768172952
511,64.64089838625831,140.08266093705834
512,64.70400117132247,141.37254748008195
513,64.85317025313573,132.2583103626566
514,64.96174773547554,138.29200288746486
515,64.91997453495125,129.81691373596783
516,65.05560440429628,121.12067783947815
517,65.23854240374247,118.9195113942436
518,65.39206530993638,108.53552587797215
519,65.57897297178427,114.88169091311495
520,65.6297855514357,102.61345387401316
521,65.68087571049172,100.22274717275741
522,65.79210396624914,128.2057935700685
523,66.07834671939641,165.83157720385321
524,66.4542807493277,187.25834696564115
525,66.63794240867934,179.24730246786123
526,66.43509236660245,177.27052606983546
527,66.26084181845307,174.4213334049913
528,66.35676586322249,162.1537880412208
529,66.18593702036738,172.97602401406346
530,66.14953439891174,166.98643503661725
531,66.20934415870497,167.58729212222644
532,66.22046696019306,159.81105565369373
533,66.45704541493049,158.32434222666743
534,66.52335143118859,154.99401718703803
535,66.68246567135697,145.58899584790103
536,66.77024344253545,141.38367875808046
537,66.93959855027633,127.47242631890516
538,67.12267783231384,136.9620186619675
539,67.17950413740101,130.6677815860506
540,67.11883849150031,147.77204219049105
541,67.45602825390634,186.76709620098165
542,67.50451123476192,166.83468230879882
543,67.69456396291189,185.42752994246834
544,67.50340655926732,179.52118266049618
545,67.5870726961746,166.61510760035836
546,67.71349585935434,161.98270258837965
547,67.87535448701627,141.1995443131496
548,68.06291419887687,153.04706072303568
549,68.13173408516674,143.04310316940837
550,68.16479645721648,144.1740882218201
551,68.27942703596537,137.31631097438114
552,68.59771006760126,126.31845877230886
553,68.57016747258551,134.57176039361792
554,68.54174330721433,126.76971123565376
555,68.48860019185241,123.89347872239821
556,68.52534801738533,116.15127991532242
557,68.60610805869142,114.15871534604187
558,68.6810040109288,147.7695375729689
559,68.72043654542229,184.6595802752995
560,68.8612628926019,180.31775501061418
561,68.93650547901994,163.96482542430445
562,69.265893385062,175.36380095541614
563,69.42882229174214,175.42189594365868
564,69.37339564285263,162.56359506712738
565,69.51303366782126,160.99981262352586
566,69.46388519913836,144.74948861340826
567,69.8628891450673,154.33657160684945
568,69.99184455960246,152.25303731324342
569,69.79886903232627,146.72723002312316
570,69.8523721139581,140.70366055345218
571,70.01792085884784,129.5133744286382
572,70.13068604337012,138.67943979136408
573,70.01260535367139,139.2397215090992
574,69.94167693785948,133.4903517282505
575,69.91478016057539,128.45261554813794
576,69.95925392025755,143.35816799069528
577,69.94191972163875,185.75153354854808
578,70.07797105180646,177.30259065288755
579,70.09624407158752,178.71455076654834
580,69.95107429088235,170.44778325928763
581,70.05057879447466,163.93894828766327
582,70.06067972901667,159.41744220483008
583,70.03586044587736,148.5754531408529
584,69.887284320256,147.54517862169754
585,69.78807162530615,141.08888608831433
586,70.05556577689198,144.00142946273206
587,70.12978861249574,143.1396955988848
588,70.05162817294496,142.9258768975554
589,69.9404215530022,147.52730416734596
590,69.99947198698274,130.58126814803524
591,70.37755916104679,134.77792347149168
592,70.4961602005571,129.67005804289624
593,70.50137823520653,125.3469432439999
594,70.35040470041787,142.17423892597972
595,70.35137451157412,159.13747475926664
596,70.44466011981284,169.17379061620625
597,70.43974251486799,159.99422096474296
598,70.47080845828565,155.8803522212063
599,70.55522729521843,153.26475303136914
600,70.77380984796247,144.5602591977917
601,71.02833657716775,147.78560035473095
602,71.20948295295103,136.73122195943685
603,71.11883986463678,127.88099707683439
604,71.20912220389033,117.75370092241991
605,71.27233635370285,114.78011686925578
606,71.27230980449507,118.0018867410258
607,71.29131872540742,106.97525918324304
608,71.22337479237582,99.98824113960659
609,71.33438957181437,98.47325502233647
610,71.38042579507034,102.65262216322071
611,71.3925294603754,99.72947059207685
612,71.34493952607306,115.45670054308529
613,71.41387050857121,143.64362447778024
614,71.53039060612947,137.05963362566973
615,71.77043082608715,142.71089251556697
616,71.83579168643766,135.08784388029773
617,71.77546145534842,131.27234525688561
618,71.82936711216735,129.27183206463513
619,71.88798197293107,118.73956379248573
620,72.07123941511924,119.34136744141743
621,72.35288638275158,110.85604489602164
622,72.28746519024858,105.25523939746421
623,72.32231326954111,104.75691701197292
624,72.51230791163223,100.81414304516157
625,72.56906373178191,100.44506326726865
626,72.56513337438057,99.36130133213001
627,72.52993090296292,98.83946159822052
628,72.60539831469163,93.53589682248561
629,72.63936071911705,90.08602481396912
630,72.42655541546272,110.97778355592881
631,72.2867194773642,132.78550666828426
632,72.20274302803641,129.12377881014078
633,72.27466064544542,123.59871060343968
634,72.39499654393663,127.07219643222977
635,72.52634343220726,120.26573480792746
636,72.6572853570559,110.79249819664817
637,72.65179426996083,108.72634096835588
638,72.75174838576848,104.89926280109891
639,72.82434920312404,112.39689772601592
640,72.75398877629517,106.44606246958814
641,72.7530570643851,101.90387753516382
642,72.85510910509848,99.39044713392975
643,73.0654043964983,92.78848081297089
644,73.06491935141517,98.77822047603892
645,72.94798922794024,95.11145910494318
646,72.99269266400502,95.47308070407898
647,73.14838837201061,93.00064421999575
648,73.15928186214914,105.37013183347824
649,73.20956178066207,133.7980809495566
650,73.40034711730836,134.11190830822017
651,73.3138801820933,140.21180287980226
652,73.31422839657564,137.12547750013988
653,73.39263682197594,128.73228004673763
654,73.58157478743551,122.12963618755579
655,73.73100033709358,112.56063193562997
656,73.90576397739264,111.82852388014591
657,74.11826925009409,101.51184422406543
658,74.37609627914131,97.77128181076941
659,74.40987422274583,92.73411995629208
660,74.57926405856959,91.19979510926619
661,74.61751082937828,86.88512405528941
662,74.6077272156584,85.23054685992969
663,74.53785334532006,88.4097030233956
664,74.51909898120873,86.30156188057475
665,74.54639027219054,80.62765040714925
666,74.63879693531744,99.72710689403644
667,74.63968545532308,122.44888633378982
668,74.79117119681712,128.9274066385636
669,74.73298882641551,124.78519022486837
670,74.60386074400964,125.28804513817266
671,74.6411485753238,125.84828542292222
672,75.02598916585272,114.57884020364811
673,75.10026052922052,112.63618166699759
674,75.19398552335558,107.12591513532297
675,75.2385295477356,105.73790912225407
676,75.13961740849255,106.56704276655519
677,75.26983775998023,104.34137129300822
678,75.54127397478413,103.45830917216779
679,75.62886349664507,92.02879175203533
680,75.67869354505702,91.1457902687395
681,75.65909595441683,91.206102507997
682,75.68160821571334,94.73345020133624
683,75.74285008761534,94.4100673427044
684,75.58082836928764,112.95296755164215
685,75.42078233632371,146.5519960503827
686,75.46423135477158,141.6779215282778
687,75.85132936196254,144.2899810513721
688,76.01005157372553,130.98476691318578
689,76.03115199262142,124.82750674910966
690,75.98770553618094,119.90888236987932
691,76.07723633603615,113.19831569561974
692,76.13767564599783,117.38997474405477
693,76.0577054607159,104.4973904023636
694,76.07241432534796,100.00560372541342
695,76.03847283401706,100.56164974539331
696,75.99655592810333,97.40885647580824
697,76.0422042674522,98.31147209430772
698,76.09258661420522,91.53667988298292
699,76.0113913033905,91.50574225974556
700,75.93554112583878,88.44441627917688
701,75.90467541876917,88.04063071730023
702,75.84891977196156,103.75367937172787
703,75.92084012805714,121.81259278637225
704,76.15736527808203,122.65823046183363
705,76.18933987358413,116.95147899426063
706,76.23583892196719,121.41884143913866
707,76.21137961801027,116.21678593548378
708,76.29416528184414,109.82204049763374
709,76.26901795876698,110.00328030490687
710,76.26049148376006,101.61665467124662
711,76.28591543060149,106.84492373085682
712,76.33324449915465,102.11864767043731
713,76.37681226705237,97.60468020251696
714,76.41779090240033,94.46004686622955
715,76.47495596778347,88.16075676900783
716,76.56708580417401,94.53761105080441
717,76.60260926637338,95.15974252403862
718,76.5580564716937,90.90306672582801
719,76.53269123022054,88.14779878386727
720,76.51239121348631,106.83426560320329
721,76.5412318908723,136.20454799626452
722,76.67319482408577,136.0445532540135
723,76.78775595772751,131.1962851200816
724,76.71117990138751,123.48962625548513
725,76.8870397268594,117.27276224912082
726,77.09349241890881,115.1916151606006
727,77.1846478670302,110.35366158884531
728,77.16256901563224,109.74868878175711
729,77.20373959032412,97.63576280787686
730,77.34415581762882,98.41140557112799
731,77.38997037621718,97.39134797878637
732,77.49635191790125,92.55186267357371
733,77.54402959491742,89.56331298714512
734,77.65100369185124,83.23594309027469
735,77.67094354663813,84.98785992551967
736,77.79997629805709,86.73403745669815
737,78.01440746090621,86.22222809544506
738,78.02133983873733,106.55202218223839
739,78.06752157286364,122.43542564736335
740,78.04163834366871,132.38739861921312
741,78.02250902424076,129.587123354983
742,78.2332523138961,121.13428898672058
743,78.26900293330475,116.47607950178576
744,78.11842669479,111.79698909393079
745,78.16593901506833,107.67882805877055
746,78.06649347597815,104.6787242586097
747,78.08387474477091,101.97484690317461
748,78.14785786676678,98.82455444878325
749,78.37423716607242,97.13074987153651
750,78.39637686703202,93.99944567186779
751,78.35244483796981,91.87567471717266
752,78.30565458915486,93.53995211926784
753,78.24516856477004,88.64646647887022
754,78.36049061584828,90.86880382797665
755,78.491424531839,90.58907009245023
756,78.62775549518406,108.42069977161519
757,78.74153957157019,141.97540904636278
758,78.69149598423522,134.5039396739336
759,78.77272440567646,142.81295326192262
760,78.95976917230573,135.38343021652042
761,79.18525876740179,127.21289437150949
762,79.0850243293921,126.67579808519125
763,78.99258364699142,118.12488213150272
764,79.18447105465988,120.94698858141199
765,79.37480273165095,114.17912739562786
766,79.56865471344506,111.95159630580038
767,79.41790809050363,113.21751640996835
768,79.28596153485007,109.06628981216362
769,79.45941814928013,108.03134873296494
770,79.44740782781379,99.1588768991071
771,79.45232724729375,97.29250881930075
772,79.53619230913189,97.91153495517364
773,79.4879934148718,98.6634298194966
774,79.67855192100825,114.02909234632736
775,79.82077422939125,133.88303293023571
776,79.89615041620492,139.43279731701966
777,80.03650140875455,124.45846174560097
778,80.12218640946698,117.79596473620667
779,80.28764924714248,109.41493998976968
780,80.34769283543595,102.88432484924141
781,80.14993713664492,104.86231616202271
782,80.10802339540957,100.44152605085095
783,80.09564893161051,102.35430586880705
784,80.23606924645512,96.93216009001759
785,80.27264847212493,96.34525534976042
786,80.1822505471236,95.34131346209597
787,80.25466776908327,89.08378584634919
788,80.27991071135278,92.09710772451825
789,80.29431528878682,88.53436193298646
790,80.31095492103064,88.29837831854178
791,80.20666841440361,88.51759155157583
792,80.09330709934383,112.82412520656669
793,80.04103742771593,149.35532863465562
794,80.07994954225414,143.49670375684587
795,80.1452496984371,131.59901548208285
796,80.15075263289305,123.45211594544477
797,80.23983172874611,124.89829901276933
798,80.18455548432576,122.65872741097301
799,80.28481652038829,118.03108607401379
800,80.232433477835,115.78919481475486
801,80.21073504766983,111.90523322786281
802,80.22994324620892,113.03219648416446
803,80.24189843361567,109.69805423675135
804,80.19087160641952,110.04447092642147
805,80.15380218503657,112.60780856654804
806,80.2829085358501,105.9051241470199
807,80.39485791862053,106.57504664280287
808,80.33150380815702,101.29202355367897
809,80.26050359478104,101.93286773215453
810,80.41807509189866,114.98461818911875
811,80.50299189415091,126.26617511772821
812,80.66041401047312,126.65459946922283
813,80.71055641524609,119.61411925433589
814,80.78447118435854,117.15533855085859
815,80.71542231669021,114.21942141094021
816,80.76795295463222,106.11680932722516
817,80.94111654408384,107.91069641144021
818,81.01667093782753,105.68005710155391
819,80.96861861387873,105.13427900660999
820,80.94637151213811,102.91762847867761
821,81.09714423265798,101.18957845188176
822,81.27208465052985,100.48283955082168
823,81.28048388519404,94.37429300050056
824,81.17131913889664,93.81546935412781
825,81.12383580551818,91.97313044474933
826,81.28712898745883,94.71230528189261
827,81.28531211662865,91.39853058536565
828,81.16477675419877,106.94828780208309
829,81.34502306803097,131.01508071908313
830,81.61924442697384,121.86792988808799
831,81.89068332081887,118.18771758136874
832,82.14614281928999,113.42683342331277
833,82.13900912042605,105.35265612566391
834,82.10138774660639,97.95085499385905
835,82.06864045228453,92.03810521898711
836,82.21706522398554,95.56833589200828
837,82.20877190418699,88.87183750815267
838,82.06538188381192,85.11952372587093
839,82.06258382782009,85.87319561229975
840,82.31291827905784,80.27892221639746
841,82.39821029558574,81.01681885487649
842,82.30660815849839,77.50544808411601
843,82.28924314887598,77.72328981318417
844,82.26205840545556,74.63927835510401
845,82.36689576793864,73.84039643662949
846,82.52109422056944,93.45464277340658
847,82.62038077407409,110.04142526941092
848,82.66699891996547,103.65211485803201
849,82.67690658260462,95.21590272839072
850,82.81910182210554,97.91854241565653
851,82.83556548388553,94.72341132579245
852,82.91136884413868,91.42111202971763
853,82.8859151753993,93.25899889490331
854,82.88977689768546,87.14787179828913
855,82.98684336121381,94.0745562964789
856,82.9997230368157,93.19157181967272
857,83.0469457592148,92.4916727339613
858,83.08317933774563,93.5257735367404
859,83.09427489693302,90.26284624003925
860,83.17901222968138,95.03378399743809
861,83.15975862042484,89.90145318773638
862,83.2815551884105,83.72033362932439
863,83.26510019687169,82.29686177660429
864,83.27197236332503,92.3543791176053
865,83.25612698249864,116.39574867675326
866,83.16396640522066,110.48433150648522
867,83.26004941742681,104.12274782760404
868,83.30537681236099,97.40064421088869
869,83.37354431201933,95.88463513146695
870,83.30941138069247,91.87300171387044
871,83.2510114584329,86.34500721983544
872,83.21400303273329,84.8821620444625
873,83.23271296382701,79.87936831988748
874,83.27133175068542,85.08222609120818
875,83.34913168137919,83.80117457795365
876,83.3563485165185,80.78996704840159
877,83.3568012662011,76.30424817528427
878,83.41830295971164,71.86934864303288
879,83.55538912512674,79.31465610046229
880,83.54626900895981,78.63377200069947
881,83.38062278129996,74.58999911752225
882,83.4252854453461,87.19432017723037
883,83.42793778942536,102.51915449028644
884,83.65344231595537,106.84895651024006
885,83.76034815390953,96.44123475646623
886,83.77847439323602,92.06412685591904
887,83.93438343790169,90.18671539265489
888,83.92228966059284,86.08126566923065
889,83.8931523492351,87.6952928850582
890,83.91573741175762,83.11673096952987
891,83.8940428431859,83.24208967053927
892,83.84834405466941,80.03964116043343
893,83.92416613175943,78.6957535938457
894,83.8689613755958,77.85932556933636
895,83.87971823263335,76.06209189841546
896,83.90134500145233,78.03929582877214
897,83.93373766529038,71.8292467882518
898,83.91260183954238,74.96104013062
899,83.89242552075524,74.68572498005558
900,83.99334278933536,87.75412286230384
901,84.04533750571173,110.50561995274559
902,84.00496993348706,104.9311842270016
903,84.18725744261397,109.2509868749666
904,84.29771001182974,101.99499125740408
905,84.40576616086746,96.66035778493239
906,84.37296021349579,95.30549695192765
907,84.34765499059843,89.08950842896859
908,84.4266329851106,95.81165310041573
909,84.39818718366715,90.51555097442815
910,84.37447926069098,89.52980679583601
911,84.41623169948194,84.72636585073211
912,84.472362491046,85.5964219476387
913,84.42301409734635,90.76953875670394
914,84.46086822463745,87.20215818027597
915,84.49771094195742,84.52794609815777
916,84.47802069731398,79.31123508468369
917,84.48214191781618,78.4239496472911
918,84.53168425973062,93.50820702133153
919,84.48299152153987,103.84505602982591
920,84.36933051263539,100.08388807541468
921,84.21017205737384,95.52013828950845
922,84.39288494403672,100.36181926899555
923,84.49955384329452,96.73383398494666
924,84.4669706439312,91.97818711179696
925,84.41831575225953,90.43710013992178
926,84.31090809743183,90.40581665885915
927,84.3802764414662,99.00127400176817
928,84.35281453339383,93.66289009413127
929,84.45878890259344,88.39476107436863
930,84.35398153227842,82.70005596714891
931,84.4777798829534,80.49826979599976
932,84.58940832813849,86.88501013504765
933,84.5912288911089,81.85687793638603
934,84.54065483581991,77.75998528108006
935,84.39282133604141,75.0654386097165
936,84.61339012070161,90.55728675022561
937,84.71095337451472,107.48756644125996
938,84.64811175891948,97.4610509193223
939,84.8359496966216,96.0405307756534
940,84.79104459604993,91.78496006314884
941,84.98045880605036,93.6413807398102
942,85.21140805934976,95.15951101675878
943,85.19498289886802,90.99907110190833
944,85.10244975637366,90.25746531450542
945,85.19876576830728,82.41939014005264
946,85.37128772950456,85.21518857430559
947,85.36354393644895,82.83381838870312
948,85.3213696568101,84.97566910123649
949,85.33850461096954,80.80625650882816
950,85.31687066389969,75.56123855851234
951,85.56365500148445,80.96627944542799
952,85.59109402852249,77.82052480412484
953,85.60285965872231,79.38819175907248
954,85.49185886448811,90.63342384070796
955,85.50674959159336,101.91158350846547
956,85.6584953625431,112.91701228495532
957,85.65287055075834,108.81158604087197
958,85.74842787208158,106.06398597834401
959,85.85554821028171,104.24440780280376
960,85.92927949860682,95.96515673107193
961,86.01063739133339,100.38358652861416
962,85.93489973287257,94.05564012485083
963,86.02011536501513,93.71610758587313
964,85.97786133643338,91.05527073688148
965,86.08224521463659,91.73060978709965
966,86.18807820793066,93.33833338961803
967,86.23028029446454,87.93648055351224
968,86.33117120409766,86.81919018741526
969,86.3158077954274,82.43785157892553
970,86.3679045917952,85.46371863913039
971,86.3959351573931,81.70822629002689
972,86.5475009680209,90.29165504300298
973,86.42346444919177,101.99908733597424
974,86.4305365204813,94.03784146338477
975,86.5299320194395,97.70539842122668
976,86.66650983660031,90.43093834547042
977,86.72530184762432,87.0226845661129
978,86.72344961820671,87.06472673947707
979,86.72080881478448,82.74791306185777
980,86.7340081079235,87.65981219005106
981,86.74806750221452,83.00183825244189
982,86.764949282623,79.4130112784953
983,86.82236065541949,76.79317263384523
984,86.90761322455933,77.4624547529874
985,86.99983318777745,77.1744218300739
986,87.09002902025995,71.68866323941808
987,87.10101048383002,69.79736838186848
988,87.1616050740665,71.08087334338823
989,87.17294945213777,72.0001217163216
990,87.22618313144474,86.00884200500353
991,87.29421025877816,94.15434637931213
992,87.29998615517836,91.66016872713372
993,87.25684341499351,84.58769400965011
994,87.26693555393558,87.35190713778803
995,87.32899216361115,81.12964246884968
996,87.35497708796765,77.96153942040486
997,87.36713338747978,81.37965282697876
998,87.380421360106,77.9874387115755
999,87.30030615355314,76.09011462636806
1000,87.40789073269718,71.38112696073694
1001,87.38205377959213,71.20620313368818
1002,87.49897778234443,73.17920827246573
1003,87.37365413943161,69.52095541596208
1004,87.35844049626999,72.90649579450931
1005,87.40527264242033,68.13133960746949
1006,87.39180166798083,64.81962964851228
1007,87.2773388426829,64.11151636629796
1008,87.23817178400355,75.02147597510815
1009,87.38285041324642,91.05299289064078
1010,87.34557235779862,84.58678882893875
1011,87.45890560760714,79.47751235386676
1012,87.53042455874038,80.38156674882482
1013,87.50787308827641,77.28421245897104
1014,87.70022262529045,76.44764500851285
1015,87.83887467836871,71.85580334140043
1016,87.93130105864653,74.26108088191059
1017,87.96129287434859,71.64562294999195
1018,87.99921056716188,73.82842850650576
1019,87.98865972659875,69.44814475022172
1020,88.01683446773943,67.11018399288285
1021,87.9518994440445,66.2302249600075
1022,87.96269213757218,66.59208675543327
1023,88.03856802324175,68.44313118041731
1024,88.03207226803423,63.33683824078384
1025,88.0360901912591,62.223741621398176
1026,88.00297700803613,75.51425826979873
1027,88.12953309520313,84.61358791443448
1028,88.39484425261143,87.8504677318379
1029,88.39454080916151,81.87683221875162
1030,88.4733959040552,81.56427093439304
1031,88.56800057566545,78.68120037223174
1032,88.70558645798185,76.66891905791239
1033,88.90136253876608,75.48016747618546
1034,88.88921674732018,70.55642138751075
1035,88.88016874866068,67.14335040689184
1036,88.81136421964062,64.07234839053311
1037,88.92770047639902,65.85146008366797
1038,88.84281656799904,64.92056516727155
1039,88.83347627581318,63.29468287081787
1040,88.87000219284617,61.416389099278184
1041,88.95654322428851,60.07235677396909
1042,89.04909767427966,60.83152104356236
1043,89.15938815596917,59.39724689739717
1044,89.17079285782489,67.19735857113713
1045,89.11985480489354,75.65464992049935
1046,89.15029683659492,74.67621888297298
1047,89.39051412119335,79.04949345884205
1048,89.47393248451169,76.76263538373381
1049,89.59826311015794,72.63616568855392
1050,89.5327755842141,70.25003335426172
1051,89.5876059788297,68.27516026262947
1052,89.68954906665812,69.34507674875259
1053,89.7282667066711,66.27991156580937
1054,89.72453802382012,68.15976564888878
1055,89.68285660014351,69.92948213918382
1056,89.72642174971072,68.03779471344022
1057,89.73388701388424,67.49090378392278
1058,89.78657113627595,66.47077448137874
1059,89.74494640907291,68.33744836962848
1060,89.73480134119433,65.72482694565416
1061,89.7939756146306,62.26295394951207
1062,89.73834090053816,69.22706210019439
1063,89.73407578130048,73.99712374451423
1064,89.7169307050413,73.79485924180207
1065,89.67651184892681,69.30881434429267
1066,89.72807164167486,69.7827999967048
1067,89.6820042236849,68.07223375521721
1068,89.70148708064971,64.86713437909667
1069,89.7473403263293,66.58121581032778
1070,89.80870988104898,62.32687102123811
1071,89.83692741042765,65.50129855114383
1072,89.76442988026324,67.42577518311535
1073,89.77182315790775,67.72079890677604
1074,89.67973690693826,68.54723997709814
1075,89.76107762079762,64.24556678852026
1076,89.8657628831226,66.16512685194542
1077,89.9084947975227,63.93567590112837
1078,89.94158575679906,62.58167844513605
1079,89.93812765724743,61.04404827330227
1080,89.92388358631075,68.48283816557397
1081,89.8932024210455,77.91760297813356
1082,89.91687943342146,72.89690993843423
1083,90.00688093653213,73.20782397023606
1084,89.95714423178339,68.87413598506544
1085,89.96974490485708,64.92577868150325
1086,89.92786939363631,64.8454133277839
1087,89.87644056473316,63.04168181150979
1088,89.95080851799375,65.55893028309055
1089,90.0755360906329,61.45115632235122
1090,89.98839850570637,58.13017937289854
1091,89.97622153275458,57.168264180557784
1092,90.01812823929087,54.95698726981893
1093,90.0505940593325,55.760845746639745
1094,90.07829840078927,53.188010848322875
1095,90.05819381625457,53.69988848869654
1096,89.99583406567577,53.13481239409739
1097,89.98551026017351,52.95955430416305
1098,89.99335798516918,64.00885291857588
1099,90.01224538645087,71.0223859292819
1100,90.15966023724428,71.15967577959219
1101,90.12741840703401,65.34200914741493
1102,90.04767422216293,62.01848368824882
1103,90.1566829592768,57.70062208276048
1104,90.25250509583375,56.21783390317122
1105,90.32161181273425,56.23475452612483
1106,90.23706196309087,51.980586771361
1107,90.16207885888072,50.929862477135025
1108,90.15560249227322,50.05311318510554
1109,90.20961716227094,49.2565793295698
1110,90.16297691578718,49.62102469863747
1111,90.20542271422107,49.2970803646231
1112,90.2098081085609,49.775309583389735
1113,90.18557932504035,49.252786240683875
1114,90.17661032379071,51.695505058485665
1115,90.12391317215018,50.909613997262475
1116,90.2405354094619,59.270023357328604
1117,90.29385460118546,65.19582640644458
1118,90.28787461204318,62.35337467762784
1119,90.33336530995386,59.12134391358498
1120,90.38672508580741,55.85966973137272
1121,90.40617696710302,57.531273639687
1122,90.31706252714864,54.36380079800589
1123,90.30298289482408,51.99469437863965
1124,90.29938436666257,54.65717130771786
1125,90.23522121370347,54.725895515777154
1126,90.25743857665505,54.16710452095356
1127,90.21520182325915,54.85132614935841
1128,90.2477523589942,55.63113732518883
1129,90.26376925948463,55.351669593246775
1130,90.30229365681744,53.94796727481693
1131,90.31388079808815,52.96617846590881
1132,90.26231658659816,52.514786818853835
1133,90.29798793483002,54.714209744216284
1134,90.25258122623019,61.881934839027736
1135,90.28159567156295,68.30316032224422
1136,90.31786208461659,67.93285658733456
1137,90.28427070213391,65.92234571580202
1138,90.49904606284194,67.32466723627257
1139,90.49093906188853,63.524365081583795
1140,90.4294561712856,60.04892170440534
1141,90.50350906677241,58.164127670493286
1142,90.60234500218331,55.389185927458776
1143,90.62748622157835,56.21406119380637
1144,90.5571271960854,56.737652395605764
1145,90.5556653987066,57.9930207180997
1146,90.64970959671255,55.799819980707305
1147,90.60666634237947,55.31584945903684
1148,90.67543588405866,58.57807947574879
1149,90.65645992568506,56.56238806621284
1150,90.5997864241722,54.44677044342135
1151,90.57147255416584,54.194682418095425
1152,90.67562088211633,62.738835804263736
1153,90.79423919379094,70.95845993475521
1154,90.70875613464351,70.36527319523702
1155,90.64178030292595,69.13815800655433
1156,90.693987495013,65.14043705102057
1157,90.90853226188509,67.38410505645766
1158,90.94858687051507,64.91740051269464
1159,90.81565057361401,60.35425451528882
1160,90.74000406540587,58.07615254125152
1161,90.7351578233041,55.159692513463476
1162,90.8333706241042,56.982342329981165
1163,90.83901073305235,53.73188952195528
1164,90.80606713444877,52.23639553640929
1165,90.7560204925292,51.49630328770836
1166,90.74402812400109,51.230147032813676
1167,90.78832728683659,53.01089145325395
1168,90.76314001334174,50.799716579129445
1169,90.68360321137408,50.217914676975596
1170,90.61773588124443,59.55647984380474
1171,90.5315041961423,64.2288776924143
1172,90.75066342338813,67.27779796051534
1173,90.79397982173528,63.26484226362853
1174,90.85749870134923,62.848471761209
1175,90.89528386128465,61.51801829055047
1176,91.02527519921837,59.60173692918256
1177,90.98162670807172,61.96742442272907
1178,90.94170992148517,57.374803024137336
1179,90.8719240644142,57.47896041614721
1180,90.89951588254014,56.16884540043227
1181,90.95896914216392,58.266838613399145
1182,90.97101114142285,58.33531308470424
1183,90.91858861626325,57.42211629410825
1184,90.91753595590068,57.22539288280606
1185,90.96399934027845,53.58286587729131
1186,91.02835772362499,54.32498394008663
1187,90.87048576782136,55.27633850651791
1188,90.75940479872091,65.42716951401505
1189,90.86901220885316,72.5401164307316
1190,91.05707444963467,68.52194556098497
1191,91.20848283104908,71.68345991380507
1192,91.24742902408428,71.55822661176538
1193,91.25103833460902,69.5041279038118
1194,91.24570919291286,66.36335726320894
1195,91.21563889463468,66.20971472797802
1196,91.26281733654733,70.57948035356713
1197,91.17413456545412,63.94907562854842
1198,91.15647765392356,61.50303749832829
1199,91.24096147839262,58.80316608293621
1200,91.3995368223641,58.21259692557905
1201,91.42404606797184,59.883673958529116
1202,91.3898784770064,57.48972799821964
1203,91.50715402220759,55.59821993994104
1204,91.57032392049422,54.24901553905871
1205,91.51865435010258,55.4933368553204
1206,91.48558349128695,63.93005882762665
1207,91.55203965919728,65.00036913260611
1208,91.5174522160458,65.66520204313355
1209,91.53100780980924,63.029214958442154
1210,91.60639845538982,63.87671009705784
1211,91.58192440378032,62.7642017763301
1212,91.61460566351853,60.74244113577077
1213,91.68027190956577,60.38652636100934
1214,91.70418849284117,59.17874737185704
1215,91.77535570120237,60.87090771975305
1216,91.78421689551473,56.39158645542326
1217,91.74471604132901,53.905361302412985
1218,91.72472738885955,55.210463313471344
1219,91.72618719955814,55.88994195980049
1220,91.7699046548254,57.13310536022232
1221,91.73262850713473,54.98016990046322
1222,91.7724136926859,55.127951648213056
1223,91.81390765338246,53.74244742344651
1224,91.83237059878837,64.51231374439799
1225,91.92477443456131,76.71642831846691
1226,91.87099363269789,71.06269167580189
1227,91.98813507505218,64.29417142554252
1228,92.16549797736721,60.011435861318006
1229,92.26736580233938,58.94432533002753
1230,92.34542320676722,56.755972941985675
1231,92.26565464992292,55.15863016430639
1232,92.29281428204555,53.86228725886187
1233,92.347377032104,52.438303693642304
1234,92.46506824917535,52.658358281786505
1235,92.39017762562612,52.03388738242623
1236,92.32107634381262,50.763919178441775
1237,92.33412177257439,51.838561343774956
1238,92.32314807282053,49.93131475067621
1239,92.35188024351237,50.30512797263246
1240,92.35819660095511,49.04215818265861
1241,92.2924253280174,48.65652963595377
1242,92.17037577055702,56.91730761095942
1243,92.18888218231248,58.64830096277139
1244,92.23898026105142,59.54010339147621
1245,92.41606035087285,57.28798556437246
1246,92.50353760539004,54.71018812886267
1247,92.54433106822565,51.91636557053038
1248,92.52221115871154,51.216488417299225
1249,92.4906656744165,51.77250180384222
1250,92.46270546504215,50.97689608420375
1251,92.46615278522556,51.012102427947646
1252,92.52344876998976,49.45473952941457
1253,92.5899956420242,49.07555724880618
1254,92.595195068269,48.95852864966428
1255,92.53643957463854,48.77055227161283
1256,92.5729017163909,49.521100985835965
1257,92.61387826536004,47.777402262706126
1258,92.65514807402532,49.82934175347626
1259,92.67174688028231,50.37892305846784
1260,92.58440485083962,56.06201446436846
1261,92.5852600463813,64.58108275330812
1262,92.6015829288967,62.229775772969475
1263,92.572505182207,62.8833514314623
1264,92.53643237251941,62.9861372615387
1265,92.52665974746277,60.887739468589984
1266,92.5462912145584,58.685222040830595
1267,92.59691901064029,58.26824172419788
1268,92.5627778028516,58.65548593859798
1269,92.65726966595541,57.79954556479001
1270,92.61868075949766,57.256972138748
1271,92.54961259476102,53.63249204473284
1272,92.62331712153117,54.20455143510522
1273,92.64474198237227,54.48636655394969
1274,92.63143563188859,54.215035823763266
1275,92.67979114416089,53.735119481612465
1276,92.66950212649972,53.30366000737976
1277,92.7504351215533,53.20178754862555
1278,92.80361634411598,60.68150080166955
1279,92.8251193613367,63.523952096799945
1280,92.8745593885482,65.31837446843821
1281,92.96185092895081,60.69331527107234
1282,92.9874648302367,58.625208295472085
1283,92.90165902399539,59.244949691068136
1284,92.87911836063921,59.715713003802435
1285,92.78764218729324,58.05140276873208
1286,92.76860926863014,53.10950520810528
1287,92.80022881192401,51.92669804564535
1288,92.8283317842125,50.94229836989799
1289,92.80124015904987,52.13602814972217
1290,92.75337607864773,52.87377551970488
1291,92.78703674552278,51.75173749125704
1292,92.79273693199141,51.104453044441776
1293,92.78219462509725,50.44604393345803
1294,92.80602636882104,51.465913592196024
1295,92.82433986930961,48.53987687520958
1296,92.86585700724669,56.136904924171354
1297,92.91368354297693,63.40913804296295
1298,92.97400382176441,56.72700946943602
1299,92.98709796430649,58.66202681967559
1300,92.89708762350236,54.961105987677115
1301,92.99911784626036,56.27146719634688
1302,93.0396107641551,58.00323414399981
1303,93.08589636687752,57.48202368884061
1304,93.11520951538215,58.53256434986864
1305,93.05858590587624,52.45504256363634
1306,93.09216887471837,52.551608768059545
1307,93.17314225887303,50.12497517573052
1308,93.17397932330908,50.794799780207775
1309,93.19998939215616,50.53726429530415
1310,93.25781030779817,47.50563015553266
1311,93.34517130760293,47.32473898749575
1312,93.2809540716325,46.62061623937269
1313,93.24853224197683,50.307833755277855
1314,93.23815478933322,59.04316766335152
1315,93.24023962198359,61.514937867962104
1316,93.22483476178982,61.15820996395372
1317,93.25724808879096,60.22414077465713
1318,93.28792240367238,58.86653983916327
1319,93.28644591413887,54.90322388211113
1320,93.42500473839227,52.6604443394705
1321,93.58395144973449,57.03526528660359
1322,93.5738511672324,56.51412911696476
1323,93.5742692208525,57.71649208566118
1324,93.52185156824773,53.40150969592054
1325,93.5938134391269,55.19434236436617
1326,93.62857015018263,56.94681867965304
1327,93.6193746087205,54.62037019384387
1328,93.60478959567818,56.43001751797303
1329,93.57788552937247,53.30627316556309
1330,93.6569399798282,55.31536088700688
1331,93.63426700707778,54.61374643043106
1332,93.50277800449872,60.86699728816828
1333,93.57542249502012,65.09857276162096
1334,93.63922743999207,61.55946214822214
1335,93.74729008287417,64.32259698503138
1336,93.80483243895623,61.57821005585926
1337,93.81435956356353,56.43608508942383
1338,93.72386310353785,53.963696319861775
1339,93.73909566860401,51.21836802299074
1340,93.83168954487738,54.60020939638529
1341,93.85739691869624,52.15229610162036
1342,93.89961520971495,51.98033808653849
1343,93.86611080078565,51.403580049445054
1344,93.9480236906433,49.801390899176724
1345,94.01191890062721,50.41304148311058
1346,93.94883628079101,48.54970218639268
1347,93.89870907718597,50.057923689390336
1348,93.7956951712369,48.23274541485048
1349,93.8408338057965,48.30491315174169
1350,93.83209963158512,56.56440345158301
1351,93.91789222568474,57.94296382769335
1352,93.9550044072452,58.92636432560346
1353,94.06384891988064,54.04342663234573
1354,94.19166909209595,56.35504476685288
1355,94.15829452641128,54.652267351245534
1356,94.11291906619073,51.864144807759885
1357,94.06169844437028,51.11476432971625
1358,94.09478910348545,48.935713808482575
1359,94.15701651025346,51.56734575848255
1360,94.12536358052992,51.29097946656532
1361,94.14900333782957,50.295936566237046
1362,94.14939193100935,50.30592345056211
1363,94.23220702634806,51.09449333079947
1364,94.31578658636515,52.13192490358588
1365,94.30662938127558,50.75021242350518
1366,94.35389696983705,49.13491746453624
1367,94.41268949635713,47.87770933550392
1368,94.42790978409613,53.49723722328693
1369,94.44941908371987,59.1360494688341
1370,94.47755338887508,55.794026543651235
1371,94.53506403404212,55.67032936817447
1372,94.5061661837578,50.29746301946176
1373,94.51020999290101,51.168558098883835
1374,94.42135308246856,50.87303275988382
1375,94.42901991954868,48.33346379749007
1376,94.46200365645394,48.51976286584743
1377,94.46991720055145,47.25188224586851
1378,94.50577575747462,49.39546297481802
1379,94.48512391858628,48.57985871797691
1380,94.4595486529461,47.38422418546762
1381,94.4517651286593,47.136685749936106
1382,94.49316704316158,46.22299455173358
1383,94.59326434454238,49.06856539224085
1384,94.57563930369398,47.425961397349
1385,94.52701727967727,44.726999346761104
1386,94.50774106891559,50.080102905538
1387,94.47516137360489,54.42950829575417
1388,94.52811476913357,55.763855111680165
1389,94.54062571378839,51.050069869350516
1390,94.54380008726932,50.82761862293751
1391,94.55478866678862,50.7055155480372
1392,94.66548225057342,48.862718090366975
1393,94.65766580953988,48.96568270499153
1394,94.59419912064014,48.326193373698594
1395,94.56090776941387,48.752506545440156
1396,94.49493883492738,47.46098852617604
1397,94.65082466863713,48.52855597174038
1398,94.62250487519496,47.12160063183963
1399,94.59283078018588,44.13841039397212
1400,94.64808749227446,44.24843988566667
1401,94.61873645492872,44.14379056891571
1402,94.72439420007797,46.41356404515781
1403,94.7317259524255,44.7554100780559
1404,94.63284591892713,49.38853586523224
1405,94.68851368830977,53.09793844283533
1406,94.64942968176183,49.58688747536962
1407,94.79618852127105,50.72857170801854
1408,94.78956056145529,46.58122659471363
1409,94.89836490414045,46.84489142389192
1410,94.87932194775975,45.93363906718966
1411,94.89704255588683,44.081884825724416
1412,94.95500055746575,46.15816461076674
1413,94.98426054071349,43.13802871624395
1414,95.01396855913815,43.421800018887964
1415,94.95765887864222,42.34296715363772
1416,95.01183854061803,41.78056596223459
1417,95.04785917676206,43.25351167204755
1418,95.02979179276502,42.437431918268025
1419,95.04551276007986,42.90555868065832
1420,95.00539739486258,42.08776357065734
1421,95.0707341691496,41.415842965434884
1422,95.08626187977056,49.093662305102775
1423,95.04621660903737,52.618226737801436
1424,95.09365685245682,54.202167938884344
1425,95.16726386991287,52.32961746321453
1426,95.21757491900406,51.434864242254676
1427,95.25509759342248,51.7287638790878
1428,95.27771460656126,49.59519938696916
1429,95.2913727958907,48.87387153448141
1430,95.24932579706045,45.051004468609435
1431,95.29645066426247,47.069767878350845
1432,95.27758488468743,44.453441194770676
1433,95.2945057987854,43.24576570466755
1434,95.24756205681865,42.982537872576216
1435,95.19912232368873,42.11660064367517
1436,95.2140398879613,46.313538777076396
1437,95.17279665899731,44.08968877802684
1438,95.15306025484651,42.690323456883604
1439,95.14617281984508,43.5129367733455
1440,95.14118020815651,46.686901477952205
1441,95.16847267509651,48.97997409566243
1442,95.12744887833335,46.601076399995215
1443,95.11347464263693,46.55463030710668
1444,95.12957188308638,46.73076335765611
1445,95.12122072807148,48.545943686884506
1446,95.19466889428415,46.752459660877335
1447,95.17989096444273,44.64279915143049
1448,95.13601577385955,44.56774034484326
1449,95.09853930419557,43.23566133374463
1450,95.12905129280739,45.32085422570563
1451,95.15825773610976,44.48290550907269
1452,95.16884261361656,43.00231849034631
1453,95.16185174624287,42.605167342555305
1454,95.13089963860602,43.427827682471246
1455,95.16555578134154,45.269742828437536
1456,95.15453670701706,43.39056924485237
1457,95.12961782537303,42.44183060958923
1458,95.09830625920529,48.39132757794055
1459,95.09415527433724,50.894472502063046
1460,95.20260801540144,51.604568577751245
1461,95.1914301945004,47.44486048479658
1462,95.24425231028927,45.57274251453347
1463,95.23033267134285,42.9766442312505
1464,95.2781449586063,41.84190202675754
1465,95.29619525328775,41.21234591928687
1466,95.3108864616247,39.46130064630657
1467,95.32984463166605,37.61766198827742
1468,95.30808859266813,36.33476947786451
1469,95.3337092897257,37.27452142469789
1470,95.33392094057653,38.32093445742817
1471,95.30883080136152,36.42139628329947
1472,95.33656631545647,36.33658762404246
1473,95.33869421235866,35.64754488395139
1474,95.37294222684095,37.819844622311685
1475,95.37270504222614,37.544204792772774
1476,95.38860947196166,41.42320374748962
1477,95.4256486887784,42.70164068765333
1478,95.45430199022064,43.36106921886343
1479,95.61176344865825,47.29190291304389
1480,95.59366622293078,44.48022615796799
1481,95.58146296860565,43.45196150972506
1482,95.57191538368255,42.51728222190134
1483,95.59492262381858,41.1383394414448
1484,95.61177069252456,41.574006592145196
1485,95.52285537275306,39.04260519829899
1486,95.44094454591817,37.39123680432382
1487,95.41181706163358,35.35368772873244
1488,95.43779809402004,36.38130432530014
1489,95.43874841932436,37.758247703676645
1490,95.41096398345525,35.83798103663725
1491,95.40902332576607,35.129349058534416
1492,95.4229081156602,34.72925287788749
1493,95.4626523056443,36.371086051140814
1494,95.43538613676341,42.68374926935303
1495,95.33265242622464,44.46034862499097
1496,95.40347607497722,43.49094689051492
1497,95.49066826266136,41.79427965690391
1498,95.62429823838197,43.81087092985277
1499,95.66847649363234,43.976993875931186
1500,95.64134725474725,41.28919705032725
1501,95.65944036145069,40.811054208506185
1502,95.72156942472394,38.739901850158816
1503,95.77551757824195,40.83838351318949
1504,95.7846788674051,39.9312466278985
1505,95.83142748787424,38.92028636552294
1506,95.87732744989441,36.851860486542805
1507,95.91916146084472,35.66546564317778
1508,95.92878205232391,37.64564445579899
1509,95.89686727408238,36.30650813713099
1510,95.86191343018261,35.4413153522693
1511,95.87421733862162,35.005587473955025
1512,95.90008368033777,40.32517485944378
1513,95.84912610994184,45.66216616143625
1514,95.70415129048958,41.60885005732846
1515,95.72062806089083,39.79662407628689
1516,95.6828969027943,38.06533954879218
1517,95.70955622112903,39.439515069196744
1518,95.71511250879611,39.62197949926157
1519,95.72948658441791,37.13859611673997
1520,95.72243727410476,36.11394844267093
1521,95.74668028333673,36.65472764881352
1522,95.75879106151275,39.48791287498342
1523,95.84987601017758,39.889297229911776
1524,95.86406770828616,38.2159143238936
1525,95.78656605595646,37.4890553340052
1526,95.80548059347585,37.231716604680884
1527,95.85662077108056,39.10914088582313
1528,95.88697259283953,38.352105748654544
1529,95.9373742570978,36.57502465735401
1530,95.93043984727673,40.81864164894558
1531,95.95144672148982,42.39236947049997
1532,96.0034241105549,42.34128262440974
1533,96.02322088657704,40.047568926895224
1534,96.04536058816954,40.22305954645861
1535,96.05870356968711,39.93591888760394
1536,96.09850345324486,40.09175252620702
1537,96.11648868563465,38.686298757068634
1538,96.12773495710762,38.02778660794908
1539,96.17146171446707,39.253114331772196
1540,96.18456048069578,38.95977041720172
1541,96.15274711697552,37.481705086637696
1542,96.10247921442812,37.25593244276466
1543,96.08232169609369,36.43525498396782
1544,96.07040362508577,37.49241716444129
1545,96.06461262200555,36.28232962708106
1546,96.08910333785713,35.83989511478278
1547,96.03714853141283,36.068751077944896
1548,96.0861018557959,41.5772054186482
1549,96.126254570661,47.770984710696574
1550,96.14424216060627,48.38898899135755
1551,96.22751516694845,47.61058835828338
1552,96.24848329002727,45.79252976479248
1553,96.29577345331168,47.071827753420116
1554,96.30553392506475,48.578699578145546
1555,96.31572633309958,46.04460672457062
1556,96.31209959728068,46.12147357650575
1557,96.27246773509754,45.13044698196367
1558,96.21494419613853,47.9944586776467
1559,96.20006353731412,50.103279640459434
1560,96.20456568519482,47.95468655771538
1561,96.25990462739725,48.155841987515544
1562,96.25928964824644,47.6559833881292
1563,96.24926453957671,47.44923002424227
1564,96.1657968833372,47.27808127876756
1565,96.16351150612498,47.11151256461189
1566,96.13450375872782,50.68708234920446
1567,96.11403373788426,49.27187185082259
1568,96.05454947571516,50.31833883194206
1569,96.07742606708628,52.427324753744955
1570,96.08833798633178,54.80139098545672
1571,96.05733053525177,54.21339470043766
1572,95.93233883864734,52.11235394484894
1573,95.93319652784268,54.083855276814205
1574,95.97471257530317,51.99840119595142
1575,95.97084424694673,52.33156263930443
1576,95.99604703829559,50.79562539572763
1577,96.00020674528277,50.630199527214664
1578,95.94854801534048,51.328180343421074
1579,95.98307401167165,50.031466789478614
1580,95.99655688959002,53.39527344821211
1581,95.95507740431471,50.094174340955455
1582,95.93036419771121,50.46515893447002
1583,95.88987677189083,51.68630536258662
1584,95.91180095828051,51.139094175091984
1585,95.88659304257573,52.84767622379343
1586,95.86828077191174,50.43771327323513
1587,95.83876071256879,49.351320599046566
1588,95.81647813214353,50.365588302116315
1589,95.82796274675876,49.37925807474343
1590,95.87087206212867,49.43145602577968
1591,95.82130967319057,47.85775926906271
1592,95.72923529471,48.785752465749646
1593,95.66821464546473,47.40982848271002
1594,95.64119647036448,48.64726492280019
1595,95.68323315781173,48.14019634088456
1596,95.65795143868746,46.21044416043
1597,95.63512068203285,47.819121852100174
1598,95.65011652003425,46.41776548657474
1599,95.66339514034394,46.83616011369233
1600,95.63968478198312,46.489184135893
1601,95.64313252270414,46.45630101030138
1602,95.61411385517391,46.475352047252585
1603,95.63944338757301,47.44765170502646
1604,95.67980399783828,50.79630282063623
1605,95.67395746271397,49.17879241444375
1606,95.76533837924634,47.188365335766534
1607,95.82862891052972,46.988445391372096
1608,95.86835160132676,45.90201806719449
1609,95.91338466574533,44.840222905162115
1610,95.85523078927969,42.47514112333462
1611,95.77206166980612,43.37088414669674
1612,95.70798649390093,44.50980441355051
1613,95.72919462462022,42.19944327903723
1614,95.70875278770934,43.18325331949367
1615,95.7495173821889,42.97904272701231
1616,95.67530399886726,44.29362600882714
1617,95.61805353280505,44.52143776683911
1618,95.62623218174474,45.24425005906168
1619,95.67087475367157,44.253305065251475
1620,95.7246637143734,46.51350101826527
1621,95.73369329133092,52.78171502853694
1622,95.70008603568958,49.888850376236135
1623,95.72084435444978,48.524429708593374
1624,95.6879844140488,46.91352404131645
1625,95.66816899313557,47.461046208095205
1626,95.64940213127025,46.90196627060993
1627,95.60830369238997,45.27251019523901
1628,95.59317785638392,47.42608303899257
1629,95.63488616273438,47.0314084528106
1630,95.65623001657872,47.442327500937196
1631,95.666130373417,49.528164233136366
1632,95.65661922251365,47.44995514485664
1633,95.62973639090912,46.43146209738602
1634,95.63534808333301,44.85625885751409
1635,95.56791303422379,45.104132309128325
1636,95.58988768504764,45.38575019791285
1637,95.60373231169208,46.07771653003485
1638,95.63897189333078,49.572929376694475
1639,95.67779347466086,49.21038815180796
1640,95.68282450480898,47.03744479204392
1641,95.65814378368935,45.49104943876476
1642,95.69226022190941,47.37438202585892
1643,95.63404704225901,46.29159720689
1644,95.61499638077629,44.545858040521324
1645,95.62741900257213,43.383136621326535
1646,95.6772105669894,40.91330191421382
1647,95.65716622080164,42.224166629102086
1648,95.6391646864895,40.972706561153935
1649,95.63355115127877,39.17444923400847
1650,95.63148149686334,40.03631876261277
1651,95.62040550371515,37.36260149901088
1652,95.71618235381038,38.12659593189045
1653,95.79776697889545,37.22534684545991
1654,95.79758733931175,37.21365902740945
1655,95.81593114896074,35.5697995377647
1656,95.80549189515483,36.89643486424735
1657,95.83494830744591,38.13329753094961
1658,95.88914265956143,39.24787060500104
1659,95.96296207035412,39.53234258448084
1660,95.98339201463872,37.25791824713771
1661,95.98311296300972,38.024715102320485
1662,96.03461001741829,37.0231809801987
1663,96.09891822312522,36.01351610122788
1664,96.1755825431205,36.32947329570143
1665,96.21911756635824,37.28173044752949
1666,96.20945142837927,36.54814963354764
1667,96.21083296503282,35.76928428092743
1668,96.2055485735,35.066683575475125
1669,96.19975447844,36.2186298106733
1670,96.19984515629496,36.427615344196084
1671,96.16721603338137,36.96420920834145
1672,96.1710609960446,36.15671118184236
1673,96.26366945892077,38.819773150283226
1674,96.18920671711543,38.890809619593576
1675,96.2961247153305,42.721918029723064
1676,96.28183182540084,43.806619283613315
1677,96.29202723949756,43.6525097254995
1678,96.3621450011301,45.910573890315916
1679,96.38510636286067,45.37426484997799
1680,96.37535268115082,41.828558672616175
1681,96.37203480298675,42.81727469641824
1682,96.37043251987603,42.95481696221136
1683,96.37668007326386,44.325831583428766
1684,96.39839299016064,43.583121100018005
1685,96.47007939929648,42.964592249047385
1686,96.49137180819457,41.60540383361673
1687,96.5108075591025,41.694658111527076
1688,96.5302212903743,40.78559936554504
1689,96.52699444944602,41.26353258122592
1690,96.49441662693992,41.77393424474357
1691,96.47389830596353,41.20681060623615
1692,96.50054108505267,41.769991218431024
1693,96.59244158322862,40.883214413065076
1694,96.60757011494543,40.457394478744256
1695,96.64027726175458,42.651133841037876
1696,96.60539123858935,41.96587334329127
1697,96.59274449458941,40.862247380956866
1698,96.53063924874067,39.51372379553777
1699,96.54775384461587,39.29919673534503
1700,96.50810030862448,39.2664126423875
1701,96.56425722462374,38.92854828127848
1702,96.56555415211398,37.765607838155404
1703,96.53520036719617,38.019233955529494
1704,96.53678150674119,37.41506665037557
1705,96.55824432163115,37.472287577744176
1706,96.51163906351604,37.80285259063823
1707,96.49808690335313,37.116081206538766
1708,96.54136090621036,36.73141302460291
1709,96.57554630974774,36.17037811710847
1710,96.60647403188595,38.31803331466848
1711,96.55775342316194,39.2957466968064
1712,96.50678336839229,40.61741011814723
1713,96.47899399070722,42.64121004889341
1714,96.51893210102605,43.527783470595345
1715,96.53865410492561,43.13756915725509
1716,96.5372273674149,41.94592699313202
1717,96.55776313960385,41.29707114715942
1718,96.53554756291223,40.784000916408004
1719,96.53679385632043,40.42100045980829
1720,96.593042688397,39.203692319662295
1721,96.56267933167835,39.59209799210239
1722,96.58921727154173,42.077631874451654
1723,96.56296136786787,41.8047648502845
1724,96.52989447343504,41.820893276455344
1725,96.54050382849616,40.85690625604318
1726,96.54905459262343,42.52477369102518
1727,96.51392639264026,43.628151827225466
1728,96.5409033864256,45.96216779529554
1729,96.4992226166745,46.689424736401506
1730,96.40879218060562,45.008943582446776
1731,96.33504516498148,43.00972780389485
1732,96.26511629209227,41.31084378126028
1733,96.27148270145689,41.00321914537828
1734,96.26575321770626,42.67829166943318
1735,96.2956521815097,41.51595788154065
1736,96.25962669393378,41.49678928298714
1737,96.25492755390606,41.29075711662628
1738,96.2435022028142,41.48013453201729
1739,96.26299925142665,40.001408389304615
1740,96.33633167411648,38.030316503934905
1741,96.39067401684761,36.708509075350605
1742,96.40159714455018,37.06513027536091
1743,96.40316710997314,38.86528956469655
1744,96.38139642862069,40.256061200983794
1745,96.31671089108156,37.703578894784975
1746,96.2889593174486,40.534170321076054
1747,96.33225303477339,40.75081842736973
1748,96.36347075679144,39.48451861446993
1749,96.39071242432212,39.36373216139587
1750,96.36612680237532,37.93971665831928
1751,96.3953906835832,36.60916981343535
1752,96.444329744309,34.73144328839308
1753,96.441383051439,34.500043051270126
1754,96.45593297902717,34.048922497034496
1755,96.42678057822154,33.29296382810504
1756,96.4080569950662,32.83866608329283
1757,96.4128001531383,32.68168790885516
1758,96.42371420805145,32.91576303303353
1759,96.38424489734581,32.463456217515926
1760,96.38851778948248,33.30772929322091
1761,96.38253715009361,32.09084573457727
1762,96.40578440200534,31.884706058112087
1763,96.44524643547575,32.17616040496489
1764,96.45978656891637,33.47459904487196
1765,96.47895242420286,35.53008935507031
1766,96.46605236532315,35.02493606188317
1767,96.44306921764124,33.908510267911026
1768,96.38610360729298,32.86401819246052
1769,96.34557878774024,31.87450882764207
1770,96.35316587395049,32.06354944794279
1771,96.34479834429406,31.721038182452105
1772,96.33682164539215,30.947994051563967
1773,96.35586208713106,30.884004844640895
1774,96.37812971468992,31.141111125788314
1775,96.35893519690488,30.98957312058785
1776,96.34090557873509,31.43674904133947
1777,96.34515468239923,31.298192808668336
1778,96.36057403688451,31.24999341795359
1779,96.36340508237123,31.359386205000206
1780,96.3624791809142,31.011780464567405
1781,96.36843624298606,31.094192669619517
1782,96.44549701240425,33.80622351496899
1783,96.48295957166634,34.08639612640206
1784,96.45759371183604,35.12851707136058
1785,96.3889283210487,35.22679805294995
1786,96.40930518678746,35.20655331634107
1787,96.42374172052942,35.2209600138538
1788,96.41964114369584,35.006160058441516
1789,96.40924217018586,34.75260286693501
1790,96.40483436201806,33.69354660835526
1791,96.4374580135785,34.81569913534241
1792,96.4518739247527,33.664940254164236
1793,96.47018681865723,32.52238890782129
1794,96.47335673091055,32.25554046066421
1795,96.45565087000698,32.03065603653387
1796,96.44729890614913,31.313361683595684
1797,96.45662546714037,31.156532702500222
1798,96.46844233790006,31.126203123339767
1799,96.46467945695852,31.352554680113638
1800,96.51585974651329,32.35667518604227
1801,96.60506890092981,32.98161945044982
1802,96.5927377706752,34.68728831630078
1803,96.56182376212011,33.64063315989383
1804,96.54555176768508,33.31205141581511
1805,96.49986633800691,32.325251221691715
1806,96.48880705291236,31.566441044582877
1807,96.49271337604779,31.95420872887933
1808,96.48462633546735,31.661799988829912
1809,96.48014691493388,31.50611005587278
1810,96.47606301272351,31.128581124568623
1811,96.4677346350292,31.046041913511576
1812,96.46454550087088,31.006441304602326
1813,96.43397796306063,31.44792933966956
1814,96.42593526572746,31.62620278028889
1815,96.42465630893923,31.388808979823256
1816,96.44296683343167,31.158178141732932
1817,96.4517028652995,30.885839065229746
1818,96.4326482777801,32.7082978952126
1819,96.42725228687209,33.342730385744346
1820,96.46346748501689,32.69349715236664
1821,96.45868106646235,32.54202304728347
1822,96.44967608847512,32.34157587665064
1823,96.42647050427541,32.37148398384213
1824,96.42198278482604,32.189786731429336
1825,96.42014487592036,31.26151300999323
1826,96.41615435898275,30.23346932522784
1827,96.42620862365365,29.90125152880416
1828,96.42788201879483,29.758766122812958
1829,96.42728820880744,29.759000345567983
1830,96.42659716760524,29.940958866689414
1831,96.43107863961828,29.82194277970253
1832,96.41418976528763,29.76368495942282
1833,96.40332533925834,30.03075096573481
1834,96.39760203556598,30.15568680695175
1835,96.3793144390076,30.543730090831772
1836,96.3737494531042,33.05920409723557
1837,96.38638910843707,33.94377750388813
1838,96.39990170644822,33.05495066894824
1839,96.42692997854843,32.25963286701118
1840,96.43613431447085,32.286270116950305
1841,96.42822997792831,32.71526920525526
1842,96.41622929850149,32.87823017340628
1843,96.4019813010143,32.45077612264131
1844,96.41364855639814,32.01054710859043
1845,96.41050129309366,31.19161745629559
1846,96.40396899688913,30.835743253337927
1847,96.40600138541635,30.700614032858514
1848,96.4113854575273,30.68598270814103
1849,96.41246713453326,30.597843198393523
1850,96.41246713453326,30.68472062863873
1851,96.40914476904878,30.62569751136508
1852,96.39253294162641,30.722987150407
1853,96.36495753182479,31.13101347749273
1854,96.34854816837543,32.894276835826616
1855,96.38551315451548,33.293752914937784
1856,96.42884949072108,32.92897126318854
1857,96.42086118149251,32.261482576383784
1858,96.42659939134545,32.25697628173758
1859,96.4333103441453,32.03294100200844
1860,96.43587904236954,31.72356583503165
1861,96.42735790270137,31.376947369526103
1862,96.43799449987702,31.440732861775196
1863,96.44009529723795,31.28258239182749
1864,96.43641129780279,31.077592670652923
1865,96.44169018869853,31.179553423027958
1866,96.44254786315274,31.332779174736327
1867,96.45147252617618,31.287583060247787
1868,96.4283919915447,31.34800223268778
1869,96.41999606410612,31.36448566225344
1870,96.41710066946003,31.22186454649349
1871,96.42438892420165,31.156383925707285
1872,96.44066246015471,32.971709394905844
1873,96.45852361419706,34.17672979249418
1874,96.45150767536748,33.18153724040565
1875,96.4575599783513,33.37374219540664
1876,96.47075375632159,33.64006667984429
1877,96.46237882817516,34.01322100559125
1878,96.4224688956827,34.20796929578588
1879,96.4085909898652,33.59484883016808
1880,96.4139113351602,32.66047469203228
1881,96.40780552392086,32.68232971386057
1882,96.39966930010536,32.74978022203625
1883,96.39826014009931,32.61548367302421
1884,96.39516769272694,32.76652265202537
1885,96.39866311575571,32.66040023315837
1886,96.40010859473026,33.23002010700496
1887,96.40142461767807,33.18777616472476
1888,96.40536460650569,32.79426595693712
1889,96.41449778161495,32.73464028253434
1890,96.42584803984575,34.808432275774194
1891,96.408011559573,36.05297591991117
1892,96.37632565977964,35.07384970900969
1893,96.4428813272967,37.0597565874923
1894,96.37817900387753,36.355228156334505
1895,96.37518356082344,35.89578420074151
1896,96.36671440828721,36.28835212983428
1897,96.37012471489518,35.85095047429604
1898,96.39246395786601,35.83809174186627
1899,96.35877130214425,35.56277468585304
1900,96.40038708967967,34.52597245733486
1901,96.4094759835952,34.510061139488116
1902,96.42518592218629,33.98118998665944
1903,96.4346644785288,33.72168137833122
1904,96.46851908252489,33.84453494362181
1905,96.46041675538828,33.45762342844707
1906,96.45069007830168,33.56091860795601
1907,96.45581717737507,33.42468666304028
1908,96.47627858882873,34.964608245911364
1909,96.52211111172895,35.2465865258977
1910,96.51883356957825,34.37044152789539
1911,96.5112361437827,34.10653331184203
1912,96.50495681762499,34.579793079738984
1913,96.51562502554849,34.981982909788236
1914,96.52670402963538,34.7548003796402
1915,96.51123810225312,34.13425316772395
1916,96.50130955329776,34.52738969017915
1917,96.51060271924744,34.18398819785277
1918,96.51918747263556,33.891502395043176
1919,96.53064478288607,34.009297067382256
1920,96.55474677175805,34.553129880757886
1921,96.56308676053646,33.87477245262937
1922,96.59473582071188,33.8706382311179
1923,96.56874651758336,33.33437924210963
1924,96.56833195957675,33.552492230209516
1925,96.57254287469046,33.565507090008325
1926,96.57693371359045,34.40085183324656
1927,96.5779859692467,35.616681082814104
1928,96.52730462080224,35.19021933194032
1929,96.53659037032595,35.87179636828148
1930,96.52480523233451,36.240543980557646
1931,96.5200603517271,36.033976638653655
1932,96.49433815369518,35.42010399355971
1933,96.46621872387941,35.69577253020569
1934,96.46038221824882,35.9484782241794
1935,96.44202006082483,36.923526850612944
1936,96.4330133352086,37.02443854087666
1937,96.41651428271108,36.19925016796795
1938,96.39534823315438,36.595455430852525
1939,96.37614660780338,36.7326129022403
1940,96.3448154917416,38.690860932396944
1941,96.34860402147174,36.66731791158996
1942,96.3600192068057,35.36686813558226
1943,96.35415841931874,35.58738820338194
1944,96.36524825659745,38.8783165396177
1945,96.39634792932482,41.68302549940104
1946,96.4055378544204,39.419741850359344
1947,96.38315459177336,38.343298826258284
1948,96.31328591747933,38.60710519266522
1949,96.2574576972168,40.348227770581246
1950,96.29106622606183,42.47731916760116
1951,96.31788976090613,40.934371644816444
1952,96.31063579812172,40.38570017916426
1953,96.30503908606873,38.60615778901592
1954,96.29408739285859,39.59587296793843
1955,96.23835738947383,39.4512036410047
1956,96.23403895162116,39.10240302136664
1957,96.21946583700326,40.042252134508175
1958,96.23916176231563,39.86387192702963
1959,96.27518733702708,41.107444195565144
1960,96.32252095015842,40.54557656486134
1961,96.31997160584672,39.532512522929345
1962,96.32043466505087,38.56194862507007
1963,96.26683592810336,38.145019265718915
1964,96.3648312819415,39.00715248121369
1965,96.39338941484691,36.92139252437837
1966,96.36706333926298,35.79655115167495
1967,96.34576368142201,35.23052686900959
1968,96.35664231413898,34.98526707963575
1969,96.34992907636018,35.84443792011195
1970,96.33655311290872,34.2395094486231
1971,96.34234611758883,33.93345978131023
1972,96.34377333861936,33.81910021558525
1973,96.33875718708389,33.96251431995985
1974,96.329364334747,33.91371085296961
1975,96.31771363117612,32.55166028837537
1976,96.31761897808191,32.15366917332022
1977,96.32000714985332,31.78067027894911
1978,96.32994999328251,33.12393395703477
1979,96.32026257627867,32.96470700003955
1980,96.33315818398825,34.27272745207292
1981,96.335688115494,35.143573105787624
1982,96.33039796065906,34.63802719099487
1983,96.32114881020208,36.79135074555736
1984,96.3718333241496,35.8691026977169
1985,96.45343073032053,36.415509330616985
1986,96.4609484250663,35.054114634738966
1987,96.46259593998622,34.132276699838314
1988,96.48899058011358,34.963679730484195
1989,96.53205946216653,34.094511385593975
1990,96.52993551632079,34.23451301108429
1991,96.52984295693619,33.98691564411787
1992,96.52367168372561,33.713476350004015
1993,96.53682250595631,33.59530435381979
1994,96.55153407087943,32.921262492710056
1995,96.55262066107443,32.60209577760648
1996,96.55262066107443,32.546818179944026
1997,96.55399121823928,32.598079898133356
1998,96.54567004372198,33.86487794540889
1999,96.55782302566939,35.14087665697124
2000,96.56759386731038,34.13244523185294
2001,96.57167856113425,33.73781315873537
2002,96.59532707473515,34.14110925974604
2003,96.6104763088269,34.11790872486822
2004,96.62132410696074,33.70750289828302
2005,96.64228970754732,33.19625719342406
2006,96.63721736155006,33.016905259729086
2007,96.63450558133638,33.15425120128891
2008,96.62700252069999,33.05001147946795
2009,96.62460806851283,32.86270671261055
2010,96.62431086754849,32.82085999979884
2011,96.6244773499686,32.94197652714167
2012,96.62387743682923,32.83469989304941
2013,96.61847712705328,32.82018929384122
2014,96.61604858368793,32.73640705889412
2015,96.61221220908507,32.77640243346629
2016,96.59949123295762,34.61084306384202
2017,96.58576758033934,35.96028735063967
2018,96.60166726661514,34.487904264366705
2019,96.62447349606231,33.402931607907334
2020,96.59935249360277,32.98421316046134
2021,96.58847568283359,33.56981838637219
2022,96.58773891513023,34.04432672349838
2023,96.59401092864843,33.322800652174514
2024,96.59359715387201,33.10021966907746
2025,96.59650548589136,32.97080329230397
2026,96.60081891449806,33.04728962634464
2027,96.60642298383489,33.163060633847955
2028,96.60656928386499,32.99961397656105
2029,96.60574694419584,33.01107942865817
2030,96.61899827200631,32.754694139460476
2031,96.62650641080367,32.52690189859693
2032,96.63077496920415,32.366881516937
2033,96.63169974425273,32.32116397105206
2034,96.64822028701677,34.72234979100888
2035,96.65069152903604,34.64102863405764
2036,96.66507007583506,33.660624414170464
2037,96.69097826101016,33.18429104773436
2038,96.71077319275736,33.36440089458367
2039,96.7225431751457,33.18816594751107
2040,96.71210292977982,33.1555005640281
2041,96.69863385596955,33.3293185529382
2042,96.69783394053519,33.21893833473762
2043,96.69986047972525,33.18519705248324
2044,96.70994416230597,32.69944423029918
2045,96.71869078691718,32.835041091735455
2046,96.7187411691158,32.79419859814454
2047,96.71503889359491,32.82039821428906
2048,96.71416844981397,32.72937036705098
2049,96.71452287032083,32.555305233495204
2050,96.71581049521933,32.50286926482247
2051,96.71521278524227,32.47263302885874
2052,96.71237273433125,33.64437439173488
2053,96.72044730926314,34.030812967443
2054,96.74573790311793,33.314525258840455
2055,96.7492480680508,32.94604401423075
2056,96.76985724302246,32.81794639955959
2057,96.74481468392386,33.81945859233477
2058,96.73813289270463,34.05471085977299
2059,96.74301490205666,33.872669978488496
2060,96.75895596780519,33.73600335689745
2061,96.76532475118898,33.221537007950715
2062,96.77054891741093,32.871555856627836
2063,96.77563115491124,32.86845684769269
2064,96.77876576125716,32.827339297549074
2065,96.7790631153379,32.597740474349706
2066,96.78126141673648,32.46457869517624
2067,96.78288552019434,32.39133288077168
2068,96.78288552019434,32.32608237773083
2069,96.78288552019434,32.26456622927154
2070,96.79888875450284,32.72570217596493
2071,96.80187474504189,32.16350692143435
2072,96.79857965765775,32.14262673590747
2073,96.80243071304855,32.11129510942665
2074,96.80292973837554,32.031015690865054
2075,96.8026686775916,32.026439711153735
2076,96.8040406730583,32.005392478340255
2077,96.80422848879063,31.986566001298304
2078,96.80463274840552,31.98145573300796
2079,96.8054412676353,31.97781215052124
2080,96.8054412676353,31.989740945766712
2081,96.8054412676353,31.996026926079722
2082,96.8054412676353,32.001632431219406
2083,96.8072699029872,31.98794765205783
2084,96.80818422066315,31.98137767361712
2085,96.80818422066315,31.98112672831313
2086,96.80806408220327,31.98907982917172
2087,96.80782380528348,31.99487262427053
2088,96.77729824344931,33.856959471947924
2089,96.80585329523306,34.643041578020934
2090,96.80233757275653,34.34556937723737
2091,96.82458832792555,33.97443786881301
2092,96.8344433148058,34.120443550982955
2093,96.8427669237232,33.97004280775331
2094,96.84104446581829,33.14691981759009
2095,96.84410298249932,32.907944575665844
2096,96.8487372799381,32.82264253198445
2097,96.8486847965362,32.80273992444476
2098,96.84785183107901,32.80667413679897
2099,96.84675376692375,32.846825160763096
2100,96.83543894627351,32.91111180602388
2101,96.84806942236197,32.95401428467586
2102,96.85384160929347,32.76442325714012
2103,96.85218608419055,32.71490132477683
2104,96.85091482890833,32.712209374726186
2105,96.8508996645645,32.71892005758147
2106,96.835532167355,33.72688434226935
2107,96.83861882058139,33.646076589767716
2108,96.84289770886545,33.29021296508623
2109,96.86768258366573,32.96021115596731
2110,96.86844189575676,32.9105036410014
2111,96.86707002445762,32.847156940635074
2112,96.8616484284779,32.81548892645405
2113,96.85870297107482,32.95374271367944
2114,96.86827988544049,32.94739407412459
2115,96.86145482992744,32.931703385682255
2116,96.8638716425798,32.78013828428223
2117,96.8690811499432,32.77702004905093
2118,96.86840706355282,32.78269643067417
2119,96.86154731066063,32.85392738104215
2120,96.86786066701048,33.28884576533956
2121,96.87623137645517,33.792314740239114
2122,96.8837689593484,34.185350564338925
2123,96.89284564866487,34.35022787393584
2124,96.91010427977014,34.95683531887148
2125,96.91744136292765,34.67568629146589
2126,96.91805328080773,33.908547601194684
2127,96.93273151396721,33.23326641212597
2128,96.93198041172246,32.77290024571235
2129,96.93117244202959,32.72845383293108
2130,96.93190377721479,32.70983259863146
2131,96.93306356578549,32.817438251794286
2132,96.93281146221719,33.52006800316264
2133,96.9322234558928,33.797261364610485
2134,96.93740783252363,33.963167276483006
2135,96.93254041264042,33.368439082062025
2136,96.93057467614719,33.292552111584286
2137,96.92185880910068,33.41583350378927
2138,96.92094089243892,33.40732418819763
2139,96.91779370925528,33.3652989651217
2140,96.91043860025361,32.8915836290302
2141,96.91407275174893,32.82964672200833
2142,96.91375850142833,33.188819567043836
2143,96.91315995740679,33.2258945348984
2144,96.91017038608396,33.225642835059844
2145,96.9129946605504,33.240934408938166
2146,96.90278167486164,33.3186335595548
2147,96.89954076502018,33.34887401294491
2148,96.89479597512437,33.40108777641841
2149,96.89479597512437,33.36130417978138
2150,96.8968383863033,33.34100448088618
2151,96.89939140027698,33.33803620973661
2152,96.8993296258537,33.341562866939746
2153,96.89911341537223,33.34533262620246
2154,96.89911239503182,33.34623184183115
2155,96.89863436235186,33.348503802559634
2156,96.89726235541995,33.34694343940671
2157,96.89453853410777,33.37991203893532
2158,96.89162592517854,33.3816975161688
2159,96.88893242288565,33.34920142750216


==> csv/ZRH_NEW/mfd_reference_reduced_20.csv <==
,density,flow
0,0.18602710699981184,6.4724721480223915
1,0.661464204363588,20.61722928923675
2,1.2038690998347532,35.672090893125336
3,1.6971630427150526,49.42252110073156
4,2.072217416497232,56.250845752146425
5,2.6195082815657744,80.08000941632119
6,2.912667897411996,84.40174224475236
7,3.598388440209923,105.19633275131828
8,3.584203738502098,103.67821927548431
9,4.250990985796466,115.12122179199409
10,4.714007619435174,142.13159656836123
11,5.035852832448151,137.33342292050594
12,5.514435859969387,155.11601735676686
13,5.3681728152988315,146.48306821322916
14,6.394768790347695,161.34820335301103
15,6.174689489822892,170.7550203408518
16,6.615399639367342,156.44646220922297
17,7.289576328649329,197.6327635465679
18,7.245732088087927,180.56080881721357
19,7.982530758010147,186.99372988726276
20,7.638233035973874,187.66674829600439
21,8.379223889639107,180.3648013523431
22,8.510442125051338,215.72821430901388
23,8.39739047634636,191.62656441903368
24,9.233169378899484,213.6990829259477
25,9.098233002827035,204.10240356220592
26,9.678007676694822,197.42086018715946
27,9.730438140701455,214.8348707121523
28,9.994562690287985,195.2360418426116
29,10.758604983897067,227.15013351525312
30,10.551960119431744,207.73273294815786
31,11.075659658347366,213.0764824935835
32,11.0183374066105,218.52119894083248
33,11.503270405366695,200.70022076225686
34,11.782670248126015,236.50512431164987
35,11.912205552530658,208.6690651480932
36,12.688574537404648,230.42698453595767
37,12.468377264283776,218.9712002358073
38,13.05135609529817,216.19384769999502
39,12.716048960006969,224.44496994303168
40,12.978897701728856,205.27120638663416
41,13.357677965430625,231.5924273321662
42,13.281653088016254,206.07406895573138
43,14.129957745133822,215.27310292297315
44,13.7050940537492,204.2572823515081
45,14.03838119444777,198.49135567501963
46,14.562340863285153,230.05786532442863
47,14.584656090233262,212.2054243226821
48,15.197156549552771,230.5014315403693
49,14.883350119232437,222.56617962762303
50,15.545861092364433,220.63491766242518
51,15.650100531076179,226.6956252134627
52,15.972458829933705,205.11967165624336
53,16.575810986353364,239.43839352026134
54,16.408647562439523,223.24567713431358
55,16.93961409221351,233.50003930085805
56,16.963016242000393,244.32282799402176
57,17.362773460045798,224.5089751485273
58,17.692985450408734,247.4177290741126
59,17.557194351627754,225.1533737974922
60,18.231661637642706,236.95966538065318
61,17.752464925373012,221.45611417470872
62,18.07827201656983,213.32912892226048
63,18.005130917090472,230.45206569956198
64,18.235799258094787,210.95983603170507
65,18.253865531085843,237.87555322251887
66,18.57790588324586,223.51732836538423
67,19.095337548668667,225.12044109366002
68,19.113045247356343,224.5153662185763
69,19.8114408883027,213.15195026745496
70,20.31586117642058,233.99340074564267
71,20.17375526645213,213.45950608223373
72,20.50540516000317,221.0602669650793
73,20.626260884289117,212.02582961611458
74,20.77770017577,196.52710509615426
75,20.877052941781347,204.63309573612202
76,21.238270870552657,183.06619086791636
77,21.625079901590123,208.20835018581542
78,21.64398673585578,185.20439191501333
79,21.7024122611736,182.50907362179663
80,21.817571810541818,186.3074297625733
81,22.358650754625092,183.85778746161614
82,22.720643940520016,212.89186740821228
83,23.117474617719726,203.3777096916637
84,23.45208212043877,212.84653537998997
85,23.593767382863412,205.53023655003162
86,24.199120029364867,205.2961097925589
87,24.098808900397696,208.20847897629923
88,24.209280575576855,186.15577702640306
89,24.745349644846243,206.57857524892208
90,24.872161130098913,207.71960549563858
91,25.19615737415412,217.32240606438663
92,25.0149178236919,218.5323672610867
93,25.4211378346916,201.66498809560753
94,25.705783946993005,221.3423565928282
95,25.951665809427872,195.22486018143454
96,26.325101402289402,205.82402066531284
97,26.321170619103544,192.42400883317424
98,26.672662945225,184.65425750823255
99,26.593225677416523,222.67398011614324
100,26.801464547524088,209.83113004104652
101,27.42404845921212,239.4631094215566
102,27.83353817139447,205.94681021259433
103,28.33456635247242,212.64842682982862
104,28.444994964382136,206.77994264855965
105,28.981497055850408,193.08768468619485
106,29.32016162380032,211.54046289169807
107,29.665280922042914,183.2410551129428
108,30.177382122489515,222.30614178832673
109,30.573285897890752,227.24476720179035
110,30.827080921495025,217.3924143493408
111,31.292435204156845,224.7543650231087
112,31.42648117351291,203.05010301674363
113,31.817589249736223,222.92639744487252
114,32.00054907660168,188.88813047064625
115,32.499189207184926,190.20603455295878
116,32.94469019772148,187.1520842334305
117,33.40196004642413,191.41117434223924
118,33.88155359495763,217.03595011203575
119,34.22231976642353,202.11294619506415
120,34.73084455912842,199.23256729519662
121,34.724944797261465,184.57647656735423
122,34.9043337403015,180.75847923975047
123,35.260836988932596,173.41816574234824
124,35.41735456026716,165.04842355794892
125,35.7024484372393,175.9938380224396
126,35.69198003449151,170.3764684612187
127,36.001399899479736,177.11851946753288
128,36.05421857672967,171.83741987719463
129,36.36370889394826,167.29693767924704
130,36.76543876871202,170.97242603032782
131,36.902169120314205,152.10290010542946
132,37.38881090840658,154.51439201681038
133,37.674264089834175,139.41326798264512
134,37.994730262677216,132.13464435436472
135,37.94065028186196,156.27801456899573
136,38.07358571492881,172.31425100001016
137,38.48396459221493,182.17049142365374
138,38.4892071667166,162.06033193437406
139,38.96462629041752,157.9478388556404
140,38.832962312734956,144.4496539475334
141,39.04936121859437,148.56002951642054
142,39.35668569642468,145.49184966268567
143,39.507060438974584,133.4973668763991
144,40.16007538850987,163.18466483240755
145,40.42532961145069,171.8450608339351
146,40.68601301309851,166.15210108610395
147,41.092781118610006,163.66742991232778
148,41.24311770467838,161.27164063519515
149,41.796919309526615,167.52821620851245
150,41.59281550407356,151.79537271118198
151,41.85255178387291,144.35871341320285
152,41.887530609411385,133.03377406972925
153,42.194136538738825,169.63622523223913
154,41.84498979093994,205.8941494177062
155,41.94692969908258,206.83912054138116
156,42.31979911279608,210.6800201168804
157,42.190695257358605,202.55003154612504
158,42.566196138005125,189.7178571663591
159,42.68234202850699,193.15501132509144
160,42.93661010250226,174.34355851981698
161,43.69626758710674,170.59807645084965
162,43.815466511577746,192.17660157778232
163,44.31274795829515,195.99638475084615
164,44.998808954475756,194.30275530286494
165,45.31404789495659,174.81691146310754
166,45.7990213948219,180.32729360533267
167,45.751960047052755,166.09248437498
168,46.05710143885944,167.57127893877677
169,46.20108353131272,154.68469704386007
170,46.3878981581282,153.3834297637463
171,46.412685892693986,191.97631274613425
172,46.69001493162982,199.3481634849401
173,47.45410018484646,199.3980875197186
174,47.66659668904797,176.77677443686812
175,47.86368147880406,162.08520630132097
176,47.831662220743944,152.60642562864874
177,47.875081122638925,142.13121845097834
178,48.094286721711306,147.11909089829933
179,48.115705114819676,140.65488897157735
180,48.528205023763995,172.0066361630242
181,48.529558769315734,183.94909606902078
182,48.99728841156563,172.39057897768595
183,49.37492815256469,171.44969233561028
184,49.652016271855665,155.61893476457325
185,50.11457063284272,153.3642331855326
186,50.096079790553894,140.19205918207342
187,50.26855879153929,130.12329451722044
188,50.20744693106862,123.99908238891923
189,50.433342451222394,146.99346490348555
190,50.59429198435374,175.99903390852964
191,50.46065790259316,162.47902679852064
192,51.16515113439736,153.25482404170728
193,51.440451290511554,147.22220682211073
194,51.83044791410459,138.4999278460577
195,52.44436274687647,136.81372651320993
196,52.69127045756941,124.73228082093158
197,52.932091539375485,124.04565114529491
198,53.29622912847636,165.26784810585337
199,53.90110693248363,191.83395245572115
200,54.32643921087812,182.78962590164826
201,54.77496498696001,172.90706417121544
202,54.97210664691285,174.29959227480114
203,55.12682885376755,154.17943206892727
204,55.351232227667865,152.73637917599137
205,55.269835602472746,148.7336372559838
206,55.4710075316111,141.6584314883869
207,55.83397775300463,200.23388967657579
208,56.2058634075703,207.97690997046763
209,56.66388271097711,205.38769042135166
210,56.76354598810889,182.59642079171007
211,57.1281323594417,167.95512302592084
212,57.15884888539059,153.1136583889936
213,57.32958756183781,142.75269715537092
214,57.56952988707747,141.9391635954449
215,57.459160511023406,134.58093984833596
216,57.76743446826731,177.9318671114352
217,57.917356167818696,187.42957258306123
218,58.303507673639054,172.607055238404
219,58.884528156345965,158.91553782187302
220,58.87677075176152,141.58103536338098
221,59.13900351634727,148.24790910162596
222,59.33267878767953,126.63950667117223
223,59.671895996766196,123.2218755124942
224,59.82943568520295,114.79761524369759
225,60.316084570630316,152.09102170461497
226,60.85039315483332,175.64762812180516
227,61.13344277443957,150.56609816174716
228,61.38401984720503,138.7004321521718
229,61.64382678786185,119.81906644020644
230,62.05083135074124,108.92961878783245
231,62.29031294552477,104.80802167982364
232,62.34020862461522,92.64830450734618
233,62.69838405346164,98.25872932761943
234,62.87215178009276,143.03767774653858
235,63.166213019071414,167.22318293854053
236,63.626047332273366,156.75631066316004
237,63.71775083890127,145.15106136044858
238,64.10266665694284,143.29492527245986
239,64.3132739697383,141.20249838898587
240,64.45593225170614,129.5901148322405
241,64.55411852980463,123.49796568606004
242,64.53211763547748,116.00371019176124
243,64.49402196767063,158.82414964556173
244,64.54042327360966,178.80555684895887
245,64.5352871991107,172.23635292515496
246,64.55820978057149,150.49927511741322
247,64.7361578543061,143.86593044039188
248,64.92665446142168,136.44192792191734
249,64.83298400894677,133.78436658784184
250,64.80341479499548,124.76060045564188
251,64.68430894927708,124.02188098925136
252,64.85238858926583,157.22468486437683
253,64.8436600295747,161.0744737476833
254,64.79524495277697,152.7414307310924
255,64.63767942263864,146.77398213401912
256,64.78245990971817,137.21296138936847
257,64.94140128466364,134.49538758504016
258,65.14499171560743,120.10375569114751
259,65.487763909451,111.77481444349846
260,65.65929771327647,101.46166959912945
261,65.9369514469924,147.68708704272638
262,66.54853806450372,183.33303796400872
263,66.34822251622718,175.91394958315763
264,66.27586318086682,167.92479490908124
265,66.17934302890582,167.17262368690035
266,66.3392662772844,158.33058914357568
267,66.60266259295858,150.2879096747598
268,66.85081015450538,134.4885913137501
269,67.15401703092625,134.0419640103496
270,67.28610604723708,167.93167643154854
271,67.60285951825895,175.82805487238807
272,67.55264165337448,172.87582068020052
273,67.78899750510273,151.5564734184683
274,68.10449808128007,148.1858375540384
275,68.22197344468316,140.87871116092415
276,68.58430425642842,130.63466599914736
277,68.51671188391921,125.20721125788381
278,68.56184436468052,114.66595650380297
279,68.69701297636396,167.02629808992958
280,68.8970278329282,172.20429800185372
281,69.35565902396384,175.60888464943486
282,69.44108999322506,161.96486013887122
283,69.67195743259734,149.67823384196612
284,69.89329099113887,149.47309805067533
285,69.92617383367121,135.0230828887595
286,70.06974952312513,139.1160973366192
287,69.92510624780812,131.03262144573392
288,69.94461767569054,165.19502267823063
289,70.09035863369624,177.81393206425054
290,70.01192285858846,166.7513505867618
291,70.05011184062607,154.00550338389897
292,69.83948679296581,144.55137381118192
293,70.0938038283362,143.68450554471977
294,69.99156546905414,145.2547426893649
295,70.18886614425844,132.57289918392405
296,70.499358255665,127.4777359851292
297,70.34997493350545,151.13491297415976
298,70.44416922639458,164.7494878206583
299,70.5111173235835,154.66738795964372
300,70.90327090096595,146.5158355880481
301,71.16189541958072,132.1476917875458
302,71.24779227122477,115.89055484934232
303,71.28851680219486,112.56780611598056
304,71.27937850293843,99.36080508419505
305,71.38409753292308,101.24014468375542
306,71.37753259070574,130.10378957695448
307,71.65138771741711,139.93799388901726
308,71.80549923624625,132.9868539619467
309,71.85631259856211,124.07207660291088
310,72.21703762125532,115.24900011481157
311,72.3027955618771,105.07472273514131
312,72.54144566829696,100.72865313633903
313,72.5472110496024,98.93609502015407
314,72.62844229768183,91.81212240241268
315,72.35727863102515,122.50368042494203
316,72.24138552227495,126.58308378794705
317,72.46212258372574,123.80827322702393
318,72.65735583962675,109.76565886024082
319,72.78426153756698,108.5494544631386
320,72.75353978666263,104.16886180629768
321,72.95983344731701,96.16625618978327
322,73.00873351547273,96.99592911076726
323,73.07524283158959,94.28574438146806
324,73.18205938222934,120.03867380251138
325,73.36191630249277,137.1157716796425
326,73.35297513176857,132.57407913964815
327,73.65845126389092,117.37299296212785
328,74.01016550247219,106.7833766524317
329,74.39069572949829,95.14768484860895
330,74.60136273571692,88.98516572112261
331,74.57277539017969,86.76250874084506
332,74.5297980470871,83.39933559322553
333,74.6425161127302,111.46032984330164
334,74.76407419728001,126.89742591046094
335,74.61238346147407,125.49057858333644
336,75.06065465080458,113.63212023074371
337,75.21851122546913,106.44011758644322
338,75.20617424835663,105.234314603734
339,75.58733819148843,97.75312324566545
340,75.6715607472013,91.36362376676858
341,75.71123773214248,94.67836109425753
342,75.50569849656604,130.3057229962057
343,75.65381486323201,143.01121398243478
344,76.02218351577069,127.71880825033833
345,76.02852883512614,116.51369477652473
346,76.09500576865605,111.04877172321257
347,76.05355556035379,100.31569037953375
348,76.02227327233561,97.95375256727755
349,76.04966362567086,91.39980296374813
350,75.91926206141191,87.97161529418568
351,75.88330802328066,113.0857624494028
352,76.17296490543022,119.86715806595828
353,76.22700185844904,118.93781681561275
354,76.28787064883085,109.99353663770248
355,76.2750162765101,104.21130342918367
356,76.35923303298316,99.9537631790124
357,76.44971306944312,91.26604143795994
358,76.58740846681388,94.94017232769431
359,76.54508280968882,89.53712083554207
360,76.52765786546081,122.07020737283246
361,76.72942774643188,133.51327948510297
362,76.79877772892829,120.06142520360426
363,77.13613356949475,112.81619569267829
364,77.18501969830443,103.89256458355386
365,77.36764690944835,98.00625023033986
366,77.52296326319785,91.15918470505841
367,77.65930405699517,84.14457164073092
368,77.90870063776077,86.39911382984572
369,78.03918503635624,114.82802082205619
370,78.03100454496092,131.2460352663023
371,78.25091542976702,118.68897029110315
372,78.14062838454512,109.72538636880347
373,78.07703922838947,103.32704188329704
374,78.26458332678979,97.75584372942188
375,78.37453889131613,92.78142143918863
376,78.27380273943658,90.98432993148737
377,78.4247243111292,90.71837230120788
378,78.68852848865941,125.64075323515317
379,78.72374750473642,138.56737297520831
380,79.07059240001865,131.3398901516755
381,79.03154279885197,122.25871539913778
382,79.2836612702111,117.52995336037027
383,79.49601030260061,112.62651805860014
384,79.37094230956157,108.61860159718057
385,79.44656613594378,98.16347611453051
386,79.51391177712672,98.00351086419782
387,79.75030319217288,124.26793535518499
388,79.96142671876649,131.9790475869432
389,80.19960575610887,113.57735815909446
390,80.24847932344872,103.70662825550129
391,80.09359827272269,101.42206056979404
392,80.25515214452423,96.51567706336728
393,80.21751651736736,92.2980747628836
394,80.28934542809799,90.35271877460411
395,80.25970794401665,88.39184584271207
396,80.0652235415553,131.73075227034838
397,80.11615262235232,137.5341206331497
398,80.19873148901155,123.88469099183602
399,80.23421355079942,120.3836969715203
400,80.21779106862778,113.8485119915276
401,80.24138708557048,111.34904783898205
402,80.17132463359157,111.30607576790614
403,80.33463351048353,106.2805072318171
404,80.29044189236446,101.55752590786804
405,80.46130654331365,120.80768622343692
406,80.68820395279003,122.99134044978636
407,80.75194810277218,115.64317546966356
408,80.85845221045234,107.18878052805401
409,80.9919394820659,105.42182717842864
410,81.02094212367322,101.94396796948408
411,81.2756114760329,97.35579337143761
412,81.1480487487809,92.90237728094606
413,81.29222456525586,92.99443731787555
414,81.24930320811875,119.41783227519049
415,81.75551089601792,120.00593537147132
416,82.13818754049746,109.17068667631023
417,82.0832283716826,95.01412796889656
418,82.21658280705758,92.4172254514791
419,82.06213558827831,85.44529912743529
420,82.3591746937965,80.62834376757458
421,82.29768810689812,77.63233955828252
422,82.31748984447236,74.21168421389655
423,82.57228844396136,102.21574459136833
424,82.6701825016647,99.50201372661486
425,82.82861286743518,96.36752568777146
426,82.90286002071258,92.56854982167208
427,82.93996988276406,90.67078859292035
428,83.02421902020623,92.81758116780613
429,83.08433329635099,91.71675143213585
430,83.1713978657833,92.52917513468068
431,83.275908505245,83.02032360919334
432,83.26644576437329,104.8187315817884
433,83.20910273357781,107.05786566210793
434,83.34057313996375,96.24899297618244
435,83.27826938851068,89.07518988860242
436,83.22049050739781,82.44056244563208
437,83.31315933668162,84.57047453335812
438,83.3621664202971,78.68859013476872
439,83.49346080151791,75.75320438114214
440,83.46332399986831,76.60663998519838
441,83.42610875700456,95.06146028225254
442,83.70480342872938,101.62736982903807
443,83.85959847380488,91.23081111938285
444,83.91137087785111,87.0575754088692
445,83.90324078397721,83.1369474927958
446,83.88737950571677,79.25461439456218
447,83.8720152862396,76.9410208253936
448,83.91333577596565,74.94070569895473
449,83.90100079934822,74.96083099425793
450,84.02510308423403,99.50722734436896
451,84.09938347093502,107.28409443672835
452,84.34998813638721,99.2140006197853
453,84.35610809458996,92.06408680611335
454,84.41157826302852,93.14536754237167
455,84.39916980707379,87.23882366780197
456,84.44898329387725,88.31611700661952
457,84.47949493302971,85.83435067193543
458,84.48526455832148,78.62375611313645
459,84.5100371347123,99.01084483353047
460,84.29155356369827,97.94921542931937
461,84.45296412115873,98.78203895235094
462,84.44317148611476,91.18491733325267
463,84.3481644447264,94.73514951265484
464,84.40313603869144,90.95980600329844
465,84.41152348147044,81.53031608354961
466,84.59028557843271,84.30123781786546
467,84.46849360819957,76.51908791467103
468,84.66297480581039,99.54452601620208
469,84.74087380589826,96.7147033758481
470,84.89435737197041,92.65861664580177
471,85.20582683678728,92.97534166244782
472,85.15175908778241,86.38708793467096
473,85.3723889500011,84.15040207277534
474,85.33195877999428,82.93240624521434
475,85.4429001762155,78.37199910257333
476,85.60365491725076,78.71582851548074
477,85.49681509208102,96.57504027822237
478,85.65472263033448,110.97738860819695
479,85.79828788900663,105.0565510520087
480,85.97210244655491,98.36275524765765
481,85.97366032659727,93.89474615163374
482,86.03070352042319,91.10711360682176
483,86.2134016265429,90.52927153932688
484,86.32396309067724,84.76837914979382
485,86.37978446231796,83.78539160972439
486,86.4824688652922,96.33861184328198
487,86.47837785276725,95.85294189412507
488,86.70112512762043,88.77345055795102
489,86.72252954392937,84.919060016116
490,86.74125756889268,85.4427047606789
491,86.79502838224751,78.12687007309101
492,86.95247998155766,77.49752156916801
493,87.09845911182714,70.72786321893003
494,87.1687192795838,71.39465904872844
495,87.26562966747659,90.34936837438899
496,87.27686194886768,88.09529771350371
497,87.30119895123323,84.44793356092082
498,87.36132113705031,79.72485563690282
499,87.34144812910634,77.01974404086066
500,87.39390796246926,71.18818607148641
501,87.43974311282605,71.37030102921463
502,87.38494682332552,70.53421008071068
503,87.3358888459256,64.51391760806227
504,87.31251772590682,83.43548579158391
505,87.3989838597986,81.96406112100837
506,87.5172486461618,78.68750983783238
507,87.76776637189609,74.06056860264393
508,87.94610618431446,72.94481504228361
509,87.98923977400455,71.71153365620933
510,87.98455330021008,66.6176229358459
511,88.00295814752558,67.54347887533956
512,88.0332375279857,62.67909153658397
513,88.06483276424662,80.34062927161476
514,88.39123339029459,84.67977847996504
515,88.52206373240784,80.15374283013062
516,88.8024273053287,76.04083360482828
517,88.88154027156038,68.69788523614864
518,88.87067330083077,64.89155755463092
519,88.83834638646393,64.14008801588929
520,88.91148252307835,60.742447378214926
521,89.10394538570982,60.11842671281997
522,89.14010946305784,71.65444232970164
523,89.27091299581063,77.01699218393033
524,89.53334078327484,74.59825291547735
525,89.5571258064679,69.22048782727079
526,89.7094688969144,67.72288678791442
527,89.70413970759371,69.06144531160494
528,89.73046344110361,67.77923154272592
529,89.76666578127102,67.47889202743092
530,89.76573000749977,63.87781909957764
531,89.73386364440165,71.8403795765683
532,89.69608135548788,71.60473475496956
533,89.71007783856011,69.01923234476531
534,89.72448694055741,65.81308699993092
535,89.82343907665852,63.925577999244474
536,89.76743676320889,67.56539466783666
537,89.71783291868418,66.38414748960389
538,89.88393596064927,65.05167785362494
539,89.93910954188182,61.85165402829045
540,89.91069392601476,73.55868778902659
541,89.9659788363612,73.09980787158226
542,89.96478894202356,66.8058812950142
543,89.90252558242885,63.88277335396882
544,90.01416149584367,63.58244689348849
545,89.98530748358222,57.756343783821926
546,90.03637093732783,55.518872621969244
547,90.06829838827589,53.42353292958624
548,89.99355760855252,52.97209234276621
549,90.00135769100206,67.70025077963378
550,90.1440708410241,68.22487181125548
551,90.10107195455967,59.894931925132994
552,90.28952228270177,56.324014174915895
553,90.19895210629056,51.41370333902743
554,90.18214727689092,49.60358477363403
555,90.18437372908394,49.509389134579955
556,90.19857932038703,49.50778939752416
557,90.14720069721318,51.32128150574469
558,90.27062867010598,62.36155353363226
559,90.31022355252156,60.83079860628217
560,90.39577824996418,56.66090521605472
561,90.30790897425427,53.08361344662859
562,90.26516559061999,54.770601575192146
563,90.23463013439938,54.45621731457326
564,90.25516066735871,55.55205497868063
565,90.31292882795512,53.528229276599234
566,90.27960053563756,53.630085957044344
567,90.26615481987268,65.20304947555287
568,90.3042250967706,66.97698036080514
569,90.49569072899172,65.50938496306044
570,90.46821000230277,59.16216613306677
571,90.6198504402936,55.862407240151086
572,90.55451832366917,57.30377611998009
573,90.62869171395627,55.513187033293185
574,90.66493588859804,57.65627269124675
575,90.58511144449301,54.345620030170096
576,90.73667872060233,67.05624695571149
577,90.67394024169461,69.81285163250107
578,90.80310244197092,66.16228318586501
579,90.88182600820262,62.528091236546324
580,90.73787938606199,56.739262188606396
581,90.83770595083196,55.464588795628444
582,90.77888965630127,51.84655872883005
583,90.76786012483606,52.18903816170193
584,90.72253389670784,50.497856520141355
585,90.57192982703761,61.975427633055794
586,90.77373377893275,65.26293918026123
587,90.87562676861825,62.157860999649564
588,91.00283915718089,60.8737784147907
589,90.90805969568679,57.44528077418772
590,90.9322327070163,57.17892877810318
591,90.94438779903653,57.81927390388885
592,90.94117979423538,55.3833356840648
593,90.95329902843896,54.85898510164052
594,90.8156224999253,69.2943168282419
595,91.13213409721462,70.09888400533771
596,91.24738425254431,70.45138675604015
597,91.22843973288359,66.248542347274
598,91.22240958668924,67.31225791740319
599,91.19860679705408,60.208497442793856
600,91.41377056576798,59.118207093227916
601,91.44760149589028,56.54281710974001
602,91.54326890593374,54.85181604595564
603,91.51571513875975,64.5176661538666
604,91.52329780818575,64.28737122482917
605,91.59580458306469,63.30901979548096
606,91.6447247591133,60.62692880619824
607,91.74289896798753,60.04815736196656
608,91.76372290740183,55.07533110499278
609,91.72458294622133,55.57166977073654
610,91.75240283739396,55.988256310805234
611,91.79266940292091,54.40125741793446
612,91.87654754145308,70.9818082791409
613,91.93025808094615,67.6318377839073
614,92.21776631701259,59.42581105484845
615,92.30481439691853,55.99409155926336
616,92.31926979488637,53.14646594931236
617,92.42942589251042,52.361517386561566
618,92.32544987062785,51.26400084414989
619,92.33614565251074,50.06514146329819
620,92.32688343991508,48.829920696186896
621,92.17861399249954,57.872843971056504
622,92.32461402859829,58.44288266938746
623,92.52471479330347,53.30833415949773
624,92.5049896436723,51.51350046079473
625,92.4657305069107,50.9558767089903
626,92.55741770542045,49.25819380073568
627,92.56642173132171,48.822170614050684
628,92.59455998595554,48.673968991971186
629,92.66308329398525,50.13003771497554
630,92.58733694960935,60.49551071172311
631,92.5874635070442,62.577883456422626
632,92.5317398717627,61.884839706491846
633,92.56984488520065,58.42338795994976
634,92.60691750892441,58.23909688008115
635,92.58502197542124,55.46145034964946
636,92.63489459123136,54.3765196493522
637,92.656237697728,53.98732156854033
638,92.71132637428533,53.16930357488485
639,92.81519333933774,62.265401576808365
640,92.9177333774846,63.031210111552305
641,92.94240711053665,58.9098252985537
642,92.83194543454655,58.93583213830133
643,92.78452279069329,52.50098200818427
644,92.81715544936911,51.55072353858834
645,92.77101821825991,52.391697851338066
646,92.78767621982735,50.82218501370775
647,92.81330832252763,49.98110482934091
648,92.89262941854226,60.19660568647149
649,92.98192782195288,57.76580060736172
650,92.95269518316793,55.54838528942105
651,93.06048333279925,57.62758433454253
652,93.08923648864845,55.632180414226745
653,93.135835933838,51.3796407529843
654,93.18929002586626,50.70476273164886
655,93.30384344718341,47.445227008503586
656,93.2649983221629,48.43030923793805
657,93.23665859631923,60.390479813055066
658,93.24517675564125,60.93659477168984
659,93.28246464482076,56.85956468895122
660,93.50519152687322,54.82713169889824
661,93.57203017960823,57.10349972752648
662,93.55889581892767,54.19605365132485
663,93.6207290922323,55.71426361706659
664,93.59195677188116,54.94038373735694
665,93.64893663620744,55.01735972045781
666,93.53853589607832,63.1474841933399
667,93.69470381616212,62.9107966872589
668,93.81437197573355,58.99479384570367
669,93.7294109479068,52.57069469454474
670,93.84603489029055,53.42905330017669
671,93.88280817514914,51.70393756712415
672,93.98169438976208,50.15665793564449
673,93.9245958084559,49.3011644271404
674,93.81945006282669,48.123252728701864
675,93.87394737378634,57.3995562947682
676,94.00723804615605,56.47837189404539
677,94.17502516535062,55.5491872834769
678,94.0905610011672,51.61836559359114
679,94.1249138155325,50.228698789634635
680,94.13685766885891,50.76735184249822
681,94.18777985537216,50.68967446853411
682,94.31341602903147,51.4757861661689
683,94.38490690989978,48.50357754826957
684,94.43758567083306,56.429484079429024
685,94.50544812104714,55.716765218279534
686,94.50902599491901,50.65607305924335
687,94.42438243944612,49.56631780386278
688,94.46515077559633,47.890472041003456
689,94.49599293557009,49.04464967671703
690,94.45759155810843,47.3650768622276
691,94.54388192480474,47.668753157210546
692,94.55064149424231,46.00933239185612
693,94.49354319706165,52.374155856168514
694,94.53451841808963,53.36224760937143
695,94.54778949358841,50.787884738949884
696,94.66220349607002,48.91344021205437
697,94.5761170507587,48.479099680637404
698,94.57515615114394,47.92610405087678
699,94.6071787404436,45.61268446640726
700,94.63425134600335,44.27953319422614
701,94.73074451312009,45.61713714509302
702,94.66425446520654,51.52225904876688
703,94.72310365063653,50.21509890482258
704,94.84546072096438,46.74385262194212
705,94.88711992359414,44.98393659635006
706,94.97042779401716,44.661465828044946
707,94.98575926993722,42.893981421412995
708,95.03021347651087,42.53937437247953
709,95.03822295255802,42.67486101370037
710,95.03761017904019,41.730385925888505
711,95.06589443402038,51.01677539602818
712,95.12751754801619,53.30128536177315
713,95.23713369316846,51.719031445403424
714,95.28509644109538,49.33845046129311
715,95.27538660071177,46.08100534105802
716,95.28583801049494,43.76441913369918
717,95.22108272015026,42.51074654066795
718,95.19371470753038,45.21186666753888
719,95.15011565917067,43.13880819691043
720,95.15763256729292,48.02972450245985
721,95.1225644902919,46.59740706183504
722,95.12808506476453,47.497281231331456
723,95.18864503681728,45.64561826724287
724,95.11872765604431,43.96675421672373
725,95.14375729584778,44.93194548045593
726,95.16587213620785,42.748163009161225
727,95.14915532510642,44.40559725254648
728,95.14246938138263,42.910854233184025
729,95.09539731205737,49.647342699466606
730,95.20001848747192,49.653075194281065
731,95.23765004134067,44.30096207471155
732,95.28745217399175,41.548051624511594
733,95.32169767814007,38.55690741336407
734,95.32171824523996,36.76476383267858
735,95.32102990102402,37.38126630258426
736,95.33756973813198,35.97934620071832
737,95.37267653728195,37.71364349410148
738,95.40765020300057,42.22461096434437
739,95.53387580855706,45.32664498085055
740,95.58770986155965,43.929723247857
741,95.5835494118038,41.82262155895669
742,95.5684655814121,40.357324349880564
743,95.42567303058567,36.32430844559385
744,95.43927165729492,37.10953953846298
745,95.40975943530086,35.46962274787143
746,95.4432089963223,35.527119969072686
747,95.38373213160546,43.693246829056136
748,95.44641524580929,42.634841636733405
749,95.6464279780968,43.92635684929512
750,95.65101801361739,41.06630486526715
751,95.75171803954652,39.84126465966095
752,95.80833507762941,39.48357137587473
753,95.89885628149254,36.25912177548755
754,95.91326746576948,37.00683932832298
755,95.86918326549167,35.22517015888402
756,95.87654532903248,43.13332706435066
757,95.71094365370024,40.68432016371707
758,95.69998592520479,38.76136180167098
759,95.72350059006271,38.45723668990126
760,95.73608868784177,36.38636684940126
761,95.80439235902452,39.66896186194348
762,95.82444185327915,37.85264190652433
763,95.83211613978455,38.18044375811775
764,95.91267054232121,37.425029465753276
765,95.94147304888031,41.69705436278044
766,96.014556208137,41.16612561196548
767,96.05338634136103,40.0620038088858
768,96.10696219645475,39.40884161525897
769,96.14930791144319,38.63842022476792
770,96.1679690848142,38.149099525532655
771,96.09090916158557,36.81399996303392
772,96.06877936482343,36.94567790917421
773,96.06346685194053,35.97328412970437
774,96.10529795590513,44.78947765524867
775,96.1861035763181,47.971778335066666
776,96.27506810963085,46.4821459860303
777,96.30882376282898,47.32816020387532
778,96.29276546843205,45.61036093670458
779,96.20774748105444,49.099762940343425
780,96.23389300805923,48.083768535680406
781,96.25449465103952,47.47632166671035
782,96.16600289078686,47.10688863107709
783,96.12528924322426,50.147685865934456
784,96.06753478304722,51.45923597427115
785,96.07186564865513,54.59445804823652
786,95.93429243838648,53.211313573994346
787,95.97539523168939,52.19239288791736
788,95.99713628246766,50.71009949570246
789,95.96714380351041,50.760305901445356
790,95.97725042122914,51.77404633428834
791,95.91266641140915,51.15720927437417
792,95.90022497797345,52.10352819324995
793,95.85802277918155,50.00579852182274
794,95.82221286042304,49.86925227653533
795,95.84896816455446,48.68509463240589
796,95.70068448949215,48.1974058068569
797,95.6615209154546,48.42520689227591
798,95.64412298327191,46.98062863893082
799,95.65673508307708,46.58078355698418
800,95.64141863779446,46.471231260336666
801,95.62450415817152,46.965549692853756
802,95.67498486052399,49.97003966585577
803,95.79481253212595,47.11303761950405
804,95.89246406884297,45.45756839170119
805,95.81382632697968,42.9388215629337
806,95.72016315726347,43.28965948228125
807,95.72671106487205,43.00900442362813
808,95.64667480832391,44.491097748179556
809,95.6480613039425,44.75274023466413
810,95.72913103207291,49.698816962621116
811,95.71160588416744,49.20903576336678
812,95.67626490622662,47.103355268068626
813,95.6309576668466,46.142892858278834
814,95.61403465941858,47.228101662245805
815,95.66091269114337,48.49547177153268
816,95.64534014202495,47.10180128771987
817,95.60250525951949,44.98024266754476
818,95.59818341288161,45.67179558530473
819,95.65780111989848,49.45868680432201
820,95.67158632723867,46.24956941001714
821,95.6635797938335,46.905975554249736
822,95.61978835035029,43.93088301070081
823,95.66772395903054,41.528480653205136
824,95.63479743596089,40.04079501149405
825,95.624446609471,38.74043832090383
826,95.75769028834834,37.6560973788982
827,95.80580841830951,36.4417284771441
828,95.81847032375846,37.510868236675144
829,95.92822237823916,39.41466800786959
830,95.98306248852923,37.62277852666325
831,96.06923982635678,36.61087989840597
832,96.19659401070946,36.760601593250406
833,96.21082674137605,36.16103032284182
834,96.20297413673751,35.64610433645321
835,96.18449957551867,36.76397985748537
836,96.21606936829005,37.43756366336801
837,96.2373499361052,40.7211975357072
838,96.28981309941041,43.75245398269514
839,96.3739018128157,45.744683568213155
840,96.37400490237877,42.34329360521547
841,96.37421484702946,43.64504827923048
842,96.43683570176192,43.277363905694166
843,96.50076258561252,41.613355132814775
844,96.52818887698827,41.0289807440075
845,96.48413943594718,41.52975548973189
846,96.54670462067887,41.32541091071205
847,96.62271874917101,41.54465648719179
848,96.59764647754739,41.393291340485014
849,96.5372011717551,39.34927556256787
850,96.53553109024521,39.09962016517832
851,96.5519286047186,37.90226329427101
852,96.54915510617145,37.46297769029117
853,96.50704669134628,37.509460970446796
854,96.56058470417763,36.45527529536157
855,96.58173867702095,38.83079750390639
856,96.49317370706487,41.68233242589807
857,96.5298350635412,43.31330252497812
858,96.5468146629853,41.61899025189851
859,96.53791973059622,40.678246693165526
860,96.577339585287,39.38107225101741
861,96.57567976260682,41.93891956623784
862,96.53624659626087,41.36580263212271
863,96.53020030416491,43.148898793189815
864,96.52358843809978,46.43682298051328
865,96.37178183321245,43.97768587841562
866,96.27024502173956,41.17573773477304
867,96.28031802718675,42.10989928119172
868,96.25681554394743,41.36272278063417
869,96.25314964654625,40.735042735593815
870,96.36434678062987,37.35494655166425
871,96.4017996127793,37.93667007364131
872,96.3484940978096,38.993651952285155
873,96.30824965750688,40.70319543503994
874,96.3779029962466,39.46714141049942
875,96.37997045213824,37.260222631272406
876,96.4417169104898,34.62798857568788
877,96.44155899174842,33.677945639023775
878,96.41027532312688,32.78562998185089
879,96.40382006939446,32.66989297944649
880,96.38449635462213,32.654972645371416
881,96.4261455203302,32.04841045762756
882,96.47116516369323,34.56330648498554
883,96.45554365811917,34.49582504873621
884,96.36562230062275,32.38608532508365
885,96.3486129026254,31.883058364044484
886,96.34594021889251,30.918195306931807
887,96.36888963713359,31.055624461471883
888,96.34294863853081,31.383678052662074
889,96.36162422931811,31.2816413170331
890,96.36558413348503,31.05093283813696
891,96.4656737560354,33.98569922303067
892,96.4219717589681,35.18714212951445
893,96.41739422797556,35.247253124318306
894,96.41493556488797,34.9198558803782
895,96.42077327037784,34.24240553484742
896,96.46115315043888,33.07885945793053
897,96.46409319130947,32.139410486023486
898,96.45183873330632,31.23517923958692
899,96.46666206788696,31.23423890596355
900,96.56052904453205,32.65086427662079
901,96.57766756867736,34.20189729317893
902,96.52179556346935,32.799154580317776
903,96.49071050379676,31.762467936633506
904,96.48241152661878,31.58074514400204
905,96.47199907447958,31.08170535030435
906,96.4494882876823,31.22091631490009
907,96.42522697361923,31.513112795595696
908,96.44723704594479,31.016094513347824
909,96.43013308669084,33.072228534802676
910,96.46112586768983,32.59634228777252
911,96.43825959246159,32.35233933101795
912,96.4216224943243,31.727104923684955
913,96.4212374175651,30.06839689105081
914,96.42757490103827,29.75771139321462
915,96.42871446737782,29.88364342687069
916,96.40846304911821,29.90081203643518
917,96.38838775642357,30.345448417107185
918,96.38118119435052,33.55850912384283
919,96.41385900299326,32.65417725084313
920,96.4323838784321,32.49590210973505
921,96.40974575087841,32.66850707384358
922,96.41224005501851,31.60206803253645
923,96.40489612388224,30.76536998576566
924,96.41195476121464,30.639002530290973
925,96.41089338246167,30.652247064751645
926,96.378974356312,30.917507848192617
927,96.36604162111045,33.120360706360735
928,96.42496639085124,32.59020580725052
929,96.4297774304573,32.13498206534441
930,96.4315947750133,31.547172249608337
931,96.43910957328548,31.363750940266993
932,96.43886364326036,31.127542553498337
933,96.44735373134294,31.324100339406574
934,96.4241571019677,31.35291840129179
935,96.42063818121495,31.1884657669043
936,96.44963797761773,33.618554429581806
937,96.45424106601709,33.289897363760375
938,96.46705946844877,33.829086072683914
939,96.41538016683208,33.89792419502957
940,96.41079800136892,32.663933850410615
941,96.39901869681094,32.6936029274684
942,96.39694218301229,32.703747728888885
943,96.40097897263418,33.21348041368763
944,96.40973411469511,32.76729979525911
945,96.41715441318142,35.494685047126055
946,96.40946003526999,36.04987533890101
947,96.37895916320376,36.212565560128844
948,96.36994204161323,36.09320656944239
949,96.37638523508268,35.67022881381697
950,96.40591409838974,34.55555338166676
951,96.43124517716447,33.852199205802904
952,96.46397555575949,33.63867525231765
953,96.45283084742482,33.49105972066661
954,96.5001134552363,35.16058748501386
955,96.51375548206487,34.20775517795598
956,96.50904125207734,34.75430747918118
957,96.5187138708335,34.43138030952607
958,96.50600982080833,34.37192978111221
959,96.5253776894467,33.975609937709145
960,96.55910093324526,34.2116722938914
961,96.58106701856406,33.56257957019744
962,96.57083253711957,33.56913909100332
963,96.57813095248308,35.0384397821536
964,96.5310851008779,35.49235134346149
965,96.52253233212555,36.123848433575844
966,96.4790510283015,35.515759334936966
967,96.45135214888788,36.42761474837475
968,96.4234695301829,36.54582102455279
969,96.38573394185744,36.668927963788924
970,96.34673387549216,37.69252179641742
971,96.35701601737196,35.46603465524346
972,96.38115144685344,40.40135926549341
973,96.39413790105418,38.88622790727247
974,96.28643850537703,39.44730491483086
975,96.30434776154284,41.710874705843615
976,96.30664991605407,39.50762847864858
977,96.26640433057064,39.52847855381361
978,96.2273971705753,39.5647689283191
979,96.25750463754545,40.48295304986303
980,96.32041231169892,39.954789397666204
981,96.29120395370678,38.32461986616844
982,96.37981754180365,37.92873730765964
983,96.35610246808717,35.51862874765168
984,96.3538309443415,35.44553273811471
985,96.3392321197872,34.071752759776835
986,96.34118535545406,33.87589965789903
987,96.32331699623536,33.21640829402067
988,96.31889191049866,31.965936877808645
989,96.32517892123275,33.069726979134195
990,96.33484671344279,34.764363211728394
991,96.3256434425765,35.7013224366637
992,96.41481781688681,36.18561605700359
993,96.46223518603173,34.59610289908314
994,96.51083814947086,34.5115723847465
995,96.52988652537522,34.11952535922114
996,96.53011785001628,33.66407361421083
997,96.55210596045572,32.76037658234883
998,96.55334200695069,32.57276514130268
999,96.55124460326442,34.51696413180646
1000,96.56964857452024,33.93203036611501
1001,96.6031061169636,34.131594731865206
1002,96.63201701433022,33.4454899822804
1003,96.63572541399145,33.087789765495266
1004,96.62573125316648,32.951745435209716
1005,96.62439848987486,32.88339966779126
1006,96.62120888504126,32.832374910460565
1007,96.61421449207467,32.754754041283476
1008,96.5923415545301,35.333938873437404
1009,96.61325924359402,33.94553906832609
1010,96.59346845404477,33.26143694001757
1011,96.59083896604074,33.686813199094736
1012,96.59506109590824,33.03847134480856
1013,96.6036510345204,33.105283336829245
1014,96.60609572904141,33.00600151960449
1015,96.62292997675252,32.638128756417984
1016,96.63126282075596,32.34357218612064
1017,96.64889966585069,34.717398109879184
1018,96.67810583010018,33.42410284459783
1019,96.71650442083289,33.286599482861114
1020,96.70510054912376,33.25237616800815
1021,96.69853332299583,33.20914626115218
1022,96.71436791047667,32.76765379977696
1023,96.71688165809599,32.80657691661566
1024,96.71432112734342,32.644145511465865
1025,96.7155173884205,32.48646430717847
1026,96.71588614343084,33.85578485096747
1027,96.74754993828317,33.12180489562685
1028,96.75795207559815,33.302311171902886
1029,96.74082730726009,33.947478004196356
1030,96.76218459198721,33.48790619434563
1031,96.77306548077841,32.87254427893267
1032,96.77897396754575,32.717434516309694
1033,96.7821162080301,32.42759313088163
1034,96.78288552019436,32.29491126551304
1035,96.80017750303676,32.43939484585851
1036,96.80057369830246,32.1275738249431
1037,96.8028060780042,32.02868931526867
1038,96.80413952344372,31.99569695720677
1039,96.80505828484226,31.97954116324665
1040,96.80544126763532,31.993135105144532
1041,96.80630746332831,31.994949861626605
1042,96.80818422066315,31.981210144437824
1043,96.80793762066654,31.992405831552112
1044,96.79274265309816,34.296528810885
1045,96.81318032335552,34.1652481255633
1046,96.83832914413257,34.0566452533721
1047,96.84282228295457,33.02591642966527
1048,96.84871510621582,32.8122127640245
1049,96.8472821586977,32.825839897113
1050,96.84124172296349,32.93424245846756
1051,96.85309372103376,32.73909985403617
1052,96.85090684767472,32.715763258769606
1053,96.83714748449663,33.693065776094585
1054,96.85594237981297,33.122472438844284
1055,96.86777073646867,32.88092616994969
1056,96.86021300233594,32.88344459387611
1057,96.86477402043992,32.93879859460631
1058,96.86658116844418,32.7803907713952
1059,96.86515770691967,32.819148234188425
1060,96.87202928524248,33.53897097885111
1061,96.88838571192724,34.265834228033334
1062,96.91415917634228,34.81886839376513
1063,96.92568993419532,33.56934483866641
1064,96.93154416699409,32.75004740644377
1065,96.93245315074827,32.758691773804884
1066,96.9325176138211,33.65279757565188
1067,96.93500887459139,33.66978211940865
1068,96.92637805871655,33.377367859726554
1069,96.91951854558764,33.39476467188738
1070,96.91235131156695,32.86056124753363
1071,96.91345802968769,33.207781199307405
1072,96.91169666303779,33.23252874219111
1073,96.90110714856284,33.33405804882815
1074,96.89479597512438,33.38225197028254
1075,96.89818207786838,33.33944390486239
1076,96.89921583086347,33.34334840426725
1077,96.89888577054178,33.347430349654644
1078,96.89585267414706,33.36394747158526
1079,96.89020829239278,33.372120037086106


==> csv/ZRH_NEW/mfddata.csv <==
,0,1,2,3
0,0.2841124910580812,13.869906352822069,0.0,1.4177918900357478
1,0.9903140108209177,35.13034674765882,0.1282685846777285,7.506262270331705
2,1.72054775692058,61.50341685649203,0.256537169355457,13.491310531260384
3,2.4256236150670523,87.37028600354341,0.3848057540331855,19.374121118300152
4,2.975512709233307,98.65856745127816,0.513074338710914,25.15586917609497
5,3.5242456347901574,133.83953429511516,0.6413429233886425,30.837720593925802
6,4.262706175351703,150.74664641862822,0.769611508066371,36.420832051076424
7,4.795205049878082,159.70640344216656,0.8978800927440995,41.90635106209352
8,5.376069495127478,196.2541128828145,1.026148677421828,47.295416021941286
9,6.069699859322622,192.96380663123261,1.1544172620995565,52.5891562510502
10,6.1633670220214185,206.07441154138192,1.282685846777285,57.788692040260294
11,7.040510214004453,225.3100480890914,1.4109544314550135,62.89513469565878
12,7.281188796322242,206.32751202227283,1.539223016132742,67.90958658331193
13,7.563913981584313,242.115920020248,1.6674916008104705,72.83314117389143
14,8.20539734184553,232.7512022272842,1.795760185488199,77.66688308719507
15,8.349385005493696,235.2822070361934,1.9240287701659275,82.41188813656171
16,9.066396773744993,256.3907871424956,2.052297354843656,87.06922337318069
17,9.333336424453234,235.3834472285497,2.1805659395213848,91.63994713029567
18,9.751777515513833,259.1242723361175,2.308834524199113,96.12510906730259
19,10.450417666388407,262.8701594533029,2.4371031088768413,100.52575021374228
20,10.399645139540985,240.19235636547714,2.56537169355457,104.84290301318724
21,11.037150433679463,277.296886864085,2.693640278232299,109.07759136702279
22,11.66954124328517,258.5674512781574,2.821908862910027,113.23083067812266
23,11.60996602117435,256.3907871424956,2.9501774475877554,117.30362789441895
24,12.195281735987033,267.83092887876484,3.078446032265484,121.29698155236632
25,12.175921509369447,246.51986838774994,3.206714616943213,125.2118818203007
26,12.29389575992687,258.66869147051375,3.334983201620941,129.0493105416922
27,12.991841945722252,258.7699316628702,3.4632517862986694,132.8102412782925
28,12.977732894197459,234.42166540116426,3.591520370976398,136.49563935317667
29,13.576785275891147,264.18628195393575,3.719788955654127,140.1064618936791
30,13.955663373044755,248.03847127309544,3.848057540331855,143.6436578742239
31,14.254739907806636,254.9228043533283,3.9763261250095834,147.1081681590499
32,14.996518416255137,275.8289040749177,4.104594709687312,150.50092554482973
33,15.156659903766402,255.07466464186285,4.232863294365041,153.8228548031831
34,15.93865650925801,273.19665907365226,4.3611318790427696,157.07487272308506
35,16.290145074633653,269.5013920526449,4.489400463720497,160.25788815316793
36,16.22961856935354,247.4310301189572,4.617669048398226,163.37280204391809
37,17.04331982042421,283.5231586940015,4.745937633075955,166.42050748976683
38,17.171168038058923,260.99721589471017,4.874206217753683,169.40188977107576
39,17.112416326577875,247.98785117691725,5.002474802431411,172.3178263960163
40,17.423624284399487,260.9972158947102,5.13074338710914,175.16918714234396
41,17.545416260973028,233.51050366995696,5.259011971786869,177.95683409906658
42,17.973601752088697,256.6945077195647,5.387280556464598,180.68162170800719
43,18.57704597422768,257.5550493545938,5.515549141142325,183.34439680526094
44,18.986158863819764,232.7512022272842,5.643817725820054,185.94599866254694
45,19.682856626213358,261.19969627942294,5.772086310497783,188.48725902845365
46,20.26024193770768,237.10453049860794,5.900354895175511,190.96900216957943
47,20.561059612394754,237.8638319412807,6.028623479853239,193.3920449115669
48,21.01016596958157,250.51885598582638,6.156892064530968,195.75719668003205
49,21.374048529166963,229.81523664894965,6.285160649208697,198.0652595413873
50,21.615315998618104,229.35965578334603,6.413429233886426,200.3170282435593
51,22.06832957655799,217.41331308529485,6.541697818564153,202.51329025660084
52,22.223276375737644,191.85016451531257,6.669966403241882,204.6548258131973
53,22.653053498002663,212.19944317894206,6.798234987919611,206.7424079490673
54,22.876867463094072,208.65603644646924,6.926503572597339,208.77680254325782
55,23.610462557313323,211.59200202480386,7.0547721572750675,210.75876835833358
56,24.39307467910651,216.09719058466214,7.183040741952796,212.689057080461
57,24.91625439839318,190.9390027841053,7.311309326630525,214.56841335938617
58,25.37208184873913,186.99063528220705,7.439577911308254,216.39757484830747
59,25.832411085973597,181.0174639331815,7.5678464959859815,218.17727224364242
60,26.32039098566485,187.09187547456338,7.69611508066371,219.90822932468907
61,26.905560448873256,207.64363452290561,7.824383665341439,221.59116299318137
62,27.021035266926265,173.47506960263226,7.952652250019167,223.22678331273923
63,27.64602238497234,169.47608200455582,8.080920834696895,224.81579354821295
64,28.422262576893132,175.65173373829413,8.209189419374624,226.35889020492183
65,28.730143429685953,149.53176411035182,8.337458004052353,227.8567630677871
66,29.169437904500917,197.3677549987345,8.465726588730082,229.31009524035954
67,29.483814506428573,221.91850164515313,8.59399517340781,230.719563183741
68,30.34277704356074,208.95975702353837,8.722263758085539,232.08583675540086
69,30.737358482763188,231.5363199190079,8.850532342763266,233.40957924788614
70,31.176897208218705,210.78208048595292,8.978800927440995,234.69144742742665
71,31.437513074453907,188.10427739812707,9.107069512118724,235.93209157243402
72,31.797963424632883,224.50012655024045,9.235338096796452,237.13215551189538
73,31.868743320010708,215.64160971905847,9.363606681474181,238.2922766636611
74,32.307696856037666,200.40496076942546,9.49187526615191,239.4130860726274
75,32.78906094040006,186.33257403189066,9.620143850829638,240.49520844881263
76,33.14988254731629,153.83447228549733,9.748412435507365,241.53926220532864
77,33.65970182652389,165.88205517590484,9.876681020185094,242.54585949624575
78,33.947074126733945,193.8243482662617,10.004949604862823,243.51560625435295
79,34.477270010838524,203.79650721336372,10.133218189540552,244.4491022288116
80,34.838817328047256,205.92255125284737,10.26148677421828,245.34694102270393
81,35.09184262152335,194.735509997469,10.389755358896009,246.2097101304761
82,35.09969211470756,195.19109086307265,10.518023943573738,247.03799097527525
83,35.169195270469814,189.97722095671983,10.646292528251466,247.8323589461807
84,35.38230604235495,207.99797519615288,10.774561112929195,248.5933834353305
85,35.95957810133685,236.9020501138952,10.902829697606922,249.32162787494104
86,36.36361402584133,228.1953935712478,11.03109828228465,250.0176497742221
87,36.620263908565576,211.59200202480386,11.15936686696238,250.6820007561856
88,37.00011763067184,214.17362692989116,11.287635451640108,251.31522659434896
89,37.47372705823896,201.77170336623638,11.415904036317837,251.9178672493329
90,37.95123054448488,233.3586433814224,11.544172620995566,252.49045690535343
91,38.42069801799632,241.0528980005062,11.672441205673294,253.03352400660808
92,38.50803109249335,209.26347760060744,11.800709790351021,253.54759129355702
93,38.73134250035343,218.57757529739308,11.92897837502875,254.033175839098
94,38.78811600461264,188.5598582637307,12.057246959706479,254.49078908463594
95,39.11848607722261,174.68995191090863,12.185515544384208,254.92093687604637
96,39.45371057423383,204.04960769425463,12.313784129061936,255.3241194995344
97,39.539634993008036,193.47000759301443,12.442052713739665,255.70083171738662
98,39.938129443761525,198.12705644140723,12.570321298417394,256.05156280361854
99,40.50109754533589,191.44520374588714,12.698589883095122,256.3767965795152
100,41.04191123507284,162.13616805871933,12.826858467772851,256.67701144906783
101,41.3845831155717,170.64034421665403,12.955127052450578,256.95268043430286
102,41.578953874517005,208.90913692736015,13.083395637128307,257.204271210507
103,41.55192615359131,223.53834472285496,13.211664221806036,257.4322461413456
104,41.89217710614827,219.53935712477855,13.339932806483764,257.63706231387584
105,42.14932399411451,187.6486965325234,13.468201391161493,257.8191715734543
106,42.43110830337638,170.18476335105038,13.596469975839222,257.97902055853876
107,42.683333643475194,152.2652493039737,13.72473856051695,258.11705073538417
108,42.75036111291433,181.8780055682106,13.853007145194677,258.2336984326334
109,43.05564760847636,194.58364970893447,13.981275729872406,258.32939487580194
110,43.385322392680585,170.13414325487219,14.109544314550135,258.4045662216573
111,43.77175959937366,146.49455833966084,14.237812899227864,258.459633592493
112,44.0084349125758,133.1308529486206,14.366081483905592,258.49501311029576
113,44.211584589542085,111.87041255378386,14.494350068583321,258.51111593080833
114,44.48108944262495,178.23335864338142,14.62261865326105,258.5083482774861
115,44.76458481504659,205.97317134902556,14.750887237938779,258.48711147534834
116,45.14006092504854,182.99164768413058,14.879155822616507,258.44780198472324
117,45.432604327189445,173.52568969881042,15.007424407294234,258.39081143488795
118,45.769224820378064,150.54416603391545,15.135692991971963,258.31652665760276
119,46.38634788311068,135.5099974689952,15.263961576649692,258.22532972053943
120,46.80565154835961,175.95545431536323,15.39223016132742,258.11759796060426
121,46.896461848603025,176.96785623892686,15.52049874600515,257.99370401715504
122,47.37717323212958,153.37889141989368,15.648767330682878,257.8540158651129
123,47.83027357376162,136.87674006580613,15.777035915360607,257.69889684796783
124,48.03257903149212,106.04910149329284,15.905304500038334,257.52870571067996
125,48.446778686519515,109.54188812958745,16.033573084716064,257.3437966324728
126,48.90264053921936,160.92128575044293,16.16184166939379,257.1445192595234
127,49.69020889295806,161.68058719311568,16.29011025407152,256.9312187375453
128,50.50802900717374,150.59478613009367,16.41837883874925,256.7042357442665
129,50.83603308324829,129.3343457352569,16.546647423426975,256.4639065218009
130,51.1140572883115,111.36421159200202,16.674916008104706,256.21056290891585
131,51.324414060774046,98.05112629713996,16.803184592782433,255.944532373192
132,51.59509767591053,142.44495064540624,16.931453177460163,255.66613804307883
133,52.03023894861124,169.83042267780309,17.05972176213789,255.3756987398447
134,52.526886068317914,131.7134902556315,17.18799034681562,255.0735290094198
135,52.70804176972366,115.00885851683117,17.316258931493348,254.75993915413488
136,52.81867313332449,95.6213616805872,17.444527516171078,254.43523526435413
137,52.92141808446591,77.19564667172867,17.572796100848805,254.09971925000235
138,53.34135754921543,149.4811440141736,17.701064685526532,253.75368887198496
139,53.80519159973629,155.30245507466464,17.829333270204263,253.39743777350517
140,54.077424706390424,135.5606175651734,17.95760185488199,253.03125551127363
141,54.63799534435012,133.63705391040244,18.08587043955972,252.65542758661255
142,54.89299942973317,107.26398380156921,18.214139024237447,252.27023547645462
143,55.13130886210235,102.65755504935458,18.342407608915178,251.8759566642364
144,55.54266338195884,165.88205517590484,18.470676193592904,251.47286467068545
145,55.945687941191395,167.1981776765376,18.59894477827063,251.06122908450274
146,56.70969948815796,149.17742343710455,18.727213362948362,250.64131559293813
147,56.83570381672611,130.8023285244242,18.85548194762609,250.21338601226134
148,56.97096828961401,110.70615034168564,18.98375053230382,249.77769831812745
149,57.46607345113164,109.99746899519108,19.112019116981546,249.33450667583543
150,57.834160300341146,166.0845355606176,19.240287701659277,248.8840614704817
151,58.1487624938337,173.42444950645407,19.368556286337004,248.4266093370093
152,58.71055780560572,158.79524171095923,19.49682487101473,247.96239319014865
153,59.089032834902355,138.0916223740825,19.62509345569246,247.4916522542558
154,59.2200545549835,131.86535054416603,19.753362040370188,247.0146220930425
155,59.58895370127004,120.12148823082764,19.88163062504792,246.53153463920256
156,59.757188508205296,167.35003796507215,20.009899209725646,246.04261822393093
157,59.99184004461171,172.96886864085042,20.138167794403376,245.54809760633796
158,60.204844801590966,153.6826119969628,20.266436379081103,245.04819400275852
159,60.243845986754906,137.07922045051885,20.394704963758834,244.5431251159544
160,60.391273011631334,123.25993419387497,20.52297354843656,244.03310516421172
161,60.46836410003339,101.18957226018729,20.651242133114287,243.51834491033262
162,60.62791124519926,155.90989622880286,20.779510717792018,242.9990516905212
163,60.650190569181504,156.06175651733736,20.907779302469745,242.47542944316407
164,60.852726734798495,132.62465198683878,21.036047887147475,241.9476787375044
165,61.12801813661469,123.76613515565678,21.164316471825202,241.41599680221222
166,61.154740344276725,110.40242976461656,21.292585056502933,240.88057755384645
167,60.91074777487049,95.41888129587446,21.42085364118066,240.34161162521357
168,61.363703251918324,173.67754998734497,21.54912222585839,239.79928639361995
169,61.82770992693894,185.21893191597064,21.677390810536117,239.25378600901763
170,61.985785706770116,172.81700835231584,21.805659395213844,238.70529142204535
171,62.06542358498301,144.82409516578082,21.933927979891575,238.15398041196445
172,62.080884281930786,124.52543659832953,22.0621965645693,237.60002761448789
173,62.37727666376,116.62870159453301,22.190465149247032,237.04360454950407
174,62.45952252562491,158.23842065299925,22.31873373392476,236.48487964869594
175,62.8386550212458,155.90989622880284,22.44700231860249,235.92401828305248
176,63.19348956415955,124.373576309795,22.575270903280217,235.36118279027679
177,63.32117367832542,104.83421918501645,22.703539487957944,234.79653250208702
178,63.59528832574612,99.41786889395091,22.831808072635674,234.23022377141274
179,63.79429929792367,84.99114148316882,22.9600766573134,233.66240999948346
180,64.0254765114836,129.28372563907868,23.08834524199113,233.093241662815
181,64.30514854222618,143.4573525689699,23.21661382666886,232.52286634008746
182,64.51556145567162,119.9696279422931,23.34488241134659,231.95142873891803
183,64.93407036286956,114.75575803594026,23.473150996024316,231.3790707225295
184,65.16983169379125,92.48291571753988,23.601419580702043,230.8059313363114
185,65.34205641463136,88.18020754239433,23.729688165379773,230.23214683427656
186,65.1884616652297,141.68564920273352,23.8579567500575,229.65785070541202
187,65.24448895478844,145.93773728170083,23.98622533473523,229.08317369992324
188,65.30470743160865,129.2837256390787,24.114493919412958,228.50824385537462
189,65.62606744628322,117.69172361427485,24.24276250409069,227.93318652272217
190,65.71357360305205,101.6957732219691,24.371031088768415,227.3581243922421
191,65.93753464276642,82.9663376360415,24.499299673446146,226.78317751935316
192,66.22374091638046,147.60820045558086,24.627568258123873,226.20846335033352
193,66.6780948988871,147.50696026322453,24.7558368428016,225.63409674793192
194,66.92907249121961,133.83953429511516,24.88410542747933,225.06019001687326
195,66.98725213297699,114.85699822829666,25.012374012157057,224.486852929258
196,67.00991927305434,102.9106555302455,25.140642596834788,223.91419274985662
197,67.0019649080137,93.49531764110353,25.268911181512514,223.34231426129963
198,66.94377677842233,134.5988357377879,25.397179766190245,222.77131978915764
199,67.30856311360611,127.46140217666415,25.525448350867972,222.20130922692144
200,67.74634554986268,114.19893697798024,25.653716935545702,221.632380060872
201,67.93686474280136,104.22677803087828,25.78198552022343,221.06462739484775
202,67.97171064792909,96.98810427739812,25.910254104901156,220.49814397490326
203,67.9122233080769,84.13059984813971,26.038522689578887,219.93302021386663
204,68.00795777241927,134.80131612250062,26.166791274256614,219.36934421578528
205,68.69464953898303,139.35712477853707,26.295059858934344,218.8072018002724
206,69.03337333014724,110.35180966843836,26.42332844361207,218.2466765267441
207,69.20644757189228,91.11617312072893,26.5515970282898,217.68784971854942
208,69.33498816163835,79.72665148063783,26.67986561296753,217.13080048700004
209,69.41011101953046,75.22146292077954,26.808134197645256,216.57560575528942
210,69.73733681050632,112.02227284231839,26.936402782322986,216.02234028230777
211,69.75048625204208,115.05947861300936,27.064671367000713,215.4710766863536
212,70.0308011517492,99.62034927866361,27.192939951678444,214.9218854687359
213,69.94555827339208,95.72260187294357,27.32120853635617,214.37483503727253
214,69.88578464617095,79.92913186535054,27.4494771210339,213.82999172968533
215,69.99190118581758,72.89293849658314,27.577745705711628,213.2874198368832
216,70.22937279404294,122.04505188559857,27.706014290389355,212.7471816261469
217,70.29718439321923,112.62971399645659,27.834282875067085,212.20933736420452
218,70.52186351414488,100.22779043280183,27.962551459744812,211.67394534019888
219,70.6891031029181,87.16780561883067,28.090820044422543,211.141061888556
220,70.66901676365107,82.7132371551506,28.21908862910027,210.6107414117409
221,70.67794367150628,82.00455580865604,28.347357213778,210.08303640291228
222,70.80140690114837,132.72589217919514,28.475625798455727,209.55799746847018
223,71.08981609640867,128.0688433308023,28.603894383133458,209.0356733504973
224,71.3683735122643,106.96026322450012,28.732162967811185,208.51611094909543
225,71.57511385773756,86.86408504176158,28.86043155248891,207.9993553446169
226,71.61151893320852,83.21943811693241,28.988700137166642,207.48544981978887
227,71.78095248502648,70.76689445709947,29.11696872184437,206.97443588173266
228,71.94170212223496,102.15135408757276,29.2452373065221,206.4663532838784
229,72.4324909019726,112.3259934193875,29.373505891199827,205.96124004777198
230,72.51534864659304,96.38066312325992,29.501774475877557,205.45913248477896
231,72.63882157676194,91.41989369779803,29.630043060555284,204.96006521768032
232,72.75939735392576,83.47253859782333,29.758311645233015,204.46407120216355
233,72.82032448749027,69.60263224500127,29.88658022991074,203.97118174820855
234,73.0649878542787,122.95621361680588,30.01484881458847,203.4814265413689
235,73.13778972214105,120.72892938496582,30.1431173992662,202.99483366394384
236,73.26359013012174,92.3816755251835,30.271385983943926,202.51142961604853
237,73.08605325478081,89.44570994684891,30.399654568621656,202.03123933657625
238,73.23627869446642,71.88053657301948,30.527923153299383,201.554286224056
239,73.26886508823756,62.11085801063022,30.656191737977114,201.08059215740496
240,73.25887832696075,97.0893444697545,30.78446032265484,200.6101775165735
241,73.4105423432971,87.52214629207796,30.912728907332568,200.14306120308606
242,73.78797582085157,76.94254619083776,31.0409974920103,199.67926066047573
243,73.65618018557761,65.80612503163756,31.169266076688025,199.21879189461475
244,73.62895202272635,60.389774740572,31.297534661365756,198.76166949393567
245,73.62521007226336,57.757529739306506,31.425803246043483,198.3079066495517
246,73.80258069414741,97.34244495064542,31.554071830721213,197.85751517526714
247,74.15439782624854,95.77322196912174,31.68234041539894,197.4105055274851
248,74.38490642053446,90.9136927360162,31.810609000076667,196.9668868250081
249,74.21861074882275,86.05416350291065,31.938877584754398,196.52666686873243
250,74.2264901423575,81.90331561629968,32.06714616943213,196.0898521612408
251,74.33753631748363,72.1336370539104,32.195414754109855,195.65644792628262
252,74.32452920530643,113.13591495823842,32.32368333878758,195.2264581281545
253,74.53195954128614,118.45102505694763,32.45195192346531,194.79988549097374
254,74.70046295240806,97.84864591242723,32.58022050814304,194.37673151784392
255,74.82844258142022,78.25866869147052,32.70848909282077,193.95699650991685
256,75.11190634604482,69.34953176411035,32.8367576774985,193.54067958534824
257,75.28367479211614,58.364970893444706,32.965026262176224,193.12777869814926
258,75.45726338883026,95.41888129587446,33.09329484685395,192.7182906569283
259,75.74722333403177,92.3310554290053,33.221563431531685,192.3122111435343
260,76.0873567221217,68.84333080232852,33.34983201620941,191.90953473158544
261,76.37723522016644,62.87015945330297,33.47810060088714,191.51025490489957
262,76.58425099067259,57.85876993166286,33.606369185564866,191.11436407581488
263,76.62196124535072,54.87218425715009,33.7346377702426,190.72185360340788
264,76.66350068485616,82.96633763604152,33.86290635492033,190.33271381160267
265,76.59723004252028,82.66261705897242,33.991174939598054,189.94693400717614
266,76.74669461636873,68.59023032143762,34.11944352427578,189.56450249765928
267,76.86989605816592,62.26271829916477,34.24771210895351,189.18540660912726
268,77.13537443290723,51.12629713996457,34.37598069363124,188.80963270389225
269,77.21558583320993,45.203745887117186,34.50424927830897,188.43716619808168
270,77.23371087759408,80.18223234624146,34.632517862986695,188.06799157911848
271,77.48459364387207,83.57377879017969,34.76078644766442,187.70209242309082
272,77.39376246261402,75.22146292077954,34.889055032342156,187.33945141201698
273,77.28008774891717,65.85674512781574,35.01732361701988,186.98005035100667
274,77.10410337824031,60.08605416350291,35.14559220169761,186.62387018531646
275,77.08400236906986,57.909390027841056,35.27386078637534,186.27089101729447
276,77.24232695005342,95.06454062262718,35.402129371053064,185.9210921232272
277,77.66244623707205,97.59554543153632,35.5303979557308,185.57445197007587
278,77.65559876519494,83.72563907871424,35.658666540408525,185.2309482321075
279,77.53038102016934,81.39711465451784,35.78693512508625,184.8905578074224
280,77.76830509911143,71.47557580359403,35.91520370976398,184.55325683437295
281,77.74421167525804,62.81953935712478,36.043472294441706,184.21902070788101
282,78.05405426748584,93.59655783345988,36.17174087911944,183.88782409564269
283,78.46202905153365,91.11617312072893,36.30000946379717,183.5596409542381
284,78.6466693541675,77.70184763351051,36.428278048474894,183.23444454512332
285,78.43216379770956,73.09541888129588,36.55654663315262,182.9122074505268
286,78.36234702877934,64.33814224247027,36.684815217830355,182.59290158923457
287,78.52609574097967,65.75550493545938,36.81308380250808,182.27649823227105
288,78.80327904897423,112.68033409263478,36.94135238718581,181.9629680184741
289,78.8676531026505,109.3394077448747,37.069620971863536,181.65228096996742
290,78.93042138749708,90.71121235130346,37.19788955654126,181.34440650752006
291,78.89598681673718,81.34649455833966,37.326158141219,181.03931346580887
292,79.02348453119366,69.55201214882308,37.454426725896724,180.73697010856998
293,79.27183401226179,65.60364464692482,37.58269531057445,180.43734414364596
294,79.44412816187865,100.48089091369275,37.71096389525218,180.14040273792608
295,79.74075453246084,94.20399898759807,37.83923247992991,179.84611253218551
296,79.6299055927933,94.15337889141989,37.96750106460764,179.55443965581208
297,79.5895578055968,76.2338648443432,38.095769649285366,179.26534974143337
298,79.73714064485645,66.81852695520121,38.22403823396309,178.97880793943347
299,79.7557810680643,61.04783599088838,38.35230681864082,178.69477893236996
300,79.90371149223408,92.17919514047077,38.480575403318554,178.41322694927615
301,79.84372481385186,90.6099721589471,38.60884398799628,178.13411577986972
302,79.71143031507815,76.48696532523412,38.73711257267401,177.8574087886414
303,79.64612802841452,74.512781574285,38.865381157351734,177.58306892885534
304,79.6598280472924,69.40015186028853,38.99364974202946,177.31105875642484
305,79.90486547609557,51.93621867881549,39.121918326707195,177.0413404436977
306,79.59929093475125,92.43229562136167,39.25018691138492,176.77387579312804
307,79.57117167177765,87.87648696532523,39.37845549606265,176.50862625084702
308,79.69506836749906,66.00860541635029,39.506724080740376,176.2455529201196
309,79.62651491823948,69.34953176411035,39.63499266541811,175.98461657470776
310,79.52895255172754,68.69147051379397,39.76326125009584,175.7257776721181
311,79.59122049361326,60.89597570235383,39.891529834773564,175.468996366751
312,79.57848930891635,87.47152619589977,40.01979841945129,175.21423252293604
313,79.65096580548465,74.56340167046318,40.14806700412902,174.96144572786926
314,79.63594579878908,61.300936471779295,40.27633558880675,174.71059530444361
315,79.78323325180628,58.618071374335614,40.40460417348448,174.4616403239643
316,79.93821013475412,49.86079473551,40.532872758162206,174.21453961877853
317,80.171986388426,45.760566945077194,40.66114134283993,173.96925179477662
318,80.44204849466341,77.04378638319412,40.78940992751767,173.72573524380263
319,81.07044449720465,73.34851936218678,40.917678512195394,173.48394815595685
320,81.21964769898473,61.35155656795747,41.04594709687312,173.24384853178663
321,81.47887519445945,47.68413059984814,41.17421568155085,173.0053941943759
322,81.64016909905662,39.38243482662617,41.302484266228575,172.76854280133318
323,81.67772755082872,35.43406732472792,41.43075285090631,172.53325185666645
324,81.52924508958148,62.11085801063022,41.559021435584036,172.299478722555
325,81.56278126702793,59.88357377879018,41.68729002026176,172.06718063101522
326,81.52792144695489,47.7853707922045,41.81555860493949,171.83631469546535
327,81.56807377955184,37.003290306251586,41.943827189617224,171.60683792218248
328,81.55942995971016,29.20779549481144,42.07209577429495,171.37870722164098
329,81.60728758001245,26.069349531764107,42.20036435897268,171.15187941977052
330,81.59994066170533,58.618071374335614,42.328632943650405,170.92631126908805
331,81.768936708434,52.44241964059732,42.45690152832813,170.70195945972975
332,81.91026525677606,41.81219944317894,42.585170113005866,170.47878063038002
333,81.84458094225519,39.17995444191344,42.71343869768359,170.25673137909249
334,81.84448318042757,39.23057453809162,42.84170728236132,170.03576827400786
335,81.84965472178334,36.041508478866106,42.96997586703905,169.81584786396266
336,81.87304048835335,50.97443685143001,43.09824445171678,169.596926688993
337,82.25100678405296,43.938243482662614,43.22651303639451,169.37896129073368
338,82.37524754421325,40.546697038724375,43.354781621072235,169.1619082227154
339,82.32852481050452,33.712984054669704,43.48305020574996,168.94572406054783
340,82.4361814809649,28.09415337889142,43.61131879042769,168.73036541200315
341,82.64227534241675,26.77803087825867,43.73958737510542,168.51578892699473
342,82.67167422742233,41.40723867375348,43.86785595978315,168.30195130744377
343,82.8055125033606,44.545684636800814,43.996124544460876,168.08880931704988
344,82.80667635754924,44.69754492533536,44.1243931291386,167.87631979094516
345,82.82148359259695,37.76259174892432,44.25266171381633,167.66443964525232
346,82.83620240234961,35.33282713237154,44.380930298494064,167.45312588653138
347,82.94226195181929,30.87825866869147,44.50919888317179,167.2423356211199
348,83.0475643986442,53.70792204505189,44.63746746784952,167.03202606437574
349,83.04208302119974,63.62946089597571,44.765736052527245,166.82215454980275
350,83.16547553880902,52.44241964059731,44.89400463720498,166.61267853808067
351,83.42620454003804,43.22956213616806,45.022273221882706,166.40355562598015
352,83.5623327020338,36.29460895975702,45.15054180656043,166.19474355518528
353,83.65268560292445,27.68919260946596,45.27881039123816,165.98620022099215
354,83.9535669704189,56.593267527208305,45.40707897591589,165.77788368092178
355,84.12903153760311,43.685143001771706,45.53534756059362,165.56975216321212
356,84.1011180098666,36.80080992153884,45.66361614527135,165.36176407520844
357,84.01798254150755,33.61174386231334,45.791884729949075,165.15387801165576
358,84.15981371130592,26.01872943558593,45.9201533146268,164.94605276287373
359,84.0065129757947,23.33586433814224,46.048421899304536,164.7382473228358
360,84.20042752272737,50.06327512022273,46.17669048398226,164.53042089713563
361,84.4051844652309,40.394836750189825,46.30495906865999,164.32253291084996
362,84.57602778305365,33.81422424702607,46.43322765333772,164.1145430163023
363,84.69934920610415,32.29562136168059,46.561496238015444,163.90641110070698
364,84.82595057687826,25.006327512022274,46.68976482269318,163.69809729372315
365,84.8889592404282,22.98152366489496,46.818033407370905,163.48956197489477
366,84.80969996459405,48.84839281194634,46.94630199204863,163.28076578097958
367,85.01430758445683,46.72234877246267,47.07457057672636,163.0716696131881
368,85.23160040139763,36.902050113895214,47.202839161404086,162.86223464430304
369,85.3412596941222,34.42166540116426,47.33110774608182,162.65242232569707
370,85.37711850635073,26.524930397367754,47.45937633075955,162.44219439424867
371,85.38420754789831,23.943305492280437,47.587644915437274,162.23151287914595
372,85.43222848616098,56.8969881042774,47.715913500115,162.02034010859268
373,85.32177603509632,57.55504935459377,47.844182084792735,161.80863871639883
374,85.27231392434003,53.50544166033916,47.97245066947046,161.59637164847825
375,85.10757084629603,48.6965325234118,48.10071925414819,161.38350216922663
376,84.95207157978088,46.01366742596811,48.228987838825915,161.1699938678024
377,84.8678306934254,38.77499367248797,48.35725642350364,160.95581066430276
378,84.94028797208576,65.55302455074666,48.48552500818138,160.74091681582846
379,85.01993074933964,61.75651733738294,48.6137935928591,160.5252769224467
380,85.01884760132867,50.77195646671729,48.74206217753683,160.30885593305146
381,85.00209207852203,43.63452290559352,48.87033076221456,160.09161915110633
382,84.94458968559115,39.48367501898254,48.99859934689229,159.87353224029997
383,85.01781905443515,32.2450012655024,49.12686793157002,159.6545612300749
384,85.0924549960403,57.099468488990134,49.255136516247745,159.43467252107033
385,84.89157361710225,51.733738294102764,49.38340510092547,159.21383289044525
386,84.78989254251137,42.31840040496077,49.5116736856032,158.99200949710692
387,84.70340534338385,36.39584915211339,49.63994227028093,158.76916988681657
388,84.56668435286657,33.561123766135154,49.76821085495866,158.54528199721392
389,84.64316096719799,35.383447228549734,49.89647943963639,158.32031416271718
390,84.82537698148688,58.01063022019743,50.024748024314114,158.09423511932164
391,84.64524521004995,50.82257656289548,50.15301660899185,157.8670140092951
392,84.676426014803,40.749177423437104,50.281285193669575,157.63862038576903
393,84.71924182047798,35.28220703619336,50.4095537783473,157.40902421721822
394,84.83142762340796,29.005315110098707,50.53782236302503,157.1781958918457
395,84.89936581962989,26.62617058972412,50.666090947702756,156.94610622184157
396,84.9867939984329,49.45583396608453,50.79435953238049,156.71272644756127
397,85.33411270411231,41.35661857757529,50.92262811705822,156.47802824158214
398,85.42329754790748,35.53530751708428,51.050896701735944,156.2419837126601
399,85.42717925972006,27.841052898000505,51.17916528641367,156.00456540957083
400,85.43002249442587,26.373070108833208,51.307433871091405,155.7657463248686
401,85.42714436060292,20.956719817767652,51.43570245576913,155.5254998985074
402,85.49169727732813,44.74816502151354,51.56397104044686,155.28380002138675
403,85.54746147955933,41.20475828904075,51.692239625124586,155.04062103877288
404,85.63226969468545,42.2171602126044,51.82050820980231,154.79593775362187
405,85.81929708870837,43.63452290559351,51.94877679448005,154.54972542978769
406,85.8543771140699,28.549734244495067,52.077045379157774,154.30195979514696
407,85.98288902004315,25.91748924322956,52.2053139638355,154.05261704458837
408,85.78593541972573,44.697544925335364,52.33358254851323,153.80167384291946
409,85.98359734188082,37.56011136421159,52.461851133190954,153.5491073276574
410,86.34557530393168,33.76360415084789,52.59011971786869,153.29489511171712
411,86.4246181301699,33.561123766135154,52.718388302546416,153.039015285992
412,86.33457597982112,23.943305492280437,52.84665688722414,152.78144642183108
413,86.3799207971119,22.070361933687675,52.97492547190187,152.52216757340955
414,86.22832782724053,43.33080232852442,53.1031940565796,152.26115827998956
415,86.47243620091855,39.17995444191344,53.23146264125733,151.99839856808333
416,86.52517374507289,38.77499367248797,53.35973122593506,151.7338689535115
417,86.58734724794506,43.98886357884081,53.487999810612784,151.4675504433388
418,86.57358464367647,40.59731713490256,53.61626839529051,151.1994245377251
419,86.55893727099092,36.193368767400656,53.744536979968245,150.92947323166058
420,86.42112896354776,49.86079473551,53.87280556464597,150.65767901659657
421,86.42889752757472,45.912427233611744,54.0010741493237,150.38402488196695
422,86.65178524091462,33.510503669956975,54.129342734001426,150.1084943166154
423,86.60501921324195,25.461908377625917,54.25761131867916,149.83107131010334
424,86.55691516436755,18.780055682105793,54.38587990335689,149.5517403539192
425,86.57839085052471,14.42672741078208,54.514148488034614,149.2704864425796
426,86.67709707567322,42.41964059731713,54.64241707271234,148.98729507463747
427,86.78217151694963,48.240951657808154,54.77068565739007,148.70215225355804
428,87.02725076431872,45.40622627182992,54.8989542420678,148.4150444885109
429,87.05251703439973,42.67274107820805,55.02722282674553,148.12595879505673
430,86.98207378747313,41.154138192862575,55.155491411423256,147.83488269571183
431,86.922301130353,37.40825107567704,55.28375999610098,147.54180422041927
432,86.88608612356961,49.50645406226271,55.41202858077871,147.24671190691967
433,86.75019672995337,45.05188559858263,55.540297165456444,146.9495948010017
434,86.8314739816527,38.57251328777525,55.66856575013417,146.65044245665246
435,86.68099000374302,36.193368767400656,55.7968343348119,146.34924493610956
436,86.8339992018121,31.030118957226016,55.925102919489625,146.0459928097995
437,86.91094797981026,26.727410782080486,56.05337150416736,145.7406771561735
438,86.92293044633101,46.216147810680845,56.181640088845086,145.4332895614327
439,87.04448773293585,46.16552771450266,56.30990867352281,145.1238221191592
440,87.1449395681538,39.888635788407996,56.43817725820054,144.81226742982747
441,87.13917745595519,38.57251328777525,56.56644584287827,144.49861860021926
442,87.20581864904139,39.83801569222982,56.694714427556,144.18286924273744
443,87.18041334106859,35.029106555302455,56.82298301223373,143.86501347459037
444,87.41895286801969,47.48165021513541,56.951251596911455,143.54504591690653
445,87.48438164327388,45.86180713743356,57.07952018158918,143.2229616937116
446,87.49654620519358,40.69855732725892,57.207788766266916,142.8987564308152
447,87.38261140547921,35.73778790179701,57.33605735094464,142.5724262545991
448,87.25983739142393,32.14376107314604,57.46432593562237,142.24396779067425
449,87.2408951282033,25.31004808909137,57.592594520300096,141.91337816246033
450,87.36178440586352,46.72234877246267,57.72086310497782,141.58065498964328
451,87.41595693529013,44.95064540622627,57.84913168965556,141.24579638652784
452,87.42169066975775,36.750189825360664,57.977400274333284,140.90880096030367
453,87.38241991057465,30.01771703366236,58.10566885901101,140.56966780916238
454,87.37209921872136,28.39787395596052,58.23393744368874,140.22839652036677
455,87.50057809087212,23.08276385725133,58.36220602836647,139.884987168161
456,87.56615314575444,43.33080232852443,58.4904746130442,139.5394403116096
457,87.83510085948706,34.77600607441154,58.618743197721926,139.19175699232667
458,87.78773302118701,28.54973424449506,58.74701178239965,138.84193873207158
459,87.66084589511638,26.42369020501139,58.87528036707738,138.48998753028272
460,87.69805636043162,18.526955201214882,59.003548951755114,138.13590586146267
461,87.6159021875771,16.147810680840294,59.13181753643284,137.77969667249576
462,87.5791732585043,42.47026069349531,59.26008612111057,137.42136337983203
463,87.68296827255436,36.446469248291564,59.388354705788295,137.06090986657497
464,87.73212498193486,28.144773475069606,59.51662329046603,136.69834047947484
465,87.65643396593525,24.297646165527716,59.644891875143756,136.33366002578572
466,87.69650206590033,21.867881548974946,59.77316045982148,135.9668737700598
467,87.64975000873743,24.14578587699317,59.90142904449921,135.59798743080083
468,87.75694478164084,33.864844343204254,60.02969762917694,135.22700717702247
469,87.87010886214524,26.727410782080486,60.15796621385467,134.85393962471127
470,87.84514505553986,24.196405973171345,60.2862347985324,134.47879183317173
471,87.83379960084686,16.80587193115667,60.414503383210125,134.101571301259
472,87.8281733873918,16.65401164262212,60.54277196788785,133.722285963545
473,87.8714170426055,17.615793470007596,60.67104055256558,133.34094418631736
474,87.95290196247953,34.26980511262972,60.79930913724331,132.95755476352363
475,88.3039217908873,23.43710453049861,60.92757772192104,132.57212691259195
476,88.2967100738942,14.22424702606935,61.05584630659877,132.1846702701465
477,88.21930180906823,12.351303467476589,61.184114891276494,131.79519488760212
478,88.22278705314861,6.934953176411034,61.31238347595423,131.40371122668864
479,88.25076669001997,5.618830675778284,61.440652060631955,131.0102301548461
480,88.37492449396315,27.790432801822323,61.56892064530968,130.61476294049672
481,88.64046823486788,19.438116932422172,61.69718922998741,130.21732124825544
482,88.62708907051888,15.135408757276638,61.825457814665135,129.81791713400028
483,88.6699780968064,9.415337889141988,61.95372639934287,129.41656303985238
484,88.7334615173224,6.47937231080739,62.0819949840206,129.01327178904407
485,88.7967182350187,7.137433561123767,62.21026356869832,128.60805658067838
486,88.90351570956099,22.37408251075677,62.33853215337605,128.20093098439463
487,89.12578654609827,15.337889141989372,62.466800738053784,127.79190893492124
488,89.21439265975113,16.957732219691213,62.59506932273151,127.38100472651702
489,89.11875815713171,16.19843077701848,62.72333790740924,126.96823300731795
490,89.04176090039766,19.083776259174893,62.851606492086965,126.55360877358186
491,89.01342770079782,20.248038471273098,62.97987507676469,126.13714736379322
492,89.0637537987543,32.194381169324224,63.108143661442426,125.71886445271522
493,89.14556644911178,30.87825866869147,63.23641224612015,125.29877604529531
494,89.185214084133,24.095165780814984,63.36468083079788,124.87689847048652
495,89.16772250469657,20.65299924069856,63.49294941547561,124.45324837494108
496,89.35857870713221,14.679827891672993,63.621218000153334,124.02784271663124
497,89.3416009860399,8.200455580865603,63.74948658483107,123.60069875832946
498,89.57311758604015,28.24601366742597,63.877755169508795,123.17183406101559
499,89.86922753727869,13.971146545178435,64.00602375418653,122.74126647714361
500,90.01882353454711,8.352315869400153,64.13429233886426,122.30901414384026
501,90.11652246343654,8.85851683118198,64.26256092354198,121.87509547596852
502,90.14641309571441,4.049607694254619,64.39082950821971,121.43952915908926
503,90.18989315201999,3.391546443938244,64.51909809289744,121.00233414234879
504,90.24364839593464,20.450518855985827,64.64736667757516,120.56352963120554
505,90.37426581534835,13.059984813971147,64.77563526225289,120.12313508010831
506,90.45197759335161,11.187041255378384,64.90390384693062,119.68117018501788
507,90.56004702399014,9.010377119716528,65.03217243160834,119.23765487586574
508,90.61598617304077,5.4163502910655525,65.16044101628609,118.79260930888712
509,90.65319356277926,4.403948367501898,65.28870960096381,118.34605385883836
510,90.62905571823994,18.22323462414579,65.41697818564154,117.89800911112971
511,90.79428316454175,10.478359908883826,65.54524677031927,117.44849585384034
512,90.80222925674978,9.61781827385472,65.673515354997,116.99753506963141
513,90.77078645372106,7.086813464945583,65.80178393967472,116.5451479275545
514,90.71719634957243,6.27689192609466,65.93005252435245,116.09135577474261
515,90.73412315582044,6.27689192609466,66.05832110903017,115.63618012802425
516,90.63534652548934,17.56517337382941,66.1865896937079,115.17964266538857
517,90.7034700851701,10.073399139458365,66.31485827838564,114.72176521738815
518,90.64848887762322,8.149835484687422,66.44312686306337,114.26256975841444
519,90.55249405994721,4.960769425461908,66.5713954477411,113.80207839785551
520,90.61233679613285,3.4927866362946087,66.69966403241882,113.34031337119697
521,90.64205853110906,5.871931156669197,66.82793261709655,112.87729703093379
522,90.74956199863381,20.70361933687674,66.95620120177428,112.41305183747386
523,90.8547714218218,13.161225006327513,67.084469786452,111.94760034984972
524,90.8795974642608,8.149835484687422,67.21273837112973,111.48096521640107
525,90.90526308989291,5.568210579600102,67.34100695580746,111.01316916527651
526,90.98960913743251,4.353328271323716,67.4692755404852,110.54423499489485
527,90.97184102181059,3.69526702100734,67.59754412516293,110.0741855642459
528,91.00273004447308,15.287269045811188,67.72581270984065,109.60304378314791
529,91.04139203596465,14.072386737534803,67.85408129451838,109.13083260232116
530,91.08720356636088,10.630220197418375,67.98234987919611,108.65757500344323
531,91.15158852543418,8.85851683118198,68.11061846387383,108.18329398901123
532,91.13351230311085,6.1756517337382935,68.23888704855156,107.7080125721764
533,91.1742969601397,6.479372310807391,68.36715563322929,107.23175376641022
534,91.29089869732385,13.768666160465704,68.49542421790701,106.75454057511874
535,91.28535900730044,7.8461149076183245,68.62369280258476,106.2763959810988
536,91.33288445129118,3.4927866362946087,68.75196138726248,105.79734293593522
537,91.32089851463041,2.6322450012655025,68.88022997194021,105.31740434925942
538,91.31131324387243,1.569222981523665,69.00849855661794,104.8366030779158
539,91.32466963712709,1.1136421159200203,69.13676714129566,104.35496191503888
540,91.34244857073979,8.909136927360164,69.26503572597339,103.87250357897072
541,91.30709333166479,7.289293849658315,69.39330431065112,103.38925070216553
542,91.25492129910849,9.212857504429259,69.52157289532884,102.90522581986629
543,91.28035603722984,7.744874715261959,69.64984148000657,102.42045135878836
544,91.32176447554896,5.720070868134649,69.77811006468431,101.93494962564674
545,91.34322581358093,3.1890660592255125,69.90637864936204,101.44874279555887
546,91.46767606661354,10.883320678309289,70.03464723403977,100.96185290039041
547,91.49499383069792,5.4669703872437365,70.1629158187175,100.47430181694858
548,91.499917401384,4.201467982789167,70.29118440339522,99.98611125510772
549,91.52839197835178,0.8605416350291066,70.41945298807295,99.49730274581185
550,91.53468697574073,0.5062009617818274,70.54772157275067,99.00789762895253
551,91.5242093006405,0.15186028853454822,70.6759901574284,98.51791704119061
552,91.61997312716936,4.808909136927361,70.80425874210613,98.02738190362274
553,91.72343840871665,2.379144520374589,70.93252732678386,97.53631290935682
554,91.71358122751228,1.9235636547709438,71.0607959114616,97.04473051101799
555,91.70237868280176,1.5186028853454823,71.18906449613932,96.55265490807486
556,91.70481155372431,0.55682105796001,71.31733308081705,96.0601060341476
557,91.71992302593127,0.55682105796001,71.44560166549478,95.56710354413188
558,91.79287716183984,5.871931156669198,71.5738702501725,95.07366680126881
559,91.72977053141877,1.3667425968109341,71.70213883485023,94.57981486409159
560,91.68409494764596,1.2655024044545682,71.83040741952796,94.08556647325115
561,91.66214311032428,1.2148823082763858,71.95867600420569,93.59094003828208
562,91.66086963714694,0.2531004808909137,72.08694458888341,93.09595362420426
563,91.6725796645722,0.35434067324727914,72.21521317356115,92.60062493804939
564,91.72708843152083,6.47937231080739,72.34348175823888,92.10497131531116
565,91.7042263521598,4.6570488483928125,72.47175034291661,91.60900970620673
566,91.7306628955572,2.7841052898000505,72.60001892759433,91.11275666194189
567,91.73582592456552,2.682865097443685,72.72828751227206,90.6162283207621
568,91.75412444326192,0.6074411541381929,72.85655609694979,90.11944039398186
569,91.7476956216363,0.4049607694254619,72.98482468162752,89.62240815186347
570,91.77193227894935,6.023791445203745,73.11309326630524,89.12514640939754
571,91.83360130542023,2.5310048089091364,73.24136185098297,88.62766951199062
572,91.80558482463763,1.4679827891672992,73.36963043566071,88.12999132104116
573,91.83194177910713,0.5062009617818274,73.49789902033844,87.6321251993977
574,91.83885456981663,0.7086813464945583,73.62616760501616,87.13408399672251
575,91.85039690382361,0.35434067324727914,73.75443618969389,86.63588003475358
576,91.87805033688436,5.011389521640091,73.88270477437162,86.13752509245904
577,91.90206431628911,2.5310048089091373,74.01097335904934,85.63903039107967
578,91.9051968639969,1.2655024044545682,74.13924194372707,85.14040657905251
579,91.92097971987413,0.2531004808909137,74.2675105284048,84.64166371687197
580,91.93820972098165,0.2531004808909137,74.39577911308253,84.14281126180225
581,91.95835556564339,0.55682105796001,74.52404769776027,83.64385805250191
582,91.98397045295206,6.226271829916477,74.652316282438,83.14481229355607
583,91.95818917901225,5.618830675778284,74.78058486711572,82.64568153985276
584,91.89591731822009,4.707668944570996,74.90885345179345,82.14647268092712
585,91.85593108923001,2.429764616552772,75.03712203647117,81.64719192514653
586,91.87057339297318,2.581624905087319,75.1653906211489,81.14784478378465
587,91.88701151497514,1.6704631738800304,75.29365920582663,80.64843605506877
588,91.87020965736933,5.36573019488737,75.42192779050436,80.14896980799453
589,91.84863674744923,2.733485193621868,75.55019637518208,79.64944936613311
590,91.83809782007046,1.8223234624145788,75.67846495985982,79.14987729132828
591,91.83242126211243,1.2655024044545684,75.80673354453755,78.65025536722489
592,91.83219765088171,0.759301442672741,75.93500212921528,78.15058458274551
593,91.8305654083412,1.164262212098203,76.063270713893,77.65086511543599
594,91.8548659257014,3.087825866869147,76.19153929857073,77.15109631474225
595,91.88612225463292,1.4679827891672994,76.31980788324846,76.65127668512513
596,91.89045430056102,1.1136421159200203,76.44807646792619,76.15140386910917
597,91.88947774864647,1.2655024044545682,76.57634505260391,75.65147463022515
598,91.89383911096307,1.316122500632751,76.70461363728164,75.15148483581171
599,91.91890674649197,2.6322450012655025,76.83288222195938,74.651429439757
600,91.88312654848706,4.808909136927361,76.96115080663711,74.15130246512594
601,91.95469227416044,1.7210832700582133,77.08941939131483,73.6510969866286
602,91.97884576238646,2.328524424196406,77.21768797599256,73.15080511308597
603,92.03777663509649,1.6198430777018478,77.34595656067029,72.65041796965055
604,92.05469867116213,1.4173626929891168,77.47422514534802,72.14992568007868
605,92.04522078686306,0.8099215388509238,77.60249373002574,71.64931734876284
606,92.00443033571098,3.6446469248291575,77.73076231470347,71.14858104274381
607,91.99825058795044,1.7210832700582133,77.8590308993812,70.64770377356518
608,92.05215935045798,0.2531004808909137,77.98729948405892,70.14667147906607
609,92.05300788364153,0.30372057706909644,78.11556806873666,69.64546900502256
610,92.05324411123723,0.0,78.24383665341439,69.14408008673593
611,92.05320367298698,0.0,78.37210523809212,68.64248733044992
612,92.08352171435257,3.8471273095418876,78.50037382276984,68.14067219473898
613,92.11726931748176,1.3161225006327513,78.62864240744757,67.63861497172296
614,92.08470119852839,0.7086813464945584,78.7569109921253,67.13629476820181
615,92.07954290922133,0.55682105796001,78.88517957680303,66.63368948671761
616,92.07272827252247,0.35434067324727914,79.01344816148075,66.13077580643491
617,92.07158355561283,0.35434067324727914,79.14171674615848,65.62752916401338
618,92.1031352393422,1.6704631738800302,79.26998533083622,65.12392373427349
619,92.18159102046336,2.328524424196406,79.39825391551395,64.61993241081562
620,92.20478044597894,1.366742596810934,79.52652250019167,64.1155267865685
621,92.16835023113022,1.0124019235636548,79.6547910848694,63.610677134114326
622,92.163051694501,1.0124019235636545,79.78305966954713,63.105352386046164
623,92.16300146261577,0.4555808656036447,79.91132825422486,62.59952011510884
624,92.16847503189334,1.569222981523665,80.03959683890258,62.09314651429588
625,92.18402844137103,0.6580612503163755,80.16786542358031,61.58619637682099
626,92.16253430437844,0.5568210579600101,80.29613400825804,61.078633076012395
627,92.16299866275924,0.4555808656036447,80.42440259293578,60.570418545024594
628,92.15997554453313,0.5568210579600101,80.5526711776135,60.06151325654534
629,92.15062726140906,0.4049607694254619,80.68093976229123,59.551876202318915
630,92.22185831160724,1.316122500632751,80.80920834696896,59.04146487261629
631,92.24695772621213,0.2531004808909137,80.93747693164669,58.53023523554462
632,92.25357447949081,0.0,81.06574551632441,58.018141716305045
633,92.25410028231695,0.35434067324727914,81.19401410100214,57.505137176332845
634,92.25436230365078,0.10124019235636547,81.32228268567987,56.99117289228011
635,92.25438370703611,0.0,81.4505512703576,56.47619853497053
636,92.29451081001531,0.7086813464945583,81.57881985503533,55.96016214821923
637,92.27769220293445,2.480384712730954,81.70708843971306,55.44301012750651
638,92.25416286961621,1.4679827891672994,81.83535702439079,54.92468719858914
639,92.27683666496384,0.15186028853454822,81.96362560906852,54.40513639601144
640,92.27621089161721,0.050620096178182736,82.09189419374624,53.88429904147812
641,92.27611187191046,0.0,82.22016277842397,53.362114722171604
642,92.27097019260947,0.9617818273854719,82.3484313631017,52.83852126887215
643,92.30744474355305,0.20248038471273094,82.47669994777942,52.313454734096574
644,92.30538729558607,0.4049607694254619,82.60496853245715,51.78684937000936
645,92.30285115219392,0.20248038471273094,82.73323711713489,51.25863760631212
646,92.30300185597068,0.10124019235636547,82.86150570181262,50.72875002803604
647,92.30291536235,0.0,82.98977428649034,50.19711535310336
648,92.2897414479774,0.6580612503163756,83.11804287116807,49.663660409954815
649,92.28981325964547,0.15186028853454822,83.2463114558458,49.12831011494747
650,92.29268779998613,0.15186028853454822,83.37458004052353,48.59098744970273
651,92.29163818304654,0.10124019235636547,83.50284862520125,48.051613438327514
652,92.2916082095166,0.0,83.63111720987898,47.5101071245345
653,92.2916082095166,0.0,83.7593857945567,46.96638554869118
654,92.29658981859691,0.9111617312072894,83.88765437923445,46.420363724665286
655,92.30836761012591,1.11364211592002,84.01592296391217,45.87195461669401
656,92.29661695225026,0.9617818273854721,84.1441915485899,45.321069116070575
657,92.2933026671409,1.4173626929891168,84.27246013326763,44.7676160176962
658,92.28892309139898,0.607441154138193,84.40072871794536,44.21150199661961
659,92.28994436750777,0.050620096178182736,84.52899730262308,43.652631584404745
660,92.28930246537269,0.6580612503163756,84.65726588730081,43.09090714538784
661,92.28852804903599,0.4049607694254619,84.78553447197854,42.52622885289312
662,92.29147727553632,0.2531004808909137,84.91380305665626,41.958494665226894
663,92.2932119098369,0.9111617312072894,85.042071641334,41.387600301725975
664,92.29419666509531,0.4555808656036447,85.17034022601173,40.81343921856336
665,92.29406990517568,0.050620096178182736,85.29860881068946,40.23590258446477
666,92.2861221033739,1.5186028853454823,85.42687739536719,39.65487925643945
667,92.29755062241672,0.9111617312072894,85.55514598004491,39.07025575523588
668,92.31369447890945,0.8099215388509238,85.68341456472264,38.481916240833556
669,92.3134903153764,0.8099215388509238,85.81168314940037,37.88974248771695
670,92.31155436997908,0.5062009617818275,85.9399517340781,37.29361386014584
671,92.31892126102497,0.15186028853454822,86.06822031875582,36.69340728723122
672,92.3181732107175,0.6580612503163756,86.19648890343356,36.0889972379744
673,92.32494990231879,0.4049607694254619,86.32475748811129,35.48025569615227
674,92.31458678643449,1.2655024044545684,86.45302607278902,34.86705213512752
675,92.31781070742878,0.35434067324727914,86.58129465746674,34.24925349252187
676,92.31570621010655,0.050620096178182736,86.70956324214447,33.6267241448353
677,92.3129640418757,0.050620096178182736,86.8378318268222,32.99932588190742
678,92.30766492895174,1.4679827891672996,86.96610041149992,32.366917881273736
679,92.28849031528296,0.9617818273854721,87.09436899617765,31.729356682498917
680,92.28398379036898,1.0124019235636548,87.22263758085538,31.086496161271818
681,92.28403608919086,0.2531004808909137,87.3509061655331,30.438187503470534
682,92.28485987901948,0.35434067324727914,87.47917475021084,29.784279179192126
683,92.28476566421752,0.0,87.60744333488857,29.12461691652115
684,92.28686115080113,1.8729435585927614,87.7357119195663,28.459043675284082
685,92.25925832913822,2.2272842318400405,87.86398050424403,27.787399620714496
686,92.27453959797573,2.3285244241964063,87.99224908892175,27.109522096947128
687,92.27811511628911,1.164262212098203,88.12051767359948,26.425245600521265
688,92.25214810283062,1.4679827891672996,88.2487862582772,25.73440175356655
689,92.25680931486673,2.0754239433054926,88.37705484295493,25.036819277146407
690,92.27383736347198,2.834725385978233,88.50532342763266,24.3323239642881
691,92.33283581979339,1.8223234624145788,88.6335920123104,23.620738653027477
692,92.35284198444805,1.366742596810934,88.76186059698813,22.90188319927959
693,92.38913376265364,0.6580612503163756,88.89012918166586,22.17557444963326
694,92.40514008768342,0.30372057706909644,89.01839776634358,21.441626214057603
695,92.41088690042655,0.0,89.14666635102131,20.69984923845761
696,92.4240634158959,1.0124019235636548,89.27493493569904,19.950051177139017
697,92.43685732905696,0.35434067324727914,89.40320352037676,19.192036565243093
698,92.4573911320995,0.8099215388509238,89.53147210505449,18.425606790921115
699,92.46384120006097,0.35434067324727914,89.65974068973222,17.650560067563635
700,92.4554055793152,0.050620096178182736,89.78800927440996,16.866691405797738
701,92.45526929474579,0.0,89.91627785908769,16.073792585458715
702,92.46287380196246,0.9111617312072894,90.04454644376541,15.271652127462083
703,92.47562551378684,0.5568210579600101,90.17281502844314,14.460055265452956
704,92.47895828349459,0.7086813464945583,90.30108361312087,13.638783917542185
705,92.47929945693195,0.30372057706909644,90.4293521977986,12.807616657746305
706,92.4726336122494,0.5062009617818274,90.55762078247632,11.966328687428568
707,92.46799920916467,0.2531004808909137,90.68588936715405,11.114691806648723
708,92.46735546984895,1.5186028853454825,90.81415795183177,10.25247438531068
709,92.44508656334898,2.1260440394836753,90.94242653650952,9.379441334309346
710,92.42002590625242,1.7717033662363957,91.07069512118724,8.495354076506876
711,92.41214162939706,1.8729435585927614,91.19896370586497,7.5999705175979235
712,92.42311344697531,1.012401923563655,91.3272322905427,6.693045016959247
713,92.44784260460902,1.8223234624145783,91.45550087522042,5.774328358261662
714,92.45957598136076,1.4679827891672994,91.58376945989815,4.8435677201124525
715,92.48289367743706,0.10124019235636547,91.71203804457588,3.9005066464115625
716,92.48348393365556,0.15186028853454822,91.8403066292536,2.9448850168380996
717,92.48412973329155,0.35434067324727914,91.96857521393133,1.9764390170309762
718,92.48454675903238,0.20248038471273094,92.09684379860907,0.9949011087516199
719,92.48452105501674,0.050620096178182736,92.22511238328678,-4.5743187016000775e-11


==> csv/ZRH_NEW/mpc/info.json <==
{"taskname": "tls", "id": "mpc", "actuators": "tls", "gui": 0, "horizon": 4, "Tini": 6, "begin": 54000, "end": 75600, "scale": 0.8, "rate": 1, "seed": 2389, "deparr": "", "time_to_teleport": -1, "degree": 4, "n_PWA": 10, "networkname": "ZRH_ASP", "output_type": ["density"], "freq": 1, "n_threads": 2, "labels": "./dep/sumo_files/ZRH_ASP/regions/labels.npy", "mfddata": "mfddata_test.npy", "parameter": "hankel", "n_regions": null, "clusteringalg": null, "supersampling": 1, "superfreq": 36, "parameters": null, "controller": "MPC", "files": {"net": "ZRH_ASP.net.xml", "trips": "trips_ASP.rou.xml", "routing": "trips_ASP.rou.xml", "sumocfg": "sumo_tomodify.sumocfg", "additionals": "additional.add.xml,taz.xml", "actuators": "tls.json", "control_cycle": "control_cycle.json", "controller_params": "MPC.json"}}

==> csv/ZRH_NEW/mpc/results/density_prediction_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> csv/ZRH_NEW/mpc/results/density_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.34730639179253453,0.6479531225466371,0.4144358262538612,0.17643026136370735,0.6050427659948391,0.13829753368925823,1.159381645266499,0.7822485106906378
2,0.7394566618093253,1.2059749651771803,0.7758945680023223,0.5928569830671825,0.9401935383060204,0.3904361145570978,1.7736961702479825,1.640074493755041
3,0.9971314001606199,1.892637032136264,1.0096220174884998,0.7471882807374339,1.1904531432348822,0.4505331083569886,2.357430484740936,2.826225060530407
4,1.4624417393696676,2.467815250337186,1.4474062161921948,0.6238282697268336,1.4977003479755115,0.43548059825081725,2.320139203642198,4.266593275708229
5,1.7169908282338366,2.6675573694204453,1.5567863529553567,0.8574457567247921,1.8575859224995424,0.6650437239242665,3.4836946081851217,5.084133766930222
6,2.05411303833913,3.094170385704709,1.7921019378169833,0.7617937178502298,1.9057474082052919,0.7836626915633285,4.042225015623118,5.387984172611481
7,2.3619327308929403,3.4603584799830305,2.016122598441008,0.9199575059147531,2.418073570553027,0.6399895273957698,6.115563361095389,5.835505819452147
8,2.7202408023838265,3.6347565899178798,2.1644084533878853,1.0942674495230131,2.4230217129615705,0.7217938105317077,6.737593965456244,6.103248753377347
9,2.715230946028305,3.8935782378471013,2.2755575487497706,1.1058386937294808,2.9388683739564994,0.862444119932894,5.4164842581860855,6.973788915621112
10,3.403758055679204,4.231005082809867,2.456916144377639,1.596077012640338,2.7095949522295233,1.0581454680735685,5.737155997304736,7.354273470959089
11,3.4493403901906032,3.9677568866394504,2.6742621360195846,1.1026441256897952,2.8893396325606417,1.0174697260583283,7.063851373081531,6.376103275181942
12,3.6373148012660836,4.542494303686348,2.709886089807951,1.4794136287997104,2.9099555581057093,1.0455119436424978,6.364061907355396,6.970815221103933
13,3.7211530430873263,4.668086180965482,2.6849841926485154,1.4722311629571339,3.0006611063599458,1.2293758657025893,6.933750835186851,8.245871916150003
14,3.798300941283502,4.589615931862813,2.8391788199005377,1.5087437263294277,2.892518947648521,1.0517980447422615,7.6036463690153235,8.564165985297727
15,3.7390479372518497,4.676753463517486,2.940053000557221,1.6588949622959797,3.352996805609013,1.0879112424619868,7.890124298908569,6.743509792023216
16,4.0261864373348715,4.861130687590465,2.7582868783832564,1.529386079204292,3.3248089206783824,1.086237874075437,7.212884774805415,7.309986282489837
17,3.9833080815042567,4.721978545231563,2.85821467932534,1.6597071494345172,3.650145621019526,1.4982463227944713,8.591804886785201,6.345708514548834
18,4.106533380314768,4.583483457342163,3.052043210122154,2.131223626208031,3.030918280028939,1.2224366477486268,7.904867741615913,7.792431180724855
19,4.15585788473856,4.917801856452674,2.9779828631469103,1.7119207892179409,3.1731128255458074,1.3533543619947304,7.331326659591094,8.649414515139652
20,4.235080969701016,5.253837141895167,3.153556644160411,1.7266417894130162,3.0463189696073383,1.4673300530332598,7.021076949367974,8.614195654453459
21,3.8881905144998785,4.843466569570514,3.5111327008693958,1.6575818125877628,3.038520641239125,1.6324348040614953,9.56255753685481,9.400849456812896
22,3.6317608451556453,4.895936811595256,3.4010053798950155,1.9890384236804624,3.3380138936509667,1.53245445456564,8.65672082793418,10.661648352523482
23,3.975592305979598,4.827130141948809,3.1149406828235606,1.7579787982942365,3.189916962653435,1.7051198521358755,9.790096782129886,9.818806006497617
24,4.128885342234994,5.1566009140115945,3.0755034694031633,1.9927161761948644,3.437587202153423,1.819037364101404,8.435869323880294,11.062638112300911
25,4.1345954382573575,5.28073779788886,3.1535945234059843,2.0102423266098413,3.4084514572551363,2.2636907597797795,8.16940656742954,10.003705012785213
26,4.207951437748734,5.018311225844293,3.1401747138779794,2.0280450025219623,3.075533153970988,1.7922834746465135,9.412312062524418,10.243181985054992
27,4.161943430806495,5.16545895267334,3.2896225401007766,1.7947546880510652,3.319770255284977,2.014962315355494,9.066262748638954,12.062442825648224
28,4.208126116646105,5.232024844382516,3.136103943170021,2.1375668240260515,2.883476172277754,1.81524350943917,8.833734778965827,13.373754907008191
29,4.34224457998665,5.17273138121431,3.152677540165929,1.7514411985432876,3.185227343080252,1.8825060253471464,9.993229270732128,14.185110075482946
30,4.078922764938655,5.715792075021756,3.108041204426215,2.1775310316497447,3.4938638857544952,1.8898827950898798,9.944326030088753,13.694380948556924
31,4.241330889211233,5.813928481049708,2.9585161026667315,1.5063801343458165,3.649737166578901,1.9968476973356941,11.803732302910289,14.54046843400663
32,4.453521931900969,5.643418597710306,2.8478556541523554,1.8636707415599325,3.272953299204287,1.8555693496299626,10.295851113089086,14.900304839405672
33,4.1526487529739535,5.788335334189223,2.8973863127295525,2.5954620426296575,3.7397427724199965,1.9713392678501793,11.873013434772599,14.343407420025802
34,3.9684152568390973,5.827393771190823,2.7446215417218958,1.9811072392922902,3.2994800140006766,1.8081983016959298,11.600628056464078,16.44572672476487
35,3.9252798656863397,5.711863187922492,2.795421363278234,2.240481690966386,3.7002445298182978,1.6445493921599497,13.054397919842318,18.75473873199633
36,3.75631371484867,5.806605695306882,2.8601884655462295,1.869203357532446,3.7610077152891854,1.8628205719220043,12.368387551700119,20.750522421826325
37,3.6528913320574614,5.709709038717957,2.9254557363129043,1.872691387598114,3.8306465627803417,1.8730816067520384,12.741947984789446,20.644151983257416
38,3.759323135513663,5.752093637379792,3.0066242640604393,2.0306781603190753,3.58389792483849,1.7298128917535391,13.418390750725838,21.88181766195586
39,3.572785856150731,5.676626273608566,2.8006687146906946,1.6600005937515834,3.438250571608966,1.3821300659183766,14.423258347773874,23.923820981873703
40,4.188955305505615,5.7843394966652735,2.93274343237057,1.8302823358181601,3.3995718928946776,1.5388960029885292,13.13765285823709,24.851156762772877
41,4.35373943978767,5.750523597813946,2.831532001307549,1.9449117674418799,3.6777269581969825,1.4694917383191033,14.048854247392507,28.423799098455465
42,4.062570625648776,5.860975739903269,2.981811863339681,1.8754689640287465,3.7990701154291133,1.3674234993585868,16.215620886758945,29.43719107320241
43,4.359458463590322,5.987297638892627,2.907027188969303,1.9369385802196573,3.709080229735988,1.3611688829836546,15.28485452929489,28.39891619901557
44,4.1030690004377455,5.956554354600247,3.248162496456823,1.9304697371757666,3.524559440857609,1.430320268096618,16.682862531007338,30.341458693264705
45,4.433243817177914,6.051286838783476,3.34471580290347,1.668290508220809,3.8618668587865352,1.3226528660281012,16.104793228760197,32.84715904732393
46,4.325088510265984,6.025957330009852,3.1234694343179963,1.6512912344205095,3.721500410274146,1.341490922242867,17.73858450850113,34.346555902634876
47,4.373606221399818,5.9990954415036954,3.2439250205624743,1.607738282274355,4.05105734387715,1.452008491914146,19.843526059723825,33.0216299042601
48,4.3722761694391155,5.7685002878340965,3.1739694437603965,1.8676737763913172,3.9366591192948963,1.5004140954689846,19.90103383055687,32.319086509283274
49,4.328150966566709,6.1023256886673645,3.2385428711609636,1.7404209945186666,3.574153793947953,1.6403902644315258,21.55552553216982,32.67266291715713
50,4.5949605593892455,6.153480136639091,3.5086494868018505,1.8550006339899523,3.432916917537794,1.5985847676880076,21.982593513407338,31.56041590522329
51,4.54742281257277,6.45365064573492,3.5822006398933315,1.9091566535155302,3.4613759128181845,1.8567193495605774,22.992469478152145,31.270217836829953
52,4.439006617937063,6.5412045597071,3.9142021917713214,2.278251136706478,3.5176243904341753,1.971821764824979,24.149274559589198,30.35928889579384
53,4.36206396659682,6.739638704612815,3.6831482503301274,2.189230601693612,3.863029758771212,1.9704160462429265,23.572183512138693,28.973488777817362
54,4.208568665102762,6.711289964770711,4.185280241149441,2.110873204698142,3.920096395575742,2.0407490708987632,21.932744368997437,29.571842313203405
55,4.168798839930688,6.7665345288104985,4.0649807672988585,1.8561710829295075,4.312155083474646,1.8852758714824043,23.39481063986509,27.1843938505392
56,4.085043423591937,6.891517563939595,4.244251218683851,1.9034935146505185,4.291598039798434,1.7224962966134933,23.07470329201776,29.035674244178487
57,4.265882671832374,7.052263818667435,4.233895722753689,1.8492727168110612,4.539324149965503,1.9076386726122572,24.057302872418635,27.371734730012196
58,4.110662929352625,6.925734565822649,4.399717880716681,2.3314845230426826,4.396734445646875,1.8364547549644952,24.785844925430826,27.844562064229905
59,4.149629551549412,7.371901102323543,4.448038038543284,2.0129949699804843,4.746109525613541,1.9494882025688727,25.61241095905616,27.39553232305703
60,4.465054991112432,7.206344807512346,4.622783571442691,2.452462698847459,4.64912726983432,1.6463931507718004,23.790653998309423,28.297016904724398
61,4.4549995584585185,7.4456373696444595,4.521927346809733,1.9346076761736397,4.758874772401372,1.9918738295682308,27.495786957970996,28.563828889521584
62,4.384933984775247,7.585322138953512,4.7885813273215945,2.081894374458273,4.806282708770647,2.1288527985848873,26.629293409177468,29.106485656168953
63,4.474714956071213,7.294756300368808,4.808570131732278,2.0802599977461145,5.113912419325474,2.0160309735446877,24.09302406971172,27.194349794956953
64,4.185408067666649,7.445871203808253,5.053710143151829,2.4668723760551226,5.188138894033433,2.086963776657151,26.099046874904314,26.457334658023903
65,4.4639705524825635,7.96049387170118,4.965438339054065,2.0250232150782232,5.220415286519888,2.1819859179145493,23.698506946023866,25.45834137734535
66,3.986279349052407,8.141756007162734,5.316300025960095,2.172180505776315,5.000456809115255,2.2830920487711337,22.966343491099448,27.152806617980858
67,4.164210776489028,8.32121220198741,5.061220488346769,1.8118131393118655,5.372996810548822,2.1750877733537446,22.081862457386894,27.418841815254
68,4.19028308300517,8.414644792319013,5.243746133354871,2.0955436139856105,5.823240559547324,2.307242790021654,21.52670751762249,27.434062852273446
69,4.752651105774723,8.393100895866265,5.3024961947085725,2.0200057351468446,5.989224029568127,2.182693493500363,19.95761764374328,25.934951384151262
70,5.016180121515344,8.558385025658728,5.388544780121086,2.048114840883678,6.326423303504977,2.1363941359877474,18.65061363565652,25.915135926325224
71,4.895089969924611,8.60254522502326,5.262269687988306,1.789209176969416,5.956180416195402,1.9735596974465055,18.370211556967753,24.61608000278005
72,4.97596898959918,9.010822932900545,5.466825409563972,2.0700733702072953,6.11110411111435,2.0661462188885067,19.16082601617252,24.286876750400538
73,5.206084707412921,8.436650105749143,5.43662485821101,1.8837127228936592,6.423739513247517,1.939065952806991,20.419463276540935,21.048120285345338
74,4.998906382851282,8.370403557127014,5.688796284486972,1.7575399730153458,6.2268688579794,1.8449928085175389,21.73561612971752,20.068874019157036
75,5.478499628492651,8.373652537300577,5.568065746478368,1.8508285242563802,6.83161318566682,1.8430308667858575,22.113134505263474,16.3331678332924
76,5.344091332770224,8.405097481449792,5.591342864238031,1.7714976734723793,7.051422897517027,1.8482973001182208,24.63026992731426,14.931581988718957
77,5.910822044298023,8.249825862428814,5.540407780744313,1.6035944914544356,7.84884918725475,1.7148622978750652,26.5230080116816,15.20675442808639
78,5.570759539400983,8.349815605319947,5.816666689708274,2.1596448739669927,7.294852755185419,1.666494199409056,25.3830071962729,17.465339060884148
79,5.334926644763277,8.813510463921972,5.976301617541918,2.1291324424116578,7.107274498087746,1.7516003843689294,26.793242076221915,15.598748102720082
80,5.253033750546011,8.933684987455718,5.995518863716674,2.039974415352602,7.428805833393048,1.571277592773928,24.674483420998683,16.264577974720194
81,5.278124066714388,9.4768314054376,5.978251158149596,2.2182119689215734,7.473815973422765,1.7082741288636063,25.318008452711233,16.812868287147758
82,5.308578628920771,9.349270762108432,6.177286066881766,2.312578815008252,7.223141405659863,1.863793712888831,23.687332504125234,16.064680443769973
83,5.441182544473286,9.651295860948325,6.394878934364403,2.282401237369888,7.251485340466013,2.151257419678512,25.630749473411175,14.151787238693814
84,5.7132598487654205,9.929189946425723,6.384465077734207,2.224520366903858,7.331248490727176,1.9959995271236552,25.40432835134935,17.51595951070752
85,5.437375711404972,9.816205333423449,6.669261893643938,2.715669612574424,7.576342485515895,2.2418090956836547,25.74926821534979,20.556129460933196
86,5.0248550428852505,10.127883621135064,6.678154518965194,1.9752892856617768,7.368429024836364,1.9904692972258,28.137750153597764,20.37412997411465
87,5.355254486723314,10.40055018233114,6.768183161770096,2.1903527213853202,7.438863617733925,2.392229986920532,27.427974333764393,23.668766643737683
88,5.594002709878307,10.145347625413299,6.60007914044427,2.7625412120773016,7.475071870949767,2.278812187737224,29.69691059416826,24.41231584013758
89,5.373142032734945,10.400032701370696,6.423212663694249,2.5787670724482674,7.612178096717631,2.2399793797327106,28.249540457791717,26.66134368504875
90,5.520117860460803,10.723567286692932,6.286400062705815,2.945862242791451,7.6962924359448195,2.067944671431195,30.129909218475863,27.79655392422329
91,5.850353565003802,11.235705395608582,6.5352670158432025,2.367360056000286,7.789213932690562,2.1526266622475623,30.344621492922002,27.833934880458695
92,5.661970753907802,10.837095388407253,6.359826609267923,2.544666947180038,8.139134376522382,2.026933251229434,31.844903748388333,29.443146411512537
93,5.934643460913275,10.758708377688633,6.389336012691711,2.6525455813457515,7.757310329825544,2.128415169908896,29.641991719529727,31.240161465538726
94,5.71604489245431,10.968069242127068,6.46788469182546,2.851900694882251,7.892225129082669,1.9818837354304837,31.47058726135617,32.80815125010932
95,5.971402228216592,10.996253500763492,6.3850970186966265,2.8971949664604226,7.657629080990276,2.01129934702624,33.3764424907731,35.092972093219686
96,6.1866345359827095,10.924666427259986,5.872782183874014,2.466201778406285,7.276766738375044,1.889859722722332,32.878966827262396,37.06532692664958
97,6.174750569376539,11.091819437608477,5.785832823764809,2.141476886412944,7.384205576075388,2.2379975571234905,33.49850583732718,38.029490300973244
98,6.22326675205758,11.046116756599812,5.923553216747907,2.2754891812887883,7.6636133333224095,1.8777255661321512,31.164596139426337,39.02322782407067
99,6.301145637841783,10.998096476816249,5.853013286261763,2.118450689035736,8.139267764917108,1.9342925810988423,32.27200931414636,40.08540760169877
100,6.045326523117795,10.989746311555741,6.192072120141462,2.383977315869674,8.461097437613475,1.7955780541973085,30.6852165936738,41.60157669879729
101,5.889107066505997,11.016978474347674,6.295633735927912,1.9924120810752672,8.375689851124172,1.8769332065833544,30.391564137584226,39.367455336257144
102,5.762426404669558,11.078788019550077,6.2193215996258555,2.3779306640927156,8.797164005607556,2.045372663391706,29.34508293229686,39.16205900518477
103,5.503395995037549,10.897583018401921,6.035073572194995,2.3557065077301083,9.11288657600401,2.4066140691383247,30.006655256203448,37.087169628642236
104,5.807313596789965,10.949870482147377,6.331491256814872,2.304776254000076,9.103390953643244,2.3625127230177396,30.95491842001773,35.655843070732274
105,5.6474258850303825,10.787387186698519,6.402630231719642,2.1767601358715307,9.270145746497546,2.1527760008022594,33.51908340609972,33.48443056988103
106,5.407906924662384,10.806300621595636,6.605820858792103,2.3046799404742693,9.414416272103567,2.127312190473689,34.97851791882617,33.744676201144664
107,5.650278913737059,10.770749862550572,6.733675407488734,2.1922089952060153,9.565041497531999,2.279379578002937,37.117262642127294,33.096482406808924
108,5.563343706618609,10.834420467652384,7.086595382434942,2.498423946697522,9.587790769973852,2.3418272930284254,37.642330742947905,34.21759848912513
109,5.292157188183298,11.239745286403256,7.24610847612362,2.056409831318322,9.7661945945583,2.283222326026637,37.88421905278356,33.80900226531147
110,5.640363818424586,11.345105470445228,7.328991401198152,2.268914678590316,9.450412937262024,2.6168887702388766,40.93462057263399,32.9626472487731
111,5.213552557293378,10.986897918096409,7.402241675571154,1.922182039488966,9.650234682323568,2.8329171156701194,40.93432051801425,35.491730017441945
112,5.181655668913235,11.541449927270355,7.5419207075773995,2.2863257950116367,9.81665540217777,2.668863385599946,41.480471515542725,37.2410142643811
113,5.305929137511918,11.63802248586571,7.896719616965646,2.1421730706111206,9.942151677080105,2.7984000332844094,43.73784242232212,38.444301515089606
114,4.920680425520941,11.68662487335154,7.641659285413997,2.3362550735081573,9.914464119523865,2.6452641504876646,43.90746086559163,41.39404013968577
115,5.4331141591510725,11.51771169507136,7.739335774450149,2.226914811875048,9.982466835796084,2.5043310947973056,45.58733910843726,46.63041744527898
116,5.147781124575447,12.063729396546488,7.527186355461455,2.1989562671941347,10.508932899035553,2.487277758739435,50.23011977305237,45.880818014490494
117,5.47394898055857,12.504107950365832,7.340464971397607,1.9268171197249853,10.311475967634308,2.2091646373590086,50.151272665346596,47.51207559408039
118,5.358729856327583,12.541193313663971,7.459525107670344,2.4181002361227684,10.558061129948138,2.5136253839546816,51.44619689890761,45.62528146372751
119,5.579844864151895,13.03678729675835,7.356202692678122,2.253717058515603,11.225120527665924,2.3215880257164287,49.997941533469074,46.35499748425878
120,5.559316728156883,13.11685993466639,7.45546950648089,2.4593786789960035,11.760757418697736,2.0498705316341885,48.10440904799308,46.18205471116237
121,5.992020189838493,13.474364900203703,7.812690983922112,1.9744295193050803,12.111017073909796,2.0707964032007546,45.811685153794386,47.34243262239097
122,5.723226632122765,14.045842594844022,7.839016878857194,2.060779609108627,11.768450073393186,2.264595047728324,44.291622589461475,47.528701974799475
123,5.827116367280183,13.972974349577967,7.747231086894778,2.2064401454861224,12.198678955880982,1.9745562459225283,43.7937031997844,46.96001953089634
124,5.971288764154885,14.580439157214471,7.523341881478472,2.216840139198495,11.614038096050354,2.2519906661693305,42.97340957606637,47.921351497884366
125,6.090522149230315,14.73959540677463,7.516525809266103,2.317909755570352,11.451193873183598,2.379497338933455,43.25720540500334,48.09223744123834
126,6.120786183562877,15.155288443349749,7.746162634747616,2.212754439811461,11.658919129238454,2.2250638738495834,40.57602208691655,47.21268926973534
127,6.411530021897803,15.317818373324913,7.820899145340264,2.3052129990205787,12.013800356013517,2.2948486563437673,41.90133038041883,48.21618165927769
128,6.443644981356586,15.512924730679511,8.030407058276571,2.324735167212446,11.835660882877768,2.2510055343192867,39.06042300381569,48.13415364921476
129,6.529642822133649,15.168562261124794,8.420969268122573,2.0457524561917726,12.331036791111607,2.345841445852536,38.858101098604116,47.26907331793561
130,6.29444798506977,15.072831015576249,8.213469417657482,2.199059254667658,12.43480798804235,2.0143203676342303,39.63970496240283,49.30220927246279
131,6.534646484439592,15.243686694432633,8.5304098861463,1.8109418326795115,12.200133220033026,2.346719283563946,40.92143600514812,50.80524292410032
132,6.230061250684913,15.585821644855692,8.652982189839156,2.0401033087387415,12.574902825675068,2.1072559214140187,41.95937044653973,51.51725624849645
133,6.154514940850058,15.620378005144143,8.745115956764787,2.4881033083756114,12.651916858709182,2.2336396037227786,43.52688726574477,51.966594143410695
134,6.0595138947829,15.164070460847954,9.097128322309075,2.1270504046101166,13.043648975568773,2.0312259002767044,44.35882422649927,52.551460702438675
135,6.165884127759034,15.106552351478852,9.549906314472633,2.2144382795649418,13.370439872046756,2.2844021831449552,47.056738876699846,51.570050738221795
136,5.922413785229657,14.998136695954539,9.319825274422627,2.105107161452195,14.021463239082035,2.479731237757941,47.936362284462675,53.40678984157474
137,5.637065968513072,14.609436507079824,9.390158265799265,2.3256672722799085,14.148999196380075,2.337666009448349,49.06984197163025,52.566329540906914
138,5.5770768394248895,14.664370554495154,9.328801342736787,2.2888843440075046,14.16872584933582,2.3706969752117297,50.807670731909525,53.34793213981662
139,5.623414224142949,15.0791514676301,9.562578105455486,2.267175116270943,14.462030594716174,2.5650460470442558,50.704079651309414,54.92911969035035
140,5.5150834233708625,15.924029087215597,9.757952015092254,2.566395569090642,14.21051527852733,2.226562706850563,51.320983394267486,55.66142882946373
141,5.859487183482448,16.893427823411066,9.901799750532996,2.0204936868003966,14.405640473725576,2.6561947922972173,49.28960582620896,55.68600761791161
142,6.301638066239655,16.78513741074497,9.937254814183547,2.4081629873205253,14.301763762309754,2.504565281427249,48.14111469737545,56.402624470424385
143,6.449546468467035,17.30074426343086,10.108552562730546,2.1806053769337588,14.38934116338198,2.246823707518772,48.486775060797584,57.331331109760605
144,6.4895814549520985,17.904854457642656,10.389465291222592,1.9866609395157178,14.772214762346044,2.2832394370596716,47.865387894503854,54.44357633888107
145,6.619272528171542,18.095707521010294,10.545618613583946,2.25555436718645,14.805132610206412,2.3695782094337665,48.066495728829715,53.36789405089206
146,6.600781583464771,18.399996555133374,10.773412880940104,2.259445203374483,14.960206292033343,2.1863969076545167,47.32942624673112,53.23269357355579
147,6.620856594255061,18.902018790580758,11.046870668295911,2.1855630244139643,14.45343901193616,2.29286304013948,47.78708294313235,55.01700589726565
148,6.927395611222122,20.054416563427452,11.41710959222328,2.5622364818391867,14.529929294884221,2.0448458926905535,49.297639934361484,53.18171522718836
149,6.985382116521583,20.218907843554152,12.084407804015413,2.013242689387223,14.445736941973216,1.996809263960976,49.39592593342664,55.5116034342169
150,6.841236392922601,20.581406244951026,12.322709566609984,2.460001414655172,14.293418292679451,1.9008464415788047,47.11450927075379,54.07326825631375
151,7.196956712449855,20.173639808400686,12.541140312846839,2.253793215320883,14.755025023287176,1.865477566424048,48.21551808523713,54.84758531319576
152,7.0208268504734415,20.655859892339226,12.802289395953418,2.195381234286542,14.899462099955372,1.6749170809357388,47.26918187359548,56.33472932008407
153,7.130263107270211,20.656793872600474,13.103129827264425,2.382991128195362,15.29385367593121,1.8281452367816793,50.784158233053965,51.90989604284223
154,7.1638158308183355,20.88054368681933,13.346143053265207,2.5010282972713003,16.19572995114305,1.4799556848064745,50.48837444422637,55.118420118565176
155,6.82321042998136,21.355126178934892,13.51564721134476,1.9590927670205793,16.48396657819912,1.7769189810578032,48.17438887951335,56.82344832107142
156,6.730312917135882,21.145203298070626,13.725738713184159,1.9848121740291738,16.44304504417005,1.742897441492279,51.749658236988836,55.807463067055565
157,6.383630384378703,21.109445220822483,14.191234220813415,1.6994175459962115,17.03665604749947,1.9473585220654206,53.16679945702949,54.33369705402316
158,6.64433406566096,21.288414638394457,14.326828656846951,2.0106933116463854,17.491545208045835,1.6423162771029172,52.66344390907019,54.978890459970586
159,6.318652575862152,21.1177246886997,14.900293756932346,1.6425406043526936,17.915549360334467,1.774406796807169,52.033346605880205,55.99907951221644
160,6.25446440625934,21.14818737692605,15.147477637552422,1.662737065289113,18.119051997258865,1.3989674461396393,54.36943395390887,56.68340661052767
161,6.130436791402187,20.818791662443616,14.970192391877934,1.6652925703473032,17.864492961177543,1.4415989930965631,55.33934582997348,59.64476718683515
162,6.2146646610510885,21.189321396150486,14.599028422829713,1.7828898325462612,18.130229756679764,1.7526702199649709,54.91144397990708,62.55219189916455
163,5.846943056106003,21.51347153748914,14.621843916979826,2.180657256861487,18.09883202041229,1.9327699919306092,54.57902652785878,57.823322934972495
164,5.8705275769746175,22.13395486944146,14.594446649244196,1.8691328840055892,18.254710164259485,2.1910983964489863,54.349272050319,58.394028957645865
165,5.630927546629904,22.76157782810962,14.821304209000056,1.8113101757929484,18.772500137947837,2.146716483820673,52.26841811020795,57.458061787478876
166,5.517821854697852,22.386803809523034,14.65008058865415,2.1876531075027974,19.21970491411967,2.1107080109990375,53.232550770147796,54.660252601153054
167,5.489363508005173,22.318080807174095,15.008285073026329,2.024587371369189,19.26382337013775,2.222288215110917,53.49085121545611,53.38509841233183
168,5.115833953659288,22.224447174509503,14.751789480990432,2.279426214469954,19.700437623029195,2.0050478776786758,54.948723366269945,52.432073711998
169,5.5062304519530985,22.930256165851034,14.81659551026935,1.9865955956373065,20.400295324750314,2.2441024562641796,51.72338277021657,54.740607026639815
170,5.707962369758506,23.67510032237427,14.879134490408058,2.2096226064438627,19.761161615760557,2.1791146674346678,52.24006788607181,57.09641785380641
171,5.509961695125761,24.29938184378993,14.988418563749857,1.8761464022469172,19.842520476369497,2.1365743233645045,51.954475482291606,61.8305822581417
172,5.774542809669379,24.580014623270852,14.890196820030246,2.0159417620452227,19.51509676322676,2.0292182311441755,52.979236684262105,64.32525002720499
173,6.046306716508851,24.747318227503346,14.795649302394642,1.7654556297853252,19.620098175647914,2.1633076489436,53.86426048667096,65.78227037516328
174,5.981567118331209,24.66675913976179,14.453432964952817,1.934805490039449,19.225381889421065,2.0659301588674226,56.543390788635556,66.14741498831178
175,6.214438921501918,25.394878589650144,14.874637822901525,2.1226250786370366,19.43077020526323,1.9135125967106963,55.93070997327165,66.17542521524823
176,6.039687589231302,25.155108895417605,14.960512869426276,1.8143888228982479,19.79103717695044,1.9504670873833112,57.62945047579514,66.65967283641282
177,6.2214458138814,25.013857181465568,15.157234330815161,1.7136795189829186,20.098056477056794,1.9910749234405527,56.79631214164343,66.66973428944657
178,6.172626303748552,24.733306918199794,14.647150937097047,2.1938295976467943,19.703980879572352,2.4389936452469563,57.81458175891363,65.99814476606808
179,6.69395322845088,24.546040462359827,14.752974810653294,2.0205966468211978,19.93125379758794,2.6366234369809303,58.072345316372015,67.72881936376501
180,6.343879666125972,24.323404050574283,14.45466729973484,2.3156812862649128,20.137915535332905,2.3527427213098036,59.3451935285897,68.81980335128026
181,6.3804886691872875,24.32707444818912,14.76341507230679,2.0944526315491747,19.537484739413806,2.422299905886504,57.22836275228132,66.26481738886478
182,6.515719010792685,24.554048842226983,15.171496804699528,2.1457435406131276,19.757419903371115,2.104058033347285,55.72615929387933,66.75781304849052
183,6.519268488277316,25.29767406211461,15.226686444621485,2.0317470973293767,20.006405590854605,2.3192463823189664,58.35298791261192,64.46695945119882
184,6.051986347421851,25.55132811771356,15.68253282887072,2.0452242541137076,20.262404619213314,2.131873434386283,58.20416673266397,65.04634006156523
185,6.429941533404206,25.957666696279755,15.864594064485347,2.6176922837396432,20.42440773029525,2.1185902408019337,59.6655776450686,64.59819788772627
186,6.36444987963148,26.797869679729693,16.1988992489052,1.9842414402395452,20.48968120067261,1.9468279944755442,61.70816724207323,64.84032442449711
187,6.430288325393015,27.169108934485074,16.42644004686151,2.0271281741428626,20.84163825941937,1.8283945538534148,62.09020429153528,62.43477940266394
188,6.850762285174652,27.34660045033832,16.788368525613045,2.2820802649645167,20.729893845128608,2.061011955625453,60.340015249195766,63.31113932131098
189,6.7191118758248605,27.550211278548332,17.096517693742605,2.3147013958837137,21.205822107232795,1.6413600027551638,62.49189728885637,58.944988098904744
190,6.748337121098137,27.883936000222885,17.6266909019698,2.2795626861424196,21.3603267931856,1.5839361047708815,62.557110273584215,56.778925070562046
191,6.6585045469644575,27.613551186695073,17.788987237923827,1.7629860630636198,21.935634227081003,1.5298114663901339,65.18480704702976,59.04980535074992
192,6.586017326650259,28.008552265879562,17.903288897932526,2.052265456413066,21.880096165378397,1.4691962286932367,64.99165329626852,60.02389629485214
193,6.5359618872954135,28.62384428616255,18.184594169819672,2.0658387692115787,22.07515380509447,1.4464062851686599,62.988866752518796,61.09157293694699
194,5.982439923331973,28.716136950946296,18.346775227135186,2.000632018701638,21.476613274757383,1.6671247334902781,64.19125446864487,61.57428896012429
195,6.075836564968436,28.956240176862707,18.53811769752703,1.8119145071654454,21.448956413985737,1.848955341999343,65.30888039283228,63.279738331351346
196,6.037569710282011,30.04632280919931,18.81047667194562,2.0554869361060777,21.9732025753109,1.68497922087377,65.87758510064909,64.65089110498168
197,6.237445156992595,30.536965692796592,18.940572038874407,2.0170661393691263,22.00460976048808,1.8228823065186845,64.29387200071044,64.23311049229068
198,5.765419602997458,30.761167564246566,19.033202898065674,1.908389046506822,21.916319495373692,2.2371253711378345,60.673518764436686,63.22254950919706
199,5.656983507895227,31.1598207748337,19.252976633587622,1.9117668684629847,21.81367613605888,2.199190979250082,58.83611760704738,63.67462859763835
200,5.580109913482454,30.791571761767067,19.307489130429737,2.111449120290198,21.525209498865845,2.2636720672803134,60.74952388353011,62.24672540752549
201,5.47657300613114,30.65572936874536,19.763277605166177,2.1197591873717663,21.673649777056433,2.3968521656448507,62.40218532613108,64.6998338741107
202,5.579763986336544,31.025040413056153,19.617367907289257,2.2772233034904517,21.971714022583814,2.3621461994204163,63.36713755349616,63.843352675169605
203,5.447658951638982,31.17231579306874,19.966047306452214,2.127295976235407,21.983510616570015,2.2282475961847052,63.48831861488367,66.89684760750481
204,5.470771720952108,30.951380858425384,19.13696614180921,2.3784481234727934,22.22532695907452,2.146087792290926,63.29389096285639,69.7614068354087
205,5.640990454669657,31.198524901267735,19.10195834726693,2.2144087107541943,22.275598300936824,2.175537132609932,63.56486045415747,71.07655064703351
206,5.826226109826254,31.32365895692935,19.14183626955562,2.139020089866451,22.252244164146575,2.1073427780723115,64.55263523298623,69.23910849201941
207,5.228063428135875,31.457643129563746,19.300482993779283,1.79049446475916,22.36974541777746,1.9382589672233066,64.42064027547069,68.7173169801047
208,5.140051425066628,31.060732087064455,19.201116838316082,2.0959819058748566,21.905908430656083,1.9153562195105427,65.2662886097514,66.29814888796746
209,5.392183165732734,31.723797701345596,19.22711774051043,2.306961292399495,21.95720346376632,2.019046142200027,62.641918930604234,66.8760256840277
210,5.086872019727266,32.360834728039585,19.48790127726798,2.783677921817991,21.826969908002475,1.9835025376417241,63.43494064090925,66.16314741978884
211,5.229199958115241,32.80836569404645,19.44326005311695,2.3685464045572537,22.2841211359959,1.9992843337473793,63.33385857138365,65.77922791831868
212,5.433082240477162,33.27261383681543,19.586576761173585,2.361767857288365,21.761032790896895,2.155710000809926,62.63122576955515,65.71653250805666
213,5.230835325816971,33.18946342025725,19.89870388495479,2.2406005780105027,21.60001661946784,2.086339395996432,60.784211176517324,64.5943840145602
214,5.440705281591429,33.11229555701163,19.831416085334173,2.3494962378304045,21.538939817881094,2.05233407467867,60.36103318989269,63.78819427417295
215,5.193608686389913,33.44853260650715,20.519748235663755,2.0249818936467796,21.545028278780023,2.291673772614683,60.45533052286694,61.08249448639806
216,5.334234704893131,33.958213281769005,20.17533000527255,2.539399454811649,21.25074065599684,2.1477389115852463,59.30248882343901,60.365746107568434
217,5.286192335526741,34.168814797274614,20.35435627782285,2.5502291956678516,21.69192683292809,1.798257137068454,59.344115628866014,59.581870580572144
218,5.32409330236131,34.10086450092531,19.875120645960916,2.4497624578868287,21.620071132145526,1.7133066397031655,58.02856982737776,61.73963887322674
219,5.226663754788043,34.130470141634,20.160220196702262,2.590302530722247,21.627523415226896,1.7099968512923556,59.451558127086585,59.55487518435733
220,5.095368581340882,34.321071466876596,20.202283485106268,2.5003206400125246,21.539815852274252,1.8484186976849908,61.27068279411842,56.460317002223356
221,5.142812712418341,34.294412310552346,20.41534311333786,2.1087964097689778,21.676995651428562,2.0366252888661123,60.13345713028775,52.1658291248189
222,5.249642301698635,34.824867025086284,20.68140788093615,2.357128850400836,21.36936175224317,2.0458951131947662,57.7462275590235,51.19133923866488
223,5.2451968053440154,34.6491941073197,20.40017940194226,2.3258554547299632,21.479879684626532,2.0438924597652957,58.67309744107734,50.3977605825092
224,5.719692045650372,35.235163267557844,21.25405967043472,2.304495355510075,21.414924928703975,2.0262370896936144,60.52350882165235,50.39299113109634
225,5.737227271741762,35.54534897457874,21.47276877928828,1.9916300721098112,21.71203805572225,2.0998399720839775,62.34286278299299,49.229216158888235
226,5.712259818024338,35.76026390840738,21.548193440835934,1.958296509975735,21.55604460117395,2.019219503664769,61.856790475041215,49.228347484948394
227,5.540608707991239,36.301288263708805,21.91333735684036,1.8630441421558077,21.575179794339046,2.15148445568253,62.02755730578084,48.26178853162521
228,5.717821448175397,36.26058878293838,22.08880859432858,1.9536475004087095,21.42643870879809,2.1485723160605086,63.99323294052604,48.386767948833956
229,5.809457826901002,35.89254901895375,22.1470651605821,2.072213584981921,22.268627368151495,2.257269353224246,64.28638341537884,50.29016172602909
230,6.056313386627616,36.43404514020102,22.3674991414958,2.3441773375168213,22.127320172424085,2.0781350783876222,64.18839398764558,52.24875380369873
231,6.111365025521048,36.73653021520534,22.29038858686904,2.1612382827340166,22.22080183739857,1.9519276651695938,64.44696411872356,50.35529468420186
232,6.051212720194918,36.76851220824754,22.3925980930053,2.354712620026452,22.15459601038739,1.966883281463045,65.10817533459395,52.533224238702815
233,6.055728104882763,37.221973097571265,22.16369306131772,2.1475554396559344,22.020540417610235,1.840985572068182,65.08894609126835,54.086071248288064
234,6.138558316840816,36.85639841039485,22.09014610198296,2.3261860480468615,21.4084552380975,1.9325095588935548,64.7909759419244,53.67079527648355
235,6.353492344707347,37.03931558931405,21.876566772718427,2.666250253947507,21.539997252280283,1.8645311761650787,65.30397040000979,53.13953899298191
236,6.122492162818287,37.00199386044115,21.577391602552364,2.392451153587209,21.2618387037764,1.802232029975254,66.4581667436879,55.488366867327784
237,6.0456090046522375,36.77892295889859,21.586750142368018,2.715357675777025,21.370111877953953,1.944401628343157,65.73512463942711,57.480785220040794
238,6.132855242927768,36.29905329152526,21.390542670703987,2.688945202687527,21.59205019575882,1.7882945656215776,67.45681999300243,59.27769409661724
239,5.8459017841605885,36.91968920819968,21.546619159351785,2.594039777450456,21.575917035852054,1.653350198383628,68.60036159811656,60.33199792002063
240,5.944154936466665,36.97417585367234,21.536730029927636,2.7258213230236548,21.22081428616968,2.024930518481592,68.43404841027396,60.75162599974659
241,5.486183373957405,37.09878838265712,21.604640480885735,2.735145990638062,21.150295795183734,2.1408466892027387,68.14982958893641,58.39735730951015
242,5.3943689783739295,36.90850494414798,21.768559674532668,2.908659561706684,21.00028004801879,1.960221329337598,65.52219619848718,58.037952926076336
243,5.190998567325996,36.84728537406532,21.73942762594587,3.0052091782212726,21.45697477929128,2.1380070359505328,63.34154673081443,57.909907351120715
244,5.433073655712221,36.86556033583804,21.735322610586934,3.15898919679691,21.046390655968082,2.1590248630133693,62.27989778861871,57.28660911638313
245,5.808855196407799,37.01895603148281,21.277439391375047,3.322890468649576,21.09307890076574,2.232755290108845,63.72814210166086,58.55725363763373
246,5.663479049298755,36.950713986857416,21.31010255911117,3.242496696817122,21.07003274396034,2.512785416450017,63.872866356583856,58.61911330005295
247,5.79275721811582,37.009335342383366,21.96553285891617,3.416530037363844,21.25561200623104,2.672034085304079,65.60162819049029,57.77713495218229
248,6.152375903673181,36.670208717448276,21.93401991298905,3.2351755752621782,21.553774899592174,2.2552379188221896,65.88582030028415,59.70403027228211
249,5.8734136942938076,36.809466523082584,22.500374353424323,3.480486103643452,21.276955560351084,1.9345245662646615,68.9269331712589,61.66853914997879
250,6.082159086809976,36.873915129486235,22.73394278553949,3.0642135654466536,21.672430270308904,1.781175816157294,68.9654792482763,61.2546547880089
251,5.662103818777527,37.57554658511557,22.868452167582795,2.9989470281455977,21.394130680354,1.959217220037878,70.37928327190895,61.711990944989985
252,5.718351769195485,37.36810853755659,22.935388284961725,2.657948966983019,20.718277359259776,1.7784341402930992,69.8163143159022,60.74991562996983
253,5.455704772191037,37.92163341204665,22.62331170234636,2.621971691501775,20.848271303444246,1.8029794944662572,68.38660504464663,59.01261344927344
254,5.4990765470113905,37.20823379103224,22.75117251283829,2.3711318520997793,20.78797146389472,1.4822716242271134,68.47486989105224,60.91327239648824
255,5.565297253709814,37.226337451283825,22.923699939138103,2.150866192469372,20.270241231554927,1.447764983969154,67.63980004588474,60.51608715690838
256,5.4840627943470155,37.048093465412826,22.516727620603493,2.3396584510046363,19.737382844345927,1.2703609490240457,67.30660444074199,60.253082600829565
257,5.098437206266098,37.09978664389696,22.328513436389933,1.9037375210326788,20.040509627419606,1.22270241270591,66.97735204129164,60.09299005146261
258,5.114900592934912,36.49716617695154,22.096606758149353,2.073077531068459,19.909204327469286,1.1502864123812966,65.71949925027182,59.99609813371621
259,4.8655976594778165,35.86344433935296,21.615490809647365,2.1222531574564334,19.442678843749146,1.0213384893708572,64.75746091069448,61.3973636370286
260,5.212513510767571,35.56415214772834,21.2637743422057,2.1641585042091,19.40245636928503,1.1177383702726902,63.1688529085183,61.366422121187234
261,5.110858540396834,35.50586396788234,21.08679752352502,1.8024483921599412,19.223966773990078,1.0803215708680123,61.804740810992776,60.976686748641654
262,4.921278033868754,35.300147521322614,21.345205490092965,2.2113560793197533,19.361021029407112,1.022793287449739,61.70277169084637,63.73261660895755
263,4.95442237145085,34.41837998654053,20.892179706529276,1.9115673828334574,19.63518339123909,0.8749874977159648,60.99746474955609,64.83048698880258
264,4.858756771510438,33.68454680475728,20.721415516106333,2.080400889392749,19.808668571517792,0.8417739644707329,60.864273834432865,66.91348859109586
265,4.689531088759568,33.70836123749235,20.94010173473795,1.9790426200552356,19.65633009007671,0.73644832301111,61.10807745821289,65.88750933585901
266,4.624514937859952,33.226342753038445,20.69889009486754,1.865693522256852,20.473109707028602,0.7927736160634802,61.772488898054135,64.48978965755946
267,4.810104017874304,32.818734039397235,20.943180890582234,1.8239402186776896,20.680511748980123,0.6954990575025206,61.00859393137457,64.13994310604684
268,4.805202884300453,33.04625006800984,20.90394294241104,1.9311647198579065,20.48447274069334,0.6727251454687627,60.55509295907322,63.052289509928656
269,4.666543294569904,32.467273762324204,20.5196598156027,2.000917515878613,20.24553258951225,0.6064049043968437,59.189531732750204,62.49744703498218
270,4.514849146229243,32.046665828251506,20.68733078898259,2.0490156519385545,20.337478019148843,0.6089532312093647,59.95325767163888,60.26829928234706
271,4.462136808766944,31.96760874221565,20.41358338048269,1.799976952912255,20.06960525117972,0.6831447352119149,58.01420521214952,56.778028793544465
272,4.637595726699871,31.923025664699832,20.114008039804673,1.7398118276016303,20.415160256078295,0.615458370692502,55.66953863652421,57.76882700246626
273,4.5571439544577315,31.657982899944063,20.141697487449967,1.876708633600516,20.1612405542047,0.6767498380175877,54.85616243579857,54.97792060102762
274,4.484967086103496,31.23589714506076,19.872574082103803,2.072476598322791,19.62915579555064,0.6435070020462502,57.54411317094545,52.135162161345065
275,4.323417238387163,30.70395918578628,19.871898581665754,2.279120484683583,19.233848209216735,0.7035915282497175,56.19791527108534,48.300179874767316
276,4.088885728383242,30.753485013692504,19.281785152287302,2.2921747111825574,19.0553951016538,0.6242465495186178,57.41788173905469,48.03672907928294
277,4.039482894401762,30.531448468985985,19.086457792922115,2.5619032130120094,18.998474765591048,0.6086002208562162,58.65376088639612,46.29476902543804
278,3.945757962624491,30.77140478799332,18.998668886590906,2.1510284375493725,18.803172530808688,0.6659657254981034,58.264007379238926,45.3284589175645
279,3.804715957519806,31.249779695595358,19.233349177171377,2.479347431442415,18.134723980869218,0.7137797200141924,58.62210389260348,42.05864900259016
280,3.7753645321006855,31.474902297828013,19.044922437256037,2.515484523064423,18.105675644397987,0.6249307638443556,61.18039233012644,43.70685537144525
281,3.5468750779024125,32.26405758984947,18.90140934079303,2.4014100928854254,18.019041085397077,0.5804959120538109,59.17587354336979,43.59641412061937
282,3.449424726012594,32.01695248384339,18.824993545598208,2.324842510901636,17.58415042067163,0.5861119783126082,59.73848983599897,43.29771500806083
283,3.230473778483903,31.58942188930496,18.58761930952054,2.3527824627300773,17.268170039977235,0.5916747193353595,60.73087551469872,43.93765908309722
284,3.111465290553462,31.27754744933905,18.791264638973374,2.12113084440992,17.341300165680565,0.599201333775566,62.49941386215481,47.53884540992535
285,2.9605740224239443,31.018371142574626,18.993156111629826,2.3894332801121028,17.483525277674808,0.6257476289202843,59.19823392480371,45.771528728720256
286,2.942481080919334,30.515624695734683,18.535966304602272,2.334457277019898,17.70526847060816,0.6918076704483278,60.34490019368002,46.18906188287111
287,2.7024594881332824,30.160476919528772,18.43534130551038,2.011248322839525,17.627600165017174,0.5852578016568564,59.41363189931753,47.615350435249745
288,2.466941774901835,29.978903076805782,18.245123575761525,2.195082757486645,17.22967407721419,0.7864944256688452,62.02941809651596,50.09153433450959
289,2.2260287601320603,29.695479780609904,17.825449603971986,2.3694668556666842,17.83492661726064,0.6848505672966549,64.41996775798951,50.56985446827808
290,2.305491749960701,29.769821026925925,17.709089320722956,2.086829997843206,17.84860408548516,0.616918143940902,64.2262064620677,51.33889174386299
291,2.3676064563501984,30.022988394414,17.424287848345884,2.347694676195538,18.239244845215193,0.5547273845597654,63.720424139947106,52.52987657965325
292,2.454274353469338,29.549522914799887,17.33745626979542,2.271120993845721,18.21821387477547,0.5575545281997674,64.19097970396022,54.08815320146945
293,2.302070833518631,29.35187074322418,16.94067699788334,2.0249054687239116,18.974922909489585,0.5131585842363408,63.22478024287913,54.29766735868911
294,2.2958184271262456,28.883436636172082,17.4207244306092,2.06810502223057,18.95986529782611,0.6061049161831326,63.29668478594292,55.997260299900006
295,2.3756213604741023,28.499915298375335,16.86359837420214,1.9012357964754822,19.125852514506086,0.5457976464081873,62.13838018445325,57.01865057858873
296,2.219073292920577,28.770179927720235,16.432545339089472,1.8258762613351618,19.296686427982813,0.49804509940036806,60.33689690971777,57.608671837008615
297,2.3488207284321674,28.358952174477057,16.301470114414276,1.852386342354675,19.244920059505297,0.510242577375259,60.30819263068064,57.898084662050685
298,2.3905598680937383,28.49483913121058,15.897500849664423,2.183727662073601,19.12861667614531,0.48401116830837654,57.96769425517858,57.724829603705096
299,2.4162290146986782,28.794239837605048,15.89496584327848,1.7701906092928834,19.32091852553777,0.4609117896327849,57.002990648136326,59.06554914201152


==> csv/ZRH_NEW/mpc/results/error_results.csv <==
,Error
0,4004.731713386583
1,3818.8058038251033
2,3658.2804804087364
3,3520.986044360189
4,3404.036387153103
5,3273.118510745092
6,3202.958835831958
7,3061.8048810419486
8,2998.033406113414
9,2970.055178835358
10,2886.9213752073892
11,2889.2742132039834
12,2847.4842549615514
13,2776.5846178315196
14,2752.705299139923
15,2763.3160122297577
16,2765.8202850584585
17,2720.7109236976644
18,2706.4068313194257
19,2697.1355577171826
20,2687.5458112241126
21,2603.253751953408
22,2583.585354867862
23,2587.2573966829323
24,2554.192207445366
25,2560.830399703828
26,2561.913096844878
27,2512.576757801525
28,2509.542648728349
29,2465.4019703603976
30,2436.1134271216993
31,2399.0887230398985
32,2435.6047221304366
33,2356.272502021321
34,2397.298956768581
35,2330.293059172704
36,2338.391681571373
37,2331.5052154902637
38,2319.523973739488
39,2361.2949385549523
40,2346.1957259916853
41,2350.6897514451853
42,2337.5067378205295
43,2326.2553172992566
44,2338.539590267537
45,2378.1816802793896
46,2416.026480973576
47,2349.9124653116187
48,2335.32927182165
49,2343.6355864122593
50,2303.347273518952
51,2275.093939939214
52,2227.3707730878864
53,2199.0817087437317
54,2188.3839140274536
55,2165.8726332395017
56,2185.46990379999
57,2143.354512132868
58,2141.8403779640867
59,2122.70978616376
60,2108.1961165602183
61,2141.8243117192205
62,2114.656417126443
63,2069.217349551699
64,2048.343314430697
65,2021.7725098828378
66,2029.661296686017
67,2036.402597254262
68,1991.5270709208553
69,1964.233329704184
70,1943.923381486626
71,1976.379548258016
72,1928.8870543440216
73,1928.3484725394408
74,1944.2800889277453
75,1936.75146142785
76,1959.86936668323
77,1945.0816809707142
78,1904.0829571912464
79,1931.1961056636771
80,1905.517048631059
81,1876.7667231567439
82,1869.4170737578286
83,1877.5302945293706
84,1827.7499730594882
85,1772.9860023490382
86,1852.6555836757616
87,1798.5606802074742
88,1815.073743103453
89,1822.3135259008345
90,1845.0826812475057
91,1840.0778731226094
92,1893.3663168610178
93,1881.4066820493072
94,1937.241327524243
95,2032.8220662957613
96,2127.4812334930066
97,2168.0308431308845
98,2145.6118099314467
99,2194.4339484813117
100,2199.4113779162085
101,2128.1161196494063
102,2071.6605665819316
103,2008.0875730149205
104,1967.80389642941
105,1980.1466964191995
106,2012.7842565192043
107,2042.3613076332088
108,2057.844598268307
109,2066.766471772053
110,2127.567085884877
111,2205.87260957486
112,2249.62210322332
113,2362.4980888187047
114,2492.7547538221065
115,2794.044190984204
116,2992.191642916508
117,3087.3308930272483
118,3027.529881744933
119,2964.8639150445033
120,2837.2300453580333
121,2762.354099266641
122,2697.8378780344883
123,2642.1841751010184
124,2655.6928425086735
125,2666.870944092945
126,2506.686603718869
127,2582.053242046404
128,2468.0489690736795
129,2400.9104720062833
130,2552.8343254249185
131,2676.3732668495763
132,2749.9629554824373
133,2814.816844980305
134,2897.6769799009926
135,2930.354981712274
136,3083.994037303078
137,3095.5273737285465
138,3244.379132954219
139,3314.7659915907507
140,3395.625925204201
141,3263.2482857853
142,3229.6313792071633
143,3319.4870804907164
144,3078.282354676858
145,2995.957313983569
146,2946.873416613802
147,3085.6383487295634
148,3022.43355970197
149,3188.7824922292666
150,2959.953578055586
151,3053.7537495262013
152,3111.145202496413
153,2986.3555842137393
154,3158.8818500568655
155,3159.6339986215457
156,3289.6488861111666
157,3272.9774167328387
158,3266.8184383380176
159,3298.861244107941
160,3501.9469670231465
161,3787.81695137946
162,3970.0618261647355
163,3572.5619150702278
164,3601.8612055009053
165,3406.637006148581
166,3259.4119758487495
167,3190.093836915192
168,3233.2324231675807
169,3163.3807848370607
170,3351.959436745894
171,3713.6875277690733
172,3980.2798017627892
173,4162.068269551161
174,4381.242465310755
175,4330.687257697286
176,4501.240278950803
177,4433.139027902951
178,4418.188752178924
179,4572.285031452675
180,4776.260482313868
181,4395.418169664296
182,4334.823348406558
183,4319.855655225396
184,4370.591980244381
185,4406.783102478349
186,4627.332007203395
187,4457.491515544184
188,4358.205711232391
189,4200.897227464276
190,4051.095373625484
191,4452.5074274595
192,4505.832752859336
193,4426.8005277331995
194,4577.174496359124
195,4811.802358165036
196,4988.36445039757
197,4815.0913093651125
198,4441.165893379954
199,4350.988017048065
200,4363.378708458209
201,4687.8179894726045
202,4693.576698935795
203,4984.767412585632
204,5226.704347337638
205,5383.374749982857
206,5293.271442522768
207,5272.800451734057
208,5109.898613826881
209,4934.282360234288
210,4939.776768041569
211,4919.501665220602
212,4858.328842866445
213,4624.192001033446
214,4512.982211337416
215,4316.57448993442
216,4171.302320229374
217,4131.630221022828
218,4210.410830891489
219,4142.0230004290215
220,4066.7704196504255
221,3705.1451879730616
222,3471.6977130575606
223,3490.794784867402
224,3631.710057257663
225,3727.616326724726
226,3701.296131463583
227,3682.500897441786
228,3841.3766861751565
229,3940.9189449807045
230,4053.843663505313
231,3986.065643433924
232,4165.05956697953
233,4291.640038044961
234,4217.540586171736
235,4217.077070236683
236,4493.087746405117
237,4540.636871051903
238,4814.3707667793005
239,5037.227143104675
240,5034.908545221015
241,4843.353574543999
242,4577.397840215981
243,4371.35283028215
244,4229.5134414423455
245,4426.901723920093
246,4437.315798791401
247,4505.441701827286
248,4673.1435018422335
249,5117.994863488729
250,5105.651770566172
251,5309.745814627612
252,5198.1124852149915
253,4957.9939014380125
254,5108.749901487448
255,5014.839337797461
256,4965.870535007588
257,4954.879096323133
258,4812.466010146324
259,4834.361968227623
260,4674.730078055053
261,4554.7130902976805
262,4750.012293616135
263,4778.825046406481
264,4926.6973155057185
265,4869.5815056731835
266,4786.207394871906
267,4682.838382409798
268,4561.197250125778
269,4405.694712021304
270,4277.694910234951
271,3890.0821460005145
272,3793.9185773959243
273,3537.0736145318074
274,3535.136211866709
275,3210.088761031316
276,3299.7928986501415
277,3289.887374998444
278,3241.6557979645277
279,3131.043963848093
280,3405.3574254489013
281,3282.13181047441
282,3318.840922031411
283,3425.5148548481925
284,3740.764577766557
285,3378.076495006999
286,3475.694845333852
287,3497.485137006755
288,3829.766048838869
289,4050.1637013961063
290,4093.406535176235
291,4114.514688374106
292,4244.212032199438
293,4186.417743443265
294,4284.755457692999
295,4266.507966372743
296,4185.7824768838145
297,4193.61596344779
298,4001.5509082560034
299,4051.6720215145106


==> csv/ZRH_NEW/mpc/results/flow_results.csv <==
,Region 0,Region 1,Region 2,Region 3,Region 4,Region 5,Region 6,Region 7
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,12.336771037653762,20.639442276641446,12.38573931019223,7.514806545577828,17.568872243292375,6.105748768521262,37.43354156955417,28.00044350355385
2,22.096292590453128,35.233892522598886,20.669080817004854,16.60497483909667,26.00266259832991,14.889392490278171,54.14262816700248,51.77106435594465
3,35.66347803211685,57.94442276450544,33.48634103485189,19.684829016578707,36.547854897703296,12.094285914471659,76.12836335828038,82.69722698552651
4,36.69474440793865,65.41058432624223,36.481537786259345,17.04705848172923,45.045328813128975,14.643972306384805,59.844478481730256,81.967656485361
5,62.68754061327779,79.93340175295032,52.29066324189951,23.54167877315983,54.474584405926606,22.899974773059462,100.7840720583795,173.8677877417809
6,48.417340546497066,76.41198755999213,45.755866278423,21.416977669363245,54.15784588245855,17.411899492059753,97.01976136932066,104.35373077490796
7,71.895215996692,99.96063694095507,63.74319852767899,29.527581938341267,69.81652175241929,27.434750400288596,171.9357558222541,180.58595363644636
8,55.30254279065237,89.5433965422436,56.63946279697556,28.84859071875134,66.62999740814531,23.990741314631606,147.72690796510014,105.26665778166186
9,76.30422628674317,108.87522300978858,71.34027778131123,36.987261685172044,86.04937755149403,33.29987113227158,170.44454215529362,194.7356155347135
10,61.35382587955853,95.34371540314703,57.67055833059847,36.21532737671581,77.32629819533503,27.195285577026326,142.0877455244025,115.03057275057412
11,90.51776923382975,111.62815645558473,83.94538491177698,38.85839228313025,81.93299775848104,26.84570658866932,196.05247686023216,186.7583978361731
12,65.03077768301897,105.48255800824543,60.65091773602862,36.474758051058245,82.58478922457137,23.53838314964643,142.75320198723966,86.61920056557973
13,89.0343444692806,127.92386331337615,83.07619372464508,41.79405246290079,88.8776911964067,37.54926244464175,185.48652561325562,235.1517299088716
14,63.27659599965078,108.83863919322177,67.36736400561644,35.935193266708616,73.94073760818276,26.929028391787174,185.17335699266243,118.5216142459838
15,92.92332156740997,127.52068485138868,87.75380707750656,45.692372131855876,103.2081017927009,35.59064901257851,184.64445170888445,201.21674410904365
16,70.82991396918223,112.08245118335128,64.00550310192311,38.01488759741912,88.38034949542288,28.735783299011782,146.64040615773243,133.852003009999
17,90.11184429006654,133.6177594808454,91.17051499036113,44.71627403808108,102.53228186931777,46.98082089631513,245.0118340289621,175.3063891868292
18,70.51314440083473,104.40061150535459,72.87196664024964,47.04887605536716,82.66958178233227,31.544848694965914,155.04293217424134,141.13374235929382
19,93.99553059039566,141.7610816373396,86.36300381648837,49.87114075484506,94.3309365261386,42.93587199604842,198.84422882164475,257.41931510703347
20,69.83615698489255,113.3757362678895,72.3144788428546,45.644703959893256,85.03995276369874,35.13598692280923,138.53811010273395,132.54232322245917
21,108.84365481892961,130.78331231469517,96.0149057984438,45.29061686984035,96.68350655437168,51.456906123671104,267.69695515616496,221.59767257324927
22,77.71746761385091,112.32693519428072,78.44609738224777,43.48825985674636,97.30289699355,36.627777435307735,154.7118367541707,135.95372268649172
23,114.71758780930844,126.84429683467593,88.26090944122082,51.31849099458632,105.08992081402663,62.90421031623317,227.7588471632908,237.81043854544248
24,93.15587542570672,113.06393514499973,76.59365112806313,44.429454728872614,98.79292061551382,47.95327962469279,170.67937611662188,162.8930695376095
25,117.24526861440556,132.4175614608788,91.58916622520576,54.409302141874385,104.36828260661343,80.5537872296952,214.04218243349663,227.2165874870614
26,91.50831500054579,112.11088619987393,74.60507254350078,54.26479979348854,88.94496118509018,44.82445921879178,181.35994665245235,147.72999685145024
27,112.68837810102711,133.38844905055706,100.47383754628315,51.22322347594716,108.62436623747087,61.38857658588302,184.4349569305616,219.33435244343582
28,85.78863924026278,117.32676897411487,79.6447751681811,50.07638352030306,85.4305015656022,42.66234721002833,126.41245830939017,159.57182643860426
29,121.81901017478204,127.55081589455156,96.57381829294467,58.68297138517055,96.7705601354907,64.48775927092159,192.9495307278076,269.321184697967
30,85.59138930009509,123.47521990241418,75.70839897941521,52.24166953489653,92.29406278060338,44.28305904990549,174.78369093082662,156.29372946882404
31,120.89305940514154,138.06986741887818,90.38087305591104,52.13485064271307,107.00312122745089,59.28012815335267,241.4757180339012,237.23566360748697
32,100.66643991301576,110.94383690930363,68.83352325443632,53.37700947669497,92.55388994892681,46.08874798203848,152.57702566885894,102.35287820798936
33,120.79203320577224,135.3361918807471,95.44220905636769,70.99747230826891,108.18520413309766,55.67849733189171,224.79579472521905,177.3327664723611
34,86.799462622421,111.7059305161858,68.00104745379315,52.72728981620812,86.75158928864798,40.03781925790207,167.2172149793982,93.17854264111668
35,115.4556462557096,133.37240104279007,89.2489762967667,62.99908251220217,97.31301518277307,48.81066701155834,177.74706382103585,157.2976722289605
36,86.27538449734297,113.79633612310967,70.97851432892071,50.22672512267296,99.49219421250035,49.176144870543446,146.93050173025134,108.08632479748991
37,112.87435756955175,131.75506538955725,88.48043814144872,47.606174182370985,108.17294296194434,57.970629106471655,190.59759713748505,156.4654778734293
38,83.61020065581657,114.71208916982009,75.8044358839668,49.56284638053911,85.71780845051312,42.55507089657752,150.30061608266848,103.60513324265834
39,107.35276043689613,131.86677398617482,87.84564156610877,53.9675575305997,90.30972214074042,47.05984557313969,188.5157699151103,177.7495758738859
40,83.88455020155419,107.58329299908064,71.49361209306237,49.05536194430636,79.73673933298515,39.701678985216766,153.07983759505268,86.30609039288709
41,114.1756934450631,129.12352959970852,87.4745142135849,66.9345603492857,103.312909487317,41.70710313535514,169.96626050817923,218.8263766600565
42,72.45357336867995,117.40625995120428,69.15838589513932,42.63688158713639,91.76624703390166,37.12666093397861,135.28090593640442,120.4804641727112
43,99.89208607264833,133.57628612307755,85.78517273567695,50.79281701685155,100.67874420780605,53.18066085092672,170.7762546511717,229.19035244152585
44,68.3023990369555,114.6399699757136,76.3818977687416,59.39450382491936,89.89734768812744,35.82151765155999,122.22422472244727,149.28164507000943
45,107.61109679326145,133.9486100769007,98.46138351960475,53.9035431503126,108.7916596053297,47.38817766446567,230.70199882960014,155.68343031055215
46,73.24746608682591,117.42337304925478,71.65682825878929,45.90935279221829,89.53377269028104,39.6269552132535,191.1179718581051,137.4818128333351
47,97.30457328155158,136.38462979870448,91.86963500315342,54.67739451259735,112.86297059514249,52.086615549713045,246.7110676047375,169.38212382556125
48,80.63881937877211,120.15641855554759,74.67139728806933,44.790688379295176,106.6771049500102,35.75879966007238,185.0112893834143,196.92174116776008
49,100.57112267062854,137.19170147440923,96.66350578566596,55.509322062668566,111.0640146939544,54.18455105929456,234.9270024961693,244.43314080758174
50,82.53091440482989,116.69418925180851,73.23956400036167,45.2338781467777,94.7183092410217,37.144329161199074,154.95213763626037,129.05339427578554
51,107.24337602029952,146.1551800337266,90.36219684161397,51.91009567749818,102.66818144756007,52.62238667027139,174.5629692871797,218.9895405116276
52,77.32731323434398,121.3697320790088,80.17601499963162,53.72090072596886,91.1722191000639,40.62668234661685,163.68822210869178,197.72312009474055
53,113.3702888381915,150.56638383686678,90.2271227823289,60.0247981739722,115.98475514532238,58.6029545568844,137.20772109275308,250.1292246694286
54,86.7209054478413,120.03592741343267,86.55534465820101,54.43146149441894,91.73252642141254,42.76799742490105,120.10873747808485,157.49081742477296
55,110.32958096946503,150.8791027673774,92.55768349538286,55.69516036092941,119.24361238185075,59.048698193944155,206.2173097798792,185.79170445313986
56,88.86400091381876,126.47062497844557,77.06107113147304,50.80472542819026,108.72913857389936,41.89941607371023,138.4852813433919,158.73947856525118
57,119.78920632347776,152.30372027192013,95.46591749135351,56.00581290450273,110.29641598276407,56.89165540193417,167.18869786304978,196.9963859458099
58,89.83969109280392,121.40088333089085,74.44290159838384,53.787294854225415,90.72603375845927,40.112751678481914,194.08373708750176,139.6803207597344
59,116.80236570699502,157.28886588194473,91.70106965564406,58.496169222437594,104.58751148493698,51.192740753462935,229.50902394122758,219.26652463940775
60,97.82741093596775,118.20441258588413,76.45636629285187,54.34091547939334,98.89048607964922,37.85767535980287,182.13352156517576,123.82792720226855
61,132.6062959089125,140.73444489786982,95.93450820404043,60.26610077654039,104.68426968569985,53.26329890369224,347.99437530199106,227.41353355858442
62,84.18701234723427,119.56115705764861,78.42305866746158,52.8123898959151,89.2821580179282,43.201816347971224,237.8967275221131,113.49112868112546
63,124.39400921959822,136.11261689881508,92.04571313976709,60.82980917917954,112.0352084273771,58.680296238984695,288.08371864789325,278.59840076276475
64,88.96057557212367,118.24294027427736,78.0358949060485,65.44731078259379,104.93238950127518,44.418996296134324,239.3175073825861,142.3923140937074
65,131.82687272200806,141.30021139652186,94.05713337600463,63.43805619870316,110.54267863914517,59.123547030040235,221.2723205808056,212.53792004639587
66,89.25510210181292,123.15240277199544,81.44670318459129,56.49679183588124,85.12479620083631,48.549276104644136,218.47720091564688,130.8909486735828
67,113.44208795948467,154.56872052561127,101.61199568760915,61.64584352020837,107.18216065717318,62.547656488055985,230.00169436679874,241.70407090289186
68,83.32589780280614,130.82890583195663,83.9746761056319,51.53046754518624,97.90236608053463,50.96966986667464,171.99278636909074,154.18453126682257
69,123.13936201227222,141.0270088112717,109.97300682812843,57.72226581146465,108.2583397752899,58.00961702961269,232.6903734996756,228.3952807629897
70,88.24774525562123,125.27993317521732,94.07248529374941,51.29461905233051,103.537698909939,43.29421032908832,187.93103228821957,145.96606608449798
71,115.2733840712285,144.01031136736052,107.97544294002144,57.406675828157695,102.97371135035733,54.01380676494896,219.36468494681696,225.50748602366377
72,78.65178142098335,132.76360851699127,85.53752125810587,45.70276788274411,88.70716864809057,45.19676184318403,142.07706349456387,139.21960126197075
73,128.51714037436474,145.99597278523166,105.72160934190568,54.026689523984906,109.35311257093258,57.80412385331683,197.7709188184713,287.9817094101831
74,91.88235296621991,124.89835603574073,91.36961210665638,49.73008055955076,96.83443239844854,37.51906145116368,182.33776240204705,166.53654189731174
75,124.01143330567267,145.4050132054432,102.72021218321048,64.28673173865624,109.3297870612885,51.3392650954039,186.20247337848244,167.9650178289764
76,90.12560973980085,126.60863123895255,80.68966780106335,45.163773167980274,106.6547667671369,43.54590944796819,167.3603978412628,134.82278431548806
77,129.67466519869947,152.58613615783253,87.51243695954055,51.412712542533065,122.19685352434796,54.920243210458366,226.1779726389824,174.63368426780144
78,93.13258314147956,130.489222320061,71.62136743015311,54.12079899242379,107.88681955990982,44.40823503481137,180.71516523198392,125.10916178172975
79,117.98072475672114,155.692420721774,84.84988211258289,58.65054274141188,136.66145124772157,58.79458310792426,271.1173448556921,224.0554692057425
80,81.30590942929366,125.07317448917597,66.96561073407496,50.57789611603818,113.1552491551819,44.64570537480307,282.04295594699227,188.99944304067802
81,118.0500116894353,165.42298079604504,81.65475889682851,64.57905874248115,118.61231464337436,55.636809182602434,325.4845955219624,298.3431681830039
82,92.58175655868726,130.44922059896328,72.93743995524221,62.29544377480276,93.47293781298197,46.16631679887932,217.19962149787295,173.8705128345708
83,117.06875087437992,157.27007173277383,102.4384683827708,68.37962092287373,104.84723094851859,69.91670445122612,286.12107321734646,315.20587545311133
84,94.13531266359854,136.74106055705036,83.60569718441633,55.323828931577815,83.73777564956792,49.32534186237173,212.19871721922289,166.30201400959712
85,127.08664734760833,152.39840262325373,98.84223012631111,73.15713485943559,120.79000777145127,77.15841636744453,173.4824780183988,338.7799079404496
86,95.3289060327739,144.82466828820856,82.75342089701952,52.889747701021875,91.94921609349403,49.957936490376255,197.0834484805287,143.97448675489522
87,140.08457790359256,157.80037663573648,98.69167700970631,65.11099150697486,106.37707676708577,77.8673542865323,230.3059464741323,195.2147555349763
88,100.54999087991021,124.49527179844199,78.18176057020516,64.7917649909817,92.75115934522607,52.4083552524928,193.1426118760529,134.65330488829488
89,131.1026103969337,140.16520892512688,94.61479425109324,63.1900675981552,107.28467356492244,74.86227001807116,175.87247016942183,155.78243177077945
90,108.41051743643041,131.37901258341807,77.84371971899877,59.47878936633287,89.82364240808566,48.459242185863786,152.55730481977994,111.79363804391545
91,146.96800389760145,163.2500074713624,103.32570675182518,65.40826509442188,120.71879116735046,65.62342449351381,179.99031037507035,151.6899052983584
92,110.0827300951656,125.7076207786868,79.07943310122985,57.49060992240741,109.50410965833515,47.88949727668668,164.7194859058073,93.06581195093487
93,137.50263225776186,151.7976967656068,105.45447306586492,73.59520625311822,105.95470890184343,66.30890638665339,184.8008224636383,192.27815550789376
94,102.16159430563934,123.7062169327469,91.73493537561507,61.569278716157896,104.86236396397575,43.30570346995044,150.79390970710995,116.01627340522352
95,126.22682952498296,146.76665065135737,103.60989090533118,79.31049582825447,114.32589238949022,61.520419133524456,151.20037713944703,149.9350066456756
96,98.34846897742264,127.5864340685179,90.04386984148377,65.73654842812167,93.32659978752096,46.11746565402626,115.66246009844838,89.1075506198805
97,130.50572200784123,153.16676438471018,101.79857952046574,63.50988613384998,92.75080100091643,68.36008205057149,141.40057617641202,133.4362705640434
98,101.5436336031033,124.07609181494402,83.3572577124578,57.69847487548219,90.71985802689335,42.36548230646325,189.20390204218194,115.33197904913061
99,126.91515776381402,152.40486357149211,93.57800488043748,60.656193971733856,106.16670467437869,55.26838183961052,231.6858608985458,133.24252989335517
100,94.42432161948967,131.09920432417937,74.50290466664322,62.807085544132036,103.29805890309738,41.87616583655526,186.74819944650739,94.8449823972939
101,127.45157055562562,174.19987152549618,102.86914193159764,67.04731519628773,119.93509563896393,53.8305524964591,244.02085032185923,237.3210030385523
102,85.13035285188465,144.76018654543867,87.99572260724965,55.48937863429148,105.5941228318704,41.18086561353846,209.0733857552946,190.21905612398425
103,111.48140389884556,166.9574864459403,103.50599243332643,59.435885003783106,126.76205615489964,62.37041316741421,247.23940278596498,260.9082432857215
104,91.89089364941577,138.69379813835423,87.342369613464,55.88822411682738,116.33561597106177,49.71492577630436,175.84540731593938,220.0888199456761
105,129.4365972844547,154.75817262048122,103.55445022232712,61.8452664014966,131.72489836785303,57.677219701961555,220.8276639783712,175.0427035292401
106,100.47130346377037,137.90658540310375,89.81641544007456,59.376626925739856,116.50474659585177,43.461696323697026,203.3543643985433,144.49373721379285
107,122.67393921736654,165.91645015424692,100.85085975199095,67.43667096649473,111.56640148430766,67.73428868139159,207.6297210817804,173.78530109093296
108,98.5397413254154,145.34129108627266,86.52760116137995,60.39997472944592,116.89155037930817,50.757472992346784,143.7416848867104,157.91530902573268
109,127.83099687252795,168.02412729571316,105.90330411781804,63.7262914130333,114.69135370979264,64.38014191567552,131.22509891274285,155.51280744817177
110,106.8196629019527,135.65835105717366,76.40500815937493,64.10121619038209,97.23714962877467,63.00845312838302,120.1229794947585,70.19152968416766
111,137.77022631025062,171.67310718286504,111.9918329074581,62.61029339603641,109.52666705527227,75.23287009050647,134.6029414501383,165.0352666197387
112,97.68611018254029,148.40983683244204,90.46619363068574,65.01035252207889,104.53185368638496,61.369838139792094,119.00007087651328,104.70112420087582
113,149.61151235289412,189.62423637713533,124.73603420771529,73.03713741746986,112.62432986879776,76.55531160871503,166.9019603305889,236.5901202657776
114,94.1486033879657,155.02767208252374,98.75323633202677,62.004771406718675,102.60863951408321,54.58496113209927,132.354250640467,197.91414837436025
115,157.97502374895643,168.8800746732921,115.2718864624209,70.81738192399703,97.86276051375431,70.29434912384345,123.66341600891778,206.21221814961848
116,109.1268620073929,146.89595332394782,98.76673275138776,59.95903592613555,105.0552890665543,60.15430867500713,153.65467055112794,166.07262044104544
117,148.939074810742,167.14269321978105,117.49266220675469,73.28899150333669,91.57698148113498,63.964326037045886,171.02644963063665,213.76651762039012
118,103.97356677202163,134.67394437673792,94.20122793770537,65.78832500311272,105.65362419003115,50.25422388259602,133.51302201039024,100.07947587887267
119,141.41318311495556,152.31566109586302,109.2417092652117,74.60294119669858,120.1442244202243,63.681976817802834,169.8953061789323,120.13717781871811
120,99.3537135902127,129.53599807799407,91.44017813627073,65.59983685746845,103.26520016353953,42.12624176849372,95.95595582569699,70.72188614895512
121,143.81187046761835,147.8166428084111,105.07144243879155,68.21953369543166,116.5068329921959,63.97980431646804,240.63850634624006,111.42366775247964
122,88.72783525314122,124.95592335258935,88.46096448626876,64.16224680238298,104.73880065797728,51.98269823235919,153.20491166418302,76.69026435761391
123,125.04073115433484,153.049848892326,94.5574220696268,74.72543598316079,133.90814492172734,56.81393498978851,215.3490911217544,124.29506397997255
124,89.2374295028036,122.19269357528827,80.90477901248092,57.540348375519905,100.41916117677698,50.58525849143835,160.11502650209673,97.77457515125613
125,115.96631980212577,141.3660517837243,96.76344235042511,78.18348311806552,107.48144510943557,60.186770904060296,163.7824485313424,79.75042810828097
126,98.05143446160716,135.46076096133507,95.88583086133346,62.31764603537487,92.75394823832849,48.375703250056326,229.30843373353676,161.23516533863776
127,134.30340766735839,159.8935617288218,111.45332731791197,71.57319174222053,94.61598688669174,65.30622504113803,216.97419195425846,178.1840838000769
128,99.79004638545291,159.13115371867457,85.44722840287704,60.13408064395402,101.86631049236438,48.69808001683766,215.84417459235644,259.9129793984067
129,130.55654065314977,193.92102602485247,107.99351220269496,65.91664463937914,107.42243598432904,63.68718679047232,204.20147626694103,204.53293652661534
130,99.44650041725635,151.02181419172823,79.20001915125478,59.29506820259301,97.34412717061888,50.16234013008183,193.4822141539068,97.74304167664623
131,139.89449451584184,172.94466675848793,114.32977991920414,61.85583264092566,126.90191531422813,72.71238922359967,299.32677936614283,87.42079147876422
132,104.94540416725094,134.38108856194668,84.66399962042199,49.093045955014496,107.9141963304683,50.241128904070166,247.9087837649374,54.0026190161604
133,134.89687513432696,178.00759267827502,105.83155734819032,69.26293596787497,131.23748392753743,67.45227324495931,238.7743785278165,146.47391340497836
134,103.69974973683551,130.1843087299556,79.36167174897129,58.298403587585305,110.984875076758,47.797272585096266,141.97704673482247,84.60450762254881
135,136.5251791927343,137.89449164392553,94.16192572438199,55.964680594682214,88.25694321075952,71.66910225803294,193.72669289026774,50.716391483629025
136,107.55935551506926,127.55933683802097,80.8735905897199,60.44161313088866,95.76931988785667,58.250700091191355,143.25026935280417,62.48933780101725
137,140.46094519085088,148.36930103329402,90.19207920876407,75.53470780667871,111.30559155931563,76.24048720799279,132.11413435441645,49.321168738567565
138,105.39300963070671,129.43174200253557,81.97332390972264,54.26836761697401,106.29060990518052,54.187939694579555,122.62953038282977,50.4310892750165
139,138.01933852125995,148.52284220150847,96.75902949903096,67.68115460296193,105.17549031272792,74.33336601310675,121.60128950034697,58.616996493807164
140,102.39970499217443,132.9319105901899,69.09202128179642,65.78363368092475,91.14724268558979,50.9578175198234,102.87900723863591,48.60369965528296
141,146.18657046963347,162.86898677411406,102.0234390345446,65.38692451719633,104.85284729584252,77.33888841269534,130.89854558530777,54.395003431614214
142,112.44800970095831,123.76839431758017,76.59069113147476,66.34693862527513,90.53628177466669,54.91695516422234,139.52061894593078,51.14439464993173
143,157.74479861869182,164.44731896315736,109.67092722122136,59.82828707924179,109.08889970946588,63.4016711236075,190.19495447119644,289.80272580203746
144,110.59428932168025,140.22325145205747,93.58335668886382,53.62485086628432,91.22828414890952,50.99673946830931,142.33780452041356,144.3873518926212
145,148.11667902759652,137.16958086642194,93.74845362998094,71.91475988840381,99.46927393085812,73.12811319626681,155.75698524723398,181.68055793178075
146,107.79802865906674,134.33669760531996,88.57077482472464,65.84625404358268,106.61791362231034,48.12197549344488,166.1155320519677,104.41810462912706
147,140.91446781436312,151.9031831236424,98.34896065904182,72.27343336768028,102.35146292956924,71.95710222344185,141.10385177045188,166.35301316947752
148,99.52675050288788,161.74371974639732,89.61514095290785,56.87472061935321,106.47763553363016,57.89254708927637,211.50521201316073,238.58254959603062
149,136.20810411385943,167.5392748958057,107.77477691709736,65.91921862873194,105.47229900589832,68.40191160422621,207.81349538390316,209.2295415597763
150,102.15968050837581,125.73602327269028,77.78641154248885,58.78852230600679,72.50952230864497,52.29904362779532,181.51356416795053,188.9020130866807
151,138.63326656625048,155.9046587401943,90.39257212559048,75.97941042457715,121.31403751797161,58.32947852417319,186.44506897230363,204.5826508808112
152,93.2526332952789,131.9154765782642,70.44287380953,63.47568446507886,101.27789716413871,41.473222502665045,166.61099427475193,178.09124832528383
153,135.86081934959017,169.6855207292097,79.98004661497899,67.9766490782375,113.75401517994972,57.67292340331148,289.5500956082305,243.82924271878574
154,104.94670700315456,134.43668102850094,61.75599604494257,66.05736599048241,97.56471641575389,37.68629978675009,224.9054018356191,162.20151219251767
155,120.42076712305271,150.99933752926566,58.947057985989325,65.5816866034055,86.45339601654084,64.18497879879227,198.72776228873587,121.06635382752461
156,92.03707678013855,153.33901946352387,75.18522903056798,53.18810184141046,97.256399631986,47.56683521558259,192.93622639607858,144.69546219490041
157,109.4276120936905,152.03908084594258,79.71999607738847,60.65719609786407,93.49790988526956,61.828777235159535,153.39878835749215,186.85496601779082
158,94.8801230549387,150.63800783801491,85.54214931212789,47.28180646580555,98.7470493657514,43.522286714766885,134.86476913779637,144.86877264847567
159,107.61622932159891,161.450692197805,107.6432602698388,51.68178718618477,100.33018736289907,57.345460996136836,179.08844202394548,158.27185597704144
160,91.36210158156774,130.9897716372213,78.9579343792872,46.73335423382083,77.61239333923307,33.25895750823711,169.80885577119247,130.52287680337716
161,121.41996210799655,159.15438553770034,107.72299642327992,55.128727324845705,102.43835651330109,43.3086817596409,152.13323242847238,186.30895690257174
162,99.36443415884118,116.45968673544041,85.30224886049064,48.203613097925526,86.72460314019263,40.47682424033062,172.93444375862327,110.13968996978564
163,135.67986775287557,151.1249926391322,116.78536009263549,68.57526719693874,108.09826138639221,57.24139484117025,201.18027936777995,252.60498816576052
164,98.53734214061875,124.2953288824239,88.33233174541314,49.08706820133299,79.47628374529928,51.05961568406556,220.35274423793228,118.16148941280208
165,124.15088943621173,130.9274384457327,103.64265883179037,55.95365821736097,89.45549878340854,68.8349730057872,206.99581676182567,154.51426844708547
166,92.6530600009178,125.98651002853067,101.54994930974182,55.51693022576249,90.28957547415988,44.241448183806945,238.86608165375503,193.06395393532185
167,121.65331379996701,128.8265648996953,107.95836520407939,55.706570252001676,88.42874214926351,60.90220124255661,239.35358857644948,278.77518725987227
168,81.27907347794707,145.70135544384019,94.6776124403082,54.92756639097656,116.02007684545072,40.433259448433326,170.07169990482956,194.68007057468157
169,128.9938311565427,141.22516864926794,109.35378641338458,64.70675303128459,103.20432323887992,60.669376723122895,199.11948452324836,153.82023496883866
170,84.8925916853971,121.28624980984918,76.16362260618119,56.15470353319335,80.17476263324578,50.182794218293296,149.29358549211008,115.64747312509355
171,113.15682524956053,159.132965082673,103.704643873214,62.89110369236014,98.69034130087658,56.521403203539414,184.6772425704856,250.0427274295946
172,88.07892523945117,122.63037420356626,89.25605375727721,49.86270153462891,85.1951054775432,39.80244037704304,162.80654099291192,132.0310848725229
173,117.78366811795115,162.121209707755,126.7345053570955,48.362346773244354,112.76686857888603,62.65643337120004,174.80135815018392,150.21162243804991
174,88.79994690594062,131.352274737435,87.8956440204417,44.94122976687486,91.16605256930671,42.034632373157855,117.3944259710459,116.21237595471801
175,114.6643747975937,126.7543724650087,91.59442033282627,56.87366802451733,91.98628437193396,55.12403359632854,145.43005849210746,126.57613768760226
176,89.66708583652091,131.12168835395235,108.67156853943312,48.24623639183259,100.72607792004797,46.32535814751247,152.41800532952578,124.96339290123683
177,119.34520519898773,131.36843169023393,114.21702875081446,57.17904019104398,104.3624468737053,58.37163745213815,170.28736586678315,119.7269446044396
178,89.3162790111126,156.45992569030986,96.81662467161935,55.60263439695119,98.80060647383918,55.006715461073895,180.23015468690284,146.00375571286057
179,137.23132477138304,166.84008643321926,89.00156504580458,62.90078077209408,109.21727578379915,73.19961461618813,142.65070566480793,128.7126143243116
180,92.26234457362716,127.66134822031259,67.52691983884992,61.20274779922529,95.27712486111507,43.92840375197081,109.53895608584297,92.52391757998618
181,139.32593233744515,150.48788321989682,87.53828237537985,65.04283887245407,114.61412048157617,58.4282884971196,158.26640909035464,169.7392319511698
182,96.58637508156781,132.8182812190937,69.02605794932776,55.930245494527554,98.39861392027126,38.54398004054479,116.6190725253354,145.9626115901197
183,141.68244930678765,195.73661419055605,95.60549669887858,64.74849901998955,111.52414437262112,63.387203837474715,170.5424846617911,208.52331031446735
184,98.11472461255245,153.8491795367725,74.60862135417582,50.03932651244075,94.68340259573733,43.89994918318591,148.02396942961997,182.42887638552398
185,131.8288981016203,151.82067216424565,74.20262884653833,74.22491475669224,91.07831478448149,54.67624062681855,108.57658883240481,176.93494646073572
186,96.4076340265995,134.61902348788,99.7872478039576,56.178691644676825,95.39142052124508,36.133521708181405,132.57202611304464,149.68083495534006
187,118.53006278528103,143.17954405179265,95.66297066908933,61.20151020999706,84.43132525608809,55.07593090459936,96.02976915043025,206.31124986879064
188,96.71770972494006,139.12452310979654,94.43517904007933,60.878797197434785,81.41183791802068,39.93433756893887,151.38411322654414,187.0722874490496
189,124.09186774684363,147.07722669097348,94.3447783481775,65.74282531070054,80.93523598653768,47.249289024415454,152.15310156636463,190.94655262954737
190,93.87658618522381,117.11230855122663,78.02234945332938,58.67420455549878,66.64479945121126,40.776503393521836,114.3551223663141,141.66227628165913
191,124.18568499192276,161.09329790206894,106.95762255654459,61.822984885008864,103.80345776949584,44.5915999644125,154.42935822418124,183.62110117468825
192,99.71282540364541,130.97402154497615,94.27810569420492,55.96206728798969,92.37857628051664,31.705330297083357,122.15171682205408,73.738467333896
193,136.67341803603637,158.62611105226753,125.2136145098861,55.48176446683312,130.43115558998767,45.685119325056256,134.1766974630058,116.04678663384308
194,89.62908052988152,119.93938958758648,92.13502408561402,56.76373891721813,112.92623544513789,37.704118756063075,96.13481412646755,70.4544558058222
195,119.99092382237092,117.59113151480685,95.865478887913,53.77790541598381,132.27496307741458,57.801612739170416,64.59541233078174,67.75035178650775
196,100.16803156835552,122.99641575933474,93.88685275378573,51.30022110745946,120.13171767339311,43.203836341704516,122.54050531046873,71.03235780921587
197,123.22941916872296,128.63188973074003,91.44046698976011,65.58752287632161,120.16868126122782,61.28701444538049,88.24516027714373,63.66436475644113
198,89.20824931411211,144.71939134137932,96.26292392017719,51.608761931408296,132.0856025806304,47.45792157386188,127.38005650273072,143.4350338571104
199,115.02657546780169,138.1582953478611,111.95268140299503,63.709552419701495,119.37504205412029,64.02244681194894,119.92134617673551,170.1182531545621
200,89.14591075859948,110.82890469544203,89.00467204357818,54.93399455287127,112.83559060777048,46.5723512951335,110.26678090643246,182.9198662729282
201,111.21359511863267,153.39987305238367,119.9185691652462,60.39416582610155,123.75249092843634,75.99549396208111,130.17825394746376,149.02704519565253
202,85.46097639836647,123.60660841787511,95.39501107717102,59.751438541590296,112.66562382898012,46.86542067482985,91.44676567179103,119.45470954909872
203,113.1860425644979,172.399601525866,135.24616921144815,68.14125867996171,111.54058274086744,58.85579421779563,154.58243449066802,232.09500526943953
204,78.45644922100661,125.08738270935262,99.13502111781204,55.20736580678251,108.68490351989148,43.69147005313654,106.37706970206459,133.03279981190587
205,105.01055057909404,132.35007232203876,98.91743800949702,63.369657621765455,108.41799916299908,59.33918064299811,92.45705811382966,104.19466227604204
206,91.39484752459232,140.56530269828676,96.97782688785114,59.22052379792204,103.37808780161912,42.17413391834475,116.7805251819991,137.98428621924694
207,102.45675177379923,134.9359649393148,96.40148436903667,59.259565224131386,112.74236340637611,55.52354327500405,132.0513371829288,144.18843210567593
208,77.90659984345443,143.8091117931683,111.34015664928722,59.90633920029225,103.31733521337095,44.558325215508034,100.04167325760626,122.9599649264402
209,112.52527925815322,142.43319325972632,100.33851320540727,75.124917736723,109.04242847232307,62.65851532690307,121.3813464237567,100.50775695811137
210,75.114035002885,106.1484060412255,73.30385883706029,67.27605072604123,81.406533817919,47.17759099623656,87.9636804826809,101.22691058667495
211,102.36477949181587,149.1999379426696,120.83160667358688,73.94660995339015,123.17267786864592,66.39582786159289,163.46477581669654,161.37480673486704
212,71.66260722970848,119.3716302344574,106.42539367705152,70.5796261280441,95.77646316804203,49.54461650215059,126.42744623004806,119.43764082624305
213,98.03035433812215,146.46692306383545,130.07221556683047,75.55145719383736,103.31128921948479,63.77487584175591,156.49323115604543,168.06325224536937
214,75.31112598967358,115.17913381979245,99.40723471642447,60.889002819982636,79.98587200879659,60.03253393175602,133.785122590971,163.95465036687875
215,95.77379342915769,108.55476248881054,115.44198708478383,76.47125225625564,89.25455493419283,73.83836978685045,86.60473469684733,106.01473325653915
216,74.25592394670387,123.73300966988256,108.95084211697925,71.92036653931412,85.19353364871937,56.437178921208805,129.3913890523964,168.8159929948012
217,102.38653379839477,119.9646495942998,110.25418929291132,79.05854957635309,92.6202290997871,59.53636435565851,105.34395725021295,181.72116010398454
218,80.7295871910618,133.99465488630022,128.25417091626184,62.41487385982722,97.51535540898676,41.64064751896367,174.94699459579218,152.76261472970043
219,111.59085978433959,123.23809330807218,133.85897023832254,79.0419165441111,89.00680648435178,50.50740906893397,152.06326394863376,171.58089477258338
220,77.79930457020808,97.7153906640353,87.96381116764739,61.97753717622769,77.25860978225754,46.23909330907369,116.7721127546685,139.06431074190533
221,103.75072220029911,157.75234397615878,125.20940737932388,68.6206825335408,97.89020444194223,50.13871925118057,173.2604165006832,149.59555773313483
222,81.94715891442951,123.7854264762031,91.30805578363082,59.25910204078042,79.90832128390757,40.4896395579942,120.39195126551513,115.07924807026845
223,105.63980639055652,157.38015489933247,119.31311162969654,66.3808921269321,104.94687157738102,52.94747898263042,147.81307480153754,143.2614168928923
224,90.71914943537583,149.39700341212537,85.10467642811491,59.44716154672912,105.62882191609785,39.266538705888244,96.71356582023151,132.74705954358586
225,107.4187826880234,143.32566174564258,95.66959367170722,62.852564366113576,105.97804303902402,53.76966645735689,131.78453487428095,176.10033873679942
226,82.61086337773034,158.91756918159012,101.98132345928171,49.60987943886166,132.86316594819164,38.79916475121567,141.62849171728874,146.16975214165268
227,99.3327139584901,140.75493000307227,112.17811784995095,65.72004637813805,138.51282848647583,61.43727225037163,160.67798175322338,137.20236053675353
228,86.74661787901572,158.79138535465117,116.0342608480562,57.515001709926025,120.76363723390473,46.41429049361317,135.6988206886807,97.94395545261132
229,102.9563264215611,150.8242162478396,100.0542623262414,63.723451689182504,125.64649518631815,69.093783828828,121.5087890195831,115.2500154879809
230,85.40181656958906,115.86032487365709,73.12476976971665,63.726041908509536,102.94228969752308,44.6172478643213,130.90222521230842,97.89875017347151
231,109.53176966532659,151.76926070019536,110.9860468522475,68.80718497687597,138.43796510373235,56.36368135656452,102.631452826829,177.94398115247446
232,86.80184297400281,117.29758618268306,91.98308357322941,64.21531154470428,125.70304519646471,38.299112796520724,81.48338211686745,138.28786811551635
233,108.70281886585893,164.03441055235677,125.98681591122113,78.79018762828241,142.05832735393142,44.62645277678356,136.97452042437587,115.40867074660088
234,76.94637825752599,116.0689020820721,93.06300904420482,69.79594401410894,111.87378536130518,32.829758013088124,114.40966199080471,140.73299013663802
235,105.32150303302109,116.64757601066604,88.7150914084873,82.88701682505197,139.01905504245292,45.54795704297126,131.5898199859419,165.03718921411505
236,73.81508218758195,122.04080432720704,101.2450486728247,69.16391729891613,126.8697053649572,38.327148181589095,136.4834861175116,84.01769684348046
237,95.18772128708542,121.0412119826955,113.84190897501352,89.94366183387807,127.04399351542195,53.793848475386355,121.55017288990318,90.82355319186222
238,72.58397651057837,135.1849876883835,120.97947092929383,77.56159145989402,125.18336613272147,35.15080509995512,109.6574749153994,122.54128107339282
239,87.09044412081055,134.27039263874744,123.86124869975298,90.41393473901199,119.8740121770706,46.21801602112979,145.29115879484382,148.57764202826024
240,71.05905087479408,121.47817667521458,101.39877403226112,72.09390216044316,89.4651776567415,44.06512976925435,116.21295445710211,148.6526631679495
241,101.18881361261752,178.67661321058688,131.5544817977655,85.23436394544173,107.16700515435824,63.54459554255398,177.04131971546386,194.9785422529367
242,76.98597794768325,135.53431555139582,105.08418593354034,71.34820850284967,88.12312440408564,48.05430005235545,116.8614880673767,130.77824390481334
243,109.47040481632308,173.71727384952018,145.9249383173381,81.15912117777485,113.0906699734751,65.26231844079028,166.9029397807619,279.34956972682437
244,86.24202862611412,130.61827902146,116.4108927813702,72.2842109348196,90.8030585896892,47.781772154672666,131.96392107925615,157.57664695443086
245,120.67212922158363,144.36325918394385,102.78099302967252,90.80175452410576,96.98818967636038,60.09384273999575,100.37870379753575,140.63708199118955
246,88.58702622874291,147.43121060000274,101.41478352257757,85.59105812818423,72.0960446444298,54.51191558234248,187.54735800354925,126.01600481596186
247,104.4196890769751,140.9201229425912,97.56062122789578,98.19458881368654,65.78578132388003,75.08477686750517,226.1445904988656,116.8891158367875
248,84.7716717885643,136.68752685934257,102.5171868691889,91.41662466024506,94.60432506461746,44.85795921332732,138.87785215364113,208.81270879726586
249,103.21919645842921,126.42916332144718,114.72087574879744,100.59192379200249,97.87963247028377,56.79490227141494,147.52675292299844,212.22276845556297
250,76.84167978111837,101.38127823917038,88.63368480818104,79.0627480065408,92.69261071624528,36.23930543192701,117.24181436187081,92.03731652084313
251,96.59675010101391,137.3637750111219,114.65738462038478,108.15830333938406,118.22228115202064,46.47983680836008,152.5782749995819,123.19468284959598
252,72.20647276432415,99.60304580132812,90.77578878560399,76.12993221717716,93.61228240612631,40.35582634793423,112.51688458897726,90.80848074632327
253,85.58322254130809,146.45799373079694,113.90618845244593,76.95522779507202,114.36003816908311,47.807687438486376,141.13357760887774,127.52502109141132
254,57.60647030233262,115.40775907450089,85.84260061407923,74.53456670827212,102.13071407941487,28.8938875540085,138.00381965206904,114.71408715572805
255,73.79143136112086,102.67958496323638,86.381023530471,73.04108496908991,89.36579994990522,35.727331246144374,144.06836056017946,137.72450212216214
256,56.680279321519706,115.77491711604652,98.32135343880873,63.561353475502685,97.87125843498073,25.4540016837229,120.36744847345288,179.92166314265435
257,66.07439233911853,124.9356768847218,92.4661797626685,69.73814344233907,107.74588518274017,36.01735977731453,145.1842852670385,99.87659975486068
258,49.77920155980676,138.06381524147548,104.91469919542433,51.33791637278056,104.47161538136832,20.59272906859979,160.2168632935488,192.42915389644455
259,52.99015106344742,119.11353200615129,100.21639665682227,64.58464781501834,108.52997981293746,25.23158676629667,193.8187361307005,199.04801001701887
260,40.4882115551581,86.05511362216512,80.89080248381842,53.76874656143436,100.48559427630872,15.526362858884712,159.26827454674358,173.83176006349254
261,60.57874202305004,107.72054250046256,123.88954657901905,57.89921151763205,126.6296591991627,24.08250031362935,175.01113662691262,197.7429471072824
262,41.20932506676585,80.28832104192377,88.11028199629196,53.399105041488966,107.13881723466561,14.921513224468306,168.57426714464955,143.65274206672217
263,57.565272510528956,105.17764110360685,126.3987751152662,54.352641655389164,124.53569303631109,20.106419802889437,166.15714050537224,179.45477480275218
264,43.919075783881794,88.7610975473998,89.04731574281564,42.09318620713281,102.01703822196055,12.772281060860685,142.69848635008887,121.50008503834049
265,48.40181158962625,89.5312073945385,84.65175188065034,46.00678759794869,102.08149266606603,12.614369180998839,110.17528058106932,142.31389190104335
266,43.44076457907141,98.83930261091008,95.284602457994,41.045779157371214,101.51283348684001,11.266297826687163,121.70541031729648,134.11105898908093
267,45.31431437276303,103.73861009857899,92.64205011197133,39.806919903901196,103.59186618214588,16.748730224128362,123.12458304555923,118.890416205096
268,39.68650147408068,141.54440542861974,116.62286828507763,40.10770288180654,85.42578063741368,11.401726583714886,119.52581390098244,123.18904574945061
269,60.41599351058303,113.90585889954274,115.9592055300224,55.565915212545704,88.66160811102237,17.148189741963975,103.93974814363607,113.27209115271218
270,45.3394040417693,81.64914610109967,87.26756232123783,41.643389306066446,69.55761170023514,12.87541178080802,96.72800559323738,108.50033279080914
271,57.2271917650551,140.89968348190206,106.21332225549861,47.38103257316542,89.24311414078647,20.23210765472729,162.73982681902308,200.1731023078664
272,42.063168444020874,99.3239500721419,83.62655083177425,37.10800616194207,75.7178480255288,13.301056528763391,117.94555124115368,173.90361743612766
273,53.97749978645523,150.93300313545777,108.33146016260271,42.63647021429153,94.16861975461927,19.964982978355632,209.30586002158992,288.8702205414123
274,43.857456831906,114.67942151251411,84.57619368213912,39.48378675119352,63.17069814464134,13.428033855879278,236.1490821102725,164.5934212245596
275,51.40663994735158,117.14317379004407,89.57610412869755,50.669985648311176,68.38797925043129,20.051535407779944,160.42690452733405,155.11587752767457
276,41.28429681745777,113.54440607318656,83.88658846208521,48.093839303276575,83.34610725910679,16.15718854877117,195.75854172409885,144.79708172549815
277,53.619471524956225,96.14214267460594,93.5245861915382,64.34292330495181,74.99712571677401,19.4925544402445,186.99620789275104,137.35126716836731
278,39.823154255618334,107.7018454687872,87.96521787860736,50.95246596875336,96.35323743523317,18.991963455339004,207.88362240420963,137.9209502884066
279,47.56896712399727,112.43775771133774,108.52530549589821,63.41810385356114,89.73432624332544,24.364082327173488,124.57703982397835,134.86370634930668
280,40.212723627004735,76.6844970670454,74.86221368708262,54.04648385101141,77.85137697819472,16.724077714365507,152.19518644117858,130.07623769026162
281,58.83830015147388,112.07297968991351,101.96323063130713,64.08804657314184,108.61864999335354,13.657477254185613,125.62232045837776,180.31211998336306
282,41.82683638126331,101.5391178483651,77.28126893202968,49.96292331906603,101.65974468441306,11.616365082564693,131.78372236767274,107.89418744733284
283,52.175801217536474,137.13762153932777,118.94844496481414,64.0923441143725,106.54118996128256,15.152871598164541,268.28959880676615,222.02840300008538
284,36.509409227536004,108.1051162964553,94.51642485213611,50.45336357107518,93.69789601757697,13.904867673075044,184.22188043957846,138.06529186309402
285,45.82628942630542,105.71171872574769,93.08735348179329,55.70509864397837,92.59848851184671,16.994811177423436,156.48516365689966,151.19978225884486
286,39.14120700154495,104.73558186778351,72.53849237229029,53.40448770533371,88.07123935938866,14.833893347616348,172.1357280029543,252.55387013994226
287,43.282960946054196,109.29314717193176,79.3092021628142,51.65597890030728,81.11164918660629,15.48180150447737,174.61033188968247,169.29520278374923
288,36.132859326523345,115.05955933230872,89.38408404518023,48.431545475504976,107.39361422262735,13.159851075638098,167.59796463242662,126.00294093944515
289,33.876592520997825,109.38141502029826,91.57654107740909,56.224650428454694,106.68366133846267,15.392630004723156,163.74191829280477,114.79438805508157
290,26.15584726405401,77.63904266966131,68.48789411073662,44.728240048252964,81.87043964370591,10.846542885090038,120.93258456321595,117.36933877815916
291,31.93030112020818,141.8322438742733,105.71964187703604,55.25553513218951,87.38094354494756,11.096500701869553,160.03764538506132,179.74277771728566
292,19.23266603003363,100.70409699204505,72.6794659013387,40.816211746892115,66.22092432512652,9.493529410900756,132.04111233424769,172.4176945340968
293,24.412434777624078,119.960327709542,90.57733323165243,44.79232636729309,85.67894924750834,12.057409767503852,167.03277793016304,117.61873025642907
294,20.678574612314193,91.71330881080334,67.3589707638773,38.124314332121436,64.2662018917402,12.109310634123682,154.6577793187907,117.32198709435194
295,33.28149287563508,81.78933335417526,74.02285607516549,46.5941206246815,53.42258828794286,12.071806994282264,125.83213480132055,90.3120595141407
296,26.359609850405583,96.33885476615919,78.14442388278783,39.30496524986813,45.834726773284586,9.236675093804113,91.77132450280374,210.71177376206478
297,25.83676327102863,83.95644744430287,82.94880501604709,44.10587041969507,49.222802370041016,12.306405159290119,77.54302856360687,174.93112294049314
298,20.85273312180872,94.83752006726479,87.38361584376494,42.44913466983796,46.310587605748914,10.374956686842951,125.30636694985381,123.54735903996202
299,23.983128326261593,94.78503365005652,78.40420884620583,42.87829882023235,46.78830622385758,9.43519078542151,105.78532855093107,106.11876496059925


==> csv/ZRH_NEW/mpc/results/input_results.csv <==
,GS_29798700,GS_267459439,joinedS_1397530090_5078466478_cluster_1397530093_5078466469,GS_27495542,cluster_1602416382_60552192,cluster_268039552_268044432_268044433,GS_261618411,GS_4366133,GS_2114253,GS_60022499,GS_266629541,GS_27495540,GS_28851230,cluster_1388680649_1388680652_261614546_28961409_#1more,cluster_30841368_4166372092_4166372093,joinedS_cluster_1828996344_469716_cluster_2027070071_2027070079_455570,GS_146628678,GS_26823805,GS_1600183706,cluster_10827082799_10827082803_2267154351_2884075320_#1more,cluster_156387639_300385611_3017726326_445397476_#2more,joinedS_260746805_cluster_260746774_260746927_5728001583,cluster_260746808_4377135802_469720,cluster_268486965_4962059699_4963456272_4963456273_#7more,joinedS_2114258_cluster_10836944685_156384136_156384137_156384139_#3more,1043342308,cluster_2968383201_4032163524_5113304830_5113304831,917977971,1967357708,cluster_3630408114_84486754,cluster_1239656112_1239656277_1239656623_3684320899,2027070087,2968383809,2027070117,cluster_2027070182_249092469_71303014,joinedS_5116225778_cluster_10269992522_10827082625_10827082628_10827082629_#7more,cluster_26114485_30202173_3335765730_364713590,cluster_10249375925_34436404_4963456221,cluster_10827082585_2275635875_316284659_34505879_#3more,cluster_3662614140_4789040911_5183760625_917982634_#1more,2968382602,5333039618,2027070092,3683429072,2968380742,1043342290,5713657682
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
3,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
4,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
7,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
8,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
9,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
10,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
11,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
12,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
13,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
14,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
16,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
17,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
18,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
19,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
21,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
22,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
23,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
24,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
25,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
26,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
27,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
28,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
29,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
30,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
31,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
32,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
33,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
34,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
35,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
36,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
37,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
38,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
39,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
40,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
41,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
42,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
43,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
44,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
45,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6929713762233328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6929713762233328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
46,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
47,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
48,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0
49,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
50,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
51,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
52,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
53,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
54,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
55,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
56,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
57,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
58,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
59,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7946780437883824,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7946780437883824,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
60,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
61,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7563821301786705,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7563821301786705,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
62,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
63,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
64,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
65,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
66,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
67,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
68,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
69,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
70,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
71,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
72,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
73,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
74,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0
75,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
76,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
77,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
78,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
79,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
80,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
81,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9988499914865794,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9988499914865794,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
82,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
83,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
84,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
85,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
86,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
87,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
88,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
89,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
90,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
91,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
92,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
93,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
94,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
95,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
96,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
97,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
98,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
99,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
100,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
101,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
102,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
103,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
104,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
105,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
107,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
108,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
109,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0
110,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
111,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9996876775710455,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
112,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
113,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
114,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
115,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
116,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.991526507705216,0.9904603334631966,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9904603334631966,0.991526507705216,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
117,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
118,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
119,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
120,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
121,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
122,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
123,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
124,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
126,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
127,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
128,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
129,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9996416915023202,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9980683803906837,0.9587035369061808,0.9996416915023202,1.0,1.0,1.0,0.9996416915023202,1.0,1.0,0.9996416915023202,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9587035369061808,0.9980683803906837,1.0,1.0,0.9996416915023202,1.0,1.0,1.0,1.0,1.0,1.0,1.0
130,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
131,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
132,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
133,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998581342739996,0.9991759147514683,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9991759147514683,0.9998581342739996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
134,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
135,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
136,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0
138,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
139,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
140,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
141,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
142,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
143,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
144,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
145,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
146,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
147,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
148,1.0,1.0,1.0,1.0,1.0,0.9999900125064347,1.0,1.0,0.9999887003693823,1.0,0.9999814443367544,1.0,0.9999900125064347,1.0,1.0,0.9999814443367544,0.9999814443367544,1.0,1.0,1.0,0.9999887003693823,0.9999900125064347,0.9999900125064347,1.0,0.9999887003693823,1.0,1.0,0.9999887003693823,1.0,0.9999814443367544,1.0,0.9999814443367544,0.9999814443367544,0.9999814443367544,0.9999814443367544,1.0,1.0,1.0,1.0,0.9999887003693823,1.0,1.0,1.0,1.0,0.9999814443367544,1.0,1.0
149,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
150,1.0,1.0,1.0,1.0,1.0,0.9999039160713571,1.0,1.0,1.0,1.0,1.0,1.0,0.9999039160713571,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999039160713571,0.9999039160713571,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
151,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
152,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9992481331280306,1.0,1.0,1.0,1.0,0.9992481331280306,0.9992481331280306,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9992481331280306,1.0,0.9992481331280306,0.9992481331280306,0.9992481331280306,0.9992481331280306,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9992481331280306,1.0,1.0
153,1.0,1.0,1.0,1.0,1.0,0.9991424946365844,1.0,1.0,1.0,1.0,0.9998546157548408,1.0,0.9991424946365844,1.0,1.0,0.9998546157548408,0.9998546157548408,1.0,1.0,1.0,1.0,0.9991424946365844,0.9991424946365844,1.0,1.0,1.0,1.0,1.0,1.0,0.9998546157548408,1.0,0.9998546157548408,0.9998546157548408,0.9998546157548408,0.9998546157548408,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998546157548408,1.0,1.0
154,1.0,1.0,1.0,1.0,1.0,0.9998993634133025,1.0,1.0,1.0,1.0,0.9996458911687334,1.0,0.9998993634133025,1.0,1.0,0.9996458911687334,0.9996458911687334,1.0,1.0,1.0,1.0,0.9998993634133025,0.9998993634133025,1.0,1.0,1.0,1.0,1.0,1.0,0.9996458911687334,1.0,0.9996458911687334,0.9996458911687334,0.9996458911687334,0.9996458911687334,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9996458911687334,1.0,1.0
155,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
156,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
157,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999965314437742,1.0,1.0,1.0,1.0,0.9999965314437742,0.9999965314437742,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999965314437742,1.0,0.9999965314437742,0.9999965314437742,0.9999965314437742,0.9999965314437742,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999965314437742,1.0,1.0
158,1.0,1.0,1.0,1.0,1.0,0.9999395026415789,1.0,1.0,1.0,1.0,0.9999911565965236,1.0,0.9999395026415789,1.0,1.0,0.9999911565965236,0.9999911565965236,1.0,0.6,1.0,1.0,0.9999395026415789,0.9999395026415789,1.0,1.0,1.0,1.0,1.0,1.0,0.9999911565965236,1.0,0.9999911565965236,0.9999911565965236,0.9999911565965236,0.9999911565965236,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999911565965236,1.0,1.0
159,1.0,1.0,1.0,1.0,1.0,0.9999937756943583,1.0,1.0,1.0,1.0,0.9999979861942357,1.0,0.9999937756943583,1.0,1.0,0.9999979861942357,0.9999979861942357,1.0,1.0,1.0,1.0,0.9999937756943583,0.9999937756943583,1.0,1.0,1.0,1.0,1.0,1.0,0.9999979861942357,1.0,0.9999979861942357,0.9999979861942357,0.9999979861942357,0.9999979861942357,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999979861942357,1.0,1.0
160,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9357846204704823,1.0,1.0,1.0,1.0,0.9357846204704823,0.9357846204704823,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9357846204704823,1.0,0.9357846204704823,0.9357846204704823,0.9357846204704823,0.9357846204704823,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9357846204704823,1.0,1.0
161,1.0,1.0,1.0,1.0,1.0,0.9999797921809744,1.0,1.0,1.0,1.0,0.9999949213563962,1.0,0.9999797921809744,1.0,1.0,0.9999949213563962,0.9999949213563962,1.0,1.0,1.0,1.0,0.9999797921809744,0.9999797921809744,1.0,1.0,1.0,1.0,1.0,1.0,0.9999949213563962,1.0,0.9999949213563962,0.9999949213563962,0.9999949213563962,0.9999949213563962,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999949213563962,1.0,1.0
162,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
163,1.0,1.0,1.0,1.0,1.0,0.9994642001192182,1.0,1.0,1.0,1.0,0.9990676544085492,1.0,0.9994642001192182,1.0,1.0,0.9990676544085492,0.9990676544085492,1.0,1.0,1.0,1.0,0.9994642001192182,0.9994642001192182,1.0,1.0,1.0,1.0,1.0,1.0,0.9990676544085492,1.0,0.9990676544085492,0.9990676544085492,0.9990676544085492,0.9990676544085492,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9990676544085492,1.0,1.0
164,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
165,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999665066701089,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999665066701089,1.0,1.0,1.0,0.9999665066701089,1.0,1.0,0.9999665066701089,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999665066701089,1.0,1.0,1.0,1.0,1.0,1.0,1.0
166,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
167,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
168,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999904326466887,1.0,1.0,1.0,1.0,0.999904326466887,0.999904326466887,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999904326466887,1.0,0.999904326466887,0.999904326466887,0.999904326466887,0.999904326466887,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999904326466887,1.0,1.0
169,1.0,1.0,1.0,1.0,1.0,0.9995702233760336,1.0,1.0,0.9999970700138119,1.0,1.0,1.0,0.9995702233760336,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999970700138119,0.9995702233760336,0.9995702233760336,1.0,0.9999970700138119,1.0,1.0,0.9999970700138119,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999970700138119,1.0,1.0,1.0,1.0,1.0,1.0,1.0
170,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
171,1.0,1.0,1.0,1.0,1.0,0.9998216313380862,1.0,1.0,1.0,1.0,0.9999573303855879,1.0,0.9998216313380862,1.0,1.0,0.9999573303855879,0.9999573303855879,1.0,1.0,1.0,1.0,0.9998216313380862,0.9998216313380862,1.0,1.0,1.0,1.0,1.0,1.0,0.9999573303855879,1.0,0.9999573303855879,0.9999573303855879,0.9999573303855879,0.9999573303855879,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999573303855879,1.0,0.6
172,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
173,1.0,1.0,1.0,1.0,1.0,0.9999513411092463,1.0,1.0,1.0,1.0,0.999991649772828,1.0,0.9999513411092463,1.0,1.0,0.999991649772828,0.999991649772828,1.0,1.0,1.0,1.0,0.9999513411092463,0.9999513411092463,1.0,1.0,1.0,1.0,1.0,1.0,0.999991649772828,1.0,0.999991649772828,0.999991649772828,0.999991649772828,0.999991649772828,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999991649772828,1.0,1.0
174,1.0,1.0,1.0,1.0,1.0,0.9996367485836776,1.0,1.0,1.0,1.0,0.9998703002102437,1.0,0.9996367485836776,1.0,1.0,0.9998703002102437,0.9998703002102437,1.0,1.0,1.0,1.0,0.9996367485836776,0.9996367485836776,1.0,1.0,1.0,1.0,1.0,1.0,0.9998703002102437,1.0,0.9998703002102437,0.9998703002102437,0.9998703002102437,0.9998703002102437,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998703002102437,1.0,1.0
175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
177,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
178,1.0,1.0,1.0,1.0,1.0,0.9998403737948107,1.0,1.0,1.0,1.0,0.9995493623075699,1.0,0.9998403737948107,1.0,1.0,0.9995493623075699,0.9995493623075699,1.0,1.0,1.0,1.0,0.9998403737948107,0.9998403737948107,1.0,1.0,1.0,1.0,1.0,1.0,0.9995493623075699,1.0,0.9995493623075699,0.9995493623075699,0.9995493623075699,0.9995493623075699,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9995493623075699,1.0,1.0
179,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
180,1.0,1.0,1.0,1.0,1.0,0.999548315588492,1.0,1.0,1.0,1.0,1.0,1.0,0.999548315588492,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999548315588492,0.999548315588492,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
181,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
182,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
183,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999570931852825,1.0,1.0,1.0,1.0,0.9999570931852825,0.9999570931852825,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999570931852825,1.0,0.9999570931852825,0.9999570931852825,0.9999570931852825,0.9999570931852825,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999570931852825,1.0,1.0
184,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999188340444799,1.0,1.0,1.0,1.0,0.9999188340444799,0.9999188340444799,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999188340444799,1.0,0.9999188340444799,0.9999188340444799,0.9999188340444799,0.9999188340444799,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999188340444799,1.0,1.0
185,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
186,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
187,1.0,1.0,1.0,1.0,1.0,0.9996042709592478,1.0,1.0,1.0,1.0,0.9999058032772137,1.0,0.9996042709592478,1.0,1.0,0.9999058032772137,0.9999058032772137,1.0,1.0,1.0,1.0,0.9996042709592478,0.9996042709592478,1.0,1.0,1.0,1.0,1.0,1.0,0.9999058032772137,1.0,0.9999058032772137,0.9999058032772137,0.9999058032772137,0.9999058032772137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999058032772137,1.0,1.0
188,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999900255302746,1.0,1.0,1.0,1.0,0.9999900255302746,0.9999900255302746,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999900255302746,1.0,0.9999900255302746,0.9999900255302746,0.9999900255302746,0.9999900255302746,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999900255302746,1.0,1.0
189,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
190,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
191,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9991881056311712,1.0,1.0,1.0,1.0,0.9991881056311712,0.9991881056311712,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9991881056311712,1.0,0.9991881056311712,0.9991881056311712,0.9991881056311712,0.9991881056311712,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9991881056311712,1.0,0.6
192,1.0,1.0,1.0,1.0,1.0,0.9999964544358434,1.0,1.0,1.0,1.0,0.9999819946035742,1.0,0.9999964544358434,1.0,1.0,0.9999819946035742,0.9999819946035742,1.0,1.0,1.0,1.0,0.9999964544358434,0.9999964544358434,1.0,1.0,1.0,1.0,1.0,1.0,0.9999819946035742,1.0,0.9999819946035742,0.9999819946035742,0.9999819946035742,0.9999819946035742,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999819946035742,1.0,1.0
193,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999538850398138,1.0,1.0,1.0,1.0,0.9999538850398138,0.9999538850398138,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999538850398138,1.0,0.9999538850398138,0.9999538850398138,0.9999538850398138,0.9999538850398138,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999538850398138,1.0,1.0
194,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
195,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998549415593365,1.0,1.0,1.0,1.0,0.9998549415593365,0.9998549415593365,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998549415593365,1.0,0.9998549415593365,0.9998549415593365,0.9998549415593365,0.9998549415593365,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998549415593365,1.0,1.0
196,1.0,1.0,1.0,1.0,1.0,0.9999975657506377,1.0,1.0,1.0,1.0,1.0,1.0,0.9999975657506377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999975657506377,0.9999975657506377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
197,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999382207923055,1.0,1.0,1.0,1.0,0.9999382207923055,0.9999382207923055,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999382207923055,1.0,0.9999382207923055,0.9999382207923055,0.9999382207923055,0.9999382207923055,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999382207923055,1.0,1.0
198,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
199,1.0,1.0,1.0,1.0,1.0,0.9998999833651259,1.0,1.0,1.0,1.0,0.9997619828053047,1.0,0.9998999833651259,1.0,1.0,0.9997619828053047,0.9997619828053047,1.0,0.6,1.0,1.0,0.9998999833651259,0.9998999833651259,1.0,1.0,1.0,1.0,1.0,1.0,0.9997619828053047,1.0,0.9997619828053047,0.9997619828053047,0.9997619828053047,0.9997619828053047,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997619828053047,1.0,1.0
200,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999735017328192,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999735017328192,1.0,1.0,1.0,0.9999735017328192,1.0,1.0,0.9999735017328192,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999735017328192,1.0,1.0,1.0,1.0,1.0,1.0,1.0
201,1.0,1.0,1.0,1.0,1.0,0.999896614757049,1.0,1.0,1.0,1.0,0.9989629673924362,1.0,0.999896614757049,1.0,1.0,0.9989629673924362,0.9989629673924362,1.0,1.0,1.0,1.0,0.999896614757049,0.999896614757049,1.0,1.0,1.0,1.0,1.0,1.0,0.9989629673924362,1.0,0.9989629673924362,0.9989629673924362,0.9989629673924362,0.9989629673924362,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9989629673924362,1.0,1.0
202,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
203,1.0,1.0,1.0,1.0,1.0,0.998796050344182,1.0,1.0,1.0,1.0,0.9994681603881896,1.0,0.998796050344182,1.0,1.0,0.9994681603881896,0.9994681603881896,1.0,1.0,1.0,1.0,0.998796050344182,0.998796050344182,1.0,1.0,1.0,1.0,1.0,1.0,0.9994681603881896,1.0,0.9994681603881896,0.9994681603881896,0.9994681603881896,0.9994681603881896,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9994681603881896,1.0,1.0
204,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999119827462977,1.0,1.0,1.0,1.0,0.999119827462977,0.999119827462977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999119827462977,1.0,0.999119827462977,0.999119827462977,0.999119827462977,0.999119827462977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999119827462977,1.0,1.0
205,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9977264330752231,1.0,1.0,1.0,1.0,0.9977264330752231,0.9977264330752231,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9977264330752231,1.0,0.9977264330752231,0.9977264330752231,0.9977264330752231,0.9977264330752231,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9977264330752231,1.0,1.0
206,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.9997344674267499,1.0,0.6,1.0,1.0,0.9997344674267499,0.9997344674267499,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,0.9997344674267499,1.0,0.9997344674267499,0.9997344674267499,0.9997344674267499,0.9997344674267499,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997344674267499,1.0,1.0
207,1.0,1.0,1.0,1.0,1.0,0.9999854604810217,1.0,1.0,1.0,1.0,0.9999748237253392,1.0,0.9999854604810217,1.0,1.0,0.9999748237253392,0.9999748237253392,1.0,0.6,1.0,1.0,0.9999854604810217,0.9999854604810217,1.0,1.0,1.0,1.0,1.0,1.0,0.9999748237253392,1.0,0.9999748237253392,0.9999748237253392,0.9999748237253392,0.9999748237253392,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999748237253392,1.0,1.0
208,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
209,1.0,1.0,1.0,1.0,1.0,0.9999670730931006,1.0,1.0,1.0,1.0,0.999999286978563,1.0,0.9999670730931006,1.0,1.0,0.999999286978563,0.999999286978563,1.0,1.0,1.0,1.0,0.9999670730931006,0.9999670730931006,1.0,1.0,1.0,1.0,1.0,1.0,0.999999286978563,1.0,0.999999286978563,0.999999286978563,0.999999286978563,0.999999286978563,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999999286978563,1.0,1.0
210,1.0,1.0,1.0,1.0,1.0,0.9998336889272812,1.0,1.0,1.0,1.0,1.0,1.0,0.9998336889272812,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,0.9998336889272812,0.9998336889272812,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
211,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
212,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
213,1.0,1.0,1.0,1.0,1.0,0.9969065056157311,1.0,1.0,1.0,1.0,0.9991353191353353,1.0,0.9969065056157311,1.0,1.0,0.9991353191353353,0.9991353191353353,1.0,1.0,1.0,1.0,0.9969065056157311,0.9969065056157311,1.0,1.0,1.0,1.0,1.0,1.0,0.9991353191353353,1.0,0.9991353191353353,0.9991353191353353,0.9991353191353353,0.9991353191353353,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9991353191353353,1.0,1.0
214,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
215,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
216,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
217,1.0,1.0,1.0,1.0,1.0,0.9996548974017296,1.0,1.0,1.0,1.0,0.9992335551321345,1.0,0.9996548974017296,1.0,1.0,0.9992335551321345,0.9992335551321345,1.0,0.6,1.0,1.0,0.9996548974017296,0.9996548974017296,1.0,1.0,1.0,1.0,1.0,1.0,0.9992335551321345,1.0,0.9992335551321345,0.9992335551321345,0.9992335551321345,0.9992335551321345,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9992335551321345,1.0,1.0
218,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
219,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999674760642042,1.0,1.0,1.0,1.0,0.9999674760642042,0.9999674760642042,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999674760642042,1.0,0.9999674760642042,0.9999674760642042,0.9999674760642042,0.9999674760642042,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999674760642042,1.0,1.0
220,1.0,1.0,1.0,1.0,1.0,0.9995650053254903,1.0,1.0,1.0,1.0,0.9999923290334751,1.0,0.9995650053254903,1.0,1.0,0.9999923290334751,0.9999923290334751,1.0,1.0,1.0,1.0,0.9995650053254903,0.9995650053254903,1.0,1.0,1.0,1.0,1.0,1.0,0.9999923290334751,1.0,0.9999923290334751,0.9999923290334751,0.9999923290334751,0.9999923290334751,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999923290334751,1.0,1.0
221,1.0,1.0,1.0,1.0,1.0,0.9997693342630177,1.0,1.0,1.0,1.0,0.9999249821317001,1.0,0.9997693342630177,1.0,1.0,0.9999249821317001,0.9999249821317001,1.0,1.0,1.0,1.0,0.9997693342630177,0.9997693342630177,1.0,1.0,1.0,1.0,1.0,1.0,0.9999249821317001,1.0,0.9999249821317001,0.9999249821317001,0.9999249821317001,0.9999249821317001,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999249821317001,1.0,1.0
222,1.0,1.0,1.0,1.0,1.0,0.9987044142953587,1.0,1.0,1.0,1.0,0.9999553997009571,1.0,0.9987044142953587,1.0,1.0,0.9999553997009571,0.9999553997009571,1.0,0.6,1.0,1.0,0.9987044142953587,0.9987044142953587,1.0,1.0,1.0,1.0,1.0,1.0,0.9999553997009571,1.0,0.9999553997009571,0.9999553997009571,0.9999553997009571,0.9999553997009571,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999553997009571,1.0,1.0
223,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998478607505731,1.0,1.0,1.0,1.0,0.9998478607505731,0.9998478607505731,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998478607505731,1.0,0.9998478607505731,0.9998478607505731,0.9998478607505731,0.9998478607505731,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998478607505731,1.0,1.0
224,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999907735874687,1.0,1.0,1.0,1.0,0.9999907735874687,0.9999907735874687,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999907735874687,1.0,0.9999907735874687,0.9999907735874687,0.9999907735874687,0.9999907735874687,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999907735874687,1.0,1.0
225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998902404124359,1.0,1.0,1.0,1.0,0.9998902404124359,0.9998902404124359,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998902404124359,1.0,0.9998902404124359,0.9998902404124359,0.9998902404124359,0.9998902404124359,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998902404124359,1.0,1.0
226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
227,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
228,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9989720685111654,1.0,1.0,1.0,1.0,0.9989720685111654,0.9989720685111654,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9989720685111654,1.0,0.9989720685111654,0.9989720685111654,0.9989720685111654,0.9989720685111654,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9989720685111654,1.0,1.0
229,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
230,1.0,1.0,1.0,1.0,1.0,0.9993148908659871,1.0,1.0,1.0,1.0,1.0,1.0,0.9993148908659871,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9993148908659871,0.9993148908659871,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7534509859495886
231,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
232,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
233,1.0,1.0,1.0,1.0,1.0,0.9999442890511816,1.0,1.0,1.0,1.0,0.9999994544690918,1.0,0.9999442890511816,1.0,1.0,0.9999994544690918,0.9999994544690918,1.0,1.0,1.0,1.0,0.9999442890511816,0.9999442890511816,1.0,1.0,1.0,1.0,1.0,1.0,0.9999994544690918,1.0,0.9999994544690918,0.9999994544690918,0.9999994544690918,0.9999994544690918,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999994544690918,1.0,1.0
234,1.0,1.0,1.0,1.0,1.0,0.9998983200663741,1.0,1.0,1.0,1.0,0.9999892615796125,1.0,0.9998983200663741,1.0,1.0,0.9999892615796125,0.9999892615796125,1.0,1.0,1.0,1.0,0.9998983200663741,0.9998983200663741,1.0,1.0,1.0,1.0,1.0,1.0,0.9999892615796125,1.0,0.9999892615796125,0.9999892615796125,0.9999892615796125,0.9999892615796125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999892615796125,1.0,1.0
235,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
236,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
237,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.9999676864697323,1.0,0.6,1.0,1.0,0.9999676864697323,0.9999676864697323,1.0,0.6,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,0.9999676864697323,1.0,0.9999676864697323,0.9999676864697323,0.9999676864697323,0.9999676864697323,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999676864697323,1.0,1.0
238,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9977727879763422,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.9939573695700662,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9939573695700662,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
239,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999877842184185,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999877842184185,1.0,1.0,1.0,0.999877842184185,1.0,1.0,0.999877842184185,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999877842184185,1.0,1.0,1.0,1.0,1.0,1.0,1.0
240,1.0,1.0,1.0,1.0,1.0,0.9999925067051426,1.0,1.0,1.0,1.0,0.9997285607390787,1.0,0.9999925067051426,1.0,1.0,0.9997285607390787,0.9997285607390787,1.0,0.6,1.0,1.0,0.9999925067051426,0.9999925067051426,1.0,1.0,1.0,1.0,1.0,1.0,0.9997285607390787,1.0,0.9997285607390787,0.9997285607390787,0.9997285607390787,0.9997285607390787,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997285607390787,1.0,1.0
241,1.0,1.0,1.0,1.0,1.0,0.998464725209548,1.0,1.0,1.0,1.0,0.6919632483230349,1.0,0.998464725209548,1.0,1.0,0.6919632483230349,0.6919632483230349,1.0,0.6,1.0,1.0,0.998464725209548,0.998464725209548,1.0,1.0,1.0,1.0,1.0,1.0,0.6919632483230349,1.0,0.6919632483230349,0.6919632483230349,0.6919632483230349,0.6919632483230349,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6919632483230349,1.0,1.0
242,1.0,1.0,1.0,1.0,1.0,0.9986560147066079,1.0,1.0,1.0,1.0,0.9901070621662303,1.0,0.9986560147066079,1.0,1.0,0.9901070621662303,0.9901070621662303,1.0,1.0,1.0,1.0,0.9986560147066079,0.9986560147066079,1.0,1.0,1.0,1.0,1.0,1.0,0.9901070621662303,1.0,0.9901070621662303,0.9901070621662303,0.9901070621662303,0.9901070621662303,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9901070621662303,1.0,1.0
243,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
244,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
245,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998929736120934,1.0,1.0,1.0,1.0,0.9998929736120934,0.9998929736120934,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998929736120934,1.0,0.9998929736120934,0.9998929736120934,0.9998929736120934,0.9998929736120934,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998929736120934,1.0,1.0
246,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
247,1.0,1.0,1.0,1.0,1.0,0.9998604584707547,1.0,1.0,1.0,1.0,0.9996445780314325,1.0,0.9998604584707547,1.0,1.0,0.9996445780314325,0.9996445780314325,1.0,0.6,1.0,1.0,0.9998604584707547,0.9998604584707547,1.0,1.0,1.0,1.0,1.0,1.0,0.9996445780314325,1.0,0.9996445780314325,0.9996445780314325,0.9996445780314325,0.9996445780314325,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9996445780314325,1.0,1.0
248,1.0,1.0,1.0,1.0,1.0,0.9995810600967302,1.0,1.0,1.0,1.0,0.9992929846608783,1.0,0.9995810600967302,1.0,1.0,0.9992929846608783,0.9992929846608783,1.0,1.0,1.0,1.0,0.9995810600967302,0.9995810600967302,1.0,1.0,1.0,1.0,1.0,1.0,0.9992929846608783,1.0,0.9992929846608783,0.9992929846608783,0.9992929846608783,0.9992929846608783,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9992929846608783,1.0,1.0
249,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
250,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
251,1.0,1.0,1.0,1.0,1.0,0.9473339495626941,1.0,1.0,1.0,1.0,0.9999782377088826,1.0,0.9473339495626941,1.0,1.0,0.9999782377088826,0.9999782377088826,1.0,1.0,1.0,1.0,0.9473339495626941,0.9473339495626941,1.0,1.0,1.0,1.0,1.0,1.0,0.9999782377088826,1.0,0.9999782377088826,0.9999782377088826,0.9999782377088826,0.9999782377088826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999782377088826,1.0,1.0
252,1.0,1.0,1.0,1.0,1.0,0.9998424408161266,1.0,1.0,1.0,1.0,0.9999503803978921,1.0,0.9998424408161266,1.0,1.0,0.9999503803978921,0.9999503803978921,1.0,1.0,1.0,1.0,0.9998424408161266,0.9998424408161266,1.0,1.0,1.0,1.0,1.0,1.0,0.9999503803978921,1.0,0.9999503803978921,0.9999503803978921,0.9999503803978921,0.9999503803978921,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999503803978921,1.0,1.0
253,1.0,1.0,1.0,1.0,1.0,0.9980401784116815,1.0,1.0,1.0,1.0,0.9960218777743945,1.0,0.9980401784116815,1.0,1.0,0.9960218777743945,0.9960218777743945,1.0,1.0,1.0,1.0,0.9980401784116815,0.9980401784116815,1.0,1.0,1.0,1.0,1.0,1.0,0.9960218777743945,1.0,0.9960218777743945,0.9960218777743945,0.9960218777743945,0.9960218777743945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9960218777743945,1.0,1.0
254,1.0,1.0,1.0,1.0,1.0,0.9695229714595659,1.0,1.0,1.0,1.0,0.9921270519187168,1.0,0.9695229714595659,1.0,1.0,0.9921270519187168,0.9921270519187168,1.0,1.0,1.0,1.0,0.9695229714595659,0.9695229714595659,1.0,1.0,1.0,1.0,1.0,1.0,0.9921270519187168,1.0,0.9921270519187168,0.9921270519187168,0.9921270519187168,0.9921270519187168,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9921270519187168,1.0,1.0
255,1.0,1.0,1.0,1.0,1.0,0.9987296964064621,1.0,1.0,1.0,1.0,1.0,1.0,0.9987296964064621,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9987296964064621,0.9987296964064621,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
256,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
257,1.0,1.0,1.0,1.0,1.0,0.9896569726721783,1.0,1.0,1.0,1.0,1.0,1.0,0.9896569726721783,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,0.9896569726721783,0.9896569726721783,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
258,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998857150888328,1.0,1.0,1.0,1.0,0.9998857150888328,0.9998857150888328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998857150888328,1.0,0.9998857150888328,0.9998857150888328,0.9998857150888328,0.9998857150888328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998857150888328,1.0,1.0
259,1.0,1.0,1.0,1.0,1.0,0.9999377349103324,1.0,1.0,1.0,1.0,0.9999992263279319,1.0,0.9999377349103324,1.0,1.0,0.9999992263279319,0.9999992263279319,1.0,1.0,1.0,1.0,0.9999377349103324,0.9999377349103324,1.0,1.0,1.0,1.0,1.0,1.0,0.9999992263279319,1.0,0.9999992263279319,0.9999992263279319,0.9999992263279319,0.9999992263279319,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999992263279319,1.0,1.0
260,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9968874219251258,1.0,1.0,1.0,1.0,0.9968874219251258,0.9968874219251258,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9968874219251258,1.0,0.9968874219251258,0.9968874219251258,0.9968874219251258,0.9968874219251258,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9968874219251258,1.0,1.0
261,1.0,1.0,1.0,1.0,1.0,0.9987721257192891,1.0,1.0,1.0,1.0,0.9999671982296854,1.0,0.9987721257192891,1.0,1.0,0.9999671982296854,0.9999671982296854,1.0,1.0,1.0,1.0,0.9987721257192891,0.9987721257192891,1.0,1.0,1.0,1.0,1.0,1.0,0.9999671982296854,1.0,0.9999671982296854,0.9999671982296854,0.9999671982296854,0.9999671982296854,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999671982296854,1.0,1.0
262,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
263,1.0,1.0,1.0,1.0,1.0,0.9999978782326644,1.0,1.0,1.0,1.0,0.9999195570274486,1.0,0.9999978782326644,1.0,1.0,0.9999195570274486,0.9999195570274486,1.0,1.0,1.0,1.0,0.9999978782326644,0.9999978782326644,1.0,1.0,1.0,1.0,1.0,1.0,0.9999195570274486,1.0,0.9999195570274486,0.9999195570274486,0.9999195570274486,0.9999195570274486,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999195570274486,1.0,1.0
264,1.0,1.0,1.0,1.0,1.0,0.99960776848421,1.0,1.0,1.0,1.0,0.9989080532713577,1.0,0.99960776848421,1.0,1.0,0.9989080532713577,0.9989080532713577,1.0,1.0,1.0,1.0,0.99960776848421,0.99960776848421,1.0,1.0,1.0,1.0,1.0,1.0,0.9989080532713577,1.0,0.9989080532713577,0.9989080532713577,0.9989080532713577,0.9989080532713577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9989080532713577,1.0,1.0
265,1.0,1.0,1.0,1.0,1.0,0.999975493891182,1.0,1.0,1.0,1.0,0.9999469947574705,1.0,0.999975493891182,1.0,1.0,0.9999469947574705,0.9999469947574705,1.0,1.0,1.0,1.0,0.999975493891182,0.999975493891182,1.0,1.0,1.0,1.0,1.0,1.0,0.9999469947574705,1.0,0.9999469947574705,0.9999469947574705,0.9999469947574705,0.9999469947574705,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999469947574705,1.0,1.0
266,1.0,1.0,1.0,1.0,1.0,0.999994575756182,1.0,1.0,1.0,1.0,1.0,1.0,0.999994575756182,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999994575756182,0.999994575756182,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
267,1.0,1.0,1.0,1.0,1.0,0.9999409520170969,1.0,1.0,1.0,1.0,0.9963836065868581,1.0,0.9999409520170969,1.0,1.0,0.9963836065868581,0.9963836065868581,1.0,1.0,1.0,1.0,0.9999409520170969,0.9999409520170969,1.0,1.0,1.0,1.0,1.0,1.0,0.9963836065868581,1.0,0.9963836065868581,0.9963836065868581,0.9963836065868581,0.9963836065868581,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9963836065868581,1.0,1.0
268,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997366490331868,1.0,1.0,1.0,1.0,0.9997366490331868,0.9997366490331868,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997366490331868,1.0,0.9997366490331868,0.9997366490331868,0.9997366490331868,0.9997366490331868,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997366490331868,1.0,1.0
269,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
270,1.0,1.0,1.0,1.0,1.0,0.9999748636183869,1.0,1.0,1.0,1.0,1.0,1.0,0.9999748636183869,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999748636183869,0.9999748636183869,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
271,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7380746658003503,1.0,1.0,1.0,1.0,0.7380746658003503,0.7380746658003503,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7380746658003503,1.0,0.7380746658003503,0.7380746658003503,0.7380746658003503,0.7380746658003503,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7380746658003503,1.0,1.0
272,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.887209746699612,1.0,1.0,1.0,1.0,0.887209746699612,0.887209746699612,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.887209746699612,1.0,0.887209746699612,0.887209746699612,0.887209746699612,0.887209746699612,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.887209746699612,1.0,1.0
273,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
274,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
277,1.0,1.0,1.0,1.0,1.0,0.9997590848123422,1.0,1.0,1.0,1.0,1.0,1.0,0.9997590848123422,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,0.9997590848123422,0.9997590848123422,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
278,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999952973138001,1.0,1.0,1.0,1.0,0.9999952973138001,0.9999952973138001,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999952973138001,1.0,0.9999952973138001,0.9999952973138001,0.9999952973138001,0.9999952973138001,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999952973138001,1.0,1.0
279,1.0,1.0,1.0,1.0,1.0,0.9987160609258292,1.0,1.0,1.0,1.0,0.9998015945911097,1.0,0.9987160609258292,1.0,1.0,0.9998015945911097,0.9998015945911097,1.0,0.6623421803831044,1.0,1.0,0.9987160609258292,0.9987160609258292,1.0,1.0,1.0,1.0,1.0,1.0,0.9998015945911097,1.0,0.9998015945911097,0.9998015945911097,0.9998015945911097,0.9998015945911097,1.0,0.6623421803831044,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998015945911097,1.0,1.0
280,1.0,1.0,1.0,1.0,1.0,0.9998311944314019,1.0,1.0,1.0,1.0,0.9999427438728717,1.0,0.9998311944314019,1.0,1.0,0.9999427438728717,0.9999427438728717,1.0,1.0,1.0,1.0,0.9998311944314019,0.9998311944314019,1.0,1.0,1.0,1.0,1.0,1.0,0.9999427438728717,1.0,0.9999427438728717,0.9999427438728717,0.9999427438728717,0.9999427438728717,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999427438728717,1.0,1.0
281,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999700640664303,1.0,1.0,1.0,1.0,0.9999700640664303,0.9999700640664303,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999700640664303,1.0,0.9999700640664303,0.9999700640664303,0.9999700640664303,0.9999700640664303,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999700640664303,1.0,1.0
282,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
283,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
284,1.0,1.0,1.0,1.0,1.0,0.9999001810723936,1.0,1.0,1.0,1.0,0.9999715891665977,1.0,0.9999001810723936,1.0,1.0,0.9999715891665977,0.9999715891665977,1.0,1.0,1.0,1.0,0.9999001810723936,0.9999001810723936,1.0,1.0,1.0,1.0,1.0,1.0,0.9999715891665977,1.0,0.9999715891665977,0.9999715891665977,0.9999715891665977,0.9999715891665977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999715891665977,1.0,1.0
285,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
286,1.0,1.0,1.0,1.0,1.0,0.9970553056751745,1.0,1.0,1.0,1.0,0.9995409437624887,1.0,0.9970553056751745,1.0,1.0,0.9995409437624887,0.9995409437624887,1.0,0.6,1.0,1.0,0.9970553056751745,0.9970553056751745,1.0,1.0,1.0,1.0,1.0,1.0,0.9995409437624887,1.0,0.9995409437624887,0.9995409437624887,0.9995409437624887,0.9995409437624887,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9995409437624887,1.0,1.0
287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
288,1.0,1.0,1.0,1.0,1.0,0.9992105904939875,1.0,1.0,1.0,1.0,0.9925971797747742,1.0,0.9992105904939875,1.0,1.0,0.9925971797747742,0.9925971797747742,1.0,1.0,1.0,1.0,0.9992105904939875,0.9992105904939875,1.0,1.0,1.0,1.0,1.0,1.0,0.9925971797747742,1.0,0.9925971797747742,0.9925971797747742,0.9925971797747742,0.9925971797747742,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9925971797747742,1.0,1.0
289,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
290,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999795496019192,1.0,1.0,1.0,1.0,0.999795496019192,0.999795496019192,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999795496019192,1.0,0.999795496019192,0.999795496019192,0.999795496019192,0.999795496019192,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999795496019192,1.0,1.0
291,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7495658518503373,1.0,1.0,1.0,1.0,0.7495658518503373,0.7495658518503373,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7495658518503373,1.0,0.7495658518503373,0.7495658518503373,0.7495658518503373,0.7495658518503373,1.0,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7495658518503373,1.0,1.0
292,1.0,1.0,1.0,1.0,1.0,0.9999343162880269,1.0,1.0,1.0,1.0,0.6,1.0,0.9999343162880269,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,0.9999343162880269,0.9999343162880269,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0
293,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0,1.0,1.0,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,0.6,0.6,0.6,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,1.0,1.0
294,1.0,1.0,1.0,1.0,1.0,0.9990203134149533,1.0,1.0,1.0,1.0,0.9967261609546374,1.0,0.9990203134149533,1.0,1.0,0.9967261609546374,0.9967261609546374,1.0,1.0,1.0,1.0,0.9990203134149533,0.9990203134149533,1.0,1.0,1.0,1.0,1.0,1.0,0.9967261609546374,1.0,0.9967261609546374,0.9967261609546374,0.9967261609546374,0.9967261609546374,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9967261609546374,1.0,1.0
295,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9983047824466104,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6,0.9942795240141312,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9942795240141312,0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
296,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998868041644176,1.0,1.0,1.0,1.0,0.9998868041644176,0.9998868041644176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998868041644176,1.0,0.9998868041644176,0.9998868041644176,0.9998868041644176,0.9998868041644176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998868041644176,1.0,0.6
297,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.6
298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999040937055413,1.0,0.9986072308744309,1.0,1.0,1.0,1.0,0.9986072308744309,0.9986072308744309,1.0,1.0,1.0,0.9999040937055413,1.0,1.0,1.0,0.9999040937055413,1.0,1.0,0.9999040937055413,1.0,0.9986072308744309,1.0,0.9986072308744309,0.9986072308744309,0.9986072308744309,0.9986072308744309,1.0,1.0,1.0,1.0,0.9999040937055413,1.0,1.0,1.0,1.0,0.9986072308744309,1.0,1.0
299,1.0,1.0,1.0,1.0,1.0,0.99884687182373,1.0,1.0,1.0,1.0,1.0,1.0,0.99884687182373,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.99884687182373,0.99884687182373,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> csv/ZRH_NEW/mpc/results/metrics.csv <==
,0
travel_time,38.51
waiting_time,23.07
C0_abs,16.14
C02_abs,4338.89
HC_abs,0.11
PMx_abs,0.21
NOx_abs,1.66
fuel_abs,1406.63
nvehicles,176980.0


==> csv/ZRH_NEW/pca_components.csv <==
,PC1,PC2,PC3
0,0.23015427614277745,-0.13490361158713865,0.2741544699279938
1,0.3593319076688874,-0.004804431695993055,0.06473084835700611
2,0.2843687963906451,-0.3181517211280349,0.3498957428715376
3,0.2035446054020887,-0.09886256852114457,0.04145729671120258
4,0.545293824519677,-0.36083780245734737,0.10884078676337228
5,0.5548314390406618,-0.278492676625893,0.44408667614035036
6,0.5856329868682077,-0.220544495804143,0.18161481716811784
7,0.6738299054563938,-0.2358363780258129,0.08980888896227442
8,0.5294714239020178,-0.15957025970045566,0.17675234338452578
9,0.6020698238625106,-0.21206431870619127,0.07355590629038497
10,0.6402915818066494,-0.12709204059890117,0.15975588761242718
11,0.7317744579222095,-0.2952831269419993,0.2215473135126043
12,0.7254525894275926,-0.3364718730841078,0.12840962422216598
13,0.7039525192408121,-0.17408961621932795,0.22531379433618165
14,0.6711186985507098,-0.13176136251068363,0.1853697584211705
15,0.6776776056950664,-0.1663120946476395,0.16598599098539416
16,0.765114495440916,-0.30126450088761497,0.07140491252526701
17,0.6623045805287933,-0.2605204899853135,0.09639944663718508
18,0.6838341415618929,-0.18659509558270748,0.054667763197988266
19,0.6738501428809222,-0.2147703109220313,0.003367568191084175
20,0.7105997808167794,-0.3374610797775942,0.22913134968147367
21,0.7005942652764487,-0.2725734286568166,0.1827575439699162
22,0.7140416297211947,-0.18266153435860483,0.15932308529839023
23,0.704510081319615,-0.28045596734391237,0.09225969554664976
24,0.6226053311633116,-0.24609624569337735,0.029823928770423704
25,0.5731281555845409,-0.301344687317244,0.08773983460012198
26,0.7410042892771209,-0.25724218244822933,0.1777828262101684
27,0.7743839401434135,-0.278492307397671,0.04771010086923999
28,0.7746429513659875,-0.3886155028932419,0.06277007704412899
29,0.7883231679552405,-0.3044741146892897,0.011213429594301045
30,0.7204655963584728,-0.2511237997347811,0.05465955728969023
31,0.562759904151126,-0.27781836843425195,-0.026439237131127873
32,0.6962056273024925,-0.2759271156250586,0.03567190141220477
33,0.6828043360348102,-0.09559203633313687,-0.09963210240933233
34,0.660957511935472,-0.20268548617332743,-0.1398245869678453
35,0.6922137402182169,-0.16181864449360017,-0.09721338221549415
36,0.6456856189442385,-0.09268945542316293,-0.052899127526700625
37,0.6711120691124166,-0.19824159593950139,0.001150917328592706
38,0.6957230535164923,-0.19501672143296842,-0.11141561633627077
39,0.6494074498967151,-0.09196267464319838,0.000868180265470436
40,0.5883995041709534,-0.004708289236027331,0.005913083673189481
41,0.48693929671430214,0.003040126097750355,-0.28489239222585827
42,0.4695309452587037,0.12697735097266352,-0.2157053682408111
43,0.5803706470584381,0.003253592520966593,-0.001782143315474186
44,0.6172583521030032,-0.06422618246839464,0.03689450758556507
45,0.5269139032375677,-0.0019745225827979716,0.05796983678963328
46,0.5272380198372443,0.09319802614114632,-0.022475218033594827
47,0.48712616974196743,0.022058966455275133,-0.06896617262284398
48,0.49869815546240537,0.007341024961167854,0.05220299005921114
49,0.47079209760138874,0.19484440649652673,-0.11059589209862722
50,0.5724420672089264,0.06009798172572938,-0.10264976780123208
51,0.649316087602858,-0.08459931544362859,0.07459012403631857
52,0.6360344731029811,-0.13391693378147007,0.15632509826167432
53,0.7246265046186255,-0.12290893279794012,0.14925649620123446
54,0.7055315580997701,-0.11020300604967691,0.08715513254893947
55,0.650303045248509,-0.09767471959752341,0.2796193388538185
56,0.6796271416064716,-0.25856222015388736,0.20267309844461154
57,0.7306059172466505,-0.23070504948231593,0.10854978385478826
58,0.6004557433916552,-0.18905390290395135,-0.06078059196116905
59,0.6595748022766111,-0.24951873800936966,-0.04242790140193768
60,0.7081530656662485,-0.17622360822175634,0.17294641287996124
61,0.6457356617080059,-0.13391834058617297,0.05813673529483055
62,0.6267817915117787,-0.2601879962426312,-0.006622379597891578
63,0.658147441885398,-0.2069572340181741,0.029868574130532594
64,0.6210864152409126,-0.08747438320224953,0.041604074451182624
65,0.5451150070977767,-0.1561647831668391,0.12739168782892737
66,0.6585855223949149,-0.26916768573162575,-0.0024182234217419423
67,0.7403771185898308,-0.16370329507117615,-0.060692240158999926
68,0.6984166653770324,-0.15429914746291445,0.008186661720227674
69,0.6743828637539674,-0.1977802316819453,-0.017961208440200955
70,0.6456408753754986,-0.24464814204617924,0.09756421737385577
71,0.6290966453486235,-0.18691461762193112,-0.008720177377181868
72,0.5471619980244502,-0.058572510833710956,-0.16410398014413086
73,0.5275254052214168,-0.11918045989229084,0.010012944747570396
74,0.6329827475265968,-0.09851313382726705,-0.007060759508652296
75,0.6843538331803042,-0.12242501613821576,-0.13637846049720698
76,0.6563622395240724,-0.07711824619659036,-0.10993919103225235
77,0.6474154577558445,-0.13233390201623435,-0.07072770579941107
78,0.6438591237997484,-0.11797878777148557,-0.07084726769847338
79,0.6448743700043295,-0.12282171248510138,0.07785072753632832
80,0.6427747775818201,-0.10014221848438276,-0.1092867892742542
81,0.5258403711175276,-0.04388617597540396,-0.2547886752617455
82,0.45071070906190713,-0.09924498673415819,-0.030721306440012367
83,0.5244049388787522,-0.1164118610411038,0.0348911285352038
84,0.46197978497045594,0.010391461789523075,-0.11871932966855336
85,0.429233974119908,0.15848496346408697,-0.12338687319391482
86,0.493077442478632,0.08960357607878187,-0.115943690944023
87,0.40914056018526507,0.0057246794138837015,-0.0212084492220461
88,0.5871762782067536,0.042320602755725176,-0.07170420355990502
89,0.5821537906397923,0.11911064077925511,-0.12265355684327435
90,0.5143872039529153,0.02457969983963155,-0.02235863021440328
91,0.30356872158653414,0.15781847620702416,-0.14368871618996046
92,0.23247084864578935,0.22181928656091768,-0.14769264756356112
93,0.3769913978073529,0.21675379730363176,-0.08658166095621968
94,0.43118577114979223,0.2546912660208558,0.002589512070238119
95,0.4014269478388021,0.35691963392994963,-0.04765381201691038
96,0.46436427333775987,0.2382888130904992,-0.04008422662361873
97,0.4115071961400782,0.08460864042320333,-0.03723357444991513
98,0.4504658432089915,0.08163849271182498,-0.04540965844617235
99,0.44453494512053027,0.1372483832233129,-0.040492856505264324
100,0.4987786369150554,0.15232414926067048,-0.12985641419655986
101,0.4469528470476058,0.11579798733440098,-0.2811219402807072
102,0.41207455088647005,0.20988399259309726,-0.18704006270987614
103,0.3952482347027064,0.2995523757915863,-0.11244877531044062
104,0.34206116800853575,0.1718402336336239,-0.3028675329298579
105,0.3472178442297771,0.18143983606776437,-0.2837975859769179
106,0.2903085582042094,0.3024408937687575,-0.3880700145261741
107,0.19945784067971314,0.27017831010759735,-0.2622328180258364
108,0.25571991460825877,0.1944955123191179,-0.1278197673587925
109,0.3980042034328648,0.272549672515888,-0.25892247467189566
110,0.267205092440292,0.22607040490805516,-0.25212462421280357
111,0.21498706138665624,0.3007237789451584,-0.22492292075703374
112,0.25264852824666284,0.29053884486896203,-0.10461945705877551
113,0.14120634425239248,0.28597936711745103,-0.1152072147833528
114,0.1041785444662762,0.32295103166428557,-0.22987024024711755
115,0.07813388081193172,0.3644267456969745,-0.16518211250696718
116,0.03831787000455819,0.31467795324875847,-0.04222669438894784
117,0.19756953351246542,0.2289813685945671,0.018035279980142833
118,0.17661565846139013,0.3099470998382747,-0.20928357909048897
119,0.1431669555219194,0.29534321909918876,-0.18479175189716468
120,0.1941982114508986,0.3173922874343515,-0.24253884473364673
121,0.2645948164669461,0.25771079891514503,-0.3342184680282864
122,0.15453004555153263,0.2901587042894945,-0.05616761854449256
123,0.15077736287004162,0.251359753049505,-0.23070895226615679
124,0.2156337301270181,0.3237680634779016,-0.19313005284619197
125,0.11014865159617196,0.357809614109267,-0.08930797736578602
126,0.12551480240007495,0.256788549278231,-0.16614209849800007
127,0.1928936171280047,0.424088818498748,-0.16586216235835366
128,0.10058521374667848,0.45763543843969184,-0.12351301838186036
129,0.12008122455386464,0.37601552597665194,-0.012973538873250921
130,0.1981442362535297,0.5185036034983398,-0.013447552440754455
131,0.18562749690250874,0.4824351252193809,-0.2519201098848
132,0.15615764919845387,0.27294601368306504,-0.24540505342999308
133,0.15185603247235963,0.35441018050841044,-0.013578381217151719
134,0.11628140263136216,0.3078090395098434,-0.1424874110684222
135,0.08643935357846802,0.29607096249069537,-0.2866550232409395
136,0.06805418781369729,0.27520974834254874,-0.33073996278431333
137,0.02671276154113366,0.308389936289552,-0.23838614295233765
138,0.01803154826156143,0.3076678909485093,-0.18233554891385811
139,0.003277265147229639,0.288179734133608,-0.2063605739562126
140,-0.06627051916195627,0.3899792206824088,-0.12339157147439633
141,-0.08368806509681295,0.35467933701778814,-0.14826507213709875
142,-0.08903621246882633,0.3026943882250484,-0.16645341593180346
143,-0.08736842431525414,0.35274644628030216,-0.0027866593437762557
144,-0.11156031148009017,0.38594261422973564,0.16026005524827922
145,-0.1597095816562328,0.4497907960099455,0.12572377179282346
146,-0.1864284574590704,0.4369325253686674,0.10920313676067027
147,-0.16458647530446757,0.3460276320891091,0.2465267581489388
148,-0.11945112935302683,0.328755617321123,0.19037139357496302
149,-0.042974840595307456,0.3501282819391831,0.151239144635869
150,-0.014359848192018885,0.37760679513600415,0.24356118513530614
151,0.08253843673566665,0.4170720895267009,0.12220631262103059
152,0.10999322623586194,0.4201404030915739,0.05495670212797971
153,0.06392436441941393,0.3600062897847988,0.0788600678309083
154,0.047972611292384885,0.3474028713730444,0.1886727486450229
155,-0.11178137676332858,0.37371496763564666,0.3123298854798974
156,-0.12778394538454196,0.4449436540988934,0.09051785487287628
157,0.0002739902896650718,0.41660673620558475,0.017557800507234766
158,-0.1514483080017843,0.30646914442038026,0.13497110407728508
159,-0.17293545527720863,0.29539290017429193,0.3189407144823549
160,0.036995963096392304,0.34765339101475473,0.36860451720819637
161,-0.1005887574370565,0.41524378300290743,0.21772378719168992
162,-0.21855493623929742,0.2869898434902172,0.10404578003611505
163,-0.2792121136455093,0.2226394742954227,0.3462846866377852
164,-0.3189612151436688,0.2644041150310113,0.43964523932524135
165,-0.2967558512662041,0.2894913223255394,0.24409663936218653
166,-0.28259841952727943,0.37153358819249843,0.018576541219011145
167,-0.3086207349913086,0.2280407165876377,-0.04158410561227579
168,-0.2766706747927286,0.29207656730734516,0.15429139089965888
169,-0.29977732323399875,0.18837793181100668,0.10032882451465433
170,-0.3472937677745965,0.2145075413312838,0.15367692007217545
171,-0.4639488767522533,0.21077548305736338,0.06575295242815367
172,-0.44972544028259315,0.18292024008501043,0.11750356238020854
173,-0.3778293711013415,0.24040653185707472,0.389569312056191
174,-0.4011098644871263,0.245672261709908,0.2314945817427419
175,-0.35828984469707686,0.25843692673866125,0.09385790342764559
176,-0.3922890536577477,0.19366706481544774,0.05228166671430743
177,-0.5221232736499452,0.1385403175826991,0.1264155336480712
178,-0.3822095502332508,0.17658838721602702,0.3444494929459102
179,-0.29183690389024725,0.2182168456099783,0.10174057894779057
180,-0.3565004191657173,0.22905207510209052,0.10354140707304992
181,-0.4416524051609762,0.16409188873283467,0.2720565855462747
182,-0.38361547176585087,0.20768986151963906,0.19950000389381722
183,-0.3955157272537851,0.22913867486951467,0.28853702888959293
184,-0.3708452448756311,0.2374847110920022,0.16684893450941185
185,-0.3995528343762445,0.16975587814879367,0.08973452325962993
186,-0.3492956343636504,0.20437945408969624,0.24598893357404716
187,-0.352339228553171,0.06690314558045009,0.03398526559040219
188,-0.3813045052572788,0.13036825530184534,0.038975134529409435
189,-0.4498905435832941,0.1120393657110091,0.08513057071156399
190,-0.4917556012841163,0.06960630147430506,0.09925416741618172
191,-0.4760020170187206,0.08824527136810176,0.24716885552419243
192,-0.42776796579122855,0.06964151833380473,0.18831620436405597
193,-0.45417016718255304,0.01454403578103819,0.020807656529168852
194,-0.6424847684537609,-0.10164230931742221,0.14374640144245468
195,-0.6139313497748248,-0.17318345371681498,0.211410729756946
196,-0.47645860449430455,-0.016418170071960687,0.09117054501191822
197,-0.5163875852667249,-0.09516800228951572,0.06587487129287714
198,-0.5033214444192117,-0.12946244926394124,0.09842527829579709
199,-0.450746910217589,-0.04890232772006709,0.24975668354057345
200,-0.4975016708579234,0.03662330640243401,0.3492119295828559
201,-0.46282838764162754,0.037050063458501245,0.21251226674680543
202,-0.517351667394591,-0.07745654122567903,0.14249041945010346
203,-0.5832499331783707,-0.09365139269548206,0.1932103920582709
204,-0.5641369939354602,-0.10472310057338845,0.2526204242533091
205,-0.5706891870704528,-0.23720548174484932,0.1526369245348552
206,-0.5295174189126384,-0.08825368702296134,-0.06167553686138461
207,-0.5240181564869937,-0.015659357365420776,0.16353195960172806
208,-0.5678053243221598,-0.08179884319577936,0.2137874183421961
209,-0.40023598337301175,-0.01050890377339342,0.12592020106048013
210,-0.428001792651269,0.06979107365998015,0.15216672140441964
211,-0.5702051812041906,-0.07316986680067122,0.02523477319480317
212,-0.4964690010680693,-0.047518620925728165,0.13199331705931175
213,-0.456285609771346,0.006858417050613372,0.18029937612895083
214,-0.4494146674793205,-0.08778949817996719,0.18870089259682926
215,-0.48974483579466405,-0.2014097612634531,-0.01752871089695946
216,-0.4962244301190861,-0.13443452207241638,-0.05177428584773252
217,-0.42689167778531945,-0.141186830173723,0.20808490307838415
218,-0.4533348731750487,-0.2309993633980139,0.26413361666910623
219,-0.44718504645542484,-0.09389287336810836,0.1567879718993429
220,-0.4868376913571982,-0.1326677227097397,-0.007491302522773959
221,-0.5059832279884694,-0.13452548830657576,-0.016383552230984973
222,-0.5291938734580515,-0.1691607607723315,0.1325739301458035
223,-0.5041980062838672,-0.20442074280882688,0.09794634398456178
224,-0.48315575678533623,-0.12343410375174364,-0.04867575780516512
225,-0.5729365249785707,-0.189061295784931,-0.09957209709449874
226,-0.5497164986579335,-0.15917990338634216,-0.06227428013010697
227,-0.4996185025006533,-0.1846656960433829,0.04424939782059508
228,-0.5910416070239559,-0.2801943556640106,-0.04864292677265363
229,-0.5043733510661217,-0.12309534152535001,0.05209864546597506
230,-0.6039657058657456,-0.22008674202558826,-0.04996438049641576
231,-0.6222369861475091,-0.28039355820885303,-0.279889873401519
232,-0.47662810640419895,-0.22536177445083125,-0.17382280164718636
233,-0.5294434837649518,-0.29192227659583597,-0.09575677976851237
234,-0.5374936244933052,-0.2899002116884653,-0.19275387516836417
235,-0.5113263455821834,-0.33649101499334416,-0.15485751720448362
236,-0.6080738458013439,-0.2529733450059477,0.0018953603526692352
237,-0.5705108858370201,-0.18705966309220118,0.022516971216513727
238,-0.5656560313525331,-0.3709559129787349,-0.1600397233867586
239,-0.5611053856262371,-0.20096738812485812,-0.09006278146572759
240,-0.6241123484781469,-0.1514081737918032,-0.048137722343496496
241,-0.6676781747005017,-0.24177987292671616,-0.22024051901200858
242,-0.6643877645343372,-0.19373437561741913,-0.11858991848090616
243,-0.6793259619828759,-0.26555990024111287,-0.07817913084090132
244,-0.6303746800922312,-0.27131276726520437,-0.12987423832951114
245,-0.5686695914747946,-0.33726932175172936,-0.1490325133795075
246,-0.5620577343556122,-0.2186009412551421,-0.2043530217221335
247,-0.5899901216417832,-0.20045402924321373,-0.11877602823358684
248,-0.6480265125973215,-0.214174313864287,-0.13753449490765385
249,-0.6454372787164672,-0.15079581831639505,-0.1435146283638493
250,-0.651563889472618,-0.27818933027171555,-0.13020245504427924
251,-0.587273204187609,-0.20665601890750154,-0.13968877601221524
252,-0.556098900776473,-0.235561841083088,-0.1529241540604572
253,-0.6705372750940857,-0.3741224204113756,-0.0884451710987177
254,-0.6091850422260786,-0.1657603131743662,-0.020906773300008147
255,-0.5776518349560493,-0.2696641591524681,-0.17946969460164153
256,-0.5967829671041546,-0.30033891201773266,-0.23553719438315693
257,-0.5932490294861156,-0.20930751543129614,-0.1922586380607013
258,-0.5941198899156376,-0.2718605176363089,-0.3407969230967462
259,-0.5887132013383762,-0.24953076690174777,-0.2294537748158693
260,-0.5564154306457808,-0.3616122238268538,-0.22308514187780062
261,-0.5242415591748046,-0.3230571009374158,-0.37148216032875014
262,-0.5745304706765288,-0.28781103866727625,-0.19152471468405866
263,-0.5889323857527087,-0.3217357863730361,-0.1660980020237736
264,-0.42642668811591583,-0.1955861051376533,-0.05761176145769145
265,-0.5512251429270953,-0.17312798320172695,-0.09010756331076551
266,-0.6374989717517261,-0.21057134854750786,-0.14464902184239714
267,-0.4374100434925308,-0.2621947362075074,-0.23580324868239205
268,-0.4851392274428285,-0.25867314839861094,-0.10617215052852788
269,-0.4827352589094955,-0.23553913500790163,0.009325417121359309
270,-0.45621601780733634,-0.09288740817035374,-0.08324737960814056
271,-0.48854450017448126,-0.0375382221980207,-0.12092847082245169
272,-0.5440051061217956,-0.29488884003634824,0.034904395615410484
273,-0.38880699268194835,-0.131560978584534,-0.03934687520158283
274,-0.27666316616433795,0.14058089420824962,-0.034664875490571324
275,-0.4232564346162152,0.04015029944400749,-0.0252411006595649
276,-0.36743852324696935,0.025565087595501624,0.11643571943618759
277,-0.39754561526638965,0.08276857356004574,0.203322310822729
278,-0.446145608589801,0.02912363251637863,-0.034011081717439
279,-0.28069228179593386,0.018427747380015347,-0.07669807398846061
280,-0.48905592815893484,-0.11188656089993584,0.06256226106683349
281,-0.6324632782014828,-0.14765008558754084,0.012564222053499784
282,-0.48884478580411905,-0.033576919068774386,0.002718896434256189
283,-0.4628421907702535,-0.05026359484759263,-0.08733408503218894
284,-0.4730811612573122,-0.12603289738211887,-0.19613161653511307
285,-0.4106339862533857,-0.03760754291158465,-0.016616963068888994
286,-0.404901489584024,-0.07630625694283953,-0.027754368868186798
287,-0.14180279285912914,0.09600225360487788,0.07537121457642545
288,-0.26620543149831466,0.1050985515679392,-0.11322145592902809
289,-0.3703973839781274,0.014132151175918133,-0.0010510871995578473
290,-0.3985232506591462,-0.038911615810615786,0.03076086560199031
291,-0.4123888253699735,-0.002896622330474261,-0.1230409212486141
292,-0.44786487762769744,-0.14011155954247742,0.03929580519569333
293,-0.42625931103516457,-0.08443164393756403,-0.03187206276443883
294,-0.3611339673011887,-0.03777064482448065,-0.12880198403659188
295,-0.4261931272655234,-0.11101840455537051,-0.062027269779277715
296,-0.4369994072250744,-0.11924272008457494,-0.31023225529514703
297,-0.2724313324784329,-0.02186151603994871,-0.10282177103370212
298,-0.3220705163325932,-0.002263918043423348,0.08595418479679963
299,-0.28229172521960866,-0.0033414519927856758,-0.06029302342084545


==> csv/ZRH_NEW/pos.csv <==
,act_1,act_2,act_3
0,0.9915080115621776,0.6001754753188709,0.6849914466953824
1,0.9999374142896204,0.8040113508127001,1.0000258452848516
2,0.8025069059405054,0.9999137375445962,0.9998899791855194
3,0.6817271837321325,0.5998399593410242,1.0001263414618409
4,0.7459115596070885,0.9402382127687164,1.0
5,0.9710954666140528,0.9747453564129324,1.0000260586619796
6,0.9999195488357446,0.6415277298132144,1.0000351017580882
7,0.9998318916216334,0.9455285634025216,1.000164907550253
8,1.0,0.9773959728841264,1.0
9,0.9999933683465816,1.0000382407526422,0.9999049792164296
10,1.0,1.0,0.903974156086398
11,1.0000515249422313,0.9999651547128812,1.0000685033366703
12,0.9846681670014202,1.0,1.0
13,1.0,1.0,1.0
14,1.0,1.0,1.0
15,1.0,1.0,1.0
16,1.0,1.0,1.0
17,1.0001195755838503,1.0000876784557924,0.9545787849150866
18,1.0,1.0,0.928646794561018
19,0.9999339682720336,1.0001406168009694,0.9999679928232222
20,1.0001744709084617,1.000028469364904,1.0000205209206778
21,0.9711888430069152,0.9327532796360432,1.0000280619460482
22,1.0001449105828288,0.9999475722584508,0.999992213688009
23,1.0,1.0,1.0
24,0.9999873516661604,0.9998471864169336,0.9951455337664996
25,1.0,1.0,0.8554083815335409
26,1.0001553719897789,1.0000518576110178,0.9999832006312204
27,0.9999745983685208,0.9999226835462396,0.9992477478502158
28,0.9400273346021026,0.9998271843744309,1.0001921735555876
29,1.0,1.0,1.0
30,1.0,1.0,0.9505190762254928
31,1.0,1.0,0.8861092453884891
32,1.0000236554555826,1.00005465677423,0.9612914299398976
33,1.0000105692753762,0.9999095100686684,0.9204302511966346
34,0.999983733398014,1.0000705819722284,0.9317446582226008
35,0.999953113741097,0.9999540056045356,0.8266893871457668
36,1.000023898461269,1.0000620554621222,0.9337275443123704
37,1.0,1.0,1.0
38,1.0,1.0,0.8966132727160541
39,1.0,1.0,1.0
40,1.0,1.0,0.7777078461699043
41,0.9998561969545056,0.9999534672511696,0.6034781510116827
42,1.0000804342228231,1.0000737064300331,0.5999749888793484
43,1.0,1.0,0.6502047555131619
44,1.0,1.0,0.97215441912769
45,1.0,1.0,0.996402354965179
46,1.000068004695411,1.0000047965336776,0.7957420552401613
47,0.999937817157962,1.0001447190150945,0.6963505604459996
48,1.0,1.0,0.8151918639890389
49,1.0001169566394823,0.9999609310761532,0.8205733319344697
50,1.0,1.0,0.7349910993103863
51,0.9999331503201462,0.966742375327302,0.9382209781705412
52,0.902067942731526,0.9999376583800508,1.000016299290876
53,0.999954886340012,1.0000495625380077,0.9999292536174088
54,1.0000867135922271,0.9999611054187618,1.0000248907864695
55,1.0000773972225552,0.9998982105238072,0.999990991006234
56,1.0,1.0,0.8545650414058189
57,0.9998627450466462,0.9999322285150672,0.99997129821498
58,1.000156384318051,1.0001265327396394,1.0001450526829814
59,0.9999532362937026,0.9999896313959292,0.9807884556907304
60,1.0,1.0,1.0
61,1.0000635321510294,1.000092762380211,0.9999577240973548
62,0.8994595830789508,0.9999241968504664,0.9999093420610904
63,0.963171245760196,0.957829149233166,1.0
64,1.0000317105502683,0.9998691080968076,0.8755140746466541
65,1.000040081914877,1.0001334460165574,0.7808675529679416
66,1.0000642558664947,0.966766870858722,0.8952044381145683
67,0.9997599460101144,1.0000565529505647,0.9998636315670888
68,0.999996842388536,1.0000940507713787,0.9379006374286792
69,1.0000797576757805,0.997830159173582,0.9306720988079832
70,1.0,0.9684403902785884,0.9170021944347791
71,1.0000238908670285,0.9998950493641852,0.8995930751689222
72,0.9999973136771896,0.9998937655501836,0.812183312709836
73,1.000099509624229,1.0000297964062952,0.8258092810410826
74,0.9999257520097268,0.999874387990792,0.9555344348693212
75,0.9999724324789794,1.0000516494082687,0.8721319892889094
76,1.00008193740238,1.0000974476821902,0.8817131305772413
77,1.000104237051891,0.9999787488987256,0.952548290687292
78,1.0000017411044908,0.9998734179405244,0.9842734593397262
79,1.000155935824976,1.0000724646407,0.9432283068187942
80,1.0000224978066314,0.999816946625674,0.8726294879036686
81,1.0000832037538063,1.000119257236716,0.8029786625089692
82,1.0,1.0,0.7971425124802999
83,0.9999628194368454,0.9999994440697386,0.9072708407716245
84,1.0000276360607572,0.8614477563240625,0.9343209578122504
85,1.0000642343787538,0.7965701412980242,0.8559486363762583
86,1.000145104827339,1.00004072540861,0.8532354193730285
87,0.9999810476957832,0.9999811577587052,0.9999898342913248
88,0.99993251563719,0.9999293811028348,0.9999797264858764
89,1.0,1.0,0.7834637121364514
90,1.000096719118935,0.8576023789726386,0.9877339369338026
91,1.0001298074326324,0.7818184300894526,0.8245043262619152
92,1.000171038407537,0.9235581021359808,0.7154428154715802
93,1.0001013119821676,0.9999442597227935,0.8315732309356554
94,1.0,1.0,0.8296797231916789
95,0.9999396295061888,0.9999527846630788,0.731739841975505
96,0.999900285520378,1.000001360980459,0.7330089727358867
97,1.0000393390670916,0.8522535150354127,0.7859123881128091
98,1.0,0.9187877473364916,0.7006612184849689
99,0.9999861338047312,1.000093621362266,0.7182629938073741
100,1.0001325781029038,1.000040010642245,0.7272732384000231
101,0.9999405354877002,1.000065684518863,0.6936963512472246
102,0.9999571802041942,0.9802868033640356,0.6851804754628266
103,0.9999923248835032,0.9749028838773196,0.5999840288133866
104,0.9813798099472434,1.0,0.7972435381280611
105,1.0,0.984940388135742,0.7533694608432222
106,0.999878239852338,0.8944315097238373,0.5999163653407991
107,1.0000149818125048,0.8473505610081601,0.6112946219410647
108,0.9510941368498456,0.8560220214289327,0.7374017390801749
109,1.000009654477548,0.999919787641123,0.9525338513018312
110,0.999907423668298,0.8497338741313776,0.7222795135178441
111,0.999924997780864,0.7910894403007382,0.6484031018440545
112,1.0000021727389783,0.8247760702443284,0.7986470141189305
113,1.0,0.8001036251191286,0.6403885374952165
114,1.0,0.7115327998692486,0.6
115,0.999954322306262,0.7140721212443983,0.6000124354370717
116,0.9999691634693814,0.6006133251575627,0.5998898844180538
117,0.9668235839384716,0.6268129871386037,0.6442559073970431
118,0.9543254346744818,0.6342680286043074,0.6
119,0.9999250585849278,0.7282758235971376,0.5999111042634256
120,0.9622823939912124,0.9045834031726424,0.6199079772339398
121,1.0001708662032205,0.8788441105230713,0.5997187946332435
122,0.999977394893987,0.8381675271761406,0.600018503745518
123,0.9145704041757388,0.8573714369858584,0.6001592891663003
124,0.8543328172653616,1.000069885373876,0.5997955852767893
125,0.796341813090081,0.9615985405241584,0.599934780853082
126,0.8488945838688001,0.8743984235688546,0.7195945574993816
127,0.943646830158414,0.9346508525509808,0.6453269456353272
128,0.8149188769760166,0.9785996425865844,0.6000276382201839
129,0.8988679175530091,0.9125919136321188,0.7134457407307958
130,1.0,0.8798166632975755,0.6
131,0.982943781834532,0.8149791636815253,0.6
132,0.9727832883542752,0.6906616286102006,0.705302109645072
133,0.956131092618648,0.6519990292306117,0.6787429752792165
134,0.8903784764198492,0.7128740797098196,0.622158923107876
135,0.9787168573723112,0.5998985320269842,0.6001322601857464
136,0.91568428328255,0.5999794234075748,0.6179507584647792
137,0.9086513485563508,0.653749952543732,0.5999519345940802
138,0.9371525948527524,0.6000915268181602,0.6643724181937734
139,0.8004214569192512,0.6000133495533073,0.6213999425834202
140,0.5999250859263316,0.6001023002685333,0.5999299600402944
141,0.7582697213145603,0.6,0.8178120711771832
142,0.7416577157414217,0.6,0.8999657924243804
143,0.6,0.6813491503945958,0.9035348414199652
144,0.6202057401004073,0.8412623455311985,0.8259841033911062
145,0.6383013218334531,0.7537518177740958,0.7078646417264385
146,0.5995738135727626,0.6000407822804327,0.6021998238213868
147,0.5998851770209055,0.6865154860400766,0.736857667665561
148,0.7548076685765803,0.6820040892388155,0.8229810464744836
149,0.7814038334988427,0.7242529790108522,0.820449047194288
150,0.6835862272065729,0.7645674195787808,0.711710784122208
151,0.6426615592519285,0.8787912803397628,0.6
152,0.6370044328491022,0.9997440112777988,0.6167161962818092
153,0.5999714675244432,0.9465974797062155,0.6534862514064637
154,0.6581134324036362,0.9310922542307788,0.6000843370503686
155,0.6729469297412316,0.826856646108209,0.6401347866667841
156,0.6002911485470215,0.6795255410374679,0.6002295565220521
157,0.5999762688462589,0.8636275680584781,0.7094789290020693
158,0.711951074888781,0.8877481528548252,0.6802654302115763
159,0.6001236386769206,0.8742892156204041,0.7758392109113456
160,0.6001172822166077,0.9999647879363428,0.7029689662682578
161,0.5999362488931814,0.7510545758623963,0.6000541056805688
162,0.5999407387753863,0.7623595153356066,0.8011740016101642
163,0.5999859608100104,0.7115233645867175,0.7012148478543504
164,0.6352456854110602,0.6797675171402422,0.6000178678719912
165,0.5998049979841864,0.7725254578626268,0.6222847481574068
166,0.6001708941347719,0.5999965627510694,0.6000806427921643
167,0.6000859934290239,0.5999544112507547,0.5997592568367514
168,0.6000284622096225,0.6178332174421755,0.6001898420716931
169,0.5998841574494622,0.6001203353032363,0.6229739798835484
170,0.5997643184932111,0.5998894096041597,0.6499270062072984
171,0.600163856668689,0.5998229869744318,0.600177052033086
172,0.5999489616444078,0.5999579824161891,0.600039136407354
173,0.6002231767882856,0.6547258995963496,0.7021426601016945
174,0.6000116362381878,0.6000408588312257,0.6098954347610761
175,0.6000906954397247,0.7000074067739046,0.6150912746837072
176,0.6,0.7616217894727642,0.7335264761741209
177,0.5999511260668923,0.5998880024137582,0.6162394462218022
178,0.6,0.6,0.7377877373985734
179,0.5999205417323532,0.6558493447247811,0.8633059090065418
180,0.6000218032548701,0.6790819734247517,0.6278142354293519
181,0.6001337517591488,0.7193309019634384,0.5996168588211992
182,0.6,0.6351376210368982,0.6247405729972128
183,0.6001803996774341,0.5998828536662988,0.599935079321773
184,0.5995921454326307,0.5997617153917152,0.5999657055554117
185,0.5998810135406616,0.599775247251614,0.65240307431354
186,0.5998189182852152,0.6000432308760595,0.6662608025537706
187,0.6,0.6,0.7189272419244909
188,0.5999832775110068,0.6001065968419865,0.7516337120596168
189,0.599973522157209,0.5999923083496999,0.6025484759048156
190,0.5998797205485809,0.5999782878125537,0.6000559713494393
191,0.5999808615449165,0.5999651224484153,0.668560968329265
192,0.6,0.6,0.6484214602075488
193,0.6001807632130833,0.5999920892949546,0.7000894832843275
194,0.5999854628872496,0.5999277685089235,0.5999674423163528
195,0.6003311931057278,0.5999372612135958,0.6000912514246886
196,0.6000187101365346,0.6397164790506403,0.6805417088696353
197,0.5999986415964633,0.5999906503678998,0.8114711181912253
198,0.6000973153068883,0.5999257050788445,0.8437616253974267
199,0.6000228316341198,0.5999421867797975,0.7609125862450912
200,0.6,0.6,0.7088297197696505
201,0.5999338438435752,0.6991962610864637,0.6633238486486226
202,0.5997700773531012,0.6000483047446828,0.5998869079224796
203,0.6,0.6,0.6
204,0.6002855200303878,0.6368747901052649,0.5999931409362417
205,0.6002862775038598,0.5999764592827794,0.6846592520259875
206,0.6000478275902961,0.5998949086477983,0.6001451773487778
207,0.6000868017662995,0.5998682392788316,0.6199504783526542
208,0.6000570585583496,0.6071380367085505,0.6264579055568751
209,0.5999309061370814,0.6000472762416253,0.6282450355659618
210,0.6001091300917728,0.5999147302925021,0.7199365674302756
211,0.6000209304803081,0.5999582301495644,0.6979573116435318
212,0.6000936854031501,0.6110377017571322,0.6449286069334741
213,0.5998831499449472,0.6000056220959968,0.6000982758468738
214,0.6000651059055051,0.6931607239590993,0.7070674444077008
215,0.5998919030195264,0.5999765692202269,0.7981844442187054
216,0.5999935320502481,0.5999930635721618,0.7067640670094172
217,0.6000528001541224,0.6452192723791492,0.8718318288769741
218,0.5998748657520963,0.6854615135080337,0.8971971496772285
219,0.6,0.7034470596760858,0.8164905200916575
220,0.6,0.7299245440689075,0.734888963730388
221,0.6,0.7288672207493699,0.6
222,0.5999089163421909,0.5997321849364365,0.657672352030098
223,0.5999179596883049,0.6001438465607898,0.664546968069712
224,0.6003082825711965,0.5997428066264388,0.6001877878748699
225,0.5997923199894879,0.6000828356622767,0.6662572395200217
226,0.6,0.6,0.6
227,0.6000610421122883,0.5998507170247969,0.6157343066448184
228,0.5999777711513982,0.6000353758832959,0.6000888778882238
229,0.5999369336231342,0.6001070104958669,0.5999524468188453
230,0.5999647105847108,0.5998424003256491,0.6000798149443911
231,0.5998434756268904,0.6000445436599207,0.5999530761766817
232,0.6000654561964032,0.5998178897728336,0.6444765948325019
233,0.5999628699722827,0.6000181388882113,0.7272008052595541
234,0.6,0.6,0.7645176287536056
235,0.5999343454023651,0.5998451296517668,0.8477703414665233
236,0.6,0.6,0.7834820534369812
237,0.6,0.6,0.7870625635992585
238,0.5999851681346315,0.6002120707590425,0.7845370008865754
239,0.6,0.6,0.6585751825157753
240,0.5999371636675238,0.5999316200906477,0.6000310086921661
241,0.6,0.6,0.6593558331274347
242,0.5999812833787372,0.6001062608940337,0.599985197314546
243,0.6,0.6,0.6226586252605982
244,0.6,0.6,0.6151890573517982
245,0.6,0.6,0.6816130819033493
246,0.6000280788304297,0.5999985342965753,0.694626932792118
247,0.6,0.6,0.6712993049063322
248,0.6,0.6,0.6
249,0.5998253356644734,0.5999380944471632,0.6000447678648996
250,0.5998717992468163,0.5999996456529935,0.5998900810190325
251,0.6000919107247416,0.5999312559891612,0.6000726499673248
252,0.6002035030643882,0.5999466383867751,0.6186501648808214
253,0.6,0.6,0.6
254,0.5999197128874995,0.6103259374118477,0.6000862417157173
255,0.599974755268857,0.6000173998031787,0.6000186650804522
256,0.6,0.6844225069739771,0.6
257,0.6,0.6,0.6345889273597886
258,0.6000396183398304,0.6000120525709778,0.5999868675691105
259,0.6000908582535297,0.5996902667517344,0.6002476654368721
260,0.6,0.6,0.7808136698955913
261,0.6003582747970129,0.6001044075912092,0.689633960871811
262,0.6000237177612606,0.6000167432962412,0.6035328359807728
263,0.6,0.6,0.6256362357447675
264,0.6,0.6,0.68555353370554
265,0.6001229879955848,0.6511582072902129,0.6702448686896509
266,0.6,0.6,0.6176676815935234
267,0.6000848568296125,0.5997645084392387,0.7100322520815197
268,0.5999450935139932,0.6000956993153577,0.6804620859455042
269,0.6001444265227904,0.5999803937890811,0.7557609999838353
270,0.5999808577608722,0.6354890920006813,0.7596395663584392
271,0.599981432709558,0.6270144006194518,0.60011210778781
272,0.6002028889580042,0.6000547821593083,0.7506867496942855
273,0.6000737438173345,0.5999544923995571,0.7334854360842682
274,0.6,0.6,0.6764797809682347
275,0.5999104615674151,0.6551128947743838,0.6417144503236178
276,0.6,0.8009060914092279,0.6
277,0.6,0.6270165984410879,0.6
278,0.5998362268661643,0.5999644468329304,0.6000493566244829
279,0.6,0.8151950383337465,0.7600689058968996
280,0.6,0.7915297354536098,0.6932329601653056
281,0.6,0.617037921215765,0.6
282,0.6000806698015215,0.6000929208666752,0.6000948765262133
283,0.5999195838376643,0.6000227531865987,0.6000453519406024
284,0.6002809185612554,0.5999189894168784,0.772193799048487
285,0.5999586447432207,0.600204310130594,0.6000058466241476
286,0.6,0.6831272389064078,0.6
287,0.6,0.8389844712539183,0.9737233631059256
288,0.6000938741478071,0.7615006497346133,0.6639705166516663
289,0.600014403120501,0.6906726404004606,0.5999866627558975
290,0.6000497576091168,0.6417409769651724,0.7043189369640079
291,0.6,0.6,0.6158376651430448
292,0.6,0.6789950066515678,0.649374396672158
293,0.6002097002927564,0.6194508389348381,0.5999058245695292
294,0.6,0.6,0.6
295,0.6,0.643714108871414,0.7073002700741301
296,0.6,0.6,0.6
297,0.6001153138597588,0.6000950100354565,0.7019013945384619
298,0.5999972656989593,0.5998387985041924,0.7472054481548664
299,0.6,0.8321586316201878,0.7589661881995543


==> csv/ZRH_NEW/sorted_loadings.csv <==
,id,0
0,34,0.362531909388165
1,39,0.3238903858077404
2,35,0.21529079096725062
3,15,0.20422476786125118
4,29,0.1867658312996398
5,21,0.18126164632271272
6,17,0.1807550602506392
7,32,0.1675792842092915
8,25,0.12695592757110388
9,11,0.12130921210623113
10,19,0.09159702319958744
11,7,0.08967572421948317
12,27,0.05528761005969924
13,16,0.05205342777101303
14,31,0.049398388945679265
15,33,0.049192545106309715
16,12,0.04161394187929872
17,13,0.039780360064998035
18,22,0.03673689948968055
19,38,0.003919242865063743
20,28,0.0018873071540783308
21,43,0.00022307701346164547
22,37,7.046077592956081e-05
23,1,1.588601286550695e-05
24,26,-1.1863404667278381e-05
25,30,-3.668896921416617e-05
26,40,-0.0002753029317367753
27,23,-0.00028891824524549144
28,5,-0.00028936378788136936
29,18,-0.006012742280915769
30,3,-0.007648767136219516
31,24,-0.013660123215744788
32,10,-0.020313199560193645
33,9,-0.020687642016302684
34,42,-0.03414579800227902
35,46,-0.03449819871470679
36,45,-0.07457856203294526
37,14,-0.09085244213127656
38,2,-0.09484025984075606
39,0,-0.12519690573397974
40,20,-0.13014954343732094
41,41,-0.187224739986301
42,4,-0.2022020027740389
43,44,-0.24204067159679832
44,8,-0.2520197458610874
45,36,-0.330752298247518
46,6,-0.34380957997401335

